PriMask: Cascadable and Collusion-Resilient Data Masking for Mobile Cloud Inference

Mobile cloud offloading is indispensable for inference tasks based on large-scale deep models. However, transmitting privacy-rich inference data to the cloud incurs concerns. This paper presents the design of a system called PriMask, in which the mobile device uses a secret small-scale neural network called MaskNet to mask the data before transmission. PriMask significantly weakens the cloud's capability to recover the data or extract certain private attributes. The MaskNet is em cascadable in that the mobile can opt in to or out of its use seamlessly without any modifications to the cloud's inference service. Moreover, the mobiles use different MaskNets, such that the collusion between the cloud and some mobiles does not weaken the protection for other mobiles. We devise a {\em split adversarial learning} method to train a neural network that generates a new MaskNet quickly (within two seconds) at run time. We apply PriMask to three mobile sensing applications with diverse modalities and complexities, i.e., human activity recognition, urban environment crowdsensing, and driver behavior recognition. Results show PriMask's effectiveness in all three applications.

==> fig/comparison/gnuplot.txt <==
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "comparison_PANandPriMask.ps"
set size 0.29,0.35
set xrange [0.6:1.0]
set yrange [0:0.6]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.1,1.0
set ytics 0,0.1,0.6



#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left bottom samplen -1 width -2

set xlabel "Test accuracy" 
set ylabel "ASR" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
#set parametric
plot "tradeoff_points_PAN.txt" using 1:2 title "PAN" lc rgb "red" lw 3 dt 2,\
"tradeoff_points_PriMask.txt" using 1:2 title "PriMask" lc rgb "blue" lw 3 dt 1

set output
reset

==> fig/comparison/gnuplot_cdf_pan.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_PAN.ps"
set size 0.29,0.35
set xrange [0.7:1]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.4,0.98
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "print_data1.txt" using 1:2 title "PAN" w lines lc rgb "red" lw 3

set output
reset

==> fig/comparison/gnuplot_error_bar.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "PAN_errorbar_testacc.ps"
set size 0.29,0.35
set xrange [-0.3:1.7]
set yrange [0.7:1.0]

#set format y "%g%%" 
# set format y "%.0f%%"

set ytics 0.7,0.1,1.0

set xtics ("PAN" 0, "PriMask" 1)

set xtics center offset 1,0


set key horizontal
#set style fill solid 0.5 #fillstyle
#set tics nomirror
#set key right bottom samplen 1 width -2

set xlabel "Approach" 
set ylabel "Test accuracy" offset 2,0

set style data histograms
set style histogram errorbars

plot 'error_bar_data_pan_testacc' using 4:3:2 notitle  lt 1 lw 2 fs pattern 0

set output
reset

==> fig/comparison/gnuplot_error_bar_ASR.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "PAN_errorbar_ASR.ps"
set size 0.29,0.35
set xrange [-0.3:1.7]
set yrange [0:0.6]

#set format y "%g%%" 
# set format y "%.0f%%"

set ytics 0,0.1,0.6

set xtics ("PAN" 0, "PriMask" 1)

set xtics center offset 1,0

set key horizontal
#set style fill solid 0.5 #fillstyle
#set tics nomirror
#set key right bottom samplen 1 width -2

set xlabel "Approach" 
set ylabel "ASR" offset 2,0

set style data histograms
set style histogram errorbars

plot 'error_bar_data_pan_ASR1' using 4:3:2 notitle  lt 1 lw 2 fs pattern 0

set output
reset

==> fig/comparison/print_data1.txt <==
8.00E-01	0.00E+00
8.01E-01	1.11E-01
8.03E-01	1.11E-01
8.04E-01	1.11E-01
8.06E-01	1.11E-01
8.07E-01	1.11E-01
8.09E-01	1.11E-01
8.10E-01	1.11E-01
8.12E-01	2.22E-01
8.14E-01	2.22E-01
8.15E-01	2.22E-01
8.17E-01	2.22E-01
8.18E-01	2.22E-01
8.20E-01	2.22E-01
8.21E-01	2.22E-01
8.23E-01	2.22E-01
8.24E-01	2.22E-01
8.26E-01	2.22E-01
8.27E-01	2.22E-01
8.29E-01	2.22E-01
8.30E-01	2.22E-01
8.32E-01	2.22E-01
8.33E-01	2.22E-01
8.35E-01	2.22E-01
8.36E-01	2.22E-01
8.38E-01	2.22E-01
8.39E-01	2.22E-01
8.41E-01	2.22E-01
8.42E-01	3.33E-01
8.44E-01	3.33E-01
8.45E-01	3.33E-01
8.47E-01	3.33E-01
8.48E-01	3.33E-01
8.50E-01	3.33E-01
8.51E-01	3.33E-01
8.53E-01	4.44E-01
8.54E-01	4.44E-01
8.56E-01	4.44E-01
8.57E-01	4.44E-01
8.59E-01	4.44E-01
8.60E-01	4.44E-01
8.62E-01	4.44E-01
8.63E-01	4.44E-01
8.65E-01	4.44E-01
8.66E-01	4.44E-01
8.68E-01	4.44E-01
8.69E-01	4.44E-01
8.71E-01	4.44E-01
8.72E-01	4.44E-01
8.73E-01	4.44E-01
8.75E-01	4.44E-01
8.77E-01	4.44E-01
8.78E-01	4.44E-01
8.79E-01	4.44E-01
8.81E-01	4.44E-01
8.82E-01	5.56E-01
8.84E-01	5.56E-01
8.85E-01	5.56E-01
8.87E-01	5.56E-01
8.88E-01	5.56E-01
8.90E-01	5.56E-01
8.91E-01	5.56E-01
8.93E-01	5.56E-01
8.94E-01	5.56E-01
8.96E-01	5.56E-01
8.97E-01	5.56E-01
8.99E-01	5.56E-01
9.00E-01	5.56E-01
9.02E-01	5.56E-01
9.03E-01	5.56E-01
9.05E-01	5.56E-01
9.06E-01	5.56E-01
9.08E-01	5.56E-01
9.09E-01	5.56E-01
9.11E-01	5.56E-01
9.12E-01	5.56E-01
9.14E-01	5.56E-01
9.15E-01	5.56E-01
9.17E-01	5.56E-01
9.18E-01	5.56E-01
9.20E-01	5.56E-01
9.21E-01	6.67E-01
9.23E-01	6.67E-01
9.24E-01	6.67E-01
9.26E-01	6.67E-01
9.27E-01	6.67E-01
9.29E-01	6.67E-01
9.30E-01	6.67E-01
9.32E-01	7.78E-01
9.33E-01	7.78E-01
9.35E-01	7.78E-01
9.36E-01	7.78E-01
9.38E-01	7.78E-01
9.40E-01	7.78E-01
9.41E-01	7.78E-01
9.43E-01	8.89E-01
9.44E-01	8.89E-01
9.46E-01	8.89E-01
9.47E-01	8.89E-01
9.48E-01	8.89E-01
9.50E-01	8.89E-01
9.52E-01	1.00E+00


==> fig/comparison/testacc_ori.txt <==
0.000000000000000000e+00
1.111111111111111049e-01
1.111111111111111049e-01
1.111111111111111049e-01
1.111111111111111049e-01
1.111111111111111049e-01
1.111111111111111049e-01
1.111111111111111049e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
2.222222222222222099e-01
3.333333333333333148e-01
3.333333333333333148e-01
3.333333333333333148e-01
3.333333333333333148e-01
3.333333333333333148e-01
3.333333333333333148e-01
3.333333333333333148e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
4.444444444444444198e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
5.555555555555555802e-01
6.666666666666667407e-01
6.666666666666667407e-01
6.666666666666667407e-01
6.666666666666667407e-01
6.666666666666667407e-01
6.666666666666667407e-01
6.666666666666667407e-01
7.777777777777779011e-01
7.777777777777779011e-01
7.777777777777779011e-01
7.777777777777779011e-01
7.777777777777779011e-01
7.777777777777779011e-01
7.777777777777779011e-01
8.888888888888890616e-01
8.888888888888890616e-01
8.888888888888890616e-01
8.888888888888890616e-01
8.888888888888890616e-01
8.888888888888890616e-01
1.000000000000000222e+00


==> fig/comparison/tradeoff_points_PAN.txt <==
#testacc  ASR
0.93	0.39
0.81	0.44
0.95	0.50
0.80	0.50
0.94	0.41
0.85	0.37
0.88	0.38
0.92	0.40
0.84	0.37

==> fig/comparison/tradeoff_points_PriMask.txt <==
#testacc  ASR
0.874 	0.0663
0.879	0.0701
0.864	0.0626
0.879	0.116
0.872	0.0776
0.861	0.22
0.871	0.0876
0.882	0.16
0.862	0.13	
0.872	0.10


==> fig/comparison/xrange_projected.txt <==
8.000000000000000444e-01
8.014999999999999902e-01
8.030000000000000471e-01
8.044999999999999929e-01
8.060000000000000497e-01
8.074999999999999956e-01
8.090000000000000524e-01
8.104999999999999982e-01
8.120000000000000551e-01
8.135000000000000009e-01
8.150000000000000577e-01
8.165000000000000036e-01
8.180000000000000604e-01
8.195000000000000062e-01
8.210000000000000631e-01
8.225000000000000089e-01
8.240000000000000657e-01
8.255000000000000115e-01
8.270000000000000684e-01
8.285000000000000142e-01
8.300000000000000711e-01
8.315000000000000169e-01
8.330000000000000737e-01
8.345000000000000195e-01
8.360000000000000764e-01
8.375000000000000222e-01
8.389999999999999680e-01
8.405000000000000249e-01
8.419999999999999707e-01
8.435000000000000275e-01
8.449999999999999734e-01
8.465000000000000302e-01
8.479999999999999760e-01
8.495000000000000329e-01
8.509999999999999787e-01
8.525000000000000355e-01
8.539999999999999813e-01
8.555000000000000382e-01
8.569999999999999840e-01
8.585000000000000409e-01
8.599999999999999867e-01
8.615000000000000435e-01
8.629999999999999893e-01
8.645000000000000462e-01
8.659999999999999920e-01
8.675000000000000488e-01
8.689999999999999947e-01
8.705000000000000515e-01
8.719999999999999973e-01
8.734999999999999432e-01
8.750000000000000000e-01
8.765000000000000568e-01
8.780000000000000027e-01
8.794999999999999485e-01
8.810000000000000053e-01
8.824999999999999512e-01
8.840000000000000080e-01
8.854999999999999538e-01
8.870000000000000107e-01
8.884999999999999565e-01
8.900000000000000133e-01
8.914999999999999591e-01
8.930000000000000160e-01
8.944999999999999618e-01
8.960000000000000187e-01
8.974999999999999645e-01
8.990000000000000213e-01
9.004999999999999671e-01
9.020000000000000240e-01
9.034999999999999698e-01
9.050000000000000266e-01
9.064999999999999725e-01
9.080000000000000293e-01
9.094999999999999751e-01
9.110000000000000320e-01
9.124999999999999778e-01
9.139999999999999236e-01
9.154999999999999805e-01
9.170000000000000373e-01
9.184999999999999831e-01
9.199999999999999289e-01
9.214999999999999858e-01
9.229999999999999316e-01
9.244999999999999885e-01
9.259999999999999343e-01
9.274999999999999911e-01
9.289999999999999369e-01
9.304999999999999938e-01
9.319999999999999396e-01
9.334999999999999964e-01
9.349999999999999423e-01
9.364999999999999991e-01
9.379999999999999449e-01
9.395000000000000018e-01
9.409999999999999476e-01
9.425000000000000044e-01
9.439999999999999503e-01
9.455000000000000071e-01
9.469999999999999529e-01
9.484999999999998987e-01
9.499999999999999556e-01
9.515000000000000124e-01


==> fig/driver/cdfs/private_acc/cdf_plot_data.txt <==
3.81E-02	0.00E+00
4.61E-02	1.00E-02
5.40E-02	3.20E-01
6.20E-02	4.20E-01
7.00E-02	4.20E-01
7.79E-02	4.20E-01
8.59E-02	4.20E-01
9.38E-02	4.20E-01
1.02E-01	4.20E-01
1.10E-01	4.20E-01
1.18E-01	4.20E-01
1.26E-01	4.20E-01
1.34E-01	4.20E-01
1.42E-01	4.20E-01
1.50E-01	4.20E-01
1.57E-01	4.20E-01
1.65E-01	4.20E-01
1.73E-01	4.20E-01
1.81E-01	4.20E-01
1.89E-01	4.20E-01
1.97E-01	4.60E-01
2.05E-01	6.40E-01
2.13E-01	7.40E-01
2.21E-01	8.50E-01
2.29E-01	9.30E-01
2.37E-01	9.50E-01
2.45E-01	9.50E-01
2.53E-01	9.60E-01
2.61E-01	9.60E-01
2.69E-01	9.60E-01
2.77E-01	9.60E-01
2.85E-01	9.60E-01
2.93E-01	9.60E-01
3.01E-01	9.60E-01
3.09E-01	9.70E-01
3.17E-01	9.70E-01
3.25E-01	9.70E-01
3.32E-01	9.70E-01
3.40E-01	9.70E-01
3.48E-01	9.70E-01
3.56E-01	9.80E-01
3.64E-01	9.80E-01
3.72E-01	9.80E-01
3.80E-01	9.80E-01
3.88E-01	9.80E-01
3.96E-01	9.80E-01
4.04E-01	9.80E-01
4.12E-01	9.80E-01
4.20E-01	9.80E-01
4.28E-01	9.80E-01
4.36E-01	9.80E-01
4.44E-01	9.80E-01
4.52E-01	9.80E-01
4.60E-01	9.80E-01
4.68E-01	9.80E-01
4.76E-01	9.80E-01
4.84E-01	9.80E-01
4.92E-01	9.80E-01
5.00E-01	9.90E-01
5.07E-01	9.90E-01
5.15E-01	9.90E-01
5.23E-01	9.90E-01
5.31E-01	9.90E-01
5.39E-01	9.90E-01
5.47E-01	9.90E-01
5.55E-01	9.90E-01
5.63E-01	9.90E-01
5.71E-01	9.90E-01
5.79E-01	9.90E-01
5.87E-01	9.90E-01
5.95E-01	9.90E-01
6.03E-01	9.90E-01
6.11E-01	9.90E-01
6.19E-01	9.90E-01
6.27E-01	9.90E-01
6.35E-01	9.90E-01
6.43E-01	9.90E-01
6.51E-01	9.90E-01
6.59E-01	9.90E-01
6.67E-01	9.90E-01
6.75E-01	9.90E-01
6.82E-01	9.90E-01
6.90E-01	9.90E-01
6.98E-01	9.90E-01
7.06E-01	9.90E-01
7.14E-01	9.90E-01
7.22E-01	9.90E-01
7.30E-01	9.90E-01
7.38E-01	9.90E-01
7.46E-01	9.90E-01
7.54E-01	9.90E-01
7.62E-01	9.90E-01
7.70E-01	9.90E-01
7.78E-01	9.90E-01
7.86E-01	9.90E-01
7.94E-01	9.90E-01
8.02E-01	9.90E-01
8.10E-01	9.90E-01
8.18E-01	9.90E-01
8.26E-01	9.90E-01
8.34E-01	9.90E-01
8.42E-01	1.00E+00
1           1


==> fig/driver/cdfs/private_acc/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_driver.ps"
set size 0.29,0.35
set xrange [0:1]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.4,0.98
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "Attack success rate" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3,\
    [0:1] 0.88, t title "colluded" w lines lc rgb "black" lw 3 dt 3,\
    [0:1] 0.99, t title "raw" w lines lc rgb "blue" lw 3 dt 2

set output
reset

==> fig/driver/cdfs/private_acc/privacyresult_ori.csv <==
5.129348486661911011e-02,6.792353153228759766e+00,6.905397685600000000e+10
1.940231919288635254e-01,4.343502521514892578e+00,2.563140774100000000e+10
3.947368264198303223e-02,6.897542953491210938e+00,6.250721726530000000e+11
1.848795711994171143e-01,4.403003692626953125e+00,3.053830078620000000e+11
2.154326438903808594e-01,4.097577095031738281e+00,6.059812290350000000e+11
1.873327344655990601e-01,4.435744285583496094e+00,6.738599782350000000e+11
2.040588706731796265e-01,4.130537986755371094e+00,8.495686975380000000e+11
1.975914239883422852e-01,4.317905426025390625e+00,5.923453040470000000e+11
4.861730337142944336e-02,6.551191329956054688e+00,7.030116308180000000e+11
2.042818814516067505e-01,4.269284725189208984e+00,2.148612875270000000e+11
4.438001662492752075e-02,6.830324649810791016e+00,3.772896909720000000e+11
1.964763551950454712e-01,4.297528743743896484e+00,9.614237615260000000e+11
4.460303112864494324e-02,6.582831382751464844e+00,4.261337488950000000e+11
4.348795488476753235e-02,6.945993423461914062e+00,8.725244388730000000e+11
1.922390609979629517e-01,4.386112689971923828e+00,7.163198048460000000e+11
4.371096938848495483e-02,6.715123176574707031e+00,1.126052522070000000e+11
4.817127436399459839e-02,6.326370239257812500e+00,6.880806016410000000e+11
1.906779557466506958e-01,4.366143226623535156e+00,6.549363896440000000e+11
1.953612715005874634e-01,4.344095230102539062e+00,9.418012621530000000e+11
4.237287864089012146e-02,6.756560802459716797e+00,1.216424252200000000e+10
4.415700212121009827e-02,6.853248596191406250e+00,5.766056039960000000e+11
2.214540541172027588e-01,3.999989509582519531e+00,8.802109471540000000e+11
1.913470029830932617e-01,4.427528858184814453e+00,5.977520344000000000e+11
2.080731391906738281e-01,4.165909290313720703e+00,5.926562549040000000e+11
1.913470029830932617e-01,4.289944648742675781e+00,6.583229775520000000e+11
1.969223916530609131e-01,4.231466770172119141e+00,8.031648447340000000e+11
4.192684963345527649e-02,6.373780727386474609e+00,1.839474853860000000e+11
2.123104333877563477e-01,4.052783966064453125e+00,8.601837101120000000e+11
2.959411144256591797e-01,3.062396526336669922e+00,8.358702128200000000e+11
2.120874226093292236e-01,4.040572166442871094e+00,2.471171259880000000e+11
4.527207836508750916e-02,6.850930690765380859e+00,5.317251804370000000e+11
5.129348486661911011e-02,6.935008049011230469e+00,8.300138935880000000e+11
4.148082062602043152e-02,7.018208503723144531e+00,1.182170694100000000e+11
4.036574438214302063e-02,6.898401737213134766e+00,2.222549559750000000e+11
1.951382607221603394e-01,4.412132740020751953e+00,4.975729663900000000e+10
4.594112187623977661e-02,6.700453281402587891e+00,2.717207964080000000e+11
1.971454024314880371e-01,4.119937419891357422e+00,3.449077481400000000e+10
2.078501284122467041e-01,4.148991584777832031e+00,8.036677820400000000e+11
1.962533444166183472e-01,4.290514945983886719e+00,2.292829182420000000e+11
4.460303112864494324e-02,6.544364452362060547e+00,7.084224501480000000e+11
4.460303112864494324e-02,6.404625415802001953e+00,8.257567788720000000e+11
4.705619812011718750e-02,6.684309005737304688e+00,6.293935157420000000e+11
2.165477126836776733e-01,4.054077148437500000e+00,9.184731181470000000e+11
4.438001662492752075e-02,6.596794128417968750e+00,6.351825173800000000e+10
3.880463913083076477e-02,6.962285995483398438e+00,4.427842504370000000e+11
4.973237961530685425e-02,6.349471092224121094e+00,3.421592591550000000e+11
2.094112336635589600e-01,4.153878211975097656e+00,4.964855163800000000e+11
2.007136493921279907e-01,4.224123954772949219e+00,5.543420291480000000e+11
1.998215764760971069e-01,4.305171966552734375e+00,2.747217482300000000e+11
2.004906237125396729e-01,4.203817367553710938e+00,2.733575401910000000e+11
2.085191756486892700e-01,4.093012809753417969e+00,5.972770895610000000e+11
2.134255021810531616e-01,4.231349468231201172e+00,8.288218098000000000e+11
1.895628869533538818e-01,4.384157180786132812e+00,5.994550867700000000e+10
5.017841234803199768e-02,6.375346660614013672e+00,2.830031537460000000e+11
4.393398761749267578e-02,6.937640190124511719e+00,1.347664013330000000e+11
4.036574438214302063e-02,6.865237236022949219e+00,8.702753941830000000e+11
4.148082062602043152e-02,6.958385944366455078e+00,5.888255850600000000e+11
2.152096331119537354e-01,4.093693733215332031e+00,1.837766734600000000e+11
2.033898234367370605e-01,4.262313842773437500e+00,4.234023852890000000e+11
1.857716292142868042e-01,4.424326896667480469e+00,6.322439404890000000e+11
2.109723389148712158e-01,4.187680721282958984e+00,2.427865954070000000e+11
4.393398761749267578e-02,6.802469253540039062e+00,5.248855957420000000e+11
4.058875888586044312e-02,6.868343830108642578e+00,7.164033114920000000e+11
1.938001662492752075e-01,4.268033027648925781e+00,9.428907415440000000e+11
4.638715460896492004e-02,6.567686080932617188e+00,2.754032540590000000e+11
4.237287864089012146e-02,6.839260101318359375e+00,1.136696317280000000e+11
2.190008908510208130e-01,4.079531669616699219e+00,1.362692611400000000e+11
2.011596709489822388e-01,4.359916210174560547e+00,1.953252536240000000e+11
4.857270121574401855e-01,1.752751111984252930e+00,5.500399212660000000e+11
3.813559189438819885e-02,6.781384468078613281e+00,4.743882169010000000e+11
1.991525292396545410e-01,4.266614437103271484e+00,1.711876507560000000e+11
1.969223916530609131e-01,4.334817886352539062e+00,3.346992282660000000e+11
4.148082062602043152e-02,6.866871356964111328e+00,3.311055323560000000e+11
4.192684963345527649e-02,6.915922641754150391e+00,1.144020469890000000e+11
2.140945494174957275e-01,4.029012203216552734e+00,6.410476737970000000e+11
4.259589686989784241e-02,6.764278411865234375e+00,6.494876238470000000e+11
1.851025819778442383e-01,4.420535564422607422e+00,7.504674976200000000e+10
2.140945494174957275e-01,4.054697513580322266e+00,2.903650609730000000e+11
2.107493281364440918e-01,4.152448177337646484e+00,9.792400512370000000e+11
4.304192587733268738e-02,6.344371795654296875e+00,2.595458686920000000e+11
4.304192587733268738e-02,6.685330390930175781e+00,3.547723960470000000e+11
1.906779557466506958e-01,4.417168140411376953e+00,9.475321154070000000e+11
4.594112187623977661e-02,6.710729598999023438e+00,1.810105419580000000e+11
3.461195230484008789e-01,2.642265558242797852e+00,4.028915989620000000e+11
2.116413861513137817e-01,4.120158672332763672e+00,6.558431074430000000e+11
4.125780612230300903e-02,6.853759765625000000e+00,6.683355636180000000e+11
4.705619812011718750e-02,6.632005214691162109e+00,9.574093498820000000e+11
8.336306810379028320e-01,4.996303021907806396e-01,8.987575017040000000e+11
2.161016911268234253e-01,4.101527214050292969e+00,2.314816138500000000e+10
4.393398761749267578e-02,6.933098793029785156e+00,5.424449389280000000e+11
4.081177338957786560e-02,6.993935108184814453e+00,4.224623856330000000e+11
1.995985656976699829e-01,4.260297298431396484e+00,6.768804726100000000e+11
1.946922391653060913e-01,4.358350753784179688e+00,1.810924520920000000e+11
1.922390609979629517e-01,4.286346435546875000e+00,9.888390065800000000e+11
2.111953496932983398e-01,3.997144460678100586e+00,6.508700554200000000e+10
4.727921262383460999e-02,6.308941841125488281e+00,6.013619291190000000e+11
1.933541446924209595e-01,4.415825366973876953e+00,5.989509020740000000e+11
2.080731391906738281e-01,4.200819015502929688e+00,4.131570115810000000e+11
2.397412955760955811e-01,3.700603723526000977e+00,5.583473592260000000e+11
2.239072173833847046e-01,3.918484449386596680e+00,9.761625914460000000e+11


==> fig/driver/cdfs/private_acc/testacc_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
3.200000000000000067e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.200000000000000400e-01
4.600000000000000200e-01
6.400000000000000133e-01
7.399999999999999911e-01
8.499999999999999778e-01
9.299999999999999378e-01
9.499999999999999556e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
9.899999999999999911e-01
1.000000000000000000e+00


==> fig/driver/cdfs/private_acc/xrange_projected.txt <==
3.813559189438819885e-02
4.609054278582334907e-02
5.404549367725849235e-02
6.200044456869363563e-02
6.995539546012878585e-02
7.791034635156393606e-02
8.586529724299907240e-02
9.382024813443422262e-02
1.017751990258693728e-01
1.097301499173045231e-01
1.176851008087396733e-01
1.256400517001748096e-01
1.335950025916099460e-01
1.415499534830451100e-01
1.495049043744802464e-01
1.574598552659153827e-01
1.654148061573505468e-01
1.733697570487856832e-01
1.813247079402208473e-01
1.892796588316559836e-01
1.972346097230911477e-01
2.051895606145262840e-01
2.131445115059614204e-01
2.210994623973965845e-01
2.290544132888317208e-01
2.370093641802668571e-01
2.449643150717020212e-01
2.529192659631371853e-01
2.608742168545722939e-01
2.688291677460074580e-01
2.767841186374425666e-01
2.847390695288777307e-01
2.926940204203128948e-01
3.006489713117480589e-01
3.086039222031831675e-01
3.165588730946183316e-01
3.245138239860534957e-01
3.324687748774886042e-01
3.404237257689237683e-01
3.483786766603589324e-01
3.563336275517940965e-01
3.642885784432292051e-01
3.722435293346643692e-01
3.801984802260995333e-01
3.881534311175346419e-01
3.961083820089698060e-01
4.040633329004049701e-01
4.120182837918400787e-01
4.199732346832752428e-01
4.279281855747104069e-01
4.358831364661455154e-01
4.438380873575806795e-01
4.517930382490158436e-01
4.597479891404509522e-01
4.677029400318861163e-01
4.756578909233212804e-01
4.836128418147563890e-01
4.915677927061915531e-01
4.995227435976267172e-01
5.074776944890618813e-01
5.154326453804969344e-01
5.233875962719320984e-01
5.313425471633672625e-01
5.392974980548024266e-01
5.472524489462375907e-01
5.552073998376727548e-01
5.631623507291079189e-01
5.711173016205430830e-01
5.790722525119781361e-01
5.870272034034133002e-01
5.949821542948484643e-01
6.029371051862836284e-01
6.108920560777187925e-01
6.188470069691539566e-01
6.268019578605890096e-01
6.347569087520241737e-01
6.427118596434593378e-01
6.506668105348945019e-01
6.586217614263296660e-01
6.665767123177648301e-01
6.745316632091999942e-01
6.824866141006350473e-01
6.904415649920702114e-01
6.983965158835053755e-01
7.063514667749405396e-01
7.143064176663757037e-01
7.222613685578108678e-01
7.302163194492459208e-01
7.381712703406810849e-01
7.461262212321162490e-01
7.540811721235514131e-01
7.620361230149865772e-01
7.699910739064217413e-01
7.779460247978567944e-01
7.859009756892919585e-01
7.938559265807271226e-01
8.018108774721622867e-01
8.097658283635974508e-01
8.177207792550326149e-01
8.256757301464677790e-01
8.336306810379028320e-01
8.415856319293379961e-01


==> fig/driver/cdfs/reconstrction_loss/cdf_plot_data.txt <==
1.64E+04	0.00E+00
2.17E+04	1.30E-01
2.71E+04	3.50E-01
3.24E+04	4.50E-01
3.78E+04	5.10E-01
4.31E+04	5.80E-01
4.85E+04	6.10E-01
5.38E+04	6.20E-01
5.92E+04	6.50E-01
6.45E+04	6.70E-01
6.99E+04	6.80E-01
7.52E+04	7.00E-01
8.06E+04	7.20E-01
8.59E+04	7.20E-01
9.12E+04	7.20E-01
9.66E+04	7.30E-01
1.02E+05	7.50E-01
1.07E+05	7.70E-01
1.13E+05	7.90E-01
1.18E+05	7.90E-01
1.23E+05	8.10E-01
1.29E+05	8.20E-01
1.34E+05	8.30E-01
1.39E+05	8.40E-01
1.45E+05	8.40E-01
1.50E+05	8.50E-01
1.55E+05	8.60E-01
1.61E+05	8.60E-01
1.66E+05	8.60E-01
1.71E+05	8.60E-01
1.77E+05	8.70E-01
1.82E+05	8.90E-01
1.87E+05	8.90E-01
1.93E+05	9.00E-01
1.98E+05	9.00E-01
2.04E+05	9.10E-01
2.09E+05	9.20E-01
2.14E+05	9.20E-01
2.20E+05	9.20E-01
2.25E+05	9.20E-01
2.30E+05	9.20E-01
2.36E+05	9.20E-01
2.41E+05	9.20E-01
2.46E+05	9.20E-01
2.52E+05	9.20E-01
2.57E+05	9.30E-01
2.62E+05	9.30E-01
2.68E+05	9.30E-01
2.73E+05	9.30E-01
2.78E+05	9.40E-01
2.84E+05	9.40E-01
2.89E+05	9.40E-01
2.94E+05	9.40E-01
3.00E+05	9.40E-01
3.05E+05	9.40E-01
3.10E+05	9.40E-01
3.16E+05	9.50E-01
3.21E+05	9.50E-01
3.26E+05	9.50E-01
3.32E+05	9.50E-01
3.37E+05	9.50E-01
3.43E+05	9.60E-01
3.48E+05	9.70E-01
3.53E+05	9.70E-01
3.59E+05	9.70E-01
3.64E+05	9.70E-01
3.69E+05	9.70E-01
3.75E+05	9.70E-01
3.80E+05	9.70E-01
3.85E+05	9.70E-01
3.91E+05	9.70E-01
3.96E+05	9.70E-01
4.01E+05	9.80E-01
4.07E+05	9.80E-01
4.12E+05	9.80E-01
4.17E+05	9.90E-01
4.23E+05	9.90E-01
4.28E+05	9.90E-01
4.33E+05	9.90E-01
4.39E+05	9.90E-01
4.44E+05	9.90E-01
4.49E+05	9.90E-01
4.55E+05	9.90E-01
4.60E+05	9.90E-01
4.65E+05	9.90E-01
4.71E+05	9.90E-01
4.76E+05	9.90E-01
4.82E+05	9.90E-01
4.87E+05	9.90E-01
4.92E+05	9.90E-01
4.98E+05	9.90E-01
5.03E+05	9.90E-01
5.08E+05	9.90E-01
5.14E+05	9.90E-01
5.19E+05	9.90E-01
5.24E+05	9.90E-01
5.30E+05	9.90E-01
5.35E+05	9.90E-01
5.40E+05	9.90E-01
5.46E+05	9.90E-01
5.51E+05	9.90E-01
5.56E+05	1.00E+00


==> fig/driver/cdfs/reconstrction_loss/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.300000000000000044e-01
3.499999999999999778e-01
4.499999999999999556e-01
5.100000000000000089e-01
5.800000000000000711e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.500000000000001332e-01
6.700000000000001510e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.200000000000001954e-01
7.200000000000001954e-01
7.200000000000001954e-01
7.300000000000002043e-01
7.500000000000002220e-01
7.700000000000002398e-01
7.900000000000002576e-01
7.900000000000002576e-01
8.100000000000002753e-01
8.200000000000002842e-01
8.300000000000002931e-01
8.400000000000003020e-01
8.400000000000003020e-01
8.500000000000003109e-01
8.600000000000003197e-01
8.600000000000003197e-01
8.600000000000003197e-01
8.600000000000003197e-01
8.700000000000003286e-01
8.900000000000003464e-01
8.900000000000003464e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.100000000000003642e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.300000000000003819e-01
9.300000000000003819e-01
9.300000000000003819e-01
9.300000000000003819e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.400000000000003908e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.600000000000004086e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.700000000000004174e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
1.000000000000000444e+00


==> fig/driver/cdfs/reconstrction_loss/colluding.txt <==
14069

==> fig/driver/cdfs/reconstrction_loss/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_driver.ps"
set size 0.29,0.35
set xrange [12000:100000]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 16000,50000,100000
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key horizontal  samplen 1 

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "non-collude" w lines lc rgb "red" lw 2,\
    [0:1] 14069, t title "colluded" w lines lc rgb "black" lw 3 dt 3
set output
reset

==> fig/driver/cdfs/reconstrction_loss/recresult_ori.csv <==
5.51E+05
4.08E+05
3.95E+05
3.40E+05
3.32E+05
3.07E+05
2.70E+05
2.48E+05
2.03E+05
1.96E+05
1.85E+05
1.74E+05
1.73E+05
1.68E+05
1.45E+05
1.44E+05
1.29E+05
1.24E+05
1.19E+05
1.16E+05
1.15E+05
1.04E+05
1.02E+05
1.01E+05
9.89E+04
9.62E+04
9.35E+04
9.07E+04
7.52E+04
7.34E+04
6.71E+04
6.52E+04
6.26E+04
5.76E+04
5.59E+04
5.22E+04
5.18E+04
5.07E+04
4.33E+04
4.11E+04
4.11E+04
4.08E+04
3.73E+04
3.62E+04
3.56E+04
3.56E+04
3.55E+04
3.45E+04
3.38E+04
3.24E+04
3.13E+04
3.00E+04
2.89E+04
2.85E+04
2.78E+04
2.69E+04
2.56E+04
2.54E+04
2.50E+04
2.46E+04
2.40E+04
2.39E+04
2.39E+04
2.23E+04
2.19E+04
2.13E+04
2.10E+04
2.09E+04
1.98E+04
1.95E+04
1.92E+04
1.83E+04
1.83E+04
1.80E+04
1.79E+04
1.76E+04
1.74E+04
1.69E+04
1.68E+04
1.66E+04
1.65E+04
1.65E+04
1.65E+04
1.65E+04
1.65E+04
1.65E+04
1.65E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04
1.64E+04


==> fig/driver/cdfs/reconstrction_loss/xrange_projected.txt <==
1.640000000000000000e+04
2.174600000000000000e+04
2.709200000000000000e+04
3.243800000000000000e+04
3.778400000000000000e+04
4.313000000000000000e+04
4.847600000000000000e+04
5.382200000000000000e+04
5.916800000000000000e+04
6.451400000000000000e+04
6.986000000000000000e+04
7.520600000000000000e+04
8.055200000000000000e+04
8.589800000000000000e+04
9.124400000000000000e+04
9.659000000000000000e+04
1.019360000000000000e+05
1.072820000000000000e+05
1.126280000000000000e+05
1.179740000000000000e+05
1.233200000000000000e+05
1.286660000000000000e+05
1.340120000000000000e+05
1.393580000000000000e+05
1.447040000000000000e+05
1.500500000000000000e+05
1.553960000000000000e+05
1.607420000000000000e+05
1.660880000000000000e+05
1.714340000000000000e+05
1.767800000000000000e+05
1.821260000000000000e+05
1.874720000000000000e+05
1.928180000000000000e+05
1.981640000000000000e+05
2.035100000000000000e+05
2.088560000000000000e+05
2.142020000000000000e+05
2.195480000000000000e+05
2.248940000000000000e+05
2.302400000000000000e+05
2.355860000000000000e+05
2.409320000000000000e+05
2.462780000000000000e+05
2.516240000000000000e+05
2.569700000000000000e+05
2.623160000000000000e+05
2.676620000000000000e+05
2.730080000000000000e+05
2.783540000000000000e+05
2.837000000000000000e+05
2.890460000000000000e+05
2.943920000000000000e+05
2.997380000000000000e+05
3.050840000000000000e+05
3.104300000000000000e+05
3.157760000000000000e+05
3.211220000000000000e+05
3.264680000000000000e+05
3.318140000000000000e+05
3.371600000000000000e+05
3.425060000000000000e+05
3.478520000000000000e+05
3.531980000000000000e+05
3.585440000000000000e+05
3.638900000000000000e+05
3.692360000000000000e+05
3.745820000000000000e+05
3.799280000000000000e+05
3.852740000000000000e+05
3.906200000000000000e+05
3.959660000000000000e+05
4.013120000000000000e+05
4.066580000000000000e+05
4.120040000000000000e+05
4.173500000000000000e+05
4.226960000000000000e+05
4.280420000000000000e+05
4.333880000000000000e+05
4.387340000000000000e+05
4.440800000000000000e+05
4.494260000000000000e+05
4.547720000000000000e+05
4.601180000000000000e+05
4.654640000000000000e+05
4.708100000000000000e+05
4.761560000000000000e+05
4.815020000000000000e+05
4.868480000000000000e+05
4.921940000000000000e+05
4.975400000000000000e+05
5.028860000000000000e+05
5.082320000000000000e+05
5.135780000000000000e+05
5.189240000000000000e+05
5.242700000000000000e+05
5.296160000000000000e+05
5.349620000000000000e+05
5.403080000000000000e+05
5.456540000000000000e+05
5.510000000000000000e+05
5.563460000000000000e+05


==> fig/driver/cdfs/test_acc/cdf_plot_data.txt <==
9.24E-01	0.00E+00
9.24E-01	1.00E-02
9.25E-01	1.00E-02
9.25E-01	1.00E-02
9.25E-01	2.00E-02
9.25E-01	2.00E-02
9.25E-01	2.00E-02
9.26E-01	2.00E-02
9.26E-01	2.00E-02
9.26E-01	3.00E-02
9.26E-01	3.00E-02
9.26E-01	3.00E-02
9.27E-01	5.00E-02
9.27E-01	7.00E-02
9.27E-01	8.00E-02
9.27E-01	8.00E-02
9.27E-01	8.00E-02
9.28E-01	9.00E-02
9.28E-01	1.30E-01
9.28E-01	1.30E-01
9.28E-01	1.30E-01
9.29E-01	1.40E-01
9.29E-01	1.40E-01
9.29E-01	1.50E-01
9.29E-01	1.50E-01
9.29E-01	1.50E-01
9.30E-01	1.70E-01
9.30E-01	1.80E-01
9.30E-01	2.00E-01
9.30E-01	2.10E-01
9.30E-01	2.10E-01
9.31E-01	2.20E-01
9.31E-01	2.30E-01
9.31E-01	2.30E-01
9.31E-01	2.60E-01
9.31E-01	2.60E-01
9.32E-01	2.80E-01
9.32E-01	2.90E-01
9.32E-01	3.00E-01
9.32E-01	3.00E-01
9.32E-01	3.10E-01
9.33E-01	3.20E-01
9.33E-01	3.30E-01
9.33E-01	3.70E-01
9.33E-01	3.80E-01
9.33E-01	4.00E-01
9.34E-01	4.10E-01
9.34E-01	4.20E-01
9.34E-01	4.50E-01
9.34E-01	4.90E-01
9.35E-01	5.10E-01
9.35E-01	5.20E-01
9.35E-01	5.30E-01
9.35E-01	5.30E-01
9.35E-01	5.40E-01
9.36E-01	5.70E-01
9.36E-01	5.90E-01
9.36E-01	6.30E-01
9.36E-01	6.50E-01
9.36E-01	6.50E-01
9.37E-01	6.70E-01
9.37E-01	7.10E-01
9.37E-01	7.30E-01
9.37E-01	7.30E-01
9.37E-01	7.60E-01
9.38E-01	8.00E-01
9.38E-01	8.10E-01
9.38E-01	8.30E-01
9.38E-01	8.50E-01
9.38E-01	8.60E-01
9.39E-01	8.90E-01
9.39E-01	9.00E-01
9.39E-01	9.00E-01
9.39E-01	9.00E-01
9.40E-01	9.20E-01
9.40E-01	9.20E-01
9.40E-01	9.30E-01
9.40E-01	9.30E-01
9.40E-01	9.30E-01
9.41E-01	9.40E-01
9.41E-01	9.50E-01
9.41E-01	9.50E-01
9.41E-01	9.50E-01
9.41E-01	9.60E-01
9.42E-01	9.70E-01
9.42E-01	9.80E-01
9.42E-01	9.80E-01
9.42E-01	9.80E-01
9.42E-01	9.80E-01
9.43E-01	9.80E-01
9.43E-01	9.80E-01
9.43E-01	9.80E-01
9.43E-01	9.80E-01
9.43E-01	9.80E-01
9.44E-01	9.80E-01
9.44E-01	9.80E-01
9.44E-01	9.80E-01
9.44E-01	9.80E-01
9.44E-01	9.90E-01
9.45E-01	9.90E-01
9.45E-01	9.90E-01
9.45E-01	1.00E+00
0.99        1   


==> fig/driver/cdfs/test_acc/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
5.000000000000000278e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.999999999999999667e-02
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.400000000000000133e-01
1.400000000000000133e-01
1.500000000000000222e-01
1.500000000000000222e-01
1.500000000000000222e-01
1.700000000000000122e-01
1.800000000000000211e-01
2.000000000000000111e-01
2.100000000000000200e-01
2.100000000000000200e-01
2.200000000000000289e-01
2.300000000000000377e-01
2.300000000000000377e-01
2.600000000000000089e-01
2.600000000000000089e-01
2.800000000000000266e-01
2.900000000000000355e-01
3.000000000000000444e-01
3.000000000000000444e-01
3.100000000000000533e-01
3.200000000000000622e-01
3.300000000000000711e-01
3.700000000000000511e-01
3.800000000000000600e-01
4.000000000000000777e-01
4.100000000000000866e-01
4.200000000000000955e-01
4.500000000000000666e-01
4.900000000000000466e-01
5.100000000000000089e-01
5.200000000000000178e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.400000000000000355e-01
5.700000000000000622e-01
5.900000000000000799e-01
6.300000000000001155e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.700000000000001510e-01
7.100000000000001865e-01
7.300000000000002043e-01
7.300000000000002043e-01
7.600000000000002309e-01
8.000000000000002665e-01
8.100000000000002753e-01
8.300000000000002931e-01
8.500000000000003109e-01
8.600000000000003197e-01
8.900000000000003464e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.300000000000003819e-01
9.300000000000003819e-01
9.300000000000003819e-01
9.400000000000003908e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.500000000000003997e-01
9.600000000000004086e-01
9.700000000000004174e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
1.000000000000000444e+00


==> fig/driver/cdfs/test_acc/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_driver.ps"
set size 0.29,0.35
set xrange [0.91:0.995]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.91,0.04,0.99
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left bottom samplen 1 width 2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "Masked" w lines lc rgb "red" lw 2,\
    [0:1] 0.987, t title "Raw" w lines lc rgb "black" lw 3 dt 3
set output
reset


==> fig/driver/cdfs/test_acc/hypernetresult.csv <==
9.315343443354148212e-01,8.723745005773123062e-03,4.320234239000000000e+10
9.317420906209491482e-01,1.072128899785412814e-02,9.870350208200000000e+10
9.344183189318958638e-01,7.995780009438051977e-03,9.565754980900000000e+10
9.449006285278616080e-01,7.444413807721416212e-03,8.335861965700000000e+10
9.330831624952113934e-01,9.292955700043166109e-03,7.088704449600000000e+10
9.373178151566672334e-01,8.171000344096469512e-03,7.561908978100000000e+10
9.357576533932105978e-01,7.931352456248035032e-03,1.817461599600000000e+10
9.379874571037897235e-01,8.248315582216196248e-03,4.367549300800000000e+10
9.275062416273648358e-01,8.968880175833479976e-03,5.027777277000000000e+09
9.370935562537081598e-01,8.673273356927004019e-03,2.957554632100000000e+10
9.384337853604490798e-01,7.967244949417851690e-03,2.183862276400000000e+10
9.312975989708655034e-01,8.498485486134505981e-03,4.680277536000000000e+09
9.301809316679238160e-01,8.496474927360463114e-03,3.267840749700000000e+10
9.339719404397117675e-01,8.645752594922995887e-03,6.189390475900000000e+10
9.350878617173148388e-01,8.397270512444812360e-03,2.426682497200000000e+10
9.379873077300885376e-01,7.603390774257128698e-03,9.071430073600000000e+10
9.324125752247391929e-01,9.844034385954760977e-03,9.102793293400000000e+10
9.333033926349743048e-01,9.087010345773801484e-03,1.594215641200000000e+10
9.442313343872958953e-01,6.655839236781418457e-03,5.803780137000000000e+09
9.330830132324681170e-01,9.565350457305291099e-03,3.621449897000000000e+10
9.266130872018807363e-01,9.193570264059987285e-03,3.704082968600000000e+10
9.375393873967889924e-01,7.899423479134621770e-03,2.616583631600000000e+10
9.241609142255569065e-01,1.028044299308413130e-02,1.802403899400000000e+10
9.337475827194972045e-01,8.602686576156202622e-03,3.371276658500000000e+10
9.355338420122033538e-01,8.106487941839329511e-03,7.706322086100000000e+10
9.339731342198955844e-01,8.550665430685137555e-03,1.949494298200000000e+10
9.353108771485770800e-01,8.836941516069009642e-03,5.083748870100000000e+10
9.328580086701936391e-01,9.807667883878198878e-03,5.007654155000000000e+10
9.391018862641994369e-01,7.536899455595952139e-03,9.135743091500000000e+10
9.268374446668743438e-01,1.155391036881935583e-02,5.918977514700000000e+10
9.326331038012193320e-01,8.853952029704527035e-03,7.027059431700000000e+10
9.395478664370653377e-01,7.438517708825458791e-03,7.771077220000000000e+08
9.299597564376532732e-01,8.969501674171218367e-03,4.973374719700000000e+10
9.370941034247184387e-01,8.155816157090906016e-03,4.217459219500000000e+10
9.337504670168208509e-01,8.178667315669851945e-03,3.149643600000000000e+08
9.304044938597271219e-01,9.380389083022201355e-03,7.532495827300000000e+10
9.370942026079081000e-01,8.572221551884477014e-03,9.366320366200000000e+10
9.391028309996896084e-01,8.145448445402891230e-03,7.909515431600000000e+10
9.246072932272524358e-01,9.195111568016906683e-03,9.035573895000000000e+09
9.341937125988464263e-01,8.624484700004344390e-03,7.865206687300000000e+10
9.341958505157447190e-01,8.421228555422563197e-03,6.284508109200000000e+10
9.364260026428447015e-01,7.730540026249791558e-03,1.847887165600000000e+10
9.308511208748089238e-01,8.959202844132858543e-03,1.154186773000000000e+10
9.362022415523806318e-01,8.800680419225437312e-03,7.328721316800000000e+10
9.328582074579733208e-01,8.591363518967361571e-03,1.177874814800000000e+10
9.364257043281574155e-01,8.657105256524914166e-03,9.740102423900000000e+10
9.353114241089045544e-01,7.370677964775239691e-03,1.263672931800000000e+10
9.328580087921742869e-01,8.073455447881475178e-03,1.789159478500000000e+10
9.364257042838519673e-01,9.142970432237901984e-03,6.193358036600000000e+10
9.366495150990818974e-01,7.930823972997057963e-03,1.436349459200000000e+10
9.357575043521629832e-01,8.545389575144043959e-03,7.092746664600000000e+10
9.402176087208635735e-01,7.578280988269853712e-03,8.831776828200000000e+10
9.359813152561821115e-01,9.133786402355193942e-03,6.784579724000000000e+10
9.359803704984960282e-01,8.294256544272172321e-03,5.381458738000000000e+10
9.266137333564893330e-01,9.738449152758241537e-03,3.685578411300000000e+10
9.415536605114531721e-01,7.673508030859650664e-03,2.408557361000000000e+10
9.337514615656806738e-01,9.044107537227192434e-03,8.135007821500000000e+10
9.321886154017764436e-01,9.837723275691736408e-03,3.292459070400000000e+10
9.384326914842553435e-01,7.389921700484300589e-03,4.135154334600000000e+10
9.286214167465397518e-01,8.437544046472194095e-03,7.801637593800000000e+10
9.297343045086409186e-01,9.266868653323075480e-03,3.930092930300000000e+10
9.308496285246452562e-01,7.898141934820964577e-03,7.886950438500000000e+10
9.328570137440956866e-01,8.764201296047543360e-03,8.684137263900000000e+10
9.411090225275967613e-01,7.648726602174976338e-03,8.482212198500000000e+10
9.346434230647920893e-01,7.783060622037459367e-03,2.444817502400000000e+10
9.364261024583105941e-01,8.999994934633223989e-03,3.318393107300000000e+10
9.308511208970692286e-01,8.734576069064869247e-03,3.152395280000000000e+08
9.257205287959180406e-01,9.474184217941350808e-03,7.260241194000000000e+10
9.377622035077599616e-01,8.090485213987629390e-03,1.769614588800000000e+10
9.312974491979277847e-01,9.226716199663949694e-03,2.112296802000000000e+09
9.275047496541475311e-01,9.818445274188821251e-03,9.928943852300000000e+10
9.263888279994767494e-01,8.858054693934002896e-03,9.375861278000000000e+10
9.362012463933986339e-01,7.915409086766788185e-03,7.831664401600000000e+10
9.386566015268495988e-01,8.865211325054673727e-03,9.074495111300000000e+10
9.295135273419998789e-01,8.392458465577483026e-03,9.491800256300000000e+10
9.366479735788006966e-01,8.925601616256863269e-03,9.210860148100000000e+10
9.357575040083806472e-01,8.699304182206978389e-03,9.343066213100000000e+10
9.373184115753809831e-01,8.381183867213089916e-03,3.452621829600000000e+10
9.281751379151595982e-01,9.105873044188679197e-03,9.068788524000000000e+10
9.382087812528802084e-01,7.393699653771428591e-03,4.090747248000000000e+10
9.355348369271304643e-01,7.905068927728308575e-03,3.773146368300000000e+10
9.377643922473075655e-01,8.822782332790716359e-03,7.261758873500000000e+10
9.335276013363620340e-01,8.060471412234562066e-03,6.111880729800000000e+10
9.292893683321445941e-01,8.787458479256458899e-03,9.468176526400000000e+10
9.404391813934728228e-01,8.286682192387356122e-03,7.743146979200000000e+10
9.384345314855917497e-01,7.912265174392184644e-03,6.516866541000000000e+10
9.373190085931056847e-01,7.981252835323747116e-03,1.926300826600000000e+10
9.275060925532099265e-01,1.012341562074648219e-02,9.012407386300000000e+10
9.413308443560557404e-01,7.714260379873064122e-03,1.574879078600000000e+10
9.272839720883935266e-01,9.295518373691493558e-03,9.137334771600000000e+10
9.339712943737932260e-01,8.200486583034044541e-03,8.632564953700000000e+10
9.275053459621708241e-01,9.449273383173082894e-03,5.692996171600000000e+10
9.263888281324625940e-01,9.115795677054941079e-03,8.650074501400000000e+10
9.357552160633659799e-01,8.204782192715663613e-03,1.968335316500000000e+10
9.339731835896663004e-01,8.352146835082813192e-03,6.525742215200000000e+10
9.353108771595873838e-01,8.792636432336650362e-03,2.553083711800000000e+10
9.373183119708204947e-01,8.039806708382085665e-03,4.323819798500000000e+10
9.292902137181022759e-01,9.361762400489770722e-03,5.551280247500000000e+10
9.297344536605081089e-01,8.687505328440764049e-03,7.663531173000000000e+09
9.330797802082204662e-01,8.590343167940829930e-03,2.759307593800000000e+10


==> fig/driver/cdfs/test_acc/xrange_projected.txt <==
9.241609142255569065e-01
9.243683113685799979e-01
9.245757085116029783e-01
9.247831056546260697e-01
9.249905027976490501e-01
9.251978999406721416e-01
9.254052970836952330e-01
9.256126942267182134e-01
9.258200913697413048e-01
9.260274885127642852e-01
9.262348856557873766e-01
9.264422827988104681e-01
9.266496799418334485e-01
9.268570770848565399e-01
9.270644742278795203e-01
9.272718713709026117e-01
9.274792685139257031e-01
9.276866656569486835e-01
9.278940627999717750e-01
9.281014599429947554e-01
9.283088570860178468e-01
9.285162542290409382e-01
9.287236513720639186e-01
9.289310485150870100e-01
9.291384456581099904e-01
9.293458428011330819e-01
9.295532399441561733e-01
9.297606370871791537e-01
9.299680342302022451e-01
9.301754313732252255e-01
9.303828285162483169e-01
9.305902256592714084e-01
9.307976228022943888e-01
9.310050199453174802e-01
9.312124170883404606e-01
9.314198142313635520e-01
9.316272113743866434e-01
9.318346085174096238e-01
9.320420056604327153e-01
9.322494028034556957e-01
9.324567999464787871e-01
9.326641970895018785e-01
9.328715942325248589e-01
9.330789913755479503e-01
9.332863885185709307e-01
9.334937856615940222e-01
9.337011828046171136e-01
9.339085799476400940e-01
9.341159770906631854e-01
9.343233742336861658e-01
9.345307713767092572e-01
9.347381685197323486e-01
9.349455656627553291e-01
9.351529628057784205e-01
9.353603599488014009e-01
9.355677570918244923e-01
9.357751542348475837e-01
9.359825513778705641e-01
9.361899485208936555e-01
9.363973456639166359e-01
9.366047428069397274e-01
9.368121399499628188e-01
9.370195370929857992e-01
9.372269342360088906e-01
9.374343313790318710e-01
9.376417285220549624e-01
9.378491256650780539e-01
9.380565228081010343e-01
9.382639199511241257e-01
9.384713170941471061e-01
9.386787142371701975e-01
9.388861113801932889e-01
9.390935085232162693e-01
9.393009056662393608e-01
9.395083028092623412e-01
9.397156999522854326e-01
9.399230970953085240e-01
9.401304942383315044e-01
9.403378913813545958e-01
9.405452885243775762e-01
9.407526856674006677e-01
9.409600828104237591e-01
9.411674799534467395e-01
9.413748770964698309e-01
9.415822742394928113e-01
9.417896713825159027e-01
9.419970685255389942e-01
9.422044656685619746e-01
9.424118628115850660e-01
9.426192599546080464e-01
9.428266570976311378e-01
9.430340542406542292e-01
9.432414513836772096e-01
9.434488485267003011e-01
9.436562456697232815e-01
9.438636428127463729e-01
9.440710399557694643e-01
9.442784370987924447e-01
9.444858342418155361e-01
9.446932313848385165e-01
9.449006285278616080e-01
9.451080256708846994e-01


==> fig/har/cdfs/anothernet/mixed_cdf/cdf_plot_data.txt <==
3.38E-02	0.00E+00	0.00E+00	0.00E+00	0.00E+00
3.95E-02	1.00E-03	1.00E-06	1.00E-03	5.61E-02
4.53E-02	1.00E-03	1.00E-06	6.01E-03	9.61E-02
5.11E-02	1.60E-02	2.02E-03	4.20E-02	1.39E-01
5.68E-02	5.10E-02	1.01E-02	1.20E-01	1.66E-01
6.26E-02	1.83E-01	5.32E-02	3.17E-01	2.10E-01
6.83E-02	3.54E-01	1.38E-01	5.17E-01	2.75E-01
7.41E-02	5.02E-01	2.38E-01	6.42E-01	3.25E-01
7.98E-02	6.39E-01	3.66E-01	7.14E-01	3.85E-01
8.56E-02	7.13E-01	4.42E-01	7.53E-01	4.32E-01
9.14E-02	7.44E-01	4.96E-01	7.82E-01	4.62E-01
9.71E-02	7.56E-01	5.17E-01	8.04E-01	4.93E-01
1.03E-01	7.65E-01	5.27E-01	8.24E-01	5.03E-01
1.09E-01	7.70E-01	5.40E-01	8.44E-01	5.16E-01
1.14E-01	7.79E-01	5.48E-01	8.54E-01	5.23E-01
1.20E-01	7.85E-01	5.57E-01	8.66E-01	5.33E-01
1.26E-01	7.91E-01	5.64E-01	8.77E-01	5.36E-01
1.32E-01	7.95E-01	5.70E-01	8.87E-01	5.37E-01
1.37E-01	8.01E-01	5.77E-01	8.98E-01	5.42E-01
1.43E-01	8.06E-01	5.83E-01	9.09E-01	5.46E-01
1.49E-01	8.09E-01	5.93E-01	9.16E-01	5.49E-01
1.55E-01	8.11E-01	6.02E-01	9.28E-01	5.55E-01
1.60E-01	8.14E-01	6.10E-01	9.37E-01	5.60E-01
1.66E-01	8.15E-01	6.18E-01	9.47E-01	5.65E-01
1.72E-01	8.17E-01	6.25E-01	9.63E-01	5.69E-01
1.78E-01	8.20E-01	6.38E-01	9.76E-01	5.78E-01
1.83E-01	8.22E-01	6.54E-01	9.92E-01	5.82E-01
1.89E-01	8.23E-01	6.66E-01	1.00E+00	5.86E-01
1.95E-01	8.25E-01	6.84E-01	1.00E+00	6.03E-01
2.01E-01	8.27E-01	6.95E-01	1.00E+00	6.07E-01
2.07E-01	8.28E-01	7.18E-01	1.00E+00	6.11E-01
2.12E-01	8.29E-01	7.45E-01	1.00E+00	6.19E-01
2.18E-01	8.30E-01	7.74E-01	1.00E+00	6.21E-01
2.24E-01	8.32E-01	7.98E-01	1.00E+00	6.27E-01
2.30E-01	8.36E-01	8.13E-01	1.00E+00	6.33E-01
2.35E-01	8.36E-01	8.40E-01	1.00E+00	6.39E-01
2.41E-01	8.37E-01	8.61E-01	1.00E+00	6.42E-01
2.47E-01	8.39E-01	8.89E-01	1.00E+00	6.50E-01
2.53E-01	8.40E-01	9.13E-01	1.00E+00	6.55E-01
2.58E-01	8.42E-01	9.45E-01	1.00E+00	6.64E-01
2.64E-01	8.46E-01	9.65E-01	1.00E+00	6.69E-01
2.70E-01	8.48E-01	9.82E-01	1.00E+00	6.76E-01
2.76E-01	8.50E-01	9.93E-01	1.00E+00	6.79E-01
2.81E-01	8.54E-01	9.97E-01	1.00E+00	6.85E-01
2.87E-01	8.56E-01	9.99E-01	1.00E+00	6.92E-01
2.93E-01	8.57E-01	1.00E+00	1.00E+00	6.98E-01
2.99E-01	8.60E-01	1.00E+00	1.00E+00	7.08E-01
3.04E-01	8.61E-01	1.00E+00	1.00E+00	7.16E-01
3.10E-01	8.64E-01	1.00E+00	1.00E+00	7.26E-01
3.16E-01	8.68E-01	1.00E+00	1.00E+00	7.36E-01
3.22E-01	8.70E-01	1.00E+00	1.00E+00	7.49E-01
3.27E-01	8.71E-01	1.00E+00	1.00E+00	7.64E-01
3.33E-01	8.73E-01	1.00E+00	1.00E+00	7.71E-01
3.39E-01	8.74E-01	1.00E+00	1.00E+00	7.92E-01
3.45E-01	8.76E-01	1.00E+00	1.00E+00	8.11E-01
3.50E-01	8.76E-01	1.00E+00	1.00E+00	8.48E-01
3.56E-01	8.81E-01	1.00E+00	1.00E+00	8.87E-01
3.62E-01	8.81E-01	1.00E+00	1.00E+00	9.15E-01
3.68E-01	8.84E-01	1.00E+00	1.00E+00	9.43E-01
3.73E-01	8.85E-01	1.00E+00	1.00E+00	9.59E-01
3.79E-01	8.87E-01	1.00E+00	1.00E+00	9.83E-01
3.85E-01	8.90E-01	1.00E+00	1.00E+00	9.92E-01
3.91E-01	8.91E-01	1.00E+00	1.00E+00	9.97E-01
3.96E-01	8.92E-01	1.00E+00	1.00E+00	1.00E+00
4.02E-01	8.97E-01	1.00E+00	1.00E+00	1.00E+00
4.08E-01	8.97E-01	1.00E+00	1.00E+00	1.00E+00
4.14E-01	8.99E-01	1.00E+00	1.00E+00	1.00E+00
4.20E-01	9.00E-01	1.00E+00	1.00E+00	1.00E+00
4.25E-01	9.01E-01	1.00E+00	1.00E+00	1.00E+00
4.31E-01	9.03E-01	1.00E+00	1.00E+00	1.00E+00
4.37E-01	9.07E-01	1.00E+00	1.00E+00	1.00E+00
4.43E-01	9.10E-01	1.00E+00	1.00E+00	1.00E+00
4.48E-01	9.10E-01	1.00E+00	1.00E+00	1.00E+00
4.54E-01	9.13E-01	1.00E+00	1.00E+00	1.00E+00
4.60E-01	9.14E-01	1.00E+00	1.00E+00	1.00E+00
4.66E-01	9.17E-01	1.00E+00	1.00E+00	1.00E+00
4.71E-01	9.21E-01	1.00E+00	1.00E+00	1.00E+00
4.77E-01	9.21E-01	1.00E+00	1.00E+00	1.00E+00
4.83E-01	9.24E-01	1.00E+00	1.00E+00	1.00E+00
4.89E-01	9.28E-01	1.00E+00	1.00E+00	1.00E+00
4.94E-01	9.31E-01	1.00E+00	1.00E+00	1.00E+00
5.00E-01	9.35E-01	1.00E+00	1.00E+00	1.00E+00
5.06E-01	9.37E-01	1.00E+00	1.00E+00	1.00E+00
5.12E-01	9.38E-01	1.00E+00	1.00E+00	1.00E+00
5.17E-01	9.41E-01	1.00E+00	1.00E+00	1.00E+00
5.23E-01	9.44E-01	1.00E+00	1.00E+00	1.00E+00
5.29E-01	9.45E-01	1.00E+00	1.00E+00	1.00E+00
5.35E-01	9.48E-01	1.00E+00	1.00E+00	1.00E+00
5.40E-01	9.51E-01	1.00E+00	1.00E+00	1.00E+00
5.46E-01	9.52E-01	1.00E+00	1.00E+00	1.00E+00
5.52E-01	9.60E-01	1.00E+00	1.00E+00	1.00E+00
5.58E-01	9.64E-01	1.00E+00	1.00E+00	1.00E+00
5.63E-01	9.66E-01	1.00E+00	1.00E+00	1.00E+00
5.69E-01	9.70E-01	1.00E+00	1.00E+00	1.00E+00
5.75E-01	9.72E-01	1.00E+00	1.00E+00	1.00E+00
5.81E-01	9.74E-01	1.00E+00	1.00E+00	1.00E+00
5.86E-01	9.78E-01	1.00E+00	1.00E+00	1.00E+00
5.92E-01	9.82E-01	1.00E+00	1.00E+00	1.00E+00
5.98E-01	9.88E-01	1.00E+00	1.00E+00	1.00E+00
6.04E-01	9.94E-01	1.00E+00	1.00E+00	1.00E+00
6.10E-01	9.98E-01	1.00E+00	1.00E+00	1.00E+00
6.15E-01	1.00E+00	1.00E+00	1.00E+00	1.00E+00


==> fig/har/cdfs/anothernet/mixed_cdf/cdf_projected_complexnet1.txt <==
0.000000000000000000e+00
1.001001001001000936e-06
1.001001001001000936e-06
2.018018018018017529e-03
1.006106106106106034e-02
5.323623623623623818e-02
1.384924924924924861e-01
2.377397397397397194e-01
3.660050050050049908e-01
4.421551551551551329e-01
4.962402402402402157e-01
5.172732732732732153e-01
5.272922922922922417e-01
5.403103103103102933e-01
5.483273273273273629e-01
5.573423423423423673e-01
5.643553553553554147e-01
5.703653653653654176e-01
5.773783783783784651e-01
5.833893893893894456e-01
5.934024024024024957e-01
6.024134134134134788e-01
6.104244244244244610e-01
6.184334334334334882e-01
6.254424424424425144e-01
6.384584584584584999e-01
6.544764764764765541e-01
6.664894894894896060e-01
6.835085085085086387e-01
6.945215215215216897e-01
7.175455455455457265e-01
7.445735735735737881e-01
7.736036036036038066e-01
7.976296296296297994e-01
8.126486486486488303e-01
8.396756756756758033e-01
8.606976976976977722e-01
8.887277277277277898e-01
9.127527527527528051e-01
9.447867867867868474e-01
9.648108108108108816e-01
9.818298298298299143e-01
9.928428428428429653e-01
9.968508508508510113e-01
9.988548548548550343e-01
1.000857857857857969e+00
1.000860860860860901e+00
1.000861861861861879e+00
1.000864864864864812e+00
1.000868868868868722e+00
1.000870870870870677e+00
1.000871871871871654e+00
1.000873873873873610e+00
1.000874874874874587e+00
1.000876876876876542e+00
1.000876876876876542e+00
1.000881881881881652e+00
1.000881881881881652e+00
1.000884884884884585e+00
1.000885885885885562e+00
1.000887887887887517e+00
1.000890890890890450e+00
1.000891891891891428e+00
1.000892892892892405e+00
1.000897897897897515e+00
1.000897897897897515e+00
1.000899899899899470e+00
1.000900900900900448e+00
1.000901901901901425e+00
1.000903903903903380e+00
1.000907907907907290e+00
1.000910910910910223e+00
1.000910910910910223e+00
1.000913913913913156e+00
1.000914914914914133e+00
1.000917917917917066e+00
1.000921921921920976e+00
1.000921921921920976e+00
1.000924924924923909e+00
1.000928928928927819e+00
1.000931931931930752e+00
1.000935935935934662e+00
1.000937937937936617e+00
1.000938938938937595e+00
1.000941941941940527e+00
1.000944944944943460e+00
1.000945945945944437e+00
1.000948948948947370e+00
1.000951951951950303e+00
1.000952952952951280e+00
1.000960960960959323e+00
1.000964964964963233e+00
1.000966966966965188e+00
1.000970970970969098e+00
1.000972972972971053e+00
1.000974974974973009e+00
1.000978978978976919e+00
1.000982982982980829e+00
1.000988988988986916e+00
1.000994994994993004e+00
1.000998998998996914e+00
1.001001001000998869e+00


==> fig/har/cdfs/anothernet/mixed_cdf/cdf_projected_oriattacknet.txt <==
0.000000000000000000e+00
1.000000000000000021e-03
1.000000000000000021e-03
1.600000000000000033e-02
5.100000000000000366e-02
1.829999999999999960e-01
3.539999999999999813e-01
5.020000000000000018e-01
6.390000000000000124e-01
7.129999999999999671e-01
7.439999999999999947e-01
7.560000000000000053e-01
7.650000000000000133e-01
7.700000000000000178e-01
7.790000000000000258e-01
7.850000000000000311e-01
7.910000000000000364e-01
7.950000000000000400e-01
8.010000000000000453e-01
8.060000000000000497e-01
8.090000000000000524e-01
8.110000000000000542e-01
8.140000000000000568e-01
8.150000000000000577e-01
8.170000000000000595e-01
8.200000000000000622e-01
8.220000000000000639e-01
8.230000000000000648e-01
8.250000000000000666e-01
8.270000000000000684e-01
8.280000000000000693e-01
8.290000000000000702e-01
8.300000000000000711e-01
8.320000000000000728e-01
8.360000000000000764e-01
8.360000000000000764e-01
8.370000000000000773e-01
8.390000000000000790e-01
8.400000000000000799e-01
8.420000000000000817e-01
8.460000000000000853e-01
8.480000000000000870e-01
8.500000000000000888e-01
8.540000000000000924e-01
8.560000000000000941e-01
8.570000000000000950e-01
8.600000000000000977e-01
8.610000000000000986e-01
8.640000000000001013e-01
8.680000000000001048e-01
8.700000000000001066e-01
8.710000000000001075e-01
8.730000000000001092e-01
8.740000000000001101e-01
8.760000000000001119e-01
8.760000000000001119e-01
8.810000000000001164e-01
8.810000000000001164e-01
8.840000000000001190e-01
8.850000000000001199e-01
8.870000000000001217e-01
8.900000000000001243e-01
8.910000000000001252e-01
8.920000000000001261e-01
8.970000000000001306e-01
8.970000000000001306e-01
8.990000000000001323e-01
9.000000000000001332e-01
9.010000000000001341e-01
9.030000000000001359e-01
9.070000000000001394e-01
9.100000000000001421e-01
9.100000000000001421e-01
9.130000000000001448e-01
9.140000000000001457e-01
9.170000000000001483e-01
9.210000000000001519e-01
9.210000000000001519e-01
9.240000000000001545e-01
9.280000000000001581e-01
9.310000000000001608e-01
9.350000000000001643e-01
9.370000000000001661e-01
9.380000000000001670e-01
9.410000000000001696e-01
9.440000000000001723e-01
9.450000000000001732e-01
9.480000000000001759e-01
9.510000000000001785e-01
9.520000000000001794e-01
9.600000000000001865e-01
9.640000000000001901e-01
9.660000000000001918e-01
9.700000000000001954e-01
9.720000000000001972e-01
9.740000000000001990e-01
9.780000000000002025e-01
9.820000000000002061e-01
9.880000000000002114e-01
9.940000000000002167e-01
9.980000000000002203e-01
1.000000000000000222e+00


==> fig/har/cdfs/anothernet/mixed_cdf/cdf_projected_simplenet1.txt <==
0.000000000000000000e+00
1.001002003004004999e-03
6.006007008009009961e-03
4.204406208009811574e-02
1.201301912523133758e-01
3.173706068430793281e-01
5.166551476401326504e-01
6.418796193590988741e-01
7.140800850900951291e-01
7.531953505056608877e-01
7.822785187589993416e-01
8.043215948681414762e-01
8.243516439362286174e-01
8.443846950053157663e-01
8.544027300573848738e-01
8.664237661084509545e-01
8.774417971525080295e-01
8.874578231885540403e-01
8.984758542326111153e-01
9.094928822716611405e-01
9.155089113137162560e-01
9.275299433567703034e-01
9.365469713958203268e-01
9.465649984318653676e-01
9.625880304729154124e-01
9.756140725309895290e-01
9.916461225990755857e-01
9.996661556451346131e-01
1.000684192701209785e+00
1.000695216738259896e+00
1.000718263809355024e+00
1.000745318892466207e+00
1.000774377981585417e+00
1.000798428057687595e+00
1.000813462110759611e+00
1.000840516191867646e+00
1.000861559256954747e+00
1.000889617345072979e+00
1.000913666419172010e+00
1.000945732519306075e+00
1.000965776587398270e+00
1.000982812642472464e+00
1.000993836679522575e+00
1.000997848699550552e+00
1.000999854709564652e+00
1.001001859717575604e+00
1.001001862723584601e+00
1.001001863725587526e+00
1.001001866731596524e+00
1.001001870739608446e+00
1.001001872743614518e+00
1.001001873745617443e+00
1.001001875749623515e+00
1.001001876751626440e+00
1.001001878755632513e+00
1.001001878755632513e+00
1.001001883765647582e+00
1.001001883765647582e+00
1.001001886771656579e+00
1.001001887773659504e+00
1.001001889777665577e+00
1.001001892783674574e+00
1.001001893785677499e+00
1.001001894787680424e+00
1.001001899797695494e+00
1.001001899797695494e+00
1.001001901801701566e+00
1.001001902803704491e+00
1.001001903805707416e+00
1.001001905809713488e+00
1.001001909817725410e+00
1.001001912823734408e+00
1.001001912823734408e+00
1.001001915829743405e+00
1.001001916831746330e+00
1.001001919837755327e+00
1.001001923845767250e+00
1.001001923845767250e+00
1.001001926851776247e+00
1.001001930859788169e+00
1.001001933865797167e+00
1.001001937873809089e+00
1.001001939877815161e+00
1.001001940879818086e+00
1.001001943885827083e+00
1.001001946891836081e+00
1.001001947893839006e+00
1.001001950899848003e+00
1.001001953905857000e+00
1.001001954907859925e+00
1.001001962923883992e+00
1.001001966931895915e+00
1.001001968935901987e+00
1.001001972943913909e+00
1.001001974947919981e+00
1.001001976951926054e+00
1.001001980959937976e+00
1.001001984967949898e+00
1.001001990979967893e+00
1.001001996991985887e+00
1.001002000999997810e+00
1.001002003004003882e+00


==> fig/har/cdfs/anothernet/mixed_cdf/cdf_projected_simplenet2.txt <==
0.000000000000000000e+00
5.605705806006307246e-02
9.610210811512313878e-02
1.391812252873674827e-01
1.662864166078601991e-01
2.095268975043474424e-01
2.747914465942343787e-01
3.249668464658249656e-01
3.850991792643544964e-01
4.321853807312369677e-01
4.622445230418008588e-01
4.932976192140822724e-01
5.033276793232595026e-01
5.163607454404457453e-01
5.233777805105679359e-01
5.333998235896981743e-01
5.364138556528053048e-01
5.374248827058943911e-01
5.424409167710035895e-01
5.464559488311027113e-01
5.494649738851988818e-01
5.554830129563130825e-01
5.604970440154112277e-01
5.645110760745063461e-01
5.685311191496225103e-01
5.775531672397706817e-01
5.815732193419409501e-01
5.855852514070520876e-01
6.026032874801813266e-01
6.066073025192574297e-01
6.106113295934026963e-01
6.186193646835760340e-01
6.206213957737553022e-01
6.266274258539115127e-01
6.326334469090196810e-01
6.386394799961879754e-01
6.416425040633202403e-01
6.496505401575025651e-01
6.546555692356548217e-01
6.636646103428621712e-01
6.686696354119994190e-01
6.756766594721146379e-01
6.786796735101897626e-01
6.846856835322318036e-01
6.916926925472568488e-01
6.976987005602778291e-01
7.077087105732968730e-01
7.157167185823078981e-01
7.257267285953269420e-01
7.357367386093489614e-01
7.487497516243679652e-01
7.637647666403859503e-01
7.707717736493989724e-01
7.917927946714230503e-01
8.108118136924480357e-01
8.478488507294850152e-01
8.868878897735390510e-01
9.149159178015671134e-01
9.429439458326041024e-01
9.589599618496231770e-01
9.829839858756531656e-01
9.919929948876712311e-01
9.969979998936792098e-01
1.001002003898686210e+00
1.001002003903701310e+00
1.001002003903701310e+00
1.001002003905707261e+00
1.001002003906710236e+00
1.001002003907713211e+00
1.001002003909719162e+00
1.001002003913731286e+00
1.001002003916740213e+00
1.001002003916740213e+00
1.001002003919749139e+00
1.001002003920752115e+00
1.001002003923761041e+00
1.001002003927773165e+00
1.001002003927773165e+00
1.001002003930782092e+00
1.001002003934794216e+00
1.001002003937803142e+00
1.001002003941815266e+00
1.001002003943821217e+00
1.001002003944824192e+00
1.001002003947833119e+00
1.001002003950842045e+00
1.001002003951845021e+00
1.001002003954853947e+00
1.001002003957862874e+00
1.001002003958865849e+00
1.001002003966889875e+00
1.001002003970901999e+00
1.001002003972907950e+00
1.001002003976920074e+00
1.001002003978926025e+00
1.001002003980931976e+00
1.001002003984944100e+00
1.001002003988956224e+00
1.001002003994974299e+00
1.001002004000992374e+00
1.001002004005004498e+00
1.001002004007010449e+00


==> fig/har/cdfs/anothernet/mixed_cdf/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har.ps"
set size 0.29,0.35
set xrange [0:0.5]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.1,0.5
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -4

set xlabel "Attack success rate" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "ExtNet#1" w lines lc rgb "red" lw 3,\
    "cdf_plot_data.txt" using 1:3 title "ExtNet#2" w lines lc rgb "blue" lw 3 dt 4,\
    "cdf_plot_data.txt" using 1:4 title "ExtNet#3" w lines lc rgb "green" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:5 title "ExtNet#4" w lines lc rgb '#472c7a' lw 3 dt 3

set output
reset

==> fig/har/cdfs/anothernet/mixed_cdf/privacyattacker_fixedwholeuser_multipleseeds_complexnet_1_.csv <==
8.010012656450271606e-02,2.137516736984252930e+00,7.058452931400000000e+10
9.887359291315078735e-02,1.775819778442382812e+00,7.058452931400000000e+10
6.633291393518447876e-02,1.993071794509887695e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.426765203475952148e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.236683368682861328e+00,7.058452931400000000e+10
5.256570875644683838e-02,2.687659263610839844e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.993790507316589355e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.886844873428344727e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.404007911682128906e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.355812072753906250e+00,7.058452931400000000e+10
6.633291393518447876e-02,1.921131849288940430e+00,7.058452931400000000e+10
1.539424359798431396e-01,1.478460192680358887e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.167214393615722656e+00,7.058452931400000000e+10
9.887359291315078735e-02,1.829349398612976074e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.208183288574218750e+00,7.058452931400000000e+10
2.377972453832626343e-01,1.283718228340148926e+00,7.058452931400000000e+10
8.886107802391052246e-02,2.026338100433349609e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.060061216354370117e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.319414615631103516e+00,7.058452931400000000e+10
1.652065068483352661e-01,1.489234209060668945e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.423986315727233887e+00,7.058452931400000000e+10
9.887359291315078735e-02,1.682450771331787109e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.082805633544921875e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.425267457962036133e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.249462604522705078e+00,7.058452931400000000e+10
2.615769803524017334e-01,1.320337057113647461e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.012885570526123047e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.129255771636962891e+00,7.058452931400000000e+10
1.952440589666366577e-01,1.398447990417480469e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.280642747879028320e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.385946154594421387e+00,7.058452931400000000e+10
2.678348124027252197e-01,1.289931535720825195e+00,7.058452931400000000e+10
1.977471858263015747e-01,1.414416790008544922e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.804533481597900391e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.944010257720947266e+00,7.058452931400000000e+10
1.652065068483352661e-01,1.461610198020935059e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.924403429031372070e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.190940141677856445e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.351055383682250977e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.835218429565429688e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.304747819900512695e+00,7.058452931400000000e+10
6.132666021585464478e-02,3.230717182159423828e+00,7.058452931400000000e+10
2.528160214424133301e-01,1.272782087326049805e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.118056297302246094e+00,7.058452931400000000e+10
5.381727218627929688e-02,3.172925472259521484e+00,7.058452931400000000e+10
5.256570875644683838e-02,1.949288368225097656e+00,7.058452931400000000e+10
9.136420488357543945e-02,1.835858345031738281e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.979587316513061523e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.249620914459228516e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.945275187492370605e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.302564620971679688e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.353662252426147461e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.968087434768676758e+00,7.058452931400000000e+10
8.010012656450271606e-02,2.190361022949218750e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.999224543571472168e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.609578609466552734e+00,7.058452931400000000e+10
1.364205330610275269e-01,1.561716556549072266e+00,7.058452931400000000e+10
2.690863609313964844e-01,1.277681231498718262e+00,7.058452931400000000e+10
2.202753424644470215e-01,1.315662026405334473e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.351332068443298340e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.351246595382690430e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.456162929534912109e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.794116973876953125e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.367322444915771484e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.978874444961547852e+00,7.058452931400000000e+10
2.377972453832626343e-01,1.307816982269287109e+00,7.058452931400000000e+10
1.864831000566482544e-01,1.456577777862548828e+00,7.058452931400000000e+10
1.251564472913742065e-01,1.568997263908386230e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.748266577720642090e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.400579452514648438e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.250451326370239258e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.370299339294433594e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.288166761398315430e+00,7.058452931400000000e+10
7.884856313467025757e-02,2.035885572433471680e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.257135629653930664e+00,7.058452931400000000e+10
2.590738534927368164e-01,1.270978450775146484e+00,7.058452931400000000e+10
1.839799731969833374e-01,1.382865667343139648e+00,7.058452931400000000e+10
8.886107802391052246e-02,1.928267478942871094e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.302515268325805664e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.301257610321044922e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.552866458892822266e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.282743692398071289e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.191218137741088867e+00,7.058452931400000000e+10
2.377972453832626343e-01,1.294297218322753906e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.121120214462280273e+00,7.058452931400000000e+10
1.051314175128936768e-01,1.667652606964111328e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.955800294876098633e+00,7.058452931400000000e+10
2.565707266330718994e-01,1.305822372436523438e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.905345797538757324e+00,7.058452931400000000e+10
2.265331745147705078e-01,1.317888021469116211e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.391199588775634766e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.054872035980224609e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.351336002349853516e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.064533948898315430e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.532046556472778320e+00,7.058452931400000000e+10
1.188986226916313171e-01,1.611205935478210449e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.409523248672485352e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.390469312667846680e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.469379425048828125e+00,7.058452931400000000e+10
1.752190291881561279e-01,1.408547282218933105e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.077283859252929688e+00,7.058452931400000000e+10
2.540675997734069824e-01,1.274737477302551270e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.915178298950195312e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.335091590881347656e+00,7.058452931400000000e+10
1.652065068483352661e-01,1.465532183647155762e+00,7.058452931400000000e+10
1.777221560478210449e-01,1.463284015655517578e+00,7.058452931400000000e+10
1.902378052473068237e-01,1.363122224807739258e+00,7.058452931400000000e+10
2.340425550937652588e-01,1.286828279495239258e+00,7.058452931400000000e+10
9.887359291315078735e-02,1.706192493438720703e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.288307905197143555e+00,7.058452931400000000e+10
1.414267867803573608e-01,1.546892404556274414e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.271889686584472656e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.272190928459167480e+00,7.058452931400000000e+10
1.551939994096755981e-01,1.535434603691101074e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.290617227554321289e+00,7.058452931400000000e+10
5.381727218627929688e-02,2.884557247161865234e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.844769835472106934e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.081654548645019531e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.321472167968750000e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.293496847152709961e+00,7.058452931400000000e+10
2.177722156047821045e-01,1.324178099632263184e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.291040658950805664e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.913580417633056641e+00,7.058452931400000000e+10
2.553191483020782471e-01,1.288642525672912598e+00,7.058452931400000000e+10
1.576971262693405151e-01,1.482820272445678711e+00,7.058452931400000000e+10
8.385481685400009155e-02,2.065151453018188477e+00,7.058452931400000000e+10
2.002503126859664917e-01,1.379086494445800781e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.504901170730590820e+00,7.058452931400000000e+10
1.739674657583236694e-01,1.490820169448852539e+00,7.058452931400000000e+10
1.351689696311950684e-01,1.580497145652770996e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.001774549484252930e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.346413850784301758e+00,7.058452931400000000e+10
1.101376712322235107e-01,1.691798210144042969e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.441115856170654297e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.323363542556762695e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.291785717010498047e+00,7.058452931400000000e+10
2.578222751617431641e-01,1.277702093124389648e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.310156702995300293e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.360362291336059570e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.386595249176025391e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.199829816818237305e+00,7.058452931400000000e+10
2.540675997734069824e-01,1.292181491851806641e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.860098600387573242e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.974885225296020508e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.289484024047851562e+00,7.058452931400000000e+10
2.265331745147705078e-01,1.304490566253662109e+00,7.058452931400000000e+10
2.277847379446029663e-01,1.305316329002380371e+00,7.058452931400000000e+10
1.977471858263015747e-01,1.372050285339355469e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.233218431472778320e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.431412220001220703e+00,7.058452931400000000e+10
8.886107802391052246e-02,1.749600648880004883e+00,7.058452931400000000e+10
2.553191483020782471e-01,1.310540318489074707e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.680800437927246094e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.388401031494140625e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.905555605888366699e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.827070713043212891e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.960617780685424805e+00,7.058452931400000000e+10
1.264080107212066650e-01,1.600758075714111328e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.919112563133239746e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.241477489471435547e+00,7.058452931400000000e+10
1.827284097671508789e-01,1.385394096374511719e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.299262404441833496e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.336866855621337891e+00,7.058452931400000000e+10
2.290363013744354248e-01,1.322391033172607422e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.298976778984069824e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.020372867584228516e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.101052999496459961e+00,7.058452931400000000e+10
2.578222751617431641e-01,1.294719934463500977e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.413170337677001953e+00,7.058452931400000000e+10
9.762202948331832886e-02,1.719909429550170898e+00,7.058452931400000000e+10
1.176470592617988586e-01,1.608079671859741211e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.995313644409179688e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.352094888687133789e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.335584521293640137e+00,7.058452931400000000e+10
1.013767197728157043e-01,1.732240676879882812e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.307844042778015137e+00,7.058452931400000000e+10
2.465582042932510376e-01,1.315559029579162598e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.356283545494079590e+00,7.058452931400000000e+10
2.040050029754638672e-01,1.369478702545166016e+00,7.058452931400000000e+10
1.239048838615417480e-01,1.583543300628662109e+00,7.058452931400000000e+10
1.126408055424690247e-01,1.685135841369628906e+00,7.058452931400000000e+10
2.465582042932510376e-01,1.275597810745239258e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.666422843933105469e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.006199121475219727e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.054216861724853516e+00,7.058452931400000000e+10
5.006257817149162292e-02,2.436335086822509766e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.293152809143066406e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.391640424728393555e+00,7.058452931400000000e+10
2.340425550937652588e-01,1.315239667892456055e+00,7.058452931400000000e+10
6.883604824542999268e-02,1.967979788780212402e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.971353888511657715e+00,7.058452931400000000e+10
5.256570875644683838e-02,2.742772579193115234e+00,7.058452931400000000e+10
1.864831000566482544e-01,1.429867744445800781e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.710189580917358398e+00,7.058452931400000000e+10
2.090112715959548950e-01,1.319037437438964844e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.051501274108886719e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.043952465057373047e+00,7.058452931400000000e+10
1.176470592617988586e-01,1.613325834274291992e+00,7.058452931400000000e+10
1.051314175128936768e-01,1.647504806518554688e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.302205562591552734e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.952016592025756836e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.286634206771850586e+00,7.058452931400000000e+10
2.578222751617431641e-01,1.279900074005126953e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.420565962791442871e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.889582991600036621e+00,7.058452931400000000e+10
7.884856313467025757e-02,2.072950839996337891e+00,7.058452931400000000e+10
1.038798540830612183e-01,1.662018060684204102e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.313534021377563477e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.412170886993408203e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.264665126800537109e+00,7.058452931400000000e+10
2.215269058942794800e-01,1.390554189682006836e+00,7.058452931400000000e+10
1.489361673593521118e-01,1.514990210533142090e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.316195487976074219e+00,7.058452931400000000e+10
2.578222751617431641e-01,1.267338275909423828e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.103525161743164062e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.487648010253906250e+00,7.058452931400000000e+10
5.381727218627929688e-02,3.022648334503173828e+00,7.058452931400000000e+10
1.889862418174743652e-01,1.412737369537353516e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.360674142837524414e+00,7.058452931400000000e+10
2.615769803524017334e-01,1.281358480453491211e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.184674739837646484e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.327498435974121094e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.886401176452636719e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.268145561218261719e+00,7.058452931400000000e+10
2.540675997734069824e-01,1.288346886634826660e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.339231967926025391e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.358564734458923340e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.312665462493896484e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.779751658439636230e+00,7.058452931400000000e+10
2.528160214424133301e-01,1.295004129409790039e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.357830882072448730e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.442134380340576172e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.868210315704345703e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.316524267196655273e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.872637152671813965e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.251480102539062500e+00,7.058452931400000000e+10
1.977471858263015747e-01,1.364477396011352539e+00,7.058452931400000000e+10
9.136420488357543945e-02,1.707427382469177246e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.213697195053100586e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.405794024467468262e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.321672201156616211e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.940705299377441406e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.323864936828613281e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.351229190826416016e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.120111465454101562e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.815946936607360840e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.871573209762573242e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.373555898666381836e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.174284934997558594e+00,7.058452931400000000e+10
1.889862418174743652e-01,1.373287439346313477e+00,7.058452931400000000e+10
2.215269058942794800e-01,1.321779012680053711e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.217179775238037109e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.554840564727783203e+00,7.058452931400000000e+10
1.464330404996871948e-01,1.523797035217285156e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.344878435134887695e+00,7.058452931400000000e+10
5.131414532661437988e-02,2.215614795684814453e+00,7.058452931400000000e+10
2.653316557407379150e-01,1.290114521980285645e+00,7.058452931400000000e+10
2.653316557407379150e-01,1.293300151824951172e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.378718852996826172e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.319391489028930664e+00,7.058452931400000000e+10
2.678348124027252197e-01,1.291985034942626953e+00,7.058452931400000000e+10
1.251564472913742065e-01,1.630513191223144531e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.368401765823364258e+00,7.058452931400000000e+10
2.177722156047821045e-01,1.322871208190917969e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.350944042205810547e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.276325702667236328e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.700638294219970703e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.285502910614013672e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.348077058792114258e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.819891333580017090e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.035437107086181641e+00,7.058452931400000000e+10
2.302878648042678833e-01,1.340310573577880859e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.211374521255493164e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.124532222747802734e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.843557357788085938e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.378739833831787109e+00,7.058452931400000000e+10
1.276595741510391235e-01,1.603405356407165527e+00,7.058452931400000000e+10
5.131414532661437988e-02,2.559741020202636719e+00,7.058452931400000000e+10
2.040050029754638672e-01,1.325557231903076172e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.322972536087036133e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.930454492568969727e+00,7.058452931400000000e+10
8.886107802391052246e-02,1.695440292358398438e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.148280143737792969e+00,7.058452931400000000e+10
2.040050029754638672e-01,1.353192567825317383e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.096669197082519531e+00,7.058452931400000000e+10
1.802252829074859619e-01,1.400228381156921387e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.198431253433227539e+00,7.058452931400000000e+10
1.501877307891845703e-01,1.439268469810485840e+00,7.058452931400000000e+10
2.302878648042678833e-01,1.289011001586914062e+00,7.058452931400000000e+10
1.376720964908599854e-01,1.581012129783630371e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.146671295166015625e+00,7.058452931400000000e+10
1.414267867803573608e-01,1.496125936508178711e+00,7.058452931400000000e+10
5.506883561611175537e-02,3.148148059844970703e+00,7.058452931400000000e+10
9.637046605348587036e-02,1.772521376609802246e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.328402042388916016e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.790143966674804688e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.032634258270263672e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.953651428222656250e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.880022406578063965e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.172436237335205078e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.282660961151123047e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.998945951461791992e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.314252138137817383e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.200093269348144531e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.197684288024902344e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.975559592247009277e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.172938823699951172e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.204740047454833984e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.307773232460021973e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.357379436492919922e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.285885095596313477e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.302556991577148438e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.169796943664550781e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.304303407669067383e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.238665580749511719e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.956274747848510742e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.505691528320312500e+00,7.058452931400000000e+10
1.677096337080001831e-01,1.517178297042846680e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.331255674362182617e+00,7.058452931400000000e+10
2.365456819534301758e-01,1.287584543228149414e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.362701177597045898e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.952585101127624512e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.979708671569824219e+00,7.058452931400000000e+10
1.038798540830612183e-01,1.794654130935668945e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.174329757690429688e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.509322166442871094e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.091711997985839844e+00,7.058452931400000000e+10
1.351689696311950684e-01,1.564124584197998047e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.325836896896362305e+00,7.058452931400000000e+10
6.257822364568710327e-02,1.960251808166503906e+00,7.058452931400000000e+10
2.415519505739212036e-01,1.288305044174194336e+00,7.058452931400000000e+10
2.027534395456314087e-01,1.361675739288330078e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.285703539848327637e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.308235883712768555e+00,7.058452931400000000e+10
2.265331745147705078e-01,1.328109979629516602e+00,7.058452931400000000e+10
1.864831000566482544e-01,1.422438859939575195e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.368834733963012695e+00,7.058452931400000000e+10
2.628285288810729980e-01,1.266170263290405273e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.150707006454467773e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.351815700531005859e+00,7.058452931400000000e+10
8.760951459407806396e-02,1.931014776229858398e+00,7.058452931400000000e+10
1.877346783876419067e-01,1.374696731567382812e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.942371606826782227e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.214923858642578125e+00,7.058452931400000000e+10
8.135168999433517456e-02,2.246185779571533203e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.965365409851074219e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.217905044555664062e+00,7.058452931400000000e+10
1.113892421126365662e-01,1.589521765708923340e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.406317710876464844e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.311666965484619141e+00,7.058452931400000000e+10
1.927409321069717407e-01,1.352681159973144531e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.489358186721801758e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.284929752349853516e+00,7.058452931400000000e+10
9.511890262365341187e-02,1.799225687980651855e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.357925891876220703e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.445013403892517090e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.322250127792358398e+00,7.058452931400000000e+10
6.007509678602218628e-02,1.899584770202636719e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.927735567092895508e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.271015167236328125e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.525112152099609375e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.926414728164672852e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.345142841339111328e+00,7.058452931400000000e+10
2.002503126859664917e-01,1.325957536697387695e+00,7.058452931400000000e+10
2.177722156047821045e-01,1.344518184661865234e+00,7.058452931400000000e+10
1.864831000566482544e-01,1.389256238937377930e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.026253461837768555e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.297145605087280273e+00,7.058452931400000000e+10
2.015018761157989502e-01,1.359006762504577637e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.176009654998779297e+00,7.058452931400000000e+10
8.510638773441314697e-02,2.022667646408081055e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.295965671539306641e+00,7.058452931400000000e+10
8.760951459407806396e-02,1.771268367767333984e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.785280585289001465e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.145787715911865234e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.800042510032653809e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.277201175689697266e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.936321496963500977e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.328773736953735352e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.443844795227050781e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.053950786590576172e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.233452320098876953e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.960903406143188477e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.306131839752197266e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.377628803253173828e+00,7.058452931400000000e+10
8.886107802391052246e-02,1.951191663742065430e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.457221746444702148e+00,7.058452931400000000e+10
1.276595741510391235e-01,1.617531061172485352e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.350819587707519531e+00,7.058452931400000000e+10
4.881101474165916443e-02,3.704179763793945312e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.282710790634155273e+00,7.058452931400000000e+10
5.381727218627929688e-02,2.837359428405761719e+00,7.058452931400000000e+10
2.090112715959548950e-01,1.327009558677673340e+00,7.058452931400000000e+10
8.760951459407806396e-02,1.875773787498474121e+00,7.058452931400000000e+10
5.256570875644683838e-02,2.760871410369873047e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.327802419662475586e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.325749039649963379e+00,7.058452931400000000e+10
1.614518165588378906e-01,1.501548290252685547e+00,7.058452931400000000e+10
6.508135050535202026e-02,1.991924524307250977e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.011317968368530273e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.278946161270141602e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.274442434310913086e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.195645332336425781e+00,7.058452931400000000e+10
5.006257817149162292e-02,2.245230197906494141e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.357951521873474121e+00,7.058452931400000000e+10
2.040050029754638672e-01,1.390883922576904297e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.294147133827209473e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.864993810653686523e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.316379785537719727e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.105782032012939453e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.948290824890136719e+00,7.058452931400000000e+10
2.465582042932510376e-01,1.300513982772827148e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.922936677932739258e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.523858070373535156e+00,7.058452931400000000e+10
2.177722156047821045e-01,1.317981600761413574e+00,7.058452931400000000e+10
5.506883561611175537e-02,3.983654737472534180e+00,7.058452931400000000e+10
2.277847379446029663e-01,1.317693352699279785e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.197312831878662109e+00,7.058452931400000000e+10
1.777221560478210449e-01,1.456930398941040039e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.322986006736755371e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.465098381042480469e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.743079185485839844e+00,7.058452931400000000e+10
5.256570875644683838e-02,2.375325679779052734e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.621049404144287109e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.956132292747497559e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.230132102966308594e+00,7.058452931400000000e+10
2.365456819534301758e-01,1.290696263313293457e+00,7.058452931400000000e+10
1.376720964908599854e-01,1.562338590621948242e+00,7.058452931400000000e+10
1.714643388986587524e-01,1.404661178588867188e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.280556082725524902e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.293065309524536133e+00,7.058452931400000000e+10
1.101376712322235107e-01,1.741657614707946777e+00,7.058452931400000000e+10
8.760951459407806396e-02,1.788566589355468750e+00,7.058452931400000000e+10
5.632040277123451233e-02,3.123656272888183594e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.349424362182617188e+00,7.058452931400000000e+10
7.634543627500534058e-02,1.950255870819091797e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.019963026046752930e+00,7.058452931400000000e+10
1.464330404996871948e-01,1.592312216758728027e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.319658756256103516e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.373009204864501953e+00,7.058452931400000000e+10
1.739674657583236694e-01,1.396886348724365234e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.326057314872741699e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.965033411979675293e+00,7.058452931400000000e+10
2.152690887451171875e-01,1.314506530761718750e+00,7.058452931400000000e+10
6.508135050535202026e-02,1.981788873672485352e+00,7.058452931400000000e+10
9.011264145374298096e-02,1.796732425689697266e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.938145637512207031e+00,7.058452931400000000e+10
1.013767197728157043e-01,1.659611940383911133e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.475580930709838867e+00,7.058452931400000000e+10
1.526908725500106812e-01,1.569898605346679688e+00,7.058452931400000000e+10
1.864831000566482544e-01,1.448908090591430664e+00,7.058452931400000000e+10
1.464330404996871948e-01,1.524442672729492188e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.969733476638793945e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.891506910324096680e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.293990850448608398e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.038155555725097656e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.087654113769531250e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.395931482315063477e+00,7.058452931400000000e+10
1.389236599206924438e-01,1.450260877609252930e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.978824615478515625e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.886645674705505371e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.186275482177734375e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.310889124870300293e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.053050518035888672e+00,7.058452931400000000e+10
8.635795116424560547e-02,1.960358500480651855e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.959257364273071289e+00,7.058452931400000000e+10
6.633291393518447876e-02,1.893352985382080078e+00,7.058452931400000000e+10
8.385481685400009155e-02,2.240105152130126953e+00,7.058452931400000000e+10
1.426783502101898193e-01,1.607679247856140137e+00,7.058452931400000000e+10
5.131414532661437988e-02,1.950109362602233887e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.901907205581665039e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.349292993545532227e+00,7.058452931400000000e+10
2.165206521749496460e-01,1.333325624465942383e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.322348117828369141e+00,7.058452931400000000e+10
2.315394282341003418e-01,1.314199686050415039e+00,7.058452931400000000e+10
9.136420488357543945e-02,1.740109801292419434e+00,7.058452931400000000e+10
5.632040277123451233e-02,3.289648532867431641e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.283865928649902344e+00,7.058452931400000000e+10
1.714643388986587524e-01,1.434987425804138184e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.328280448913574219e+00,7.058452931400000000e+10
1.752190291881561279e-01,1.381379604339599609e+00,7.058452931400000000e+10
9.261576831340789795e-02,1.933262228965759277e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.312859654426574707e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.062811136245727539e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.037839889526367188e+00,7.058452931400000000e+10
8.635795116424560547e-02,1.788004159927368164e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.108761310577392578e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.332550764083862305e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.410130977630615234e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.844460487365722656e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.294909477233886719e+00,7.058452931400000000e+10
2.703379392623901367e-01,1.280380368232727051e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.989500999450683594e+00,7.058452931400000000e+10
1.889862418174743652e-01,1.372579097747802734e+00,7.058452931400000000e+10
1.902378052473068237e-01,1.384577155113220215e+00,7.058452931400000000e+10
2.415519505739212036e-01,1.287333965301513672e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.887508869171142578e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.424755573272705078e+00,7.058452931400000000e+10
2.615769803524017334e-01,1.278078436851501465e+00,7.058452931400000000e+10
1.126408055424690247e-01,1.686053633689880371e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.211165189743041992e+00,7.058452931400000000e+10
2.465582042932510376e-01,1.275357246398925781e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.206161975860595703e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.510216712951660156e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.282726049423217773e+00,7.058452931400000000e+10
2.277847379446029663e-01,1.313625693321228027e+00,7.058452931400000000e+10
2.215269058942794800e-01,1.340790152549743652e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.971051216125488281e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.203855514526367188e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.927348971366882324e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.790068149566650391e+00,7.058452931400000000e+10
1.777221560478210449e-01,1.412172198295593262e+00,7.058452931400000000e+10
2.165206521749496460e-01,1.350082635879516602e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.350805044174194336e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.395858168601989746e+00,7.058452931400000000e+10
2.816019952297210693e-01,1.265430331230163574e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.608993053436279297e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.803704261779785156e+00,7.058452931400000000e+10
2.653316557407379150e-01,1.296661734580993652e+00,7.058452931400000000e+10
1.376720964908599854e-01,1.582713365554809570e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.994793772697448730e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.338135480880737305e+00,7.058452931400000000e+10
1.614518165588378906e-01,1.500709891319274902e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.286471366882324219e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.447449684143066406e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.252029418945312500e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.447632193565368652e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.962557673454284668e+00,7.058452931400000000e+10
9.261576831340789795e-02,1.740909576416015625e+00,7.058452931400000000e+10
2.440550774335861206e-01,1.295194506645202637e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.193752050399780273e+00,7.058452931400000000e+10
1.714643388986587524e-01,1.456251382827758789e+00,7.058452931400000000e+10
1.013767197728157043e-01,1.865597486495971680e+00,7.058452931400000000e+10
2.465582042932510376e-01,1.312213778495788574e+00,7.058452931400000000e+10
2.315394282341003418e-01,1.305523157119750977e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.152342796325683594e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.444102287292480469e+00,7.058452931400000000e+10
6.508135050535202026e-02,1.903635740280151367e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.246456384658813477e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.187642812728881836e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.514760971069335938e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.996638178825378418e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.275252580642700195e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.320933580398559570e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.333194732666015625e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.949459433555603027e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.367162466049194336e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.157870292663574219e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.333857536315917969e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.290841102600097656e+00,7.058452931400000000e+10
1.339174062013626099e-01,1.607263565063476562e+00,7.058452931400000000e+10
6.883604824542999268e-02,1.926555037498474121e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.333230376243591309e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.304244875907897949e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.960837125778198242e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.302175045013427734e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.940944433212280273e+00,7.058452931400000000e+10
1.464330404996871948e-01,1.570956468582153320e+00,7.058452931400000000e+10
1.902378052473068237e-01,1.427145242691040039e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.963167905807495117e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.928498029708862305e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.349212408065795898e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.963896036148071289e+00,7.058452931400000000e+10
1.289111375808715820e-01,1.642848372459411621e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.283584833145141602e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.457192420959472656e+00,7.058452931400000000e+10
1.088861078023910522e-01,1.705865263938903809e+00,7.058452931400000000e+10
4.881101474165916443e-02,2.127292156219482422e+00,7.058452931400000000e+10
2.277847379446029663e-01,1.322014570236206055e+00,7.058452931400000000e+10
2.215269058942794800e-01,1.310998439788818359e+00,7.058452931400000000e+10
8.635795116424560547e-02,1.957098484039306641e+00,7.058452931400000000e+10
1.952440589666366577e-01,1.397889137268066406e+00,7.058452931400000000e+10
1.977471858263015747e-01,1.325849771499633789e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.912576198577880859e+00,7.058452931400000000e+10
9.637046605348587036e-02,1.737159252166748047e+00,7.058452931400000000e+10
5.256570875644683838e-02,3.037243366241455078e+00,7.058452931400000000e+10
5.506883561611175537e-02,1.941477298736572266e+00,7.058452931400000000e+10
1.576971262693405151e-01,1.497663736343383789e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.360386848449707031e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.346823692321777344e+00,7.058452931400000000e+10
2.590738534927368164e-01,1.287003159523010254e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.470189809799194336e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.339635133743286133e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.287104606628417969e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.249180316925048828e+00,7.058452931400000000e+10
2.015018761157989502e-01,1.357746362686157227e+00,7.058452931400000000e+10
2.540675997734069824e-01,1.259410500526428223e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.444811344146728516e+00,7.058452931400000000e+10
9.136420488357543945e-02,1.723465919494628906e+00,7.058452931400000000e+10
1.627033799886703491e-01,1.495097994804382324e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.996180534362792969e+00,7.058452931400000000e+10
2.027534395456314087e-01,1.338555216789245605e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.816057920455932617e+00,7.058452931400000000e+10
9.762202948331832886e-02,1.708515524864196777e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.961713314056396484e+00,7.058452931400000000e+10
7.634543627500534058e-02,1.817728877067565918e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.215361595153808594e+00,7.058452931400000000e+10
1.539424359798431396e-01,1.573276519775390625e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.345138907432556152e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.077410697937011719e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.144284725189208984e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.001163005828857422e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.883696794509887695e+00,7.058452931400000000e+10
2.565707266330718994e-01,1.289924740791320801e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.294409990310668945e+00,7.058452931400000000e+10
5.006257817149162292e-02,2.094032526016235352e+00,7.058452931400000000e+10
9.511890262365341187e-02,1.823331117630004883e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.010239124298095703e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.369874238967895508e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.596646308898925781e+00,7.058452931400000000e+10
2.377972453832626343e-01,1.329610109329223633e+00,7.058452931400000000e+10
9.762202948331832886e-02,1.660552501678466797e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.988993406295776367e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.240083932876586914e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.093733072280883789e+00,7.058452931400000000e+10
2.515644729137420654e-01,1.277849912643432617e+00,7.058452931400000000e+10
5.381727218627929688e-02,2.715406179428100586e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.302095413208007812e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.303598165512084961e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.645832061767578125e+00,7.058452931400000000e+10
7.634543627500534058e-02,1.935133695602416992e+00,7.058452931400000000e+10
2.653316557407379150e-01,1.295166969299316406e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.449413299560546875e+00,7.058452931400000000e+10
2.190237790346145630e-01,1.330839037895202637e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.307429790496826172e+00,7.058452931400000000e+10
2.290363013744354248e-01,1.333752989768981934e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.603027105331420898e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.848420381546020508e+00,7.058452931400000000e+10
1.026282906532287598e-01,1.837046861648559570e+00,7.058452931400000000e+10
5.506883561611175537e-02,2.743228673934936523e+00,7.058452931400000000e+10
2.302878648042678833e-01,1.308041572570800781e+00,7.058452931400000000e+10
2.140175253152847290e-01,1.341467261314392090e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.005837917327880859e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.337796926498413086e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.305801987648010254e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.980417609214782715e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.086369037628173828e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.305877208709716797e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.322676181793212891e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.293191432952880859e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.980848312377929688e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.422604441642761230e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.241957187652587891e+00,7.058452931400000000e+10
7.634543627500534058e-02,1.926059603691101074e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.561304569244384766e+00,7.058452931400000000e+10
5.131414532661437988e-02,3.133801221847534180e+00,7.058452931400000000e+10
1.476846039295196533e-01,1.522271513938903809e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.978242278099060059e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.308064579963684082e+00,7.058452931400000000e+10
2.290363013744354248e-01,1.327520370483398438e+00,7.058452931400000000e+10
6.883604824542999268e-02,1.946326255798339844e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.111510276794433594e+00,7.058452931400000000e+10
6.883604824542999268e-02,1.930872321128845215e+00,7.058452931400000000e+10
1.214017570018768311e-01,1.728221893310546875e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.315193176269531250e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.047809600830078125e+00,7.058452931400000000e+10
2.665832340717315674e-01,1.300237417221069336e+00,7.058452931400000000e+10
1.501877307891845703e-01,1.469602942466735840e+00,7.058452931400000000e+10
1.151439324021339417e-01,1.624529123306274414e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.361041784286499023e+00,7.058452931400000000e+10
1.239048838615417480e-01,1.641316890716552734e+00,7.058452931400000000e+10
2.002503126859664917e-01,1.384076118469238281e+00,7.058452931400000000e+10
2.753441929817199707e-01,1.281228303909301758e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.007020473480224609e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.185599803924560547e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.881886959075927734e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.972517848014831543e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.106420516967773438e+00,7.058452931400000000e+10
1.652065068483352661e-01,1.577726125717163086e+00,7.058452931400000000e+10
2.302878648042678833e-01,1.309492111206054688e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.988115310668945312e+00,7.058452931400000000e+10
2.015018761157989502e-01,1.363927245140075684e+00,7.058452931400000000e+10
2.202753424644470215e-01,1.310857653617858887e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.528162479400634766e+00,7.058452931400000000e+10
5.381727218627929688e-02,3.149669170379638672e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.013163566589355469e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.121901988983154297e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.026526927947998047e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.896376609802246094e+00,7.058452931400000000e+10
1.839799731969833374e-01,1.430160284042358398e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.527699232101440430e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.310004949569702148e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.564288377761840820e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.967373847961425781e+00,7.058452931400000000e+10
1.464330404996871948e-01,1.650536298751831055e+00,7.058452931400000000e+10
1.076345443725585938e-01,1.571501255035400391e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.259078025817871094e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.981953978538513184e+00,7.058452931400000000e+10
2.365456819534301758e-01,1.296486496925354004e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.003459930419921875e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.056947708129882812e+00,7.058452931400000000e+10
1.188986226916313171e-01,1.596680998802185059e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.010876417160034180e+00,7.058452931400000000e+10
1.188986226916313171e-01,1.628424525260925293e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.342695713043212891e+00,7.058452931400000000e+10
1.914893686771392822e-01,1.401550173759460449e+00,7.058452931400000000e+10
5.006257817149162292e-02,2.513072490692138672e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.071756839752197266e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.057965993881225586e+00,7.058452931400000000e+10
1.764705926179885864e-01,1.387014150619506836e+00,7.058452931400000000e+10
1.564455628395080566e-01,1.531063079833984375e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.052838087081909180e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.304980993270874023e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.298675537109375000e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.092667102813720703e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.310401678085327148e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.352017164230346680e+00,7.058452931400000000e+10
2.540675997734069824e-01,1.310456752777099609e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.747908115386962891e+00,7.058452931400000000e+10
1.188986226916313171e-01,1.667581081390380859e+00,7.058452931400000000e+10
1.051314175128936768e-01,1.662955760955810547e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.378677368164062500e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.059978961944580078e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.364891290664672852e+00,7.058452931400000000e+10
2.615769803524017334e-01,1.270973205566406250e+00,7.058452931400000000e+10
2.365456819534301758e-01,1.314051389694213867e+00,7.058452931400000000e+10
2.628285288810729980e-01,1.273242712020874023e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.336374282836914062e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.371528029441833496e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.180222034454345703e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.883628249168395996e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.991904258728027344e+00,7.058452931400000000e+10
2.340425550937652588e-01,1.302288293838500977e+00,7.058452931400000000e+10
2.765957415103912354e-01,1.281527400016784668e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.127178907394409180e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.905040979385375977e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.223471641540527344e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.934663057327270508e+00,7.058452931400000000e+10
2.090112715959548950e-01,1.324243664741516113e+00,7.058452931400000000e+10
2.302878648042678833e-01,1.298065185546875000e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.298659086227416992e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.006107807159423828e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.300750494003295898e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.997627019882202148e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.952605962753295898e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.396929621696472168e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.006739854812622070e+00,7.058452931400000000e+10
1.664580702781677246e-01,1.409269332885742188e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.930196523666381836e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.080270528793334961e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.335552453994750977e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.036225080490112305e+00,7.058452931400000000e+10
1.739674657583236694e-01,1.412852048873901367e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.943762779235839844e+00,7.058452931400000000e+10
7.884856313467025757e-02,2.157583236694335938e+00,7.058452931400000000e+10
6.508135050535202026e-02,1.963034033775329590e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.669895887374877930e+00,7.058452931400000000e+10
1.539424359798431396e-01,1.492627382278442383e+00,7.058452931400000000e+10
2.715894877910614014e-01,1.281355977058410645e+00,7.058452931400000000e+10
2.277847379446029663e-01,1.331514596939086914e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.028441905975341797e+00,7.058452931400000000e+10
2.528160214424133301e-01,1.311256885528564453e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.852246046066284180e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.986583590507507324e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.470046997070312500e+00,7.058452931400000000e+10
8.635795116424560547e-02,1.974048018455505371e+00,7.058452931400000000e+10
2.327909916639328003e-01,1.319658875465393066e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.318028092384338379e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.302997589111328125e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.361859560012817383e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.294414877891540527e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.272953987121582031e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.914558172225952148e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.029097557067871094e+00,7.058452931400000000e+10
1.289111375808715820e-01,1.669288039207458496e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.401548862457275391e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.160350799560546875e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.335305213928222656e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.104403257369995117e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.280502796173095703e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.093101978302001953e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.984969854354858398e+00,7.058452931400000000e+10
8.510638773441314697e-02,1.832619190216064453e+00,7.058452931400000000e+10
4.505632072687149048e-02,1.927864551544189453e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.029217720031738281e+00,7.058452931400000000e+10
2.315394282341003418e-01,1.328251600265502930e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.316125392913818359e+00,7.058452931400000000e+10
1.589486896991729736e-01,1.509766340255737305e+00,7.058452931400000000e+10
1.689611971378326416e-01,1.433511972427368164e+00,7.058452931400000000e+10
2.578222751617431641e-01,1.302987098693847656e+00,7.058452931400000000e+10
7.884856313467025757e-02,2.013994216918945312e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.957960963249206543e+00,7.058452931400000000e+10
1.076345443725585938e-01,1.757752180099487305e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.970425128936767578e+00,7.058452931400000000e+10
9.511890262365341187e-02,1.724988341331481934e+00,7.058452931400000000e+10
2.803504467010498047e-01,1.287579059600830078e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.771368503570556641e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.394441962242126465e+00,7.058452931400000000e+10
8.886107802391052246e-02,1.807977437973022461e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.312911868095397949e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.205949306488037109e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.290275812149047852e+00,7.058452931400000000e+10
1.001251563429832458e-01,1.700911998748779297e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.929125547409057617e+00,7.058452931400000000e+10
1.514393091201782227e-01,1.486653685569763184e+00,7.058452931400000000e+10
4.630788415670394897e-02,2.562265157699584961e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.369762420654296875e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.772185325622558594e+00,7.058452931400000000e+10
2.152690887451171875e-01,1.306846857070922852e+00,7.058452931400000000e+10
5.882352963089942932e-02,1.956118822097778320e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.396883010864257812e+00,7.058452931400000000e+10
2.603254020214080811e-01,1.270979762077331543e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.212660312652587891e+00,7.058452931400000000e+10
8.010012656450271606e-02,2.104619979858398438e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.917984485626220703e+00,7.058452931400000000e+10
2.065081447362899780e-01,1.333513736724853516e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.305495738983154297e+00,7.058452931400000000e+10
6.508135050535202026e-02,2.022748470306396484e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.004349231719970703e+00,7.058452931400000000e+10
2.440550774335861206e-01,1.302835822105407715e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.970713138580322266e+00,7.058452931400000000e+10
2.553191483020782471e-01,1.286765933036804199e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.141706943511962891e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.943037390708923340e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.970492720603942871e+00,7.058452931400000000e+10
2.090112715959548950e-01,1.337589502334594727e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.291329145431518555e+00,7.058452931400000000e+10
1.702127754688262939e-01,1.420946836471557617e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.284160614013671875e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.823012113571166992e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.879142045974731445e+00,7.058452931400000000e+10
2.152690887451171875e-01,1.384023070335388184e+00,7.058452931400000000e+10
2.265331745147705078e-01,1.320128440856933594e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.518884181976318359e+00,7.058452931400000000e+10
2.528160214424133301e-01,1.295477151870727539e+00,7.058452931400000000e+10
2.428035140037536621e-01,1.286353230476379395e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.365364909172058105e+00,7.058452931400000000e+10
2.152690887451171875e-01,1.358214855194091797e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.825740218162536621e+00,7.058452931400000000e+10
8.260325342416763306e-02,2.143551826477050781e+00,7.058452931400000000e+10
1.802252829074859619e-01,1.376298904418945312e+00,7.058452931400000000e+10
9.261576831340789795e-02,1.845230817794799805e+00,7.058452931400000000e+10
1.226533204317092896e-01,1.569318532943725586e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.221146106719970703e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.737434625625610352e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.064622163772583008e+00,7.058452931400000000e+10
8.260325342416763306e-02,2.153055906295776367e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.198501586914062500e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.103846549987792969e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.309717893600463867e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.976019263267517090e+00,7.058452931400000000e+10
1.576971262693405151e-01,1.519139528274536133e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.917054414749145508e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.896852731704711914e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.943603873252868652e+00,7.058452931400000000e+10
2.315394282341003418e-01,1.317706584930419922e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.289080142974853516e+00,7.058452931400000000e+10
2.678348124027252197e-01,1.268433213233947754e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.302586078643798828e+00,7.058452931400000000e+10
2.740926146507263184e-01,1.276481389999389648e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.084056138992309570e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.134172439575195312e+00,7.058452931400000000e+10
6.633291393518447876e-02,2.467378139495849609e+00,7.058452931400000000e+10
4.380475729703903198e-02,2.847551822662353516e+00,7.058452931400000000e+10
2.227784842252731323e-01,1.286987900733947754e+00,7.058452931400000000e+10
9.637046605348587036e-02,1.734368562698364258e+00,7.058452931400000000e+10
1.339174062013626099e-01,1.628604888916015625e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.185286521911621094e+00,7.058452931400000000e+10
4.630788415670394897e-02,2.909274578094482422e+00,7.058452931400000000e+10
2.015018761157989502e-01,1.390426158905029297e+00,7.058452931400000000e+10
1.451814770698547363e-01,1.555903911590576172e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.811240911483764648e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.949596762657165527e+00,7.058452931400000000e+10
1.727159023284912109e-01,1.502698659896850586e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.445427656173706055e+00,7.058452931400000000e+10
2.590738534927368164e-01,1.286963820457458496e+00,7.058452931400000000e+10
7.259073853492736816e-02,2.153089523315429688e+00,7.058452931400000000e+10
9.136420488357543945e-02,1.739111185073852539e+00,7.058452931400000000e+10
9.386733919382095337e-02,1.761010527610778809e+00,7.058452931400000000e+10
1.101376712322235107e-01,1.720130681991577148e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.383589267730712891e+00,7.058452931400000000e+10
8.760951459407806396e-02,1.989146590232849121e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.955016016960144043e+00,7.058452931400000000e+10
5.882352963089942932e-02,1.939747571945190430e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.930371284484863281e+00,7.058452931400000000e+10
2.628285288810729980e-01,1.304900646209716797e+00,7.058452931400000000e+10
1.852315366268157959e-01,1.456792712211608887e+00,7.058452931400000000e+10
1.802252829074859619e-01,1.443155527114868164e+00,7.058452931400000000e+10
1.964956223964691162e-01,1.358936548233032227e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.535109043121337891e+00,7.058452931400000000e+10
1.939924955368041992e-01,1.387354254722595215e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.318770766258239746e+00,7.058452931400000000e+10
2.816019952297210693e-01,1.281981468200683594e+00,7.058452931400000000e+10
1.138923689723014832e-01,1.588301658630371094e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.365601539611816406e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.910323143005371094e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.771116137504577637e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.993009328842163086e+00,7.058452931400000000e+10
2.690863609313964844e-01,1.274386763572692871e+00,7.058452931400000000e+10
6.007509678602218628e-02,1.956330180168151855e+00,7.058452931400000000e+10
7.509386539459228516e-02,1.933733820915222168e+00,7.058452931400000000e+10
7.008761167526245117e-02,1.835736036300659180e+00,7.058452931400000000e+10
2.528160214424133301e-01,1.308187603950500488e+00,7.058452931400000000e+10
6.758448481559753418e-02,1.899560213088989258e+00,7.058452931400000000e+10
8.260325342416763306e-02,1.896886229515075684e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.051714897155761719e+00,7.058452931400000000e+10
2.265331745147705078e-01,1.323136210441589355e+00,7.058452931400000000e+10
7.634543627500534058e-02,2.088041543960571289e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.279437303543090820e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.238996982574462891e+00,7.058452931400000000e+10
6.007509678602218628e-02,1.952751159667968750e+00,7.058452931400000000e+10
2.415519505739212036e-01,1.312566518783569336e+00,7.058452931400000000e+10
1.989987492561340332e-01,1.344017863273620605e+00,7.058452931400000000e+10
7.634543627500534058e-02,1.921017050743103027e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.298066139221191406e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.328848600387573242e+00,7.058452931400000000e+10
6.758448481559753418e-02,3.402639389038085938e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.847169756889343262e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.335126399993896484e+00,7.058452931400000000e+10
8.135168999433517456e-02,1.754233717918395996e+00,7.058452931400000000e+10
1.551939994096755981e-01,1.474049806594848633e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.302157640457153320e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.980088710784912109e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.127161741256713867e+00,7.058452931400000000e+10
2.365456819534301758e-01,1.294674277305603027e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.778357863426208496e+00,7.058452931400000000e+10
1.827284097671508789e-01,1.420002460479736328e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.794106245040893555e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.299482107162475586e+00,7.058452931400000000e+10
2.665832340717315674e-01,1.285095334053039551e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.308378934860229492e+00,7.058452931400000000e+10
9.887359291315078735e-02,1.724510431289672852e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.192048072814941406e+00,7.058452931400000000e+10
1.977471858263015747e-01,1.374598860740661621e+00,7.058452931400000000e+10
8.385481685400009155e-02,1.954353690147399902e+00,7.058452931400000000e+10
1.789737194776535034e-01,1.412783026695251465e+00,7.058452931400000000e+10
6.257822364568710327e-02,2.248526096343994141e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.180951356887817383e+00,7.058452931400000000e+10
1.589486896991729736e-01,1.604526519775390625e+00,7.058452931400000000e+10
1.526908725500106812e-01,1.501667380332946777e+00,7.058452931400000000e+10
1.802252829074859619e-01,1.387827157974243164e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.552887439727783203e+00,7.058452931400000000e+10
1.476846039295196533e-01,1.524975299835205078e+00,7.058452931400000000e+10
5.632040277123451233e-02,2.227008819580078125e+00,7.058452931400000000e+10
7.759699970483779907e-02,1.802599906921386719e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.628770828247070312e+00,7.058452931400000000e+10
1.739674657583236694e-01,1.438139438629150391e+00,7.058452931400000000e+10
1.376720964908599854e-01,1.559331655502319336e+00,7.058452931400000000e+10
2.102628350257873535e-01,1.342069029808044434e+00,7.058452931400000000e+10
1.113892421126365662e-01,1.741804003715515137e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.112725973129272461e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.243447065353393555e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.274626255035400391e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.907089948654174805e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.963680028915405273e+00,7.058452931400000000e+10
2.252816110849380493e-01,1.332356095314025879e+00,7.058452931400000000e+10
2.090112715959548950e-01,1.356708765029907227e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.926293730735778809e+00,7.058452931400000000e+10
2.290363013744354248e-01,1.331223011016845703e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.449684381484985352e+00,7.058452931400000000e+10
7.884856313467025757e-02,1.961580753326416016e+00,7.058452931400000000e+10
2.478097677230834961e-01,1.279318213462829590e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.671210050582885742e+00,7.058452931400000000e+10
2.503128945827484131e-01,1.290713310241699219e+00,7.058452931400000000e+10
2.453066408634185791e-01,1.282049655914306641e+00,7.058452931400000000e+10
1.351689696311950684e-01,1.562792062759399414e+00,7.058452931400000000e+10
5.757196620106697083e-02,2.238875150680541992e+00,7.058452931400000000e+10
6.382978707551956177e-02,1.958955645561218262e+00,7.058452931400000000e+10
2.077597081661224365e-01,1.324088931083679199e+00,7.058452931400000000e+10
2.640801072120666504e-01,1.274777173995971680e+00,7.058452931400000000e+10
1.426783502101898193e-01,1.564866423606872559e+00,7.058452931400000000e+10
7.259073853492736816e-02,1.975323081016540527e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.075771331787109375e+00,7.058452931400000000e+10
8.010012656450271606e-02,1.851192951202392578e+00,7.058452931400000000e+10
6.758448481559753418e-02,2.099205970764160156e+00,7.058452931400000000e+10
7.384230196475982666e-02,1.896399021148681641e+00,7.058452931400000000e+10
2.377972453832626343e-01,1.284785032272338867e+00,7.058452931400000000e+10
1.276595741510391235e-01,1.584783911705017090e+00,7.058452931400000000e+10
2.352941185235977173e-01,1.337657690048217773e+00,7.058452931400000000e+10
7.759699970483779907e-02,2.161005020141601562e+00,7.058452931400000000e+10
2.140175253152847290e-01,1.316184520721435547e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.491677045822143555e+00,7.058452931400000000e+10
6.132666021585464478e-02,2.927118062973022461e+00,7.058452931400000000e+10
2.115143984556198120e-01,1.350496530532836914e+00,7.058452931400000000e+10
7.133917510509490967e-02,1.951434850692749023e+00,7.058452931400000000e+10
1.314142644405364990e-01,1.568637847900390625e+00,7.058452931400000000e+10
2.315394282341003418e-01,1.288783907890319824e+00,7.058452931400000000e+10
2.403003871440887451e-01,1.290563941001892090e+00,7.058452931400000000e+10
1.063829809427261353e-01,1.727072715759277344e+00,7.058452931400000000e+10
5.882352963089942932e-02,2.012655735015869141e+00,7.058452931400000000e+10
1.664580702781677246e-01,1.454270362854003906e+00,7.058452931400000000e+10
6.508135050535202026e-02,1.940552473068237305e+00,7.058452931400000000e+10
6.382978707551956177e-02,2.027365207672119141e+00,7.058452931400000000e+10
6.883604824542999268e-02,2.319748640060424805e+00,7.058452931400000000e+10
7.509386539459228516e-02,2.155972480773925781e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.353239536285400391e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.315918922424316406e+00,7.058452931400000000e+10
7.384230196475982666e-02,2.006168127059936523e+00,7.058452931400000000e+10
2.052565813064575195e-01,1.376933932304382324e+00,7.058452931400000000e+10
2.240300476551055908e-01,1.298478603363037109e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.102410316467285156e+00,7.058452931400000000e+10
6.007509678602218628e-02,2.451412439346313477e+00,7.058452931400000000e+10
5.381727218627929688e-02,3.252909421920776367e+00,7.058452931400000000e+10
2.390488088130950928e-01,1.291067123413085938e+00,7.058452931400000000e+10
2.127659618854522705e-01,1.305179357528686523e+00,7.058452931400000000e+10
7.133917510509490967e-02,2.270234584808349609e+00,7.058452931400000000e+10
7.008761167526245117e-02,2.385526657104492188e+00,7.058452931400000000e+10
1.401752233505249023e-01,1.556976795196533203e+00,7.058452931400000000e+10
2.490613311529159546e-01,1.285704135894775391e+00,7.058452931400000000e+10


==> fig/har/cdfs/anothernet/mixed_cdf/privacyattacker_fixedwholeuser_multipleseeds_simplenet2_1_.csv <==
7.133917510509490967e-02,1.940232753753662109e+00,5.656518237300000000e+10
2.152690887451171875e-01,1.317715883255004883e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.740469336509704590e+00,5.656518237300000000e+10
3.754693567752838135e-01,1.062023162841796875e+00,5.656518237300000000e+10
2.803504467010498047e-01,1.203668117523193359e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.128527760505676270e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.078276753425598145e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.758942008018493652e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.966476798057556152e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.344792366027832031e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.909942030906677246e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.057622432708740234e+00,5.656518237300000000e+10
3.279098868370056152e-01,1.146179437637329102e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.094073772430419922e+00,5.656518237300000000e+10
3.304130136966705322e-01,1.136816263198852539e+00,5.656518237300000000e+10
1.301627010107040405e-01,1.552926898002624512e+00,5.656518237300000000e+10
3.629536926746368408e-01,1.065942049026489258e+00,5.656518237300000000e+10
8.510638773441314697e-02,2.019939661026000977e+00,5.656518237300000000e+10
3.817271590232849121e-01,1.059364080429077148e+00,5.656518237300000000e+10
7.884856313467025757e-02,2.007794141769409180e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.900556921958923340e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.435090303421020508e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.360704898834228516e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.935407876968383789e+00,5.656518237300000000e+10
9.887359291315078735e-02,1.599970221519470215e+00,5.656518237300000000e+10
3.754693567752838135e-01,1.101489663124084473e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.012786626815795898e+00,5.656518237300000000e+10
1.101376712322235107e-01,1.719030737876892090e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.896120429039001465e+00,5.656518237300000000e+10
3.141426742076873779e-01,1.215061783790588379e+00,5.656518237300000000e+10
1.138923689723014832e-01,1.592190980911254883e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.767901182174682617e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.865527153015136719e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.168670892715454102e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.371511936187744141e+00,5.656518237300000000e+10
3.667083978652954102e-01,1.088670253753662109e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.748123645782470703e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.944208502769470215e+00,5.656518237300000000e+10
1.664580702781677246e-01,1.444113254547119141e+00,5.656518237300000000e+10
2.165206521749496460e-01,1.375221729278564453e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.983322858810424805e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.122912168502807617e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.058506488800048828e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.406696319580078125e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.152040123939514160e+00,5.656518237300000000e+10
1.939924955368041992e-01,1.370062589645385742e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.128803133964538574e+00,5.656518237300000000e+10
3.103879988193511963e-01,1.188316106796264648e+00,5.656518237300000000e+10
2.302878648042678833e-01,1.285205721855163574e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.836895465850830078e+00,5.656518237300000000e+10
2.903629541397094727e-01,1.194844722747802734e+00,5.656518237300000000e+10
2.290363013744354248e-01,1.296602249145507812e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.865968704223632812e+00,5.656518237300000000e+10
1.927409321069717407e-01,1.425521850585937500e+00,5.656518237300000000e+10
3.516896069049835205e-01,1.097150325775146484e+00,5.656518237300000000e+10
3.003754615783691406e-01,1.177979946136474609e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.941960334777832031e+00,5.656518237300000000e+10
3.566958904266357422e-01,1.095777273178100586e+00,5.656518237300000000e+10
3.591990172863006592e-01,1.061389327049255371e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.133314847946166992e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.615952014923095703e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.105919837951660156e+00,5.656518237300000000e+10
2.490613311529159546e-01,1.272418260574340820e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.073352813720703125e+00,5.656518237300000000e+10
3.128911256790161133e-01,1.156989097595214844e+00,5.656518237300000000e+10
3.016270399093627930e-01,1.166461229324340820e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.898484110832214355e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.131081104278564453e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.101322770118713379e+00,5.656518237300000000e+10
3.304130136966705322e-01,1.138337612152099609e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.754242658615112305e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.135827779769897461e+00,5.656518237300000000e+10
2.778473198413848877e-01,1.220683693885803223e+00,5.656518237300000000e+10
2.490613311529159546e-01,1.258750915527343750e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.948571562767028809e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.443889141082763672e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.982120752334594727e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.582049369812011719e+00,5.656518237300000000e+10
1.276595741510391235e-01,1.589055776596069336e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.722873449325561523e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.907890677452087402e+00,5.656518237300000000e+10
3.053817451000213623e-01,1.181026697158813477e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.830852985382080078e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.954854011535644531e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.918170690536499023e+00,5.656518237300000000e+10
3.028786182403564453e-01,1.186962604522705078e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.841016173362731934e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.797154664993286133e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.895414829254150391e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.130036950111389160e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.115621805191040039e+00,5.656518237300000000e+10
1.977471858263015747e-01,1.400404214859008789e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.917999625205993652e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.764802813529968262e+00,5.656518237300000000e+10
2.753441929817199707e-01,1.209371805191040039e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.846546888351440430e+00,5.656518237300000000e+10
3.629536926746368408e-01,1.086539626121520996e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.773479342460632324e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.669755339622497559e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.751913785934448242e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.944443702697753906e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.943438053131103516e+00,5.656518237300000000e+10
2.603254020214080811e-01,1.230536699295043945e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.805926799774169922e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.805611610412597656e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.094294786453247070e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.095022916793823242e+00,5.656518237300000000e+10
4.505632072687149048e-02,2.119134426116943359e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.411680459976196289e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.966102361679077148e+00,5.656518237300000000e+10
2.340425550937652588e-01,1.269255876541137695e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.739033699035644531e+00,5.656518237300000000e+10
3.128911182284355164e-02,2.903866291046142578e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.873045921325683594e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.903360843658447266e+00,5.656518237300000000e+10
3.516896069049835205e-01,1.110896110534667969e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.392820835113525391e+00,5.656518237300000000e+10
3.204005062580108643e-01,1.149204969406127930e+00,5.656518237300000000e+10
2.478097677230834961e-01,1.274661183357238770e+00,5.656518237300000000e+10
4.130162671208381653e-02,1.919764757156372070e+00,5.656518237300000000e+10
1.038798540830612183e-01,1.670052289962768555e+00,5.656518237300000000e+10
2.703379392623901367e-01,1.217958569526672363e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.966773867607116699e+00,5.656518237300000000e+10
3.679599463939666748e-01,1.103766441345214844e+00,5.656518237300000000e+10
2.540675997734069824e-01,1.245708465576171875e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.706982970237731934e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.766708612442016602e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.759522438049316406e+00,5.656518237300000000e+10
8.135168999433517456e-02,1.994791269302368164e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.116494059562683105e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.939711332321166992e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.953356504440307617e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.103431224822998047e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.094713449478149414e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.829505801200866699e+00,5.656518237300000000e+10
2.665832340717315674e-01,1.248793601989746094e+00,5.656518237300000000e+10
1.063829809427261353e-01,1.612351894378662109e+00,5.656518237300000000e+10
1.727159023284912109e-01,1.434627294540405273e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.073117613792419434e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.415789842605590820e+00,5.656518237300000000e+10
2.866082787513732910e-01,1.214110374450683594e+00,5.656518237300000000e+10
2.015018761157989502e-01,1.338113307952880859e+00,5.656518237300000000e+10
2.753441780805587769e-02,2.348417758941650391e+00,5.656518237300000000e+10
1.814768463373184204e-01,1.385931968688964844e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.989809989929199219e+00,5.656518237300000000e+10
1.714643388986587524e-01,1.441528797149658203e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.969563245773315430e+00,5.656518237300000000e+10
1.001251563429832458e-01,1.682502985000610352e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.721980333328247070e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.902535200119018555e+00,5.656518237300000000e+10
1.389236599206924438e-01,1.590662956237792969e+00,5.656518237300000000e+10
3.279098868370056152e-01,1.134403467178344727e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.093783378601074219e+00,5.656518237300000000e+10
3.629536926746368408e-01,1.077834129333496094e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.973883390426635742e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.969742059707641602e+00,5.656518237300000000e+10
2.515644729137420654e-01,1.262410879135131836e+00,5.656518237300000000e+10
2.753441780805587769e-02,2.315751314163208008e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.933391332626342773e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.779743432998657227e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.183865308761596680e+00,5.656518237300000000e+10
1.076345443725585938e-01,1.592577338218688965e+00,5.656518237300000000e+10
2.365456819534301758e-01,1.285921096801757812e+00,5.656518237300000000e+10
1.539424359798431396e-01,1.478079795837402344e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.824047565460205078e+00,5.656518237300000000e+10
4.005006328225135803e-02,1.997050523757934570e+00,5.656518237300000000e+10
1.551939994096755981e-01,1.476459383964538574e+00,5.656518237300000000e+10
2.152690887451171875e-01,1.309364557266235352e+00,5.656518237300000000e+10
7.259073853492736816e-02,2.002516269683837891e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.164412379264831543e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.108219027519226074e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.700999021530151367e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.129006743431091309e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.386611461639404297e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.455275058746337891e+00,5.656518237300000000e+10
1.764705926179885864e-01,1.415863990783691406e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.083447456359863281e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.891083717346191406e+00,5.656518237300000000e+10
1.276595741510391235e-01,1.591856360435485840e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.739244699478149414e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.943708658218383789e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.741787791252136230e+00,5.656518237300000000e+10
1.702127754688262939e-01,1.445572257041931152e+00,5.656518237300000000e+10
1.689611971378326416e-01,1.465279936790466309e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.074795484542846680e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.063961744308471680e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.122850179672241211e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.385620355606079102e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.800582647323608398e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.155186891555786133e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.136503577232360840e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.147655963897705078e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.407675027847290039e+00,5.656518237300000000e+10
2.841051220893859863e-01,1.201606273651123047e+00,5.656518237300000000e+10
2.465582042932510376e-01,1.263713121414184570e+00,5.656518237300000000e+10
1.439299136400222778e-01,1.617530345916748047e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.412486791610717773e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.095834493637084961e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.711450934410095215e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.139659762382507324e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.167726397514343262e+00,5.656518237300000000e+10
4.005006328225135803e-02,1.957438230514526367e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.850601434707641602e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.984693050384521484e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.061863422393798828e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.755266189575195312e+00,5.656518237300000000e+10
3.028786182403564453e-01,1.188128352165222168e+00,5.656518237300000000e+10
9.511890262365341187e-02,1.599269390106201172e+00,5.656518237300000000e+10
3.128911182284355164e-02,2.212501049041748047e+00,5.656518237300000000e+10
3.241552114486694336e-01,1.137426137924194336e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.147668838500976562e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.080586552619934082e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.816315054893493652e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.092186212539672852e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.091800451278686523e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.996566653251647949e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.417256355285644531e+00,5.656518237300000000e+10
9.386733919382095337e-02,1.701847314834594727e+00,5.656518237300000000e+10
2.678348124027252197e-01,1.213677883148193359e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.911962985992431641e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.069969177246093750e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.926794886589050293e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.879658102989196777e+00,5.656518237300000000e+10
3.654568195343017578e-01,1.102113246917724609e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.101672887802124023e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.387454271316528320e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.789159655570983887e+00,5.656518237300000000e+10
3.516896069049835205e-01,1.105258464813232422e+00,5.656518237300000000e+10
2.540675997734069824e-01,1.241992235183715820e+00,5.656518237300000000e+10
3.153942525386810303e-01,1.150965690612792969e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.901145219802856445e+00,5.656518237300000000e+10
3.266583383083343506e-01,1.144525647163391113e+00,5.656518237300000000e+10
2.903629541397094727e-01,1.203890681266784668e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.166691303253173828e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.175071954727172852e+00,5.656518237300000000e+10
3.654568195343017578e-01,1.058263540267944336e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.699471831321716309e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.092623591423034668e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.851317882537841797e+00,5.656518237300000000e+10
2.628285288810729980e-01,1.237737655639648438e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.104698657989501953e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.121283054351806641e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.863310575485229492e+00,5.656518237300000000e+10
2.403003871440887451e-01,1.269498229026794434e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.091703176498413086e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.093883156776428223e+00,5.656518237300000000e+10
2.878598272800445557e-01,1.199974775314331055e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.859876632690429688e+00,5.656518237300000000e+10
5.006257817149162292e-02,1.843435525894165039e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.792571902275085449e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.967061996459960938e+00,5.656518237300000000e+10
3.204005062580108643e-01,1.145432710647583008e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.752890944480895996e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.785801768302917480e+00,5.656518237300000000e+10
9.136420488357543945e-02,1.871294856071472168e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.939658880233764648e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.114526510238647461e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.113952994346618652e+00,5.656518237300000000e+10
1.138923689723014832e-01,1.636575222015380859e+00,5.656518237300000000e+10
2.615769803524017334e-01,1.240961432456970215e+00,5.656518237300000000e+10
3.204005062580108643e-01,1.156983613967895508e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.855750083923339844e+00,5.656518237300000000e+10
2.878598310053348541e-02,3.317572593688964844e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.661224246025085449e+00,5.656518237300000000e+10
1.539424359798431396e-01,1.504074454307556152e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.828433036804199219e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.733225584030151367e+00,5.656518237300000000e+10
1.289111375808715820e-01,1.609991788864135742e+00,5.656518237300000000e+10
2.978723347187042236e-01,1.170643925666809082e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.127565383911132812e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.121131420135498047e+00,5.656518237300000000e+10
1.051314175128936768e-01,1.586699724197387695e+00,5.656518237300000000e+10
3.516896069049835205e-01,1.114619851112365723e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.387484312057495117e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.470894813537597656e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.128628730773925781e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.840700030326843262e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.070074319839477539e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.839877843856811523e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.748486876487731934e+00,5.656518237300000000e+10
1.664580702781677246e-01,1.459648966789245605e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.759303092956542969e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.123875498771667480e+00,5.656518237300000000e+10
9.261576831340789795e-02,1.625143408775329590e+00,5.656518237300000000e+10
4.255319386720657349e-02,1.885779142379760742e+00,5.656518237300000000e+10
3.316645920276641846e-01,1.135711669921875000e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.831174850463867188e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.962364912033081055e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.121000766754150391e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.638205528259277344e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.791372537612915039e+00,5.656518237300000000e+10
1.339174062013626099e-01,1.532594680786132812e+00,5.656518237300000000e+10
1.814768463373184204e-01,1.364805221557617188e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.841834783554077148e+00,5.656518237300000000e+10
3.679599463939666748e-01,1.109268784523010254e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.765601158142089844e+00,5.656518237300000000e+10
1.827284097671508789e-01,1.389057636260986328e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.120347976684570312e+00,5.656518237300000000e+10
3.379224240779876709e-02,3.010382175445556641e+00,5.656518237300000000e+10
3.003754839301109314e-02,2.901361465454101562e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.114244937896728516e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.138311505317687988e+00,5.656518237300000000e+10
1.013767197728157043e-01,1.582545161247253418e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.676518440246582031e+00,5.656518237300000000e+10
9.887359291315078735e-02,1.752900600433349609e+00,5.656518237300000000e+10
1.952440589666366577e-01,1.386275053024291992e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.451297760009765625e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.631767630577087402e+00,5.656518237300000000e+10
7.133917510509490967e-02,1.993637919425964355e+00,5.656518237300000000e+10
3.128911182284355164e-02,3.408260822296142578e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.723691344261169434e+00,5.656518237300000000e+10
2.465582042932510376e-01,1.264402747154235840e+00,5.656518237300000000e+10
2.440550774335861206e-01,1.258103728294372559e+00,5.656518237300000000e+10
3.729662001132965088e-01,1.084823608398437500e+00,5.656518237300000000e+10
3.003754839301109314e-02,2.214479923248291016e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.922588586807250977e+00,5.656518237300000000e+10
2.790988683700561523e-01,1.214581727981567383e+00,5.656518237300000000e+10
5.006257817149162292e-02,1.919488430023193359e+00,5.656518237300000000e+10
1.727159023284912109e-01,1.449723601341247559e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.877286672592163086e+00,5.656518237300000000e+10
3.141426742076873779e-01,1.168480277061462402e+00,5.656518237300000000e+10
7.509386539459228516e-02,2.030369520187377930e+00,5.656518237300000000e+10
1.088861078023910522e-01,1.665454268455505371e+00,5.656518237300000000e+10
5.006257817149162292e-02,1.835863113403320312e+00,5.656518237300000000e+10
3.604505658149719238e-01,1.073571681976318359e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.061019659042358398e+00,5.656518237300000000e+10
3.566958904266357422e-01,1.089432716369628906e+00,5.656518237300000000e+10
1.914893686771392822e-01,1.423472404479980469e+00,5.656518237300000000e+10
3.854818642139434814e-01,1.069855213165283203e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.115851163864135742e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.745212078094482422e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.749168872833251953e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.095257997512817383e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.733602762222290039e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.855384588241577148e+00,5.656518237300000000e+10
1.076345443725585938e-01,1.578826665878295898e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.779960393905639648e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.083883523941040039e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.362380981445312500e+00,5.656518237300000000e+10
3.116395473480224609e-01,1.172685384750366211e+00,5.656518237300000000e+10
3.053817451000213623e-01,1.196117162704467773e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.124447584152221680e+00,5.656518237300000000e+10
3.591990172863006592e-01,1.076415061950683594e+00,5.656518237300000000e+10
1.201501935720443726e-01,1.575610041618347168e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.094282388687133789e+00,5.656518237300000000e+10
2.728410661220550537e-01,1.218214273452758789e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.745808005332946777e+00,5.656518237300000000e+10
3.316645920276641846e-01,1.136561870574951172e+00,5.656518237300000000e+10
9.887359291315078735e-02,1.753553152084350586e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.871335029602050781e+00,5.656518237300000000e+10
1.426783502101898193e-01,1.524581909179687500e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.879197001457214355e+00,5.656518237300000000e+10
2.941176593303680420e-01,1.183039426803588867e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.789712429046630859e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.901903629302978516e+00,5.656518237300000000e+10
2.928660809993743896e-01,1.193176507949829102e+00,5.656518237300000000e+10
3.241552114486694336e-01,1.140565037727355957e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.090953588485717773e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.349785566329956055e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.132997393608093262e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.017691135406494141e+00,5.656518237300000000e+10
1.151439324021339417e-01,1.673833370208740234e+00,5.656518237300000000e+10
3.516896069049835205e-01,1.090761780738830566e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.927175283432006836e+00,5.656518237300000000e+10
3.066332936286926270e-01,1.170017242431640625e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.847279787063598633e+00,5.656518237300000000e+10
2.941176593303680420e-01,1.184883594512939453e+00,5.656518237300000000e+10
1.126408055424690247e-01,1.602501869201660156e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.800514936447143555e+00,5.656518237300000000e+10
3.254067599773406982e-01,1.151298761367797852e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.113712787628173828e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.748281717300415039e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.954127073287963867e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.993987441062927246e+00,5.656518237300000000e+10
3.003754839301109314e-02,3.211586713790893555e+00,5.656518237300000000e+10
7.884856313467025757e-02,2.078223705291748047e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.817897200584411621e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.934813857078552246e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.784109950065612793e+00,5.656518237300000000e+10
3.166458010673522949e-01,1.161620736122131348e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.823017477989196777e+00,5.656518237300000000e+10
3.829787373542785645e-01,1.062732338905334473e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.133215188980102539e+00,5.656518237300000000e+10
4.130162671208381653e-02,2.046993255615234375e+00,5.656518237300000000e+10
1.964956223964691162e-01,1.333112359046936035e+00,5.656518237300000000e+10
3.128911182284355164e-02,3.192117691040039062e+00,5.656518237300000000e+10
8.760951459407806396e-02,1.650543928146362305e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.937845230102539062e+00,5.656518237300000000e+10
2.878598310053348541e-02,3.313170194625854492e+00,5.656518237300000000e+10
8.760951459407806396e-02,1.958344697952270508e+00,5.656518237300000000e+10
3.604505658149719238e-01,1.067131042480468750e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.371459245681762695e+00,5.656518237300000000e+10
8.010012656450271606e-02,1.807323932647705078e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.919440507888793945e+00,5.656518237300000000e+10
3.591990172863006592e-01,1.084037184715270996e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.994113922119140625e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.811163306236267090e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.982992529869079590e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.983067750930786133e+00,5.656518237300000000e+10
2.728410661220550537e-01,1.247603058815002441e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.816653013229370117e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.150986790657043457e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.267082691192626953e+00,5.656518237300000000e+10
3.767209053039550781e-01,1.090127229690551758e+00,5.656518237300000000e+10
3.604505658149719238e-01,1.068639278411865234e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.757105350494384766e+00,5.656518237300000000e+10
3.078848719596862793e-01,1.179293990135192871e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.138514280319213867e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.668104529380798340e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.920369029045104980e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.797066569328308105e+00,5.656518237300000000e+10
7.884856313467025757e-02,1.909119367599487305e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.782740831375122070e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.740077495574951172e+00,5.656518237300000000e+10
1.301627010107040405e-01,1.551492571830749512e+00,5.656518237300000000e+10
2.640801072120666504e-01,1.227391362190246582e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.167371869087219238e+00,5.656518237300000000e+10
3.329161405563354492e-01,1.137731552124023438e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.930851459503173828e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.190563678741455078e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.098445534706115723e+00,5.656518237300000000e+10
2.202753424644470215e-01,1.305788516998291016e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.118227362632751465e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.081219434738159180e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.887593746185302734e+00,5.656518237300000000e+10
3.892365396022796631e-01,1.053674936294555664e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.925975799560546875e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.743191719055175781e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.132738709449768066e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.787482738494873047e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.078968524932861328e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.114515423774719238e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.156585931777954102e+00,5.656518237300000000e+10
1.602002531290054321e-01,1.487219691276550293e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.106141805648803711e+00,5.656518237300000000e+10
1.889862418174743652e-01,1.329216480255126953e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.125581145286560059e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.993482828140258789e+00,5.656518237300000000e+10
1.464330404996871948e-01,1.576077222824096680e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.174149990081787109e+00,5.656518237300000000e+10
9.637046605348587036e-02,1.731817245483398438e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.806233167648315430e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.771364688873291016e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.793374061584472656e+00,5.656518237300000000e+10
2.277847379446029663e-01,1.303355693817138672e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.862269401550292969e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.226757764816284180e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.121941447257995605e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.126178741455078125e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.085936546325683594e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.912741065025329590e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.930037975311279297e+00,5.656518237300000000e+10
3.141426742076873779e-01,1.165252089500427246e+00,5.656518237300000000e+10
1.326658278703689575e-01,1.543994903564453125e+00,5.656518237300000000e+10
4.005006328225135803e-02,2.058739662170410156e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.683237791061401367e+00,5.656518237300000000e+10
2.528160214424133301e-01,1.259731173515319824e+00,5.656518237300000000e+10
1.652065068483352661e-01,1.462851881980895996e+00,5.656518237300000000e+10
4.130162671208381653e-02,2.073534250259399414e+00,5.656518237300000000e+10
2.928660809993743896e-01,1.201663851737976074e+00,5.656518237300000000e+10
1.013767197728157043e-01,1.726924180984497070e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.912667036056518555e+00,5.656518237300000000e+10
3.679599463939666748e-01,1.075583219528198242e+00,5.656518237300000000e+10
3.779724836349487305e-01,1.060414075851440430e+00,5.656518237300000000e+10
2.565707266330718994e-01,1.260609865188598633e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.946432590484619141e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.139687061309814453e+00,5.656518237300000000e+10
1.138923689723014832e-01,1.704840064048767090e+00,5.656518237300000000e+10
2.352941185235977173e-01,1.287691950798034668e+00,5.656518237300000000e+10
2.891114056110382080e-01,1.200553297996520996e+00,5.656518237300000000e+10
3.041301667690277100e-01,1.211819291114807129e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.089005708694458008e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.904987573623657227e+00,5.656518237300000000e+10
7.133917510509490967e-02,1.926848411560058594e+00,5.656518237300000000e+10
2.215269058942794800e-01,1.288890123367309570e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.105496644973754883e+00,5.656518237300000000e+10
1.376720964908599854e-01,1.577944993972778320e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.083965778350830078e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.914403915405273438e+00,5.656518237300000000e+10
3.128911182284355164e-02,2.450717449188232422e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.085991740226745605e+00,5.656518237300000000e+10
3.128911182284355164e-02,2.382408618927001953e+00,5.656518237300000000e+10
8.010012656450271606e-02,1.964746236801147461e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.899212598800659180e+00,5.656518237300000000e+10
3.003754839301109314e-02,3.168555259704589844e+00,5.656518237300000000e+10
9.762202948331832886e-02,1.621631383895874023e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.773686766624450684e+00,5.656518237300000000e+10
2.665832340717315674e-01,1.231673002243041992e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.761423468589782715e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.087202072143554688e+00,5.656518237300000000e+10
3.566958904266357422e-01,1.087361454963684082e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.817196607589721680e+00,5.656518237300000000e+10
3.078848719596862793e-01,1.185057401657104492e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.354201793670654297e+00,5.656518237300000000e+10
1.702127754688262939e-01,1.453567504882812500e+00,5.656518237300000000e+10
8.760951459407806396e-02,1.879912376403808594e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.293357372283935547e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.998738169670104980e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.838712215423583984e+00,5.656518237300000000e+10
3.717146515846252441e-01,1.087297439575195312e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.914413928985595703e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.886739015579223633e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.740617156028747559e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.654566049575805664e+00,5.656518237300000000e+10
2.515644729137420654e-01,1.266388535499572754e+00,5.656518237300000000e+10
7.133917510509490967e-02,2.113649129867553711e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.977257966995239258e+00,5.656518237300000000e+10
3.266583383083343506e-01,1.154100656509399414e+00,5.656518237300000000e+10
9.887359291315078735e-02,1.591237545013427734e+00,5.656518237300000000e+10
1.088861078023910522e-01,1.569036245346069336e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.078180551528930664e+00,5.656518237300000000e+10
3.003754839301109314e-02,3.190173149108886719e+00,5.656518237300000000e+10
3.654568195343017578e-01,1.069307804107666016e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.171846389770507812e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.639583826065063477e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.874000310897827148e+00,5.656518237300000000e+10
7.133917510509490967e-02,2.175901889801025391e+00,5.656518237300000000e+10
2.903629541397094727e-01,1.192194938659667969e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.742291927337646484e+00,5.656518237300000000e+10
4.380475729703903198e-02,2.008874893188476562e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.883562564849853516e+00,5.656518237300000000e+10
3.341677188873291016e-01,1.169586539268493652e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.803946852684020996e+00,5.656518237300000000e+10
2.240300476551055908e-01,1.296544790267944336e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.740196943283081055e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.808153867721557617e+00,5.656518237300000000e+10
3.128911256790161133e-01,1.194015860557556152e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.109196662902832031e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.167438507080078125e+00,5.656518237300000000e+10
2.165206521749496460e-01,1.322722792625427246e+00,5.656518237300000000e+10
2.978723347187042236e-01,1.190423488616943359e+00,5.656518237300000000e+10
3.566958904266357422e-01,1.129093885421752930e+00,5.656518237300000000e+10
2.528160214424133301e-01,1.261815190315246582e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.331216335296630859e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.740504026412963867e+00,5.656518237300000000e+10
4.130162671208381653e-02,1.880840301513671875e+00,5.656518237300000000e+10
3.329161405563354492e-01,1.134863734245300293e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.976895809173583984e+00,5.656518237300000000e+10
2.841051220893859863e-01,1.208694815635681152e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.661294698715209961e+00,5.656518237300000000e+10
8.010012656450271606e-02,1.892833948135375977e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.769379496574401855e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.134929418563842773e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.427674531936645508e+00,5.656518237300000000e+10
3.116395473480224609e-01,1.174047350883483887e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.770512461662292480e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.740581512451171875e+00,5.656518237300000000e+10
2.403003871440887451e-01,1.261628746986389160e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.750297427177429199e+00,5.656518237300000000e+10
3.329161405563354492e-01,1.145090579986572266e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.922057509422302246e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.396702289581298828e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.022491455078125000e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.133757948875427246e+00,5.656518237300000000e+10
4.255319386720657349e-02,1.918345928192138672e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.917120814323425293e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.539260149002075195e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.911682486534118652e+00,5.656518237300000000e+10
6.883604824542999268e-02,2.025623321533203125e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.736672282218933105e+00,5.656518237300000000e+10
1.113892421126365662e-01,1.631217360496520996e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.066895127296447754e+00,5.656518237300000000e+10
2.515644729137420654e-01,1.262508869171142578e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.974027872085571289e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.983037233352661133e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.787745952606201172e+00,5.656518237300000000e+10
1.902378052473068237e-01,1.346482634544372559e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.506893873214721680e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.930261969566345215e+00,5.656518237300000000e+10
3.754693567752838135e-01,1.089812636375427246e+00,5.656518237300000000e+10
8.760951459407806396e-02,1.887256383895874023e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.111441493034362793e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.926022052764892578e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.752928972244262695e+00,5.656518237300000000e+10
1.026282906532287598e-01,1.619915485382080078e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.917848825454711914e+00,5.656518237300000000e+10
2.265331745147705078e-01,1.293004035949707031e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.735804080963134766e+00,5.656518237300000000e+10
4.255319386720657349e-02,2.411447048187255859e+00,5.656518237300000000e+10
4.005006328225135803e-02,2.065527677536010742e+00,5.656518237300000000e+10
3.742177784442901611e-01,1.073597908020019531e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.102984666824340820e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.747085452079772949e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.966460227966308594e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.544915437698364258e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.851498961448669434e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.109161496162414551e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.756277561187744141e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.181004285812377930e+00,5.656518237300000000e+10
2.765957415103912354e-01,1.204986095428466797e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.931478261947631836e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.294775962829589844e+00,5.656518237300000000e+10
2.816019952297210693e-01,1.220335006713867188e+00,5.656518237300000000e+10
2.277847379446029663e-01,1.280064582824707031e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.752908587455749512e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.753322362899780273e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.739845275878906250e+00,5.656518237300000000e+10
4.130162671208381653e-02,1.858994007110595703e+00,5.656518237300000000e+10
1.689611971378326416e-01,1.462591171264648438e+00,5.656518237300000000e+10
3.729662001132965088e-01,1.085116147994995117e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.941387891769409180e+00,5.656518237300000000e+10
9.762202948331832886e-02,1.743659734725952148e+00,5.656518237300000000e+10
1.088861078023910522e-01,1.664614915847778320e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.128097295761108398e+00,5.656518237300000000e+10
2.127659618854522705e-01,1.315581560134887695e+00,5.656518237300000000e+10
9.887359291315078735e-02,1.602527499198913574e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.911588907241821289e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.818272829055786133e+00,5.656518237300000000e+10
2.628285437822341919e-02,2.353864669799804688e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.949309706687927246e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.120949625968933105e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.913348436355590820e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.987161040306091309e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.757187843322753906e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.112662553787231445e+00,5.656518237300000000e+10
8.135168999433517456e-02,1.989609479904174805e+00,5.656518237300000000e+10
9.511890262365341187e-02,1.816996574401855469e+00,5.656518237300000000e+10
3.003754839301109314e-02,3.229523181915283203e+00,5.656518237300000000e+10
1.689611971378326416e-01,1.464404821395874023e+00,5.656518237300000000e+10
3.667083978652954102e-01,1.091282606124877930e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.133215665817260742e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.953862190246582031e+00,5.656518237300000000e+10
3.003754839301109314e-02,3.037907123565673828e+00,5.656518237300000000e+10
2.227784842252731323e-01,1.341357469558715820e+00,5.656518237300000000e+10
2.841051220893859863e-01,1.210203647613525391e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.860785007476806641e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.915379285812377930e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.090167641639709473e+00,5.656518237300000000e+10
1.439299136400222778e-01,1.505128383636474609e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.759070873260498047e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.782078027725219727e+00,5.656518237300000000e+10
3.103879988193511963e-01,1.179760217666625977e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.742658972740173340e+00,5.656518237300000000e+10
2.052565813064575195e-01,1.358336806297302246e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.899276018142700195e+00,5.656518237300000000e+10
1.526908725500106812e-01,1.486176490783691406e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.745550990104675293e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.885867357254028320e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.807146787643432617e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.077709674835205078e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.142103314399719238e+00,5.656518237300000000e+10
4.630788415670394897e-02,2.054309844970703125e+00,5.656518237300000000e+10
3.329161405563354492e-01,1.130569219589233398e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.890240430831909180e+00,5.656518237300000000e+10
3.829787373542785645e-01,1.078376770019531250e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.142049431800842285e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.713331699371337891e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.755264043807983398e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.095463633537292480e+00,5.656518237300000000e+10
4.380475729703903198e-02,2.005786657333374023e+00,5.656518237300000000e+10
4.130162671208381653e-02,1.894232630729675293e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.159039855003356934e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.989291667938232422e+00,5.656518237300000000e+10
1.188986226916313171e-01,1.659754991531372070e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.767274141311645508e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.734857439994812012e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.104130029678344727e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.803097486495971680e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.129245519638061523e+00,5.656518237300000000e+10
3.003754615783691406e-01,1.190780878067016602e+00,5.656518237300000000e+10
2.040050029754638672e-01,1.326859474182128906e+00,5.656518237300000000e+10
3.842302858829498291e-01,1.063067436218261719e+00,5.656518237300000000e+10
2.377972453832626343e-01,1.279513120651245117e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.105514526367187500e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.123164653778076172e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.830544948577880859e+00,5.656518237300000000e+10
2.891114056110382080e-01,1.200726151466369629e+00,5.656518237300000000e+10
4.380475729703903198e-02,2.007110118865966797e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.277062892913818359e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.894776821136474609e+00,5.656518237300000000e+10
2.065081447362899780e-01,1.330883026123046875e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.902496576309204102e+00,5.656518237300000000e+10
3.591990172863006592e-01,1.065156579017639160e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.907935023307800293e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.961992263793945312e+00,5.656518237300000000e+10
2.503128908574581146e-02,2.374015331268310547e+00,5.656518237300000000e+10
2.065081447362899780e-01,1.322997570037841797e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.844790697097778320e+00,5.656518237300000000e+10
7.509386539459228516e-02,2.288588285446166992e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.601006269454956055e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.107766866683959961e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.150748014450073242e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.086668372154235840e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.884418845176696777e+00,5.656518237300000000e+10
1.877346783876419067e-01,1.399439692497253418e+00,5.656518237300000000e+10
4.130162671208381653e-02,1.890853643417358398e+00,5.656518237300000000e+10
4.255319386720657349e-02,2.000340461730957031e+00,5.656518237300000000e+10
3.279098868370056152e-01,1.139470815658569336e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.903638839721679688e+00,5.656518237300000000e+10
8.135168999433517456e-02,1.905097961425781250e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.759363889694213867e+00,5.656518237300000000e+10
3.091364204883575439e-01,1.169998884201049805e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.106601238250732422e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.920033216476440430e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.748277902603149414e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.732031702995300293e+00,5.656518237300000000e+10
3.028786182403564453e-01,1.178798198699951172e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.737779617309570312e+00,5.656518237300000000e+10
1.852315366268157959e-01,1.382923841476440430e+00,5.656518237300000000e+10
3.266583383083343506e-01,1.138808488845825195e+00,5.656518237300000000e+10
1.839799731969833374e-01,1.417838573455810547e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.939527988433837891e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.924683928489685059e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.122803092002868652e+00,5.656518237300000000e+10
4.881101474165916443e-02,1.712831258773803711e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.982868194580078125e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.065226793289184570e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.957904815673828125e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.094305396080017090e+00,5.656518237300000000e+10
3.191489279270172119e-01,1.155591726303100586e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.674621939659118652e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.915755510330200195e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.808798193931579590e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.779821276664733887e+00,5.656518237300000000e+10
1.364205330610275269e-01,1.586655378341674805e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.433737754821777344e+00,5.656518237300000000e+10
2.215269058942794800e-01,1.310890793800354004e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.097893476486206055e+00,5.656518237300000000e+10
1.501877307891845703e-01,1.493738055229187012e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.808745622634887695e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.809910178184509277e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.849711656570434570e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.618035078048706055e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.125756144523620605e+00,5.656518237300000000e+10
2.778473198413848877e-01,1.203593015670776367e+00,5.656518237300000000e+10
2.365456819534301758e-01,1.277427911758422852e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.141765594482421875e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.120311498641967773e+00,5.656518237300000000e+10
2.891114056110382080e-01,1.209350228309631348e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.766435980796813965e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.742694139480590820e+00,5.656518237300000000e+10
1.214017570018768311e-01,1.568871259689331055e+00,5.656518237300000000e+10
5.506883561611175537e-02,1.789884924888610840e+00,5.656518237300000000e+10
3.717146515846252441e-01,1.059967756271362305e+00,5.656518237300000000e+10
3.792240321636199951e-01,1.086175560951232910e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.757529139518737793e+00,5.656518237300000000e+10
2.790988683700561523e-01,1.215982913970947266e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.727247238159179688e+00,5.656518237300000000e+10
3.654568195343017578e-01,1.092476844787597656e+00,5.656518237300000000e+10
2.065081447362899780e-01,1.347222208976745605e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.959550261497497559e+00,5.656518237300000000e+10
3.867334127426147461e-01,1.065151214599609375e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.723490118980407715e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.976774454116821289e+00,5.656518237300000000e+10
6.758448481559753418e-02,2.011296510696411133e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.847907543182373047e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.144799709320068359e+00,5.656518237300000000e+10
3.016270399093627930e-01,1.185697674751281738e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.081491708755493164e+00,5.656518237300000000e+10
3.304130136966705322e-01,1.137503981590270996e+00,5.656518237300000000e+10
7.759699970483779907e-02,2.051257133483886719e+00,5.656518237300000000e+10
2.127659618854522705e-01,1.328498840332031250e+00,5.656518237300000000e+10
3.178973793983459473e-01,1.148067474365234375e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.093636989593505859e+00,5.656518237300000000e+10
2.390488088130950928e-01,1.276325106620788574e+00,5.656518237300000000e+10
1.551939994096755981e-01,1.482451796531677246e+00,5.656518237300000000e+10
2.941176593303680420e-01,1.187366962432861328e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.971072673797607422e+00,5.656518237300000000e+10
2.778473198413848877e-01,1.226275444030761719e+00,5.656518237300000000e+10
2.015018761157989502e-01,1.322680234909057617e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.129682064056396484e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.764314651489257812e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.479987859725952148e+00,5.656518237300000000e+10
2.503128908574581146e-02,3.755921363830566406e+00,5.656518237300000000e+10
8.010012656450271606e-02,2.110942840576171875e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.561984777450561523e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.773301362991333008e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.108554601669311523e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.091277599334716797e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.999649047851562500e+00,5.656518237300000000e+10
2.115143984556198120e-01,1.318907618522644043e+00,5.656518237300000000e+10
8.135168999433517456e-02,1.898695230484008789e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.749605655670166016e+00,5.656518237300000000e+10
7.133917510509490967e-02,1.749625682830810547e+00,5.656518237300000000e+10
1.889862418174743652e-01,1.408113002777099609e+00,5.656518237300000000e+10
2.065081447362899780e-01,1.354370594024658203e+00,5.656518237300000000e+10
1.639549434185028076e-01,1.469180107116699219e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.099882841110229492e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.910247325897216797e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.891622543334960938e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.078601002693176270e+00,5.656518237300000000e+10
7.133917510509490967e-02,1.922712326049804688e+00,5.656518237300000000e+10
1.652065068483352661e-01,1.479349851608276367e+00,5.656518237300000000e+10
1.339174062013626099e-01,1.553914427757263184e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.715467810630798340e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.929620623588562012e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.148320674896240234e+00,5.656518237300000000e+10
3.829787373542785645e-01,1.066392183303833008e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.931226491928100586e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.088726758956909180e+00,5.656518237300000000e+10
3.404255509376525879e-01,1.097439527511596680e+00,5.656518237300000000e+10
2.878598310053348541e-02,2.318330287933349609e+00,5.656518237300000000e+10
2.377972453832626343e-01,1.259620904922485352e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.063533902168273926e+00,5.656518237300000000e+10
7.884856313467025757e-02,2.052699089050292969e+00,5.656518237300000000e+10
5.131414532661437988e-02,1.848360776901245117e+00,5.656518237300000000e+10
1.764705926179885864e-01,1.459393262863159180e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.017129182815551758e+00,5.656518237300000000e+10
2.941176593303680420e-01,1.193573951721191406e+00,5.656518237300000000e+10
9.261576831340789795e-02,1.926129817962646484e+00,5.656518237300000000e+10
9.637046605348587036e-02,1.621799349784851074e+00,5.656518237300000000e+10
1.113892421126365662e-01,1.545635461807250977e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.092226266860961914e+00,5.656518237300000000e+10
2.440550774335861206e-01,1.281096458435058594e+00,5.656518237300000000e+10
3.003754839301109314e-02,2.284294843673706055e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.964548468589782715e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.682815074920654297e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.692104697227478027e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.992498278617858887e+00,5.656518237300000000e+10
7.259073853492736816e-02,1.974863052368164062e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.903440356254577637e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.677390336990356445e+00,5.656518237300000000e+10
1.476846039295196533e-01,1.559528708457946777e+00,5.656518237300000000e+10
2.090112715959548950e-01,1.330962181091308594e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.089954376220703125e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.835179090499877930e+00,5.656518237300000000e+10
3.204005062580108643e-01,1.163608431816101074e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.140698909759521484e+00,5.656518237300000000e+10
2.265331745147705078e-01,1.297706007957458496e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.126557350158691406e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.010979890823364258e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.067636013031005859e+00,5.656518237300000000e+10
3.466833531856536865e-01,1.117283344268798828e+00,5.656518237300000000e+10
9.637046605348587036e-02,1.695403099060058594e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.870217561721801758e+00,5.656518237300000000e+10
3.879849985241889954e-02,2.769340515136718750e+00,5.656518237300000000e+10
3.379223942756652832e-01,1.120833754539489746e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.252468109130859375e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.731904983520507812e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.187540531158447266e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.886008501052856445e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.806923270225524902e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.746798515319824219e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.797525882720947266e+00,5.656518237300000000e+10
8.010012656450271606e-02,2.039827823638916016e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.796968460083007812e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.955855607986450195e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.820525050163269043e+00,5.656518237300000000e+10
1.051314175128936768e-01,1.598149299621582031e+00,5.656518237300000000e+10
3.291614651679992676e-01,1.138743877410888672e+00,5.656518237300000000e+10
3.041301667690277100e-01,1.163693785667419434e+00,5.656518237300000000e+10
7.634543627500534058e-02,1.966011881828308105e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.101043939590454102e+00,5.656518237300000000e+10
4.255319386720657349e-02,1.966249227523803711e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.086823940277099609e+00,5.656518237300000000e+10
7.384230196475982666e-02,2.004224538803100586e+00,5.656518237300000000e+10
3.541927337646484375e-01,1.107223629951477051e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.102194547653198242e+00,5.656518237300000000e+10
2.640801072120666504e-01,1.228865623474121094e+00,5.656518237300000000e+10
3.354192674160003662e-01,1.098105192184448242e+00,5.656518237300000000e+10
3.642052710056304932e-01,1.068880558013916016e+00,5.656518237300000000e+10
3.128911182284355164e-02,3.005238533020019531e+00,5.656518237300000000e+10
3.504380583763122559e-02,2.232092857360839844e+00,5.656518237300000000e+10
9.261576831340789795e-02,1.907175898551940918e+00,5.656518237300000000e+10
1.802252829074859619e-01,1.410885214805603027e+00,5.656518237300000000e+10
3.316645920276641846e-01,1.147376060485839844e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.104916214942932129e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.749633193016052246e+00,5.656518237300000000e+10
1.589486896991729736e-01,1.474127769470214844e+00,5.656518237300000000e+10
7.884856313467025757e-02,1.640543222427368164e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.779817342758178711e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.455055713653564453e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.757936716079711914e+00,5.656518237300000000e+10
2.377972453832626343e-01,1.289958119392395020e+00,5.656518237300000000e+10
6.883604824542999268e-02,1.927313685417175293e+00,5.656518237300000000e+10
1.864831000566482544e-01,1.502605676651000977e+00,5.656518237300000000e+10
3.254067525267601013e-02,2.911599159240722656e+00,5.656518237300000000e+10
4.005006328225135803e-02,1.969501972198486328e+00,5.656518237300000000e+10
8.635795116424560547e-02,1.912394762039184570e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.072700023651123047e+00,5.656518237300000000e+10
2.753441929817199707e-01,1.220784187316894531e+00,5.656518237300000000e+10
5.632040277123451233e-02,1.769657850265502930e+00,5.656518237300000000e+10
3.116395473480224609e-01,1.157590627670288086e+00,5.656518237300000000e+10
3.717146515846252441e-01,1.071765065193176270e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.948561191558837891e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.758680343627929688e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.091511726379394531e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.393961668014526367e+00,5.656518237300000000e+10
4.630788415670394897e-02,1.838245868682861328e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.102722048759460449e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.964246511459350586e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.888880014419555664e+00,5.656518237300000000e+10
3.591990172863006592e-01,1.115832805633544922e+00,5.656518237300000000e+10
2.515644729137420654e-01,1.242159128189086914e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.874025702476501465e+00,5.656518237300000000e+10
2.753441780805587769e-02,3.394996404647827148e+00,5.656518237300000000e+10
1.451814770698547363e-01,1.515049457550048828e+00,5.656518237300000000e+10
3.128911182284355164e-02,2.922569990158081055e+00,5.656518237300000000e+10
6.382978707551956177e-02,1.709133386611938477e+00,5.656518237300000000e+10
3.479349315166473389e-01,1.119459390640258789e+00,5.656518237300000000e+10
6.633291393518447876e-02,1.903847098350524902e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.781072378158569336e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.710760593414306641e+00,5.656518237300000000e+10
3.504380583763122559e-01,1.120829105377197266e+00,5.656518237300000000e+10
5.381727218627929688e-02,1.825186729431152344e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.100707054138183594e+00,5.656518237300000000e+10
9.511890262365341187e-02,1.629504919052124023e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.772919178009033203e+00,5.656518237300000000e+10
6.007509678602218628e-02,1.771649360656738281e+00,5.656518237300000000e+10
4.255319386720657349e-02,1.981107473373413086e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.699858546257019043e+00,5.656518237300000000e+10
8.260325342416763306e-02,1.838767409324645996e+00,5.656518237300000000e+10
2.490613311529159546e-01,1.258573532104492188e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.761625528335571289e+00,5.656518237300000000e+10
2.978723347187042236e-01,1.239450454711914062e+00,5.656518237300000000e+10
2.753441929817199707e-01,1.220416426658630371e+00,5.656518237300000000e+10
3.717146515846252441e-01,1.093841791152954102e+00,5.656518237300000000e+10
3.717146515846252441e-01,1.058848738670349121e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.972599506378173828e+00,5.656518237300000000e+10
8.385481685400009155e-02,1.893256545066833496e+00,5.656518237300000000e+10
3.904881179332733154e-01,1.058901786804199219e+00,5.656518237300000000e+10
3.316645920276641846e-01,1.143294334411621094e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.772297382354736328e+00,5.656518237300000000e+10
3.028786182403564453e-01,1.177337884902954102e+00,5.656518237300000000e+10
2.628285288810729980e-01,1.246981263160705566e+00,5.656518237300000000e+10
3.091364204883575439e-01,1.190227985382080078e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.653663396835327148e+00,5.656518237300000000e+10
4.380475729703903198e-02,2.022014379501342773e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.934659481048583984e+00,5.656518237300000000e+10
2.878598310053348541e-02,2.273909091949462891e+00,5.656518237300000000e+10
6.758448481559753418e-02,1.766199946403503418e+00,5.656518237300000000e+10
1.539424359798431396e-01,1.469233393669128418e+00,5.656518237300000000e+10
9.011264145374298096e-02,1.605818152427673340e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.681844472885131836e+00,5.656518237300000000e+10
1.038798540830612183e-01,1.764529943466186523e+00,5.656518237300000000e+10
9.762202948331832886e-02,1.730178594589233398e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.776270389556884766e+00,5.656518237300000000e+10
5.882352963089942932e-02,1.802202105522155762e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.117858648300170898e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.385540008544921875e+00,5.656518237300000000e+10
4.505632072687149048e-02,1.913838148117065430e+00,5.656518237300000000e+10
2.866082787513732910e-01,1.201670408248901367e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.168434023857116699e+00,5.656518237300000000e+10
3.103879988193511963e-01,1.181432008743286133e+00,5.656518237300000000e+10
9.762202948331832886e-02,1.711244583129882812e+00,5.656518237300000000e+10
5.757196620106697083e-02,1.815545082092285156e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.948449969291687012e+00,5.656518237300000000e+10
1.639549434185028076e-01,1.467356443405151367e+00,5.656518237300000000e+10
8.886107802391052246e-02,1.621360778808593750e+00,5.656518237300000000e+10
3.429286777973175049e-01,1.119273304939270020e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.127282023429870605e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.959678649902343750e+00,5.656518237300000000e+10
7.634543627500534058e-02,2.015694141387939453e+00,5.656518237300000000e+10
2.966207861900329590e-01,1.179421901702880859e+00,5.656518237300000000e+10
3.216520845890045166e-01,1.137292265892028809e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.975520849227905273e+00,5.656518237300000000e+10
5.256570875644683838e-02,1.739370703697204590e+00,5.656518237300000000e+10
2.640801072120666504e-01,1.242516756057739258e+00,5.656518237300000000e+10
3.554443120956420898e-01,1.098589777946472168e+00,5.656518237300000000e+10
4.755945131182670593e-02,1.933109045028686523e+00,5.656518237300000000e+10
3.454318046569824219e-01,1.112551569938659668e+00,5.656518237300000000e+10
7.509386539459228516e-02,1.999783992767333984e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.859040617942810059e+00,5.656518237300000000e+10
3.704630732536315918e-01,1.079220175743103027e+00,5.656518237300000000e+10
3.754693567752838135e-01,1.069842815399169922e+00,5.656518237300000000e+10
3.491864800453186035e-01,1.077543258666992188e+00,5.656518237300000000e+10
3.667083978652954102e-01,1.067702889442443848e+00,5.656518237300000000e+10
2.878598272800445557e-01,1.205287694931030273e+00,5.656518237300000000e+10
4.380475729703903198e-02,1.964125394821166992e+00,5.656518237300000000e+10
5.006257817149162292e-02,1.707877993583679199e+00,5.656518237300000000e+10
3.366708457469940186e-01,1.128816366195678711e+00,5.656518237300000000e+10
6.257822364568710327e-02,1.748630523681640625e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.109262704849243164e+00,5.656518237300000000e+10
2.215269058942794800e-01,1.309909224510192871e+00,5.656518237300000000e+10
3.279098868370056152e-01,1.151320695877075195e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.018992185592651367e+00,5.656518237300000000e+10
1.476846039295196533e-01,1.527727603912353516e+00,5.656518237300000000e+10
3.579474389553070068e-01,1.130314230918884277e+00,5.656518237300000000e+10
3.091364204883575439e-01,1.166935563087463379e+00,5.656518237300000000e+10
2.428035140037536621e-01,1.269357681274414062e+00,5.656518237300000000e+10
3.742177784442901611e-01,1.091054439544677734e+00,5.656518237300000000e+10
7.384230196475982666e-02,1.756577014923095703e+00,5.656518237300000000e+10
2.202753424644470215e-01,1.352318644523620605e+00,5.656518237300000000e+10
3.604505658149719238e-01,1.066271185874938965e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.152606248855590820e+00,5.656518237300000000e+10
3.754693269729614258e-02,2.129886627197265625e+00,5.656518237300000000e+10
3.379224240779876709e-02,2.885342597961425781e+00,5.656518237300000000e+10
3.566958904266357422e-01,1.087657213211059570e+00,5.656518237300000000e+10
3.128911182284355164e-02,3.049553394317626953e+00,5.656518237300000000e+10
2.002503126859664917e-01,1.344827651977539062e+00,5.656518237300000000e+10
8.510638773441314697e-02,1.670573472976684570e+00,5.656518237300000000e+10
3.391739726066589355e-01,1.117626428604125977e+00,5.656518237300000000e+10
6.508135050535202026e-02,1.940093517303466797e+00,5.656518237300000000e+10
3.529411852359771729e-01,1.097904682159423828e+00,5.656518237300000000e+10
2.478097677230834961e-01,1.256349802017211914e+00,5.656518237300000000e+10
3.629536926746368408e-02,2.511058330535888672e+00,5.656518237300000000e+10
3.441802263259887695e-01,1.098910689353942871e+00,5.656518237300000000e+10
3.229036331176757812e-01,1.145652055740356445e+00,5.656518237300000000e+10
3.053817451000213623e-01,1.176156640052795410e+00,5.656518237300000000e+10
3.141426742076873779e-01,1.169959664344787598e+00,5.656518237300000000e+10
1.714643388986587524e-01,1.435280561447143555e+00,5.656518237300000000e+10
3.617021441459655762e-01,1.121986865997314453e+00,5.656518237300000000e+10
7.759699970483779907e-02,1.960550665855407715e+00,5.656518237300000000e+10
7.133917510509490967e-02,1.671155214309692383e+00,5.656518237300000000e+10
3.416770994663238525e-01,1.142999053001403809e+00,5.656518237300000000e+10
3.078848719596862793e-01,1.172111868858337402e+00,5.656518237300000000e+10
6.132666021585464478e-02,1.763533115386962891e+00,5.656518237300000000e+10
7.008761167526245117e-02,1.927667021751403809e+00,5.656518237300000000e+10
3.692115247249603271e-01,1.089975953102111816e+00,5.656518237300000000e+10


==> fig/har/cdfs/anothernet/mixed_cdf/privacyattacker_fixedwholeuser_multipleseeds_simplenet_1_.csv <==
5.38E-02,2.60E+00,6.53E+10,1.86E-01
6.01E-02,2.37E+00,6.53E+10,7.53E-02
5.51E-02,2.79E+00,6.53E+10,
4.26E-02,2.37E+00,6.53E+10,
6.76E-02,2.38E+00,6.53E+10,
5.63E-02,2.49E+00,6.53E+10,
6.01E-02,2.18E+00,6.53E+10,
8.26E-02,2.19E+00,6.53E+10,
6.26E-02,2.40E+00,6.53E+10,
7.13E-02,2.47E+00,6.53E+10,
8.51E-02,1.73E+00,6.53E+10,
8.26E-02,1.73E+00,6.53E+10,
5.26E-02,2.48E+00,6.53E+10,
6.51E-02,2.14E+00,6.53E+10,
6.63E-02,2.44E+00,6.53E+10,
5.76E-02,2.56E+00,6.53E+10,
8.14E-02,2.75E+00,6.53E+10,
6.63E-02,2.19E+00,6.53E+10,
5.76E-02,2.74E+00,6.53E+10,
6.01E-02,2.14E+00,6.53E+10,
6.51E-02,2.82E+00,6.53E+10,
1.71E-01,1.42E+00,6.53E+10,
7.13E-02,2.58E+00,6.53E+10,
5.51E-02,2.84E+00,6.53E+10,
8.26E-02,1.70E+00,6.53E+10,
5.26E-02,2.44E+00,6.53E+10,
6.51E-02,2.56E+00,6.53E+10,
6.63E-02,2.59E+00,6.53E+10,
5.01E-02,2.62E+00,6.53E+10,
5.13E-02,2.46E+00,6.53E+10,
1.65E-01,1.44E+00,6.53E+10,
8.39E-02,2.01E+00,6.53E+10,
5.88E-02,2.59E+00,6.53E+10,
5.76E-02,2.35E+00,6.53E+10,
6.26E-02,2.38E+00,6.53E+10,
6.76E-02,2.29E+00,6.53E+10,
5.88E-02,2.19E+00,6.53E+10,
1.63E-01,1.44E+00,6.53E+10,
6.01E-02,2.39E+00,6.53E+10,
5.38E-02,2.21E+00,6.53E+10,
5.38E-02,2.41E+00,6.53E+10,
5.26E-02,2.57E+00,6.53E+10,
7.51E-02,2.00E+00,6.53E+10,
1.10E-01,1.67E+00,6.53E+10,
5.63E-02,2.66E+00,6.53E+10,
1.16E-01,1.52E+00,6.53E+10,
7.26E-02,2.44E+00,6.53E+10,
5.51E-02,2.81E+00,6.53E+10,
5.26E-02,2.48E+00,6.53E+10,
7.26E-02,2.65E+00,6.53E+10,
5.76E-02,2.60E+00,6.53E+10,
5.51E-02,2.26E+00,6.53E+10,
5.51E-02,2.59E+00,6.53E+10,
5.76E-02,2.54E+00,6.53E+10,
7.13E-02,2.02E+00,6.53E+10,
1.18E-01,1.54E+00,6.53E+10,
1.08E-01,1.59E+00,6.53E+10,
7.13E-02,1.92E+00,6.53E+10,
8.14E-02,2.55E+00,6.53E+10,
6.01E-02,3.33E+00,6.53E+10,
6.63E-02,2.53E+00,6.53E+10,
1.13E-01,1.58E+00,6.53E+10,
9.64E-02,1.75E+00,6.53E+10,
5.26E-02,2.05E+00,6.53E+10,
5.26E-02,2.58E+00,6.53E+10,
1.31E-01,1.48E+00,6.53E+10,
1.36E-01,1.53E+00,6.53E+10,
5.38E-02,2.76E+00,6.53E+10,
9.76E-02,1.70E+00,6.53E+10,
9.39E-02,1.67E+00,6.53E+10,
8.76E-02,1.84E+00,6.53E+10,
5.26E-02,2.33E+00,6.53E+10,
6.26E-02,2.49E+00,6.53E+10,
6.01E-02,2.49E+00,6.53E+10,
9.26E-02,1.88E+00,6.53E+10,
4.51E-02,2.19E+00,6.53E+10,
5.13E-02,2.62E+00,6.53E+10,
6.13E-02,2.32E+00,6.53E+10,
7.88E-02,2.15E+00,6.53E+10,
5.63E-02,2.82E+00,6.53E+10,
5.76E-02,2.60E+00,6.53E+10,
6.01E-02,2.15E+00,6.53E+10,
7.13E-02,2.18E+00,6.53E+10,
6.88E-02,2.67E+00,6.53E+10,
5.13E-02,2.12E+00,6.53E+10,
5.51E-02,2.23E+00,6.53E+10,
5.26E-02,2.39E+00,6.53E+10,
1.15E-01,1.54E+00,6.53E+10,
6.51E-02,2.31E+00,6.53E+10,
1.44E-01,1.49E+00,6.53E+10,
9.89E-02,1.73E+00,6.53E+10,
1.75E-01,1.46E+00,6.53E+10,
7.26E-02,3.30E+00,6.53E+10,
6.26E-02,2.70E+00,6.53E+10,
1.00E-01,1.76E+00,6.53E+10,
4.88E-02,2.21E+00,6.53E+10,
7.13E-02,2.38E+00,6.53E+10,
7.38E-02,2.35E+00,6.53E+10,
9.39E-02,1.68E+00,6.53E+10,
6.26E-02,2.56E+00,6.53E+10,
6.26E-02,2.58E+00,6.53E+10,
5.01E-02,2.29E+00,6.53E+10,
6.88E-02,3.01E+00,6.53E+10,
9.64E-02,1.61E+00,6.53E+10,
5.13E-02,2.09E+00,6.53E+10,
1.83E-01,1.42E+00,6.53E+10,
4.76E-02,2.28E+00,6.53E+10,
7.51E-02,2.37E+00,6.53E+10,
6.38E-02,2.51E+00,6.53E+10,
5.63E-02,2.34E+00,6.53E+10,
6.88E-02,1.91E+00,6.53E+10,
5.26E-02,2.46E+00,6.53E+10,
5.38E-02,2.61E+00,6.53E+10,
5.63E-02,2.24E+00,6.53E+10,
5.13E-02,2.77E+00,6.53E+10,
1.58E-01,1.43E+00,6.53E+10,
5.38E-02,2.37E+00,6.53E+10,
7.88E-02,1.89E+00,6.53E+10,
5.13E-02,3.05E+00,6.53E+10,
4.51E-02,2.42E+00,6.53E+10,
1.68E-01,1.44E+00,6.53E+10,
9.76E-02,1.63E+00,6.53E+10,
6.51E-02,2.33E+00,6.53E+10,
6.63E-02,2.42E+00,6.53E+10,
6.38E-02,2.37E+00,6.53E+10,
7.01E-02,3.56E+00,6.53E+10,
4.38E-02,2.76E+00,6.53E+10,
7.13E-02,2.11E+00,6.53E+10,
9.26E-02,1.76E+00,6.53E+10,
7.51E-02,2.02E+00,6.53E+10,
5.13E-02,2.09E+00,6.53E+10,
6.51E-02,2.22E+00,6.53E+10,
6.38E-02,2.48E+00,6.53E+10,
6.13E-02,2.14E+00,6.53E+10,
6.26E-02,2.45E+00,6.53E+10,
1.04E-01,1.65E+00,6.53E+10,
7.38E-02,2.48E+00,6.53E+10,
9.39E-02,1.69E+00,6.53E+10,
5.26E-02,2.71E+00,6.53E+10,
5.88E-02,2.26E+00,6.53E+10,
5.13E-02,2.21E+00,6.53E+10,
1.08E-01,1.73E+00,6.53E+10,
6.01E-02,2.21E+00,6.53E+10,
1.79E-01,1.41E+00,6.53E+10,
7.01E-02,2.78E+00,6.53E+10,
7.88E-02,1.96E+00,6.53E+10,
5.38E-02,2.54E+00,6.53E+10,
5.88E-02,2.23E+00,6.53E+10,
8.64E-02,1.77E+00,6.53E+10,
4.63E-02,2.68E+00,6.53E+10,
1.39E-01,1.46E+00,6.53E+10,
5.01E-02,2.54E+00,6.53E+10,
7.76E-02,2.13E+00,6.53E+10,
6.26E-02,3.54E+00,6.53E+10,
1.03E-01,1.69E+00,6.53E+10,
5.88E-02,2.32E+00,6.53E+10,
5.88E-02,2.33E+00,6.53E+10,
6.38E-02,2.53E+00,6.53E+10,
1.29E-01,1.55E+00,6.53E+10,
5.76E-02,2.44E+00,6.53E+10,
7.01E-02,2.62E+00,6.53E+10,
5.26E-02,2.68E+00,6.53E+10,
7.13E-02,2.31E+00,6.53E+10,
4.51E-02,2.20E+00,6.53E+10,
5.38E-02,2.45E+00,6.53E+10,
6.38E-02,2.44E+00,6.53E+10,
6.51E-02,2.29E+00,6.53E+10,
7.88E-02,2.09E+00,6.53E+10,
1.73E-01,1.44E+00,6.53E+10,
5.88E-02,2.69E+00,6.53E+10,
5.13E-02,2.41E+00,6.53E+10,
6.01E-02,2.55E+00,6.53E+10,
6.51E-02,2.55E+00,6.53E+10,
5.38E-02,2.48E+00,6.53E+10,
5.38E-02,2.24E+00,6.53E+10,
5.38E-02,2.82E+00,6.53E+10,
6.01E-02,2.36E+00,6.53E+10,
5.76E-02,2.77E+00,6.53E+10,
1.39E-01,1.47E+00,6.53E+10,
7.01E-02,2.62E+00,6.53E+10,
6.13E-02,2.53E+00,6.53E+10,
1.18E-01,1.55E+00,6.53E+10,
5.26E-02,2.70E+00,6.53E+10,
6.51E-02,2.89E+00,6.53E+10,
6.76E-02,2.96E+00,6.53E+10,
9.01E-02,1.86E+00,6.53E+10,
1.34E-01,1.53E+00,6.53E+10,
6.38E-02,2.36E+00,6.53E+10,
4.76E-02,2.69E+00,6.53E+10,
5.38E-02,2.85E+00,6.53E+10,
7.13E-02,2.20E+00,6.53E+10,
1.65E-01,1.44E+00,6.53E+10,
9.39E-02,1.62E+00,6.53E+10,
8.76E-02,1.67E+00,6.53E+10,
6.38E-02,2.26E+00,6.53E+10,
6.26E-02,2.54E+00,6.53E+10,
4.76E-02,2.33E+00,6.53E+10,
6.76E-02,2.40E+00,6.53E+10,
5.38E-02,2.38E+00,6.53E+10,
5.76E-02,2.56E+00,6.53E+10,
7.01E-02,2.62E+00,6.53E+10,
9.01E-02,1.75E+00,6.53E+10,
6.13E-02,2.20E+00,6.53E+10,
4.51E-02,2.29E+00,6.53E+10,
1.04E-01,1.62E+00,6.53E+10,
5.26E-02,2.50E+00,6.53E+10,
5.51E-02,2.36E+00,6.53E+10,
3.63E-02,3.41E+00,6.53E+10,
8.39E-02,1.78E+00,6.53E+10,
6.26E-02,2.43E+00,6.53E+10,
6.26E-02,2.65E+00,6.53E+10,
6.13E-02,2.70E+00,6.53E+10,
5.26E-02,2.50E+00,6.53E+10,
5.88E-02,2.56E+00,6.53E+10,
8.64E-02,1.79E+00,6.53E+10,
5.26E-02,2.56E+00,6.53E+10,
6.26E-02,2.15E+00,6.53E+10,
5.01E-02,2.51E+00,6.53E+10,
6.76E-02,2.43E+00,6.53E+10,
1.35E-01,1.50E+00,6.53E+10,
6.01E-02,2.80E+00,6.53E+10,
1.20E-01,1.55E+00,6.53E+10,
6.38E-02,2.36E+00,6.53E+10,
5.01E-02,2.39E+00,6.53E+10,
5.76E-02,2.66E+00,6.53E+10,
5.63E-02,2.20E+00,6.53E+10,
4.63E-02,2.77E+00,6.53E+10,
1.35E-01,1.52E+00,6.53E+10,
1.61E-01,1.44E+00,6.53E+10,
5.88E-02,2.45E+00,6.53E+10,
5.38E-02,2.56E+00,6.53E+10,
7.38E-02,2.48E+00,6.53E+10,
1.30E-01,1.50E+00,6.53E+10,
6.63E-02,2.25E+00,6.53E+10,
5.13E-02,2.58E+00,6.53E+10,
5.88E-02,2.25E+00,6.53E+10,
5.01E-02,2.33E+00,6.53E+10,
6.26E-02,2.28E+00,6.53E+10,
1.50E-01,1.49E+00,6.53E+10,
7.63E-02,2.39E+00,6.53E+10,
5.76E-02,4.63E+00,6.53E+10,
1.39E-01,1.51E+00,6.53E+10,
8.14E-02,1.88E+00,6.53E+10,
1.70E-01,1.42E+00,6.53E+10,
1.70E-01,1.44E+00,6.53E+10,
4.88E-02,2.55E+00,6.53E+10,
4.88E-02,2.84E+00,6.53E+10,
5.88E-02,2.35E+00,6.53E+10,
5.51E-02,2.64E+00,6.53E+10,
9.51E-02,1.68E+00,6.53E+10,
5.63E-02,2.50E+00,6.53E+10,
6.51E-02,1.97E+00,6.53E+10,
5.26E-02,2.56E+00,6.53E+10,
6.51E-02,2.49E+00,6.53E+10,
4.51E-02,2.53E+00,6.53E+10,
4.51E-02,2.69E+00,6.53E+10,
5.51E-02,2.32E+00,6.53E+10,
6.26E-02,2.75E+00,6.53E+10,
1.64E-01,1.44E+00,6.53E+10,
5.63E-02,2.39E+00,6.53E+10,
8.64E-02,1.82E+00,6.53E+10,
1.00E-01,1.58E+00,6.53E+10,
4.88E-02,2.64E+00,6.53E+10,
6.38E-02,2.84E+00,6.53E+10,
4.88E-02,2.42E+00,6.53E+10,
6.26E-02,2.56E+00,6.53E+10,
4.88E-02,4.67E+00,6.53E+10,
5.38E-02,2.46E+00,6.53E+10,
5.38E-02,2.42E+00,6.53E+10,
5.13E-02,2.33E+00,6.53E+10,
6.26E-02,2.18E+00,6.53E+10,
6.01E-02,2.47E+00,6.53E+10,
5.51E-02,2.19E+00,6.53E+10,
6.13E-02,2.47E+00,6.53E+10,
5.13E-02,2.29E+00,6.53E+10,
1.74E-01,1.41E+00,6.53E+10,
6.63E-02,2.68E+00,6.53E+10,
5.13E-02,2.52E+00,6.53E+10,
6.51E-02,2.73E+00,6.53E+10,
5.76E-02,2.63E+00,6.53E+10,
1.59E-01,1.41E+00,6.53E+10,
4.76E-02,2.21E+00,6.53E+10,
5.76E-02,2.40E+00,6.53E+10,
5.76E-02,2.75E+00,6.53E+10,
5.76E-02,2.15E+00,6.53E+10,
1.56E-01,1.45E+00,6.53E+10,
5.51E-02,2.51E+00,6.53E+10,
5.13E-02,2.43E+00,6.53E+10,
1.24E-01,1.52E+00,6.53E+10,
5.88E-02,2.18E+00,6.53E+10,
5.01E-02,2.48E+00,6.53E+10,
1.48E-01,1.48E+00,6.53E+10,
6.38E-02,2.34E+00,6.53E+10,
7.38E-02,2.03E+00,6.53E+10,
1.16E-01,1.52E+00,6.53E+10,
1.34E-01,1.49E+00,6.53E+10,
7.13E-02,3.10E+00,6.53E+10,
1.25E-01,1.49E+00,6.53E+10,
7.01E-02,2.08E+00,6.53E+10,
1.46E-01,1.51E+00,6.53E+10,
5.38E-02,2.56E+00,6.53E+10,
8.89E-02,1.75E+00,6.53E+10,
1.73E-01,1.42E+00,6.53E+10,
1.48E-01,1.47E+00,6.53E+10,
4.76E-02,2.46E+00,6.53E+10,
8.26E-02,2.38E+00,6.53E+10,
5.88E-02,2.68E+00,6.53E+10,
5.88E-02,2.45E+00,6.53E+10,
4.13E-02,2.39E+00,6.53E+10,
5.38E-02,4.12E+00,6.53E+10,
5.76E-02,2.65E+00,6.53E+10,
1.55E-01,1.49E+00,6.53E+10,
7.63E-02,1.81E+00,6.53E+10,
6.51E-02,2.48E+00,6.53E+10,
5.26E-02,3.98E+00,6.53E+10,
4.63E-02,2.41E+00,6.53E+10,
6.26E-02,2.28E+00,6.53E+10,
9.39E-02,1.67E+00,6.53E+10,
4.76E-02,2.17E+00,6.53E+10,
4.88E-02,2.53E+00,6.53E+10,
4.26E-02,3.25E+00,6.53E+10,
7.38E-02,2.38E+00,6.53E+10,
8.01E-02,2.43E+00,6.53E+10,
7.88E-02,2.51E+00,6.53E+10,
4.63E-02,2.34E+00,6.53E+10,
1.54E-01,1.42E+00,6.53E+10,
5.51E-02,2.54E+00,6.53E+10,
5.38E-02,2.84E+00,6.53E+10,
5.63E-02,2.49E+00,6.53E+10,
1.64E-01,1.40E+00,6.53E+10,
5.88E-02,2.79E+00,6.53E+10,
1.83E-01,1.41E+00,6.53E+10,
8.14E-02,1.86E+00,6.53E+10,
6.01E-02,2.46E+00,6.53E+10,
7.01E-02,2.37E+00,6.53E+10,
5.76E-02,2.46E+00,6.53E+10,
6.26E-02,2.77E+00,6.53E+10,
6.13E-02,3.27E+00,6.53E+10,
5.13E-02,2.34E+00,6.53E+10,
1.21E-01,1.55E+00,6.53E+10,
8.39E-02,2.67E+00,6.53E+10,
7.88E-02,2.07E+00,6.53E+10,
5.13E-02,2.83E+00,6.53E+10,
1.46E-01,1.49E+00,6.53E+10,
8.01E-02,1.84E+00,6.53E+10,
6.01E-02,2.16E+00,6.53E+10,
6.13E-02,2.32E+00,6.53E+10,
6.38E-02,2.44E+00,6.53E+10,
5.51E-02,2.37E+00,6.53E+10,
6.51E-02,2.35E+00,6.53E+10,
6.26E-02,2.28E+00,6.53E+10,
7.26E-02,3.37E+00,6.53E+10,
5.76E-02,2.26E+00,6.53E+10,
7.26E-02,2.31E+00,6.53E+10,
4.51E-02,2.49E+00,6.53E+10,
5.63E-02,2.75E+00,6.53E+10,
6.76E-02,2.49E+00,6.53E+10,
5.38E-02,2.68E+00,6.53E+10,
5.01E-02,2.78E+00,6.53E+10,
5.13E-02,2.82E+00,6.53E+10,
1.78E-01,1.42E+00,6.53E+10,
1.80E-01,1.42E+00,6.53E+10,
9.39E-02,1.79E+00,6.53E+10,
6.76E-02,2.05E+00,6.53E+10,
4.63E-02,2.46E+00,6.53E+10,
1.14E-01,1.57E+00,6.53E+10,
6.38E-02,3.44E+00,6.53E+10,
6.51E-02,2.37E+00,6.53E+10,
5.38E-02,2.55E+00,6.53E+10,
5.38E-02,2.58E+00,6.53E+10,
4.63E-02,2.74E+00,6.53E+10,
1.65E-01,1.43E+00,6.53E+10,
4.76E-02,2.48E+00,6.53E+10,
6.26E-02,3.43E+00,6.53E+10,
4.26E-02,3.12E+00,6.53E+10,
8.39E-02,1.93E+00,6.53E+10,
1.33E-01,1.47E+00,6.53E+10,
7.38E-02,1.89E+00,6.53E+10,
9.01E-02,1.79E+00,6.53E+10,
6.01E-02,2.56E+00,6.53E+10,
1.73E-01,1.41E+00,6.53E+10,
7.26E-02,2.20E+00,6.53E+10,
7.51E-02,2.43E+00,6.53E+10,
6.63E-02,2.05E+00,6.53E+10,
9.51E-02,1.80E+00,6.53E+10,
8.01E-02,2.06E+00,6.53E+10,
5.38E-02,2.30E+00,6.53E+10,
7.01E-02,2.48E+00,6.53E+10,
7.13E-02,2.46E+00,6.53E+10,
1.06E-01,1.58E+00,6.53E+10,
6.76E-02,2.51E+00,6.53E+10,
7.76E-02,2.13E+00,6.53E+10,
7.63E-02,2.51E+00,6.53E+10,
8.76E-02,1.78E+00,6.53E+10,
6.38E-02,2.41E+00,6.53E+10,
7.26E-02,2.31E+00,6.53E+10,
4.88E-02,2.55E+00,6.53E+10,
1.66E-01,1.46E+00,6.53E+10,
1.53E-01,1.46E+00,6.53E+10,
5.38E-02,2.66E+00,6.53E+10,
5.63E-02,3.57E+00,6.53E+10,
6.01E-02,2.16E+00,6.53E+10,
1.69E-01,1.41E+00,6.53E+10,
4.76E-02,2.26E+00,6.53E+10,
1.03E-01,1.66E+00,6.53E+10,
4.76E-02,2.34E+00,6.53E+10,
6.51E-02,2.57E+00,6.53E+10,
6.63E-02,2.15E+00,6.53E+10,
1.21E-01,1.51E+00,6.53E+10,
8.39E-02,1.94E+00,6.53E+10,
6.63E-02,2.97E+00,6.53E+10,
4.13E-02,2.94E+00,6.53E+10,
7.26E-02,2.79E+00,6.53E+10,
6.01E-02,2.60E+00,6.53E+10,
6.51E-02,2.56E+00,6.53E+10,
6.51E-02,2.67E+00,6.53E+10,
4.76E-02,2.51E+00,6.53E+10,
6.38E-02,2.37E+00,6.53E+10,
5.76E-02,2.24E+00,6.53E+10,
6.13E-02,2.52E+00,6.53E+10,
5.13E-02,2.47E+00,6.53E+10,
5.76E-02,2.57E+00,6.53E+10,
5.38E-02,2.37E+00,6.53E+10,
4.76E-02,2.42E+00,6.53E+10,
6.38E-02,2.44E+00,6.53E+10,
7.76E-02,2.60E+00,6.53E+10,
4.63E-02,2.29E+00,6.53E+10,
5.26E-02,2.24E+00,6.53E+10,
7.26E-02,2.61E+00,6.53E+10,
5.13E-02,2.57E+00,6.53E+10,
4.76E-02,2.39E+00,6.53E+10,
6.38E-02,2.25E+00,6.53E+10,
5.88E-02,2.17E+00,6.53E+10,
6.63E-02,2.91E+00,6.53E+10,
5.88E-02,2.48E+00,6.53E+10,
6.13E-02,2.39E+00,6.53E+10,
1.23E-01,1.57E+00,6.53E+10,
5.76E-02,2.39E+00,6.53E+10,
6.38E-02,3.05E+00,6.53E+10,
5.51E-02,2.27E+00,6.53E+10,
5.88E-02,2.50E+00,6.53E+10,
6.51E-02,2.53E+00,6.53E+10,
5.01E-02,2.58E+00,6.53E+10,
5.13E-02,2.39E+00,6.53E+10,
5.51E-02,2.27E+00,6.53E+10,
6.01E-02,2.38E+00,6.53E+10,
7.01E-02,2.47E+00,6.53E+10,
6.38E-02,2.44E+00,6.53E+10,
8.64E-02,1.76E+00,6.53E+10,
5.63E-02,2.37E+00,6.53E+10,
1.35E-01,1.52E+00,6.53E+10,
6.38E-02,3.02E+00,6.53E+10,
6.01E-02,2.66E+00,6.53E+10,
4.51E-02,2.73E+00,6.53E+10,
1.70E-01,1.43E+00,6.53E+10,
5.38E-02,2.50E+00,6.53E+10,
7.38E-02,2.54E+00,6.53E+10,
8.51E-02,1.81E+00,6.53E+10,
4.38E-02,2.28E+00,6.53E+10,
1.19E-01,1.54E+00,6.53E+10,
1.73E-01,1.40E+00,6.53E+10,
6.76E-02,2.26E+00,6.53E+10,
1.00E-01,1.58E+00,6.53E+10,
5.88E-02,2.25E+00,6.53E+10,
1.13E-01,1.54E+00,6.53E+10,
6.01E-02,2.57E+00,6.53E+10,
6.01E-02,2.27E+00,6.53E+10,
1.45E-01,1.43E+00,6.53E+10,
7.88E-02,2.17E+00,6.53E+10,
6.63E-02,2.15E+00,6.53E+10,
7.38E-02,2.32E+00,6.53E+10,
1.10E-01,1.70E+00,6.53E+10,
5.26E-02,2.28E+00,6.53E+10,
6.51E-02,2.56E+00,6.53E+10,
4.13E-02,2.48E+00,6.53E+10,
5.88E-02,2.45E+00,6.53E+10,
5.38E-02,2.62E+00,6.53E+10,
5.76E-02,2.97E+00,6.53E+10,
1.50E-01,1.48E+00,6.53E+10,
4.51E-02,2.72E+00,6.53E+10,
8.14E-02,1.76E+00,6.53E+10,
6.38E-02,2.17E+00,6.53E+10,
1.74E-01,1.44E+00,6.53E+10,
1.73E-01,1.42E+00,6.53E+10,
6.51E-02,2.43E+00,6.53E+10,
6.26E-02,2.69E+00,6.53E+10,
1.48E-01,1.43E+00,6.53E+10,
3.88E-02,3.06E+00,6.53E+10,
6.88E-02,2.13E+00,6.53E+10,
4.88E-02,2.28E+00,6.53E+10,
6.13E-02,2.31E+00,6.53E+10,
6.26E-02,2.51E+00,6.53E+10,
5.63E-02,3.00E+00,6.53E+10,
6.51E-02,2.38E+00,6.53E+10,
6.01E-02,2.66E+00,6.53E+10,
1.01E-01,1.57E+00,6.53E+10,
6.13E-02,2.32E+00,6.53E+10,
6.51E-02,2.68E+00,6.53E+10,
1.09E-01,1.61E+00,6.53E+10,
5.51E-02,2.60E+00,6.53E+10,
6.26E-02,2.37E+00,6.53E+10,
5.76E-02,2.43E+00,6.53E+10,
7.01E-02,2.28E+00,6.53E+10,
4.38E-02,2.50E+00,6.53E+10,
4.76E-02,2.62E+00,6.53E+10,
6.01E-02,2.72E+00,6.53E+10,
5.38E-02,2.31E+00,6.53E+10,
5.51E-02,2.51E+00,6.53E+10,
1.56E-01,1.42E+00,6.53E+10,
1.06E-01,1.67E+00,6.53E+10,
5.63E-02,2.58E+00,6.53E+10,
8.26E-02,1.89E+00,6.53E+10,
6.63E-02,2.30E+00,6.53E+10,
1.05E-01,1.65E+00,6.53E+10,
4.76E-02,2.69E+00,6.53E+10,
8.76E-02,1.77E+00,6.53E+10,
5.88E-02,2.30E+00,6.53E+10,
8.89E-02,1.82E+00,6.53E+10,
9.64E-02,1.65E+00,6.53E+10,
7.76E-02,1.92E+00,6.53E+10,
1.64E-01,1.43E+00,6.53E+10,
1.28E-01,1.54E+00,6.53E+10,
6.38E-02,2.27E+00,6.53E+10,
5.76E-02,2.68E+00,6.53E+10,
6.01E-02,2.22E+00,6.53E+10,
4.13E-02,2.49E+00,6.53E+10,
6.51E-02,2.45E+00,6.53E+10,
6.38E-02,3.30E+00,6.53E+10,
6.26E-02,2.42E+00,6.53E+10,
6.51E-02,2.15E+00,6.53E+10,
5.51E-02,2.50E+00,6.53E+10,
5.26E-02,2.34E+00,6.53E+10,
5.13E-02,2.66E+00,6.53E+10,
1.00E-01,1.66E+00,6.53E+10,
1.15E-01,1.56E+00,6.53E+10,
5.88E-02,2.37E+00,6.53E+10,
4.63E-02,2.43E+00,6.53E+10,
6.13E-02,2.33E+00,6.53E+10,
9.26E-02,1.81E+00,6.53E+10,
4.76E-02,2.90E+00,6.53E+10,
6.51E-02,1.93E+00,6.53E+10,
7.63E-02,2.42E+00,6.53E+10,
1.54E-01,1.44E+00,6.53E+10,
4.26E-02,2.38E+00,6.53E+10,
1.51E-01,1.45E+00,6.53E+10,
4.63E-02,2.74E+00,6.53E+10,
5.38E-02,2.32E+00,6.53E+10,
5.88E-02,2.74E+00,6.53E+10,
9.51E-02,1.81E+00,6.53E+10,
5.38E-02,2.50E+00,6.53E+10,
1.25E-01,1.50E+00,6.53E+10,
9.64E-02,1.66E+00,6.53E+10,
1.36E-01,1.49E+00,6.53E+10,
6.38E-02,2.24E+00,6.53E+10,
6.26E-02,2.56E+00,6.53E+10,
7.63E-02,2.52E+00,6.53E+10,
4.13E-02,2.58E+00,6.53E+10,
8.01E-02,2.04E+00,6.53E+10,
5.63E-02,2.54E+00,6.53E+10,
1.61E-01,1.43E+00,6.53E+10,
1.40E-01,1.45E+00,6.53E+10,
5.26E-02,2.45E+00,6.53E+10,
5.51E-02,2.39E+00,6.53E+10,
1.29E-01,1.55E+00,6.53E+10,
6.51E-02,2.58E+00,6.53E+10,
4.76E-02,2.43E+00,6.53E+10,
1.23E-01,1.55E+00,6.53E+10,
6.13E-02,2.34E+00,6.53E+10,
4.38E-02,2.45E+00,6.53E+10,
5.76E-02,2.06E+00,6.53E+10,
6.63E-02,2.08E+00,6.53E+10,
4.88E-02,2.62E+00,6.53E+10,
5.38E-02,2.37E+00,6.53E+10,
1.33E-01,1.49E+00,6.53E+10,
5.76E-02,2.53E+00,6.53E+10,
9.14E-02,1.70E+00,6.53E+10,
1.01E-01,1.63E+00,6.53E+10,
6.26E-02,2.53E+00,6.53E+10,
5.38E-02,2.11E+00,6.53E+10,
5.38E-02,2.48E+00,6.53E+10,
1.66E-01,1.42E+00,6.53E+10,
4.26E-02,2.63E+00,6.53E+10,
1.06E-01,1.61E+00,6.53E+10,
5.76E-02,2.45E+00,6.53E+10,
4.38E-02,2.36E+00,6.53E+10,
5.38E-02,2.83E+00,6.53E+10,
6.26E-02,3.37E+00,6.53E+10,
6.26E-02,2.06E+00,6.53E+10,
1.61E-01,1.42E+00,6.53E+10,
5.01E-02,3.82E+00,6.53E+10,
4.88E-02,2.22E+00,6.53E+10,
6.51E-02,2.32E+00,6.53E+10,
5.88E-02,2.33E+00,6.53E+10,
9.76E-02,1.70E+00,6.53E+10,
6.63E-02,2.45E+00,6.53E+10,
6.01E-02,2.55E+00,6.53E+10,
6.88E-02,2.74E+00,6.53E+10,
5.26E-02,2.31E+00,6.53E+10,
6.38E-02,2.24E+00,6.53E+10,
7.01E-02,2.23E+00,6.53E+10,
4.01E-02,2.96E+00,6.53E+10,
9.76E-02,1.76E+00,6.53E+10,
6.63E-02,2.45E+00,6.53E+10,
5.51E-02,2.46E+00,6.53E+10,
5.51E-02,2.61E+00,6.53E+10,
7.13E-02,2.13E+00,6.53E+10,
6.01E-02,2.48E+00,6.53E+10,
5.51E-02,2.24E+00,6.53E+10,
5.88E-02,2.79E+00,6.53E+10,
1.09E-01,1.62E+00,6.53E+10,
1.09E-01,1.64E+00,6.53E+10,
6.38E-02,2.39E+00,6.53E+10,
6.01E-02,2.66E+00,6.53E+10,
5.63E-02,2.58E+00,6.53E+10,
5.51E-02,2.83E+00,6.53E+10,
9.64E-02,1.67E+00,6.53E+10,
5.88E-02,2.36E+00,6.53E+10,
6.01E-02,2.44E+00,6.53E+10,
5.01E-02,2.11E+00,6.53E+10,
4.63E-02,2.49E+00,6.53E+10,
6.38E-02,2.50E+00,6.53E+10,
4.38E-02,2.35E+00,6.53E+10,
5.01E-02,2.97E+00,6.53E+10,
5.26E-02,2.19E+00,6.53E+10,
6.88E-02,2.48E+00,6.53E+10,
7.38E-02,2.30E+00,6.53E+10,
6.51E-02,3.85E+00,6.53E+10,
6.63E-02,2.04E+00,6.53E+10,
6.13E-02,2.54E+00,6.53E+10,
6.51E-02,3.49E+00,6.53E+10,
1.69E-01,1.45E+00,6.53E+10,
5.63E-02,2.32E+00,6.53E+10,
7.01E-02,1.83E+00,6.53E+10,
5.51E-02,2.53E+00,6.53E+10,
4.63E-02,2.64E+00,6.53E+10,
6.63E-02,2.10E+00,6.53E+10,
7.63E-02,2.09E+00,6.53E+10,
5.13E-02,2.58E+00,6.53E+10,
5.38E-02,2.48E+00,6.53E+10,
5.13E-02,2.41E+00,6.53E+10,
1.64E-01,1.45E+00,6.53E+10,
6.38E-02,2.53E+00,6.53E+10,
5.51E-02,2.62E+00,6.53E+10,
6.26E-02,2.37E+00,6.53E+10,
1.58E-01,1.43E+00,6.53E+10,
5.76E-02,2.01E+00,6.53E+10,
6.51E-02,2.46E+00,6.53E+10,
5.26E-02,2.74E+00,6.53E+10,
6.38E-02,2.18E+00,6.53E+10,
6.01E-02,2.13E+00,6.53E+10,
5.26E-02,2.37E+00,6.53E+10,
6.38E-02,2.38E+00,6.53E+10,
1.83E-01,1.44E+00,6.53E+10,
6.88E-02,2.45E+00,6.53E+10,
4.88E-02,2.15E+00,6.53E+10,
6.01E-02,2.60E+00,6.53E+10,
5.88E-02,2.58E+00,6.53E+10,
7.51E-02,2.22E+00,6.53E+10,
1.46E-01,1.51E+00,6.53E+10,
1.49E-01,1.51E+00,6.53E+10,
5.88E-02,2.50E+00,6.53E+10,
6.76E-02,2.33E+00,6.53E+10,
5.63E-02,2.80E+00,6.53E+10,
6.13E-02,2.46E+00,6.53E+10,
5.76E-02,3.38E+00,6.53E+10,
1.28E-01,1.52E+00,6.53E+10,
6.26E-02,3.49E+00,6.53E+10,
7.63E-02,2.11E+00,6.53E+10,
6.63E-02,2.40E+00,6.53E+10,
9.89E-02,1.70E+00,6.53E+10,
7.01E-02,2.47E+00,6.53E+10,
7.26E-02,2.18E+00,6.53E+10,
5.01E-02,2.64E+00,6.53E+10,
6.13E-02,2.46E+00,6.53E+10,
1.26E-01,1.55E+00,6.53E+10,
7.76E-02,2.30E+00,6.53E+10,
5.63E-02,2.66E+00,6.53E+10,
5.88E-02,2.49E+00,6.53E+10,
1.48E-01,1.46E+00,6.53E+10,
4.88E-02,2.16E+00,6.53E+10,
5.88E-02,2.68E+00,6.53E+10,
5.88E-02,2.39E+00,6.53E+10,
5.63E-02,4.49E+00,6.53E+10,
5.63E-02,2.34E+00,6.53E+10,
1.66E-01,1.43E+00,6.53E+10,
4.51E-02,2.66E+00,6.53E+10,
9.64E-02,1.67E+00,6.53E+10,
6.51E-02,2.23E+00,6.53E+10,
5.88E-02,2.45E+00,6.53E+10,
5.38E-02,2.65E+00,6.53E+10,
5.63E-02,2.47E+00,6.53E+10,
5.51E-02,2.58E+00,6.53E+10,
1.79E-01,1.41E+00,6.53E+10,
5.26E-02,2.42E+00,6.53E+10,
6.13E-02,2.46E+00,6.53E+10,
7.13E-02,2.31E+00,6.53E+10,
6.38E-02,2.42E+00,6.53E+10,
6.01E-02,2.96E+00,6.53E+10,
8.26E-02,1.89E+00,6.53E+10,
5.63E-02,3.36E+00,6.53E+10,
5.76E-02,3.91E+00,6.53E+10,
6.76E-02,2.32E+00,6.53E+10,
9.89E-02,1.68E+00,6.53E+10,
6.13E-02,2.41E+00,6.53E+10,
5.51E-02,2.64E+00,6.53E+10,
5.88E-02,2.42E+00,6.53E+10,
4.88E-02,2.96E+00,6.53E+10,
6.51E-02,2.52E+00,6.53E+10,
3.88E-02,2.94E+00,6.53E+10,
5.76E-02,2.35E+00,6.53E+10,
5.38E-02,2.29E+00,6.53E+10,
6.63E-02,2.50E+00,6.53E+10,
1.83E-01,1.43E+00,6.53E+10,
3.88E-02,2.65E+00,6.53E+10,
6.26E-02,2.60E+00,6.53E+10,
6.26E-02,2.12E+00,6.53E+10,
5.63E-02,2.41E+00,6.53E+10,
5.63E-02,2.29E+00,6.53E+10,
6.88E-02,2.69E+00,6.53E+10,
5.63E-02,2.78E+00,6.53E+10,
7.51E-02,2.04E+00,6.53E+10,
5.01E-02,2.67E+00,6.53E+10,
5.38E-02,2.87E+00,6.53E+10,
1.56E-01,1.47E+00,6.53E+10,
5.63E-02,2.22E+00,6.53E+10,
1.46E-01,1.44E+00,6.53E+10,
6.63E-02,2.49E+00,6.53E+10,
8.51E-02,1.66E+00,6.53E+10,
8.26E-02,2.15E+00,6.53E+10,
6.13E-02,2.54E+00,6.53E+10,
5.26E-02,2.49E+00,6.53E+10,
6.63E-02,2.61E+00,6.53E+10,
5.38E-02,2.34E+00,6.53E+10,
1.26E-01,1.52E+00,6.53E+10,
4.01E-02,2.42E+00,6.53E+10,
5.26E-02,2.30E+00,6.53E+10,
5.13E-02,2.50E+00,6.53E+10,
1.74E-01,1.43E+00,6.53E+10,
1.50E-01,1.50E+00,6.53E+10,
5.38E-02,2.60E+00,6.53E+10,
5.01E-02,2.69E+00,6.53E+10,
7.88E-02,1.88E+00,6.53E+10,
4.76E-02,2.55E+00,6.53E+10,
6.38E-02,2.16E+00,6.53E+10,
5.88E-02,2.37E+00,6.53E+10,
6.38E-02,2.43E+00,6.53E+10,
5.76E-02,2.19E+00,6.53E+10,
5.26E-02,2.39E+00,6.53E+10,
1.20E-01,1.53E+00,6.53E+10,
5.76E-02,2.54E+00,6.53E+10,
1.66E-01,1.43E+00,6.53E+10,
5.63E-02,2.08E+00,6.53E+10,
4.76E-02,2.72E+00,6.53E+10,
1.61E-01,1.46E+00,6.53E+10,
4.63E-02,2.30E+00,6.53E+10,
6.38E-02,2.37E+00,6.53E+10,
1.11E-01,1.68E+00,6.53E+10,
1.08E-01,1.59E+00,6.53E+10,
7.13E-02,2.24E+00,6.53E+10,
1.10E-01,1.59E+00,6.53E+10,
6.63E-02,2.52E+00,6.53E+10,
1.00E-01,1.67E+00,6.53E+10,
6.01E-02,2.72E+00,6.53E+10,
3.25E-02,2.27E+00,6.53E+10,
6.13E-02,2.40E+00,6.53E+10,
5.88E-02,2.61E+00,6.53E+10,
5.13E-02,2.80E+00,6.53E+10,
5.13E-02,2.32E+00,6.53E+10,
1.24E-01,1.57E+00,6.53E+10,
4.88E-02,2.70E+00,6.53E+10,
5.63E-02,2.67E+00,6.53E+10,
6.38E-02,2.51E+00,6.53E+10,
7.63E-02,2.15E+00,6.53E+10,
5.76E-02,2.59E+00,6.53E+10,
5.51E-02,2.74E+00,6.53E+10,
4.76E-02,2.95E+00,6.53E+10,
1.30E-01,1.50E+00,6.53E+10,
6.13E-02,2.24E+00,6.53E+10,
7.26E-02,2.80E+00,6.53E+10,
9.01E-02,1.91E+00,6.53E+10,
6.01E-02,4.16E+00,6.53E+10,
6.38E-02,2.94E+00,6.53E+10,
4.38E-02,2.62E+00,6.53E+10,
5.51E-02,2.44E+00,6.53E+10,
4.76E-02,2.59E+00,6.53E+10,
7.76E-02,2.28E+00,6.53E+10,
7.63E-02,2.04E+00,6.53E+10,
6.13E-02,2.45E+00,6.53E+10,
5.51E-02,2.67E+00,6.53E+10,
6.63E-02,2.32E+00,6.53E+10,
6.51E-02,2.37E+00,6.53E+10,
6.51E-02,2.20E+00,6.53E+10,
7.01E-02,1.99E+00,6.53E+10,
6.01E-02,2.17E+00,6.53E+10,
1.39E-01,1.48E+00,6.53E+10,
6.13E-02,2.53E+00,6.53E+10,
5.13E-02,2.52E+00,6.53E+10,
6.51E-02,2.52E+00,6.53E+10,
8.64E-02,2.30E+00,6.53E+10,
7.38E-02,2.43E+00,6.53E+10,
5.88E-02,3.33E+00,6.53E+10,
4.38E-02,2.59E+00,6.53E+10,
1.01E-01,1.62E+00,6.53E+10,
5.76E-02,2.59E+00,6.53E+10,
6.26E-02,2.60E+00,6.53E+10,
5.01E-02,2.33E+00,6.53E+10,
9.89E-02,1.67E+00,6.53E+10,
7.51E-02,1.93E+00,6.53E+10,
5.38E-02,2.71E+00,6.53E+10,
1.58E-01,1.44E+00,6.53E+10,
6.01E-02,2.32E+00,6.53E+10,
5.38E-02,2.51E+00,6.53E+10,
9.39E-02,1.73E+00,6.53E+10,
4.38E-02,2.37E+00,6.53E+10,
5.51E-02,2.48E+00,6.53E+10,
1.64E-01,1.43E+00,6.53E+10,
5.01E-02,2.32E+00,6.53E+10,
4.63E-02,2.60E+00,6.53E+10,
1.09E-01,1.56E+00,6.53E+10,
4.76E-02,1.97E+00,6.53E+10,
5.63E-02,2.77E+00,6.53E+10,
6.13E-02,2.78E+00,6.53E+10,
9.14E-02,1.79E+00,6.53E+10,
1.78E-01,1.44E+00,6.53E+10,
6.51E-02,2.63E+00,6.53E+10,
7.88E-02,1.74E+00,6.53E+10,
5.38E-02,2.72E+00,6.53E+10,
6.76E-02,2.49E+00,6.53E+10,
1.24E-01,1.54E+00,6.53E+10,
5.88E-02,2.64E+00,6.53E+10,
6.13E-02,2.36E+00,6.53E+10,
7.01E-02,1.87E+00,6.53E+10,
6.38E-02,2.39E+00,6.53E+10,
5.13E-02,2.76E+00,6.53E+10,
5.38E-02,2.79E+00,6.53E+10,
6.51E-02,2.34E+00,6.53E+10,
6.63E-02,2.49E+00,6.53E+10,
5.88E-02,2.67E+00,6.53E+10,
6.63E-02,2.37E+00,6.53E+10,
1.19E-01,1.61E+00,6.53E+10,
5.88E-02,2.45E+00,6.53E+10,
5.13E-02,2.77E+00,6.53E+10,
1.65E-01,1.42E+00,6.53E+10,
6.13E-02,2.52E+00,6.53E+10,
6.01E-02,2.19E+00,6.53E+10,
1.21E-01,1.54E+00,6.53E+10,
6.51E-02,2.38E+00,6.53E+10,
5.51E-02,2.61E+00,6.53E+10,
4.76E-02,2.37E+00,6.53E+10,
6.13E-02,2.37E+00,6.53E+10,
5.76E-02,2.57E+00,6.53E+10,
7.38E-02,2.53E+00,6.53E+10,
5.88E-02,2.49E+00,6.53E+10,
1.54E-01,1.46E+00,6.53E+10,
5.38E-02,2.50E+00,6.53E+10,
4.88E-02,2.08E+00,6.53E+10,
1.78E-01,1.41E+00,6.53E+10,
5.51E-02,2.44E+00,6.53E+10,
8.01E-02,2.33E+00,6.53E+10,
5.38E-02,2.52E+00,6.53E+10,
4.88E-02,2.24E+00,6.53E+10,
5.38E-02,2.74E+00,6.53E+10,
8.64E-02,1.72E+00,6.53E+10,
5.26E-02,2.59E+00,6.53E+10,
5.51E-02,2.12E+00,6.53E+10,
4.26E-02,2.98E+00,6.53E+10,
7.38E-02,2.65E+00,6.53E+10,
5.63E-02,2.27E+00,6.53E+10,
6.51E-02,2.54E+00,6.53E+10,
5.63E-02,2.43E+00,6.53E+10,
5.38E-02,2.70E+00,6.53E+10,
1.59E-01,1.48E+00,6.53E+10,
1.78E-01,1.42E+00,6.53E+10,
5.26E-02,2.40E+00,6.53E+10,
4.51E-02,2.20E+00,6.53E+10,
5.76E-02,2.65E+00,6.53E+10,
8.01E-02,3.00E+00,6.53E+10,
5.88E-02,2.74E+00,6.53E+10,
8.01E-02,1.84E+00,6.53E+10,
1.11E-01,1.65E+00,6.53E+10,
6.26E-02,2.45E+00,6.53E+10,
9.14E-02,1.81E+00,6.53E+10,
5.38E-02,2.22E+00,6.53E+10,
4.76E-02,2.27E+00,6.53E+10,
5.26E-02,2.51E+00,6.53E+10,
7.38E-02,2.27E+00,6.53E+10,
5.76E-02,2.54E+00,6.53E+10,
7.51E-02,2.27E+00,6.53E+10,
9.39E-02,1.74E+00,6.53E+10,
1.43E-01,1.49E+00,6.53E+10,
6.51E-02,2.28E+00,6.53E+10,
4.13E-02,2.65E+00,6.53E+10,
7.01E-02,2.56E+00,6.53E+10,
5.13E-02,2.24E+00,6.53E+10,
7.13E-02,1.99E+00,6.53E+10,
6.26E-02,2.50E+00,6.53E+10,
6.38E-02,3.49E+00,6.53E+10,
5.76E-02,2.24E+00,6.53E+10,
1.01E-01,1.71E+00,6.53E+10,
1.34E-01,1.47E+00,6.53E+10,
6.01E-02,2.55E+00,6.53E+10,
4.51E-02,2.71E+00,6.53E+10,
1.29E-01,1.54E+00,6.53E+10,
9.89E-02,1.65E+00,6.53E+10,
6.88E-02,2.31E+00,6.53E+10,
5.76E-02,2.49E+00,6.53E+10,
5.76E-02,4.06E+00,6.53E+10,
7.76E-02,2.04E+00,6.53E+10,
7.63E-02,1.77E+00,6.53E+10,
6.38E-02,2.62E+00,6.53E+10,
5.76E-02,2.28E+00,6.53E+10,
8.64E-02,2.01E+00,6.53E+10,
6.13E-02,2.52E+00,6.53E+10,
5.26E-02,2.16E+00,6.53E+10,
5.26E-02,2.54E+00,6.53E+10,
6.76E-02,1.98E+00,6.53E+10,
1.73E-01,1.41E+00,6.53E+10,
1.19E-01,1.56E+00,6.53E+10,
5.01E-02,2.23E+00,6.53E+10,
7.26E-02,1.93E+00,6.53E+10,
5.26E-02,2.53E+00,6.53E+10,
5.88E-02,2.39E+00,6.53E+10,
5.26E-02,2.36E+00,6.53E+10,
1.73E-01,1.47E+00,6.53E+10,
1.55E-01,1.43E+00,6.53E+10,
5.51E-02,2.47E+00,6.53E+10,
7.13E-02,2.27E+00,6.53E+10,
8.89E-02,1.78E+00,6.53E+10,
6.01E-02,2.24E+00,6.53E+10,
6.51E-02,3.14E+00,6.53E+10,
1.35E-01,1.49E+00,6.53E+10,
5.01E-02,2.32E+00,6.53E+10,
6.26E-02,2.19E+00,6.53E+10,
1.71E-01,1.41E+00,6.53E+10,
5.63E-02,2.37E+00,6.53E+10,
6.76E-02,2.31E+00,6.53E+10,
3.88E-02,2.79E+00,6.53E+10,
7.51E-02,2.15E+00,6.53E+10,
1.48E-01,1.46E+00,6.53E+10,
6.01E-02,2.41E+00,6.53E+10,
7.26E-02,2.06E+00,6.53E+10,
6.26E-02,2.92E+00,6.53E+10,
8.14E-02,2.19E+00,6.53E+10,
5.51E-02,2.25E+00,6.53E+10,
6.63E-02,2.39E+00,6.53E+10,
9.14E-02,1.90E+00,6.53E+10,
7.51E-02,2.45E+00,6.53E+10,
5.63E-02,2.55E+00,6.53E+10,
6.26E-02,2.65E+00,6.53E+10,
4.88E-02,2.18E+00,6.53E+10,
5.26E-02,2.07E+00,6.53E+10,
6.63E-02,2.26E+00,6.53E+10,
8.14E-02,2.13E+00,6.53E+10,
5.38E-02,2.27E+00,6.53E+10,
5.26E-02,2.75E+00,6.53E+10,
1.76E-01,1.41E+00,6.53E+10,
7.63E-02,2.37E+00,6.53E+10,
1.53E-01,1.48E+00,6.53E+10,
1.63E-01,1.44E+00,6.53E+10,
6.63E-02,3.28E+00,6.53E+10,
4.76E-02,2.67E+00,6.53E+10,
6.88E-02,2.21E+00,6.53E+10,
7.88E-02,2.31E+00,6.53E+10,
4.76E-02,2.25E+00,6.53E+10,
1.04E-01,1.72E+00,6.53E+10,
6.26E-02,2.40E+00,6.53E+10,
5.51E-02,2.33E+00,6.53E+10,
6.13E-02,2.53E+00,6.53E+10,
5.38E-02,2.27E+00,6.53E+10,
6.01E-02,2.40E+00,6.53E+10,
5.38E-02,2.41E+00,6.53E+10,
1.81E-01,1.42E+00,6.53E+10,
5.13E-02,2.18E+00,6.53E+10,
7.76E-02,1.71E+00,6.53E+10,
1.31E-01,1.48E+00,6.53E+10,
1.86E-01,1.43E+00,6.53E+10,
6.51E-02,2.69E+00,6.53E+10,
7.13E-02,2.85E+00,6.53E+10,
5.38E-02,2.72E+00,6.53E+10,
5.26E-02,2.68E+00,6.53E+10,
4.88E-02,2.38E+00,6.53E+10,
6.01E-02,2.26E+00,6.53E+10,
4.26E-02,2.38E+00,6.53E+10,
5.76E-02,2.32E+00,6.53E+10,
6.76E-02,2.70E+00,6.53E+10,
6.01E-02,3.87E+00,6.53E+10,
7.01E-02,2.65E+00,6.53E+10,
5.38E-02,2.53E+00,6.53E+10,
5.01E-02,2.47E+00,6.53E+10,
4.63E-02,2.56E+00,6.53E+10,
5.26E-02,2.56E+00,6.53E+10,
5.63E-02,2.20E+00,6.53E+10,
1.71E-01,1.44E+00,6.53E+10,
7.26E-02,2.45E+00,6.53E+10,
6.01E-02,2.56E+00,6.53E+10,
6.01E-02,3.40E+00,6.53E+10,
1.61E-01,1.45E+00,6.53E+10,
6.26E-02,2.36E+00,6.53E+10,
7.26E-02,2.03E+00,6.53E+10,


==> fig/har/cdfs/anothernet/mixed_cdf/privacyresult_ori_1000.csv <==
5.506883561611175537e-02,2.631745100021362305e+00,3.443827956800000000e+10
5.256570875644683838e-02,3.156431674957275391e+00,8.712153849400000000e+10
6.132666021585464478e-02,2.579129219055175781e+00,1.693029026000000000e+09
7.634543627500534058e-02,2.425517559051513672e+00,4.257815910300000000e+10
5.269086360931396484e-01,7.700836658477783203e-01,5.332469697900000000e+10
4.755945131182670593e-02,2.569911479949951172e+00,8.176962465700000000e+10
2.490613311529159546e-01,1.463295936584472656e+00,3.185872379000000000e+09
3.003754615783691406e-01,1.602653264999389648e+00,1.417315612200000000e+10
5.682102441787719727e-01,7.036706805229187012e-01,7.102804020400000000e+10
6.007509678602218628e-02,3.139842748641967773e+00,1.414994733600000000e+10
5.506883561611175537e-02,3.313751220703125000e+00,7.736787586500000000e+10
7.008761167526245117e-02,2.214211225509643555e+00,5.753631754600000000e+10
4.881101474165916443e-02,2.334480285644531250e+00,7.730239948000000000e+10
6.007509678602218628e-02,2.491629362106323242e+00,6.779723779700000000e+10
5.406758785247802734e-01,7.157790660858154297e-01,2.114185262600000000e+10
4.380475729703903198e-02,2.947019100189208984e+00,5.615837570900000000e+10
2.215269058942794800e-01,1.467667818069458008e+00,3.662864078000000000e+10
5.757196620106697083e-02,3.701262474060058594e+00,4.555907292600000000e+10
5.632040277123451233e-02,2.825077056884765625e+00,9.108396532800000000e+10
5.632040277123451233e-02,3.014162540435791016e+00,2.511425262300000000e+10
6.382978707551956177e-02,2.554550170898437500e+00,8.808653605000000000e+09
7.509386539459228516e-02,2.709681987762451172e+00,6.183805290800000000e+10
7.759699970483779907e-02,3.055711507797241211e+00,9.195008263000000000e+09
4.518147706985473633e-01,9.214074611663818359e-01,8.596797269700000000e+10
7.759699970483779907e-02,2.041811704635620117e+00,6.074669392400000000e+10
2.415519505739212036e-01,1.458579063415527344e+00,3.729964866900000000e+10
7.008761167526245117e-02,2.378180027008056641e+00,3.761585473300000000e+10
6.382978707551956177e-02,4.670547962188720703e+00,9.522703100000000000e+09
5.619524717330932617e-01,7.202060222625732422e-01,6.444623301300000000e+10
5.381727218627929688e-02,2.565813302993774414e+00,7.337343473700000000e+10
6.758448481559753418e-02,2.533190011978149414e+00,7.895220712500000000e+10
5.632040277123451233e-02,2.778532743453979492e+00,5.424611332900000000e+10
7.634543627500534058e-02,2.664798498153686523e+00,2.268609641400000000e+10
5.381727218627929688e-02,2.427301883697509766e+00,9.808624327500000000e+10
1.201501935720443726e-01,1.890355467796325684e+00,7.682261289400000000e+10
6.257822364568710327e-02,2.820529937744140625e+00,3.320318694000000000e+10
5.894868969917297363e-01,6.727560758590698242e-01,8.311847156700000000e+10
6.007509678602218628e-02,2.312145948410034180e+00,9.720717676700000000e+10
5.982478260993957520e-01,6.631640791893005371e-01,1.472127231000000000e+10
5.256570875644683838e-02,2.509707212448120117e+00,9.549305183900000000e+10
6.883604824542999268e-02,2.771785259246826172e+00,4.503362619800000000e+10
5.006257817149162292e-02,2.606832981109619141e+00,8.652562252100000000e+10
8.010012656450271606e-02,2.452379465103149414e+00,1.320382314800000000e+10
7.634543627500534058e-02,2.789659023284912109e+00,9.825683020800000000e+10
6.132666021585464478e-02,2.419026851654052734e+00,8.780837449000000000e+09
7.509386539459228516e-02,2.468972682952880859e+00,4.742447024300000000e+10
6.633291393518447876e-02,2.882713079452514648e+00,5.992651712700000000e+10
3.904881179332733154e-01,1.128647565841674805e+00,9.802714497600000000e+10
4.042553305625915527e-01,1.029848694801330566e+00,4.937240041500000000e+10
5.757196620106697083e-02,3.542559385299682617e+00,1.628347103300000000e+10
6.633291393518447876e-02,3.396892070770263672e+00,2.210746650000000000e+09
5.256570875644683838e-02,2.441078186035156250e+00,5.886174506600000000e+10
5.231539607048034668e-01,7.537366151809692383e-01,5.989270058800000000e+10
6.508135050535202026e-02,2.428057670593261719e+00,8.676476700000000000e+08
7.634543627500534058e-02,2.547650098800659180e+00,7.230407831100000000e+10
8.510638773441314697e-02,2.337510585784912109e+00,7.931765233600000000e+10
6.007509678602218628e-02,2.637768983840942383e+00,3.089962830800000000e+10
4.255319386720657349e-02,2.585788965225219727e+00,9.887369219800000000e+10
6.257822364568710327e-02,2.613556861877441406e+00,1.379784006700000000e+10
8.635795116424560547e-02,2.677749395370483398e+00,5.595887806100000000e+10
7.133917510509490967e-02,2.770491361618041992e+00,3.515796245900000000e+10
6.007509678602218628e-02,2.626609086990356445e+00,7.296154715700000000e+10
7.759699970483779907e-02,2.760871887207031250e+00,5.249375703900000000e+10
1.076345443725585938e-01,1.973951220512390137e+00,2.037672232300000000e+10
7.133917510509490967e-02,2.404257297515869141e+00,6.794697343000000000e+09
4.292866289615631104e-01,1.020640492439270020e+00,4.336867485500000000e+10
7.509386539459228516e-02,2.522068738937377930e+00,6.826712614800000000e+10
6.382978707551956177e-02,2.429674386978149414e+00,4.151088636700000000e+10
5.944931507110595703e-01,6.432131528854370117e-01,2.498277966000000000e+10
9.261576831340789795e-02,2.100097656250000000e+00,7.474973953500000000e+10
7.008761167526245117e-02,2.885941267013549805e+00,2.606343293600000000e+10
5.894868969917297363e-01,6.596428155899047852e-01,3.249485692100000000e+10
8.135168999433517456e-02,2.818022251129150391e+00,5.659888343000000000e+09
8.010012656450271606e-02,2.694407463073730469e+00,5.960757351500000000e+10
5.957446694374084473e-01,6.338653564453125000e-01,2.582284909400000000e+10
7.384230196475982666e-02,2.495139122009277344e+00,4.633264067000000000e+09
7.008761167526245117e-02,2.466250181198120117e+00,6.819765842000000000e+10
4.856070280075073242e-01,8.730958700180053711e-01,4.442489003400000000e+10
6.883604824542999268e-02,2.658164024353027344e+00,9.241277979200000000e+10
7.509386539459228516e-02,2.537758827209472656e+00,2.720616978000000000e+09
8.135168999433517456e-02,2.290191173553466797e+00,1.465142019000000000e+09
7.259073853492736816e-02,2.532087326049804688e+00,8.718490677000000000e+09
4.755944907665252686e-01,8.718055486679077148e-01,7.984908432700000000e+10
7.884856313467025757e-02,2.909044981002807617e+00,3.183802937600000000e+10
6.382978707551956177e-02,2.883776187896728516e+00,3.601684850300000000e+10
5.381727218627929688e-02,2.402147054672241211e+00,8.417159509900000000e+10
8.760951459407806396e-02,2.223094463348388672e+00,9.059509750000000000e+08
4.543178975582122803e-01,9.346702098846435547e-01,9.478876448900000000e+10
8.510638773441314697e-02,2.547095298767089844e+00,5.256971171100000000e+10
6.132666021585464478e-02,2.701292037963867188e+00,6.259486541000000000e+09
6.257822364568710327e-02,3.792118787765502930e+00,6.663787481200000000e+10
6.132666021585464478e-02,2.698678970336914062e+00,8.488564300800000000e+10
2.878598272800445557e-01,1.339890718460083008e+00,8.077069532000000000e+09
3.091364204883575439e-01,1.238999724388122559e+00,3.379640211800000000e+10
6.633291393518447876e-02,2.697238683700561523e+00,6.478377636800000000e+10
6.633291393518447876e-02,2.561226844787597656e+00,9.365086289100000000e+10
5.381727218627929688e-02,3.131002426147460938e+00,6.307788765900000000e+10
6.257822364568710327e-02,3.373136520385742188e+00,7.217824956100000000e+10
6.508135050535202026e-02,2.288602352142333984e+00,8.291600738400000000e+10
7.259073853492736816e-02,2.727388143539428711e+00,7.536605517300000000e+10
6.257822364568710327e-02,2.500380992889404297e+00,2.029336055100000000e+10
5.832290649414062500e-01,6.512399315834045410e-01,4.131648187900000000e+10
5.757196620106697083e-02,2.434406995773315430e+00,2.646822402600000000e+10
4.793491959571838379e-01,8.552947044372558594e-01,6.017456490800000000e+10
5.769712328910827637e-01,6.581468582153320312e-01,7.498480794800000000e+10
5.506883561611175537e-02,2.665644645690917969e+00,1.226924658300000000e+10
9.261576831340789795e-02,2.180713415145874023e+00,2.397888297700000000e+10
3.078848719596862793e-01,1.270875930786132812e+00,4.192013075300000000e+10
5.256570875644683838e-02,2.958114385604858398e+00,5.778200285000000000e+09
7.384230196475982666e-02,2.869161367416381836e+00,5.793060860500000000e+10
6.132666021585464478e-02,2.387620687484741211e+00,2.436329642200000000e+10
5.694618225097656250e-01,6.847771406173706055e-01,3.238196142800000000e+10
7.634543627500534058e-02,2.538449048995971680e+00,8.307418198400000000e+10
6.633291393518447876e-02,2.949867248535156250e+00,8.018949790000000000e+10
7.884856313467025757e-02,3.012447357177734375e+00,3.330890526300000000e+10
6.257822364568710327e-02,2.631389379501342773e+00,3.457100258700000000e+10
5.506883561611175537e-02,2.755265235900878906e+00,7.262322135300000000e+10
5.256570875644683838e-02,5.327455520629882812e+00,5.719158488100000000e+10
6.883604824542999268e-02,2.484209060668945312e+00,4.272892421400000000e+10
5.256570875644683838e-02,2.432811021804809570e+00,8.748033550800000000e+10
6.883604824542999268e-02,2.701729297637939453e+00,7.997913658200000000e+10
5.632040277123451233e-02,3.574264526367187500e+00,3.617823975900000000e+10
6.257822364568710327e-02,2.755755901336669922e+00,4.252848199200000000e+10
1.113892421126365662e-01,1.926296591758728027e+00,5.417942969400000000e+10
6.758448481559753418e-02,5.199676036834716797e+00,9.421827623300000000e+10
4.630788564682006836e-01,9.371797442436218262e-01,2.089631636000000000e+10
5.632040277123451233e-02,2.620269298553466797e+00,3.862136596200000000e+10
9.011264145374298096e-02,2.002761125564575195e+00,9.998303061600000000e+10
7.133917510509490967e-02,2.812309026718139648e+00,2.427603331000000000e+10
5.131414532661437988e-02,2.711101531982421875e+00,5.173104998400000000e+10
5.506883561611175537e-02,4.346109867095947266e+00,3.506639778300000000e+10
5.106382966041564941e-01,7.966549396514892578e-01,5.771042398400000000e+10
7.384230196475982666e-02,2.855933904647827148e+00,6.831219669100000000e+10
6.883604824542999268e-02,2.653622865676879883e+00,6.258719436300000000e+10
5.381727218627929688e-02,3.923570156097412109e+00,4.772737683000000000e+09
5.006257817149162292e-02,2.528090000152587891e+00,3.397824386100000000e+10
5.306633114814758301e-01,7.758067846298217773e-01,2.978867689800000000e+10
8.886107802391052246e-02,1.988673210144042969e+00,2.133271747300000000e+10
6.883604824542999268e-02,2.771519660949707031e+00,5.234092394200000000e+10
6.633291393518447876e-02,3.284369468688964844e+00,3.296773275000000000e+10
6.132666021585464478e-02,2.564087390899658203e+00,8.713534673600000000e+10
9.887359291315078735e-02,2.060264825820922852e+00,1.051693193100000000e+10
6.132666021585464478e-02,2.688639640808105469e+00,4.928516792400000000e+10
5.757196620106697083e-02,2.353808641433715820e+00,1.845102047000000000e+10
1.389236599206924438e-01,1.782970190048217773e+00,7.217820490800000000e+10
5.882352963089942932e-02,2.588337898254394531e+00,7.080779427600000000e+10
6.758448481559753418e-02,2.728257656097412109e+00,3.291416114000000000e+09
8.385481685400009155e-02,2.838487148284912109e+00,4.635809179700000000e+10
1.264080107212066650e-01,1.902090311050415039e+00,9.721492172300000000e+10
7.634543627500534058e-02,2.693254470825195312e+00,4.985753145500000000e+10
2.578222751617431641e-01,1.422959685325622559e+00,7.876519327000000000e+09
6.132666021585464478e-02,2.966166257858276367e+00,9.364552432300000000e+10
6.257822364568710327e-02,2.599935054779052734e+00,4.306889994000000000e+09
6.758448481559753418e-02,2.421525239944458008e+00,3.527257680300000000e+10
1.289111375808715820e-01,1.659313917160034180e+00,9.277375503500000000e+10
1.301627010107040405e-01,1.818513274192810059e+00,8.831617494600000000e+10
5.131414532661437988e-02,2.786469936370849609e+00,5.363989655900000000e+10
7.759699970483779907e-02,2.799008131027221680e+00,7.344509319000000000e+10
2.628285288810729980e-01,1.337069749832153320e+00,6.681717515800000000e+10
6.382978707551956177e-02,2.881932020187377930e+00,2.305362571300000000e+10
1.939924955368041992e-01,1.645852804183959961e+00,5.922480011600000000e+10
6.758448481559753418e-02,2.994050502777099609e+00,5.559361097100000000e+10
6.132666021585464478e-02,2.752798557281494141e+00,7.530300815300000000e+10
5.632040277123451233e-02,2.438315629959106445e+00,9.915066724900000000e+10
5.131414532661437988e-02,2.693702220916748047e+00,6.686040833400000000e+10
7.259073853492736816e-02,2.709242582321166992e+00,6.518979435100000000e+10
6.508135050535202026e-02,2.719718694686889648e+00,5.668482400000000000e+08
7.884856313467025757e-02,2.284913539886474609e+00,8.574501368700000000e+10
4.755945131182670593e-02,3.486615657806396484e+00,4.321978301300000000e+10
2.916145324707031250e-01,1.657718539237976074e+00,9.785993542000000000e+10
4.255319386720657349e-02,2.529016494750976562e+00,3.339451511300000000e+10
7.133917510509490967e-02,2.969800472259521484e+00,1.783217364000000000e+10
1.076345443725585938e-01,1.880560874938964844e+00,4.106422918600000000e+10
7.008761167526245117e-02,2.901276588439941406e+00,9.059025749100000000e+10
6.758448481559753418e-02,2.642705678939819336e+00,9.985739620700000000e+10
7.133917510509490967e-02,2.715641736984252930e+00,6.012738670100000000e+10
5.381727218627929688e-02,3.975505590438842773e+00,5.648835199900000000e+10
5.381727218627929688e-02,2.505893707275390625e+00,9.710772557000000000e+09
4.881101474165916443e-02,2.911492109298706055e+00,1.390589020800000000e+10
4.893617033958435059e-01,8.334639072418212891e-01,8.839990217500000000e+10
4.881101474165916443e-02,2.887566328048706055e+00,2.527727892900000000e+10
5.256570577621459961e-01,7.816145420074462891e-01,7.616944297200000000e+10
5.381727218627929688e-02,2.805407047271728516e+00,4.879824951400000000e+10
1.677096337080001831e-01,1.738627672195434570e+00,9.158881943900000000e+10
6.257822364568710327e-02,2.892564773559570312e+00,4.396931157000000000e+10
3.116395473480224609e-01,1.261782884597778320e+00,3.851542296300000000e+10
6.758448481559753418e-02,2.826049804687500000e+00,2.972478522700000000e+10
6.257822364568710327e-02,3.354376316070556641e+00,9.014115231000000000e+10
6.883604824542999268e-02,2.755186796188354492e+00,1.404728240800000000e+10
5.506883561611175537e-02,4.987140655517578125e+00,3.442567239000000000e+10
6.508135050535202026e-02,2.906029462814331055e+00,6.703948236100000000e+10
8.010012656450271606e-02,2.614837884902954102e+00,5.216905688200000000e+10
6.633291393518447876e-02,2.816805839538574219e+00,1.917907379200000000e+10
3.379224240779876709e-02,2.593195915222167969e+00,4.503832492700000000e+10
4.380475729703903198e-02,3.047864913940429688e+00,4.278007417600000000e+10
1.914893686771392822e-01,1.575683355331420898e+00,8.109390199000000000e+10
1.514393091201782227e-01,1.850528717041015625e+00,5.320314121900000000e+10
6.257822364568710327e-02,2.400685310363769531e+00,1.881977566600000000e+10
7.008761167526245117e-02,2.466016054153442383e+00,7.950645831400000000e+10
5.969962477684020996e-01,6.353380680084228516e-01,8.960121670900000000e+10
5.506883561611175537e-02,2.643409490585327148e+00,4.736451637400000000e+10
6.633291393518447876e-02,2.742456197738647461e+00,9.531458030500000000e+10
5.519399642944335938e-01,7.367568016052246094e-01,2.277083517200000000e+10
6.132666021585464478e-02,3.231192350387573242e+00,6.476136876000000000e+09
6.132666021585464478e-02,2.610620498657226562e+00,3.814792218500000000e+10
5.256570875644683838e-02,2.802079677581787109e+00,1.770894290900000000e+10
4.167709648609161377e-01,1.040549635887145996e+00,1.286886398100000000e+10
5.506883561611175537e-02,3.657665729522705078e+00,5.550299013200000000e+10
6.633291393518447876e-02,2.884749412536621094e+00,8.269308733500000000e+10
1.376720964908599854e-01,1.724485158920288086e+00,2.985192330800000000e+10
6.257822364568710327e-02,3.828125715255737305e+00,3.363138311000000000e+09
5.006257817149162292e-02,2.663362979888916016e+00,9.740318009600000000e+10
7.133917510509490967e-02,2.964459180831909180e+00,5.304882700000000000e+10
5.757196620106697083e-02,4.155839920043945312e+00,2.937069219000000000e+09
6.633291393518447876e-02,2.621137619018554688e+00,2.507397811100000000e+10
5.506883561611175537e-02,4.355724334716796875e+00,4.822488673500000000e+10
6.007509678602218628e-02,3.236330747604370117e+00,5.243302691800000000e+10
7.384230196475982666e-02,2.607803344726562500e+00,5.999506723200000000e+10
8.635795116424560547e-02,2.928804874420166016e+00,9.126946595600000000e+10
6.633291393518447876e-02,2.845111608505249023e+00,8.994458726900000000e+10
7.259073853492736816e-02,2.255257606506347656e+00,5.008462597500000000e+10
5.994994044303894043e-01,6.491217613220214844e-01,9.116528208900000000e+10
2.690863609313964844e-01,1.350294589996337891e+00,4.817991957700000000e+10
5.381727218627929688e-02,3.253681898117065430e+00,3.030322634200000000e+10
1.439299136400222778e-01,1.682716250419616699e+00,4.999254513300000000e+10
5.381727218627929688e-02,2.655878305435180664e+00,9.539534580700000000e+10
7.884856313467025757e-02,3.194117307662963867e+00,1.526680713700000000e+10
7.384230196475982666e-02,2.915913343429565430e+00,1.044613406500000000e+10
7.008761167526245117e-02,2.625345230102539062e+00,8.594187020700000000e+10
8.260325342416763306e-02,2.173047542572021484e+00,8.688887764600000000e+10
7.759699970483779907e-02,2.941327810287475586e+00,2.163739186900000000e+10
7.509386539459228516e-02,2.738682270050048828e+00,5.414345847600000000e+10
5.632040277123451233e-02,2.655697345733642578e+00,4.667774982600000000e+10
6.633291393518447876e-02,2.664156913757324219e+00,4.798954753300000000e+10
7.509386539459228516e-02,2.265210151672363281e+00,7.742608007600000000e+10
4.968710839748382568e-01,8.597464561462402344e-01,7.562626571100000000e+10
5.256570875644683838e-02,2.475363731384277344e+00,6.638808082900000000e+10
8.385481685400009155e-02,2.451359033584594727e+00,1.393000847500000000e+10
7.259073853492736816e-02,2.706562042236328125e+00,8.668000892600000000e+10
5.632040277123451233e-02,3.738798141479492188e+00,5.055261669700000000e+10
7.384230196475982666e-02,2.530653476715087891e+00,9.287367744200000000e+10
4.092615842819213867e-01,1.016417026519775391e+00,2.910415974000000000e+10
5.882352963089942932e-02,2.585491180419921875e+00,9.501278620700000000e+10
4.505632072687149048e-02,2.376743316650390625e+00,4.082971302100000000e+10
4.280350506305694580e-01,1.004259228706359863e+00,8.987804011700000000e+10
6.758448481559753418e-02,2.636285066604614258e+00,3.741035151200000000e+10
6.508135050535202026e-02,2.852157354354858398e+00,3.263229764200000000e+10
6.508135050535202026e-02,4.404660224914550781e+00,4.842754203900000000e+10
6.508135050535202026e-02,2.941783666610717773e+00,8.934867315500000000e+10
8.385481685400009155e-02,2.537542819976806641e+00,4.739799300500000000e+10
5.068836212158203125e-01,8.108166456222534180e-01,1.687796585000000000e+09
1.339174062013626099e-01,1.884549498558044434e+00,5.615474849800000000e+10
1.339174062013626099e-01,1.855184793472290039e+00,8.866257578700000000e+10
7.008761167526245117e-02,3.427220106124877930e+00,8.045084625500000000e+10
5.506883561611175537e-02,4.762536525726318359e+00,5.535838304600000000e+10
7.008761167526245117e-02,2.884457349777221680e+00,6.894988230200000000e+10
5.256570875644683838e-02,4.018456935882568359e+00,2.692794650600000000e+10
4.643304347991943359e-01,9.244632720947265625e-01,9.713500873600000000e+10
6.007509678602218628e-02,3.283494472503662109e+00,3.227916325900000000e+10
6.007509678602218628e-02,3.449428319931030273e+00,2.907631342200000000e+10
4.906132817268371582e-01,8.779682517051696777e-01,5.331461969400000000e+10
6.007509678602218628e-02,3.006780147552490234e+00,4.627466082000000000e+10
7.634543627500534058e-02,2.647636413574218750e+00,9.396315591700000000e+10
1.138923689723014832e-01,2.023868799209594727e+00,1.638633042000000000e+09
3.466833531856536865e-01,1.164776802062988281e+00,5.918452882800000000e+10
6.382978707551956177e-02,2.600509643554687500e+00,9.921016465400000000e+10
5.632040277123451233e-02,2.717796325683593750e+00,9.413311683400000000e+10
6.758448481559753418e-02,2.523548603057861328e+00,1.612968138500000000e+10
6.007509678602218628e-02,2.580541610717773438e+00,1.289626272000000000e+10
6.382978707551956177e-02,2.447750568389892578e+00,4.613201520500000000e+10
5.757196620106697083e-02,4.278575420379638672e+00,2.528240619600000000e+10
1.201501935720443726e-01,1.846078276634216309e+00,8.351457314000000000e+09
4.893617033958435059e-01,8.156887888908386230e-01,5.724823494100000000e+10
5.932415723800659180e-01,6.476460695266723633e-01,4.937504725700000000e+10
6.633291393518447876e-02,2.769024610519409180e+00,4.683326953000000000e+10
5.131414532661437988e-02,2.957138776779174805e+00,4.227593478900000000e+10
6.132666021585464478e-02,2.619284629821777344e+00,1.466120071500000000e+10
6.007509678602218628e-02,4.586607933044433594e+00,6.416565368900000000e+10
1.877346783876419067e-01,1.649065971374511719e+00,5.062634587600000000e+10
7.384230196475982666e-02,2.544683456420898438e+00,5.991027752900000000e+10
5.757196620106697083e-02,3.691542387008666992e+00,7.349698765100000000e+10
5.381727218627929688e-02,2.577874898910522461e+00,7.131728394600000000e+10
5.168961286544799805e-01,7.906881570816040039e-01,7.928144076600000000e+10
5.381727218627929688e-02,2.804450750350952148e+00,1.214655682100000000e+10
7.008761167526245117e-02,3.743003368377685547e+00,8.736084251000000000e+09
5.882352963089942932e-02,2.839880943298339844e+00,1.213031853200000000e+10
6.257822364568710327e-02,2.685676097869873047e+00,9.976360946000000000e+09
6.758448481559753418e-02,3.923890590667724609e+00,4.987741963500000000e+10
3.466833531856536865e-01,1.158298015594482422e+00,7.013960015000000000e+09
5.431789755821228027e-01,7.405273318290710449e-01,3.069511826800000000e+10
6.758448481559753418e-02,3.249663114547729492e+00,2.595720403100000000e+10
7.634543627500534058e-02,2.507882595062255859e+00,7.217092447500000000e+10
6.382978707551956177e-02,2.489144802093505859e+00,1.828200968200000000e+10
6.508135050535202026e-02,2.456925630569458008e+00,3.674157506700000000e+10
5.882352963089942932e-02,2.791276931762695312e+00,3.283712891800000000e+10
3.341677188873291016e-01,1.196248531341552734e+00,1.441137194700000000e+10
6.883604824542999268e-02,2.411238670349121094e+00,3.384476563000000000e+09
5.131414532661437988e-02,3.143484830856323242e+00,5.346128246300000000e+10
7.634543627500534058e-02,2.657998323440551758e+00,4.939225399600000000e+10
5.632040277123451233e-02,4.840049743652343750e+00,8.635454916200000000e+10
2.227784842252731323e-01,1.430015802383422852e+00,3.821786338400000000e+10
4.255319386720657349e-02,3.322108983993530273e+00,6.105507535600000000e+10
4.881101474165916443e-02,3.105017185211181641e+00,5.069072791000000000e+09
5.632040277123451233e-02,2.671964645385742188e+00,7.551547116500000000e+10
7.759699970483779907e-02,2.205768346786499023e+00,8.755773016000000000e+09
5.882352963089942932e-02,2.662258148193359375e+00,5.827969289200000000e+10
5.632040277123451233e-02,3.763538122177124023e+00,6.777692385000000000e+09
6.382978707551956177e-02,2.455901145935058594e+00,9.599751519700000000e+10
5.632040277123451233e-02,2.755917549133300781e+00,6.321359960200000000e+10
6.508135050535202026e-02,3.118343830108642578e+00,4.688271646100000000e+10
6.257822364568710327e-02,2.633186340332031250e+00,1.505157208900000000e+10
5.757196620106697083e-02,2.598626613616943359e+00,2.603352400900000000e+10
7.384230196475982666e-02,2.900025367736816406e+00,5.165536441000000000e+09
7.884856313467025757e-02,2.197864055633544922e+00,6.216682443600000000e+10
7.133917510509490967e-02,2.553572177886962891e+00,9.698547822800000000e+10
3.028786182403564453e-01,1.255650639533996582e+00,2.327337484400000000e+10
7.008761167526245117e-02,2.586991786956787109e+00,3.053580982800000000e+10
6.257822364568710327e-02,3.814310073852539062e+00,8.628404463200000000e+10
3.466833531856536865e-01,1.186671376228332520e+00,4.223979023600000000e+10
7.384230196475982666e-02,2.797144889831542969e+00,7.466235676800000000e+10
7.259073853492736816e-02,2.940135002136230469e+00,1.440401098800000000e+10
7.133917510509490967e-02,2.465361595153808594e+00,4.760017436000000000e+10
6.132666021585464478e-02,3.719844579696655273e+00,3.791625180600000000e+10
5.131414532661437988e-02,2.533126354217529297e+00,8.021705779700000000e+10
4.881101474165916443e-02,2.648827791213989258e+00,7.615061247700000000e+10
6.758448481559753418e-02,3.116538763046264648e+00,7.826477228200000000e+10
6.382978707551956177e-02,5.602876186370849609e+00,5.188012541100000000e+10
5.256570875644683838e-02,2.902154445648193359e+00,3.526262675500000000e+10
5.093867182731628418e-01,7.769545912742614746e-01,1.480878674300000000e+10
7.259073853492736816e-02,2.288278102874755859e+00,4.245097512900000000e+10
5.494368076324462891e-01,7.472473978996276855e-01,2.468850226900000000e+10
6.633291393518447876e-02,3.043556928634643555e+00,7.567135656800000000e+10
5.506883561611175537e-02,2.648034572601318359e+00,9.669506085200000000e+10
8.010012656450271606e-02,3.096752643585205078e+00,5.546412363500000000e+10
6.132666021585464478e-02,2.430115222930908203e+00,5.750597132300000000e+10
5.006257817149162292e-02,2.981280088424682617e+00,8.859663430200000000e+10
5.757196620106697083e-02,2.808233976364135742e+00,4.466623170000000000e+09
6.508135050535202026e-02,2.488420963287353516e+00,6.356563162000000000e+10
6.883604824542999268e-02,2.952052116394042969e+00,5.375201959800000000e+10
5.431789755821228027e-01,7.326499223709106445e-01,5.435300314700000000e+10
5.256570875644683838e-02,2.842605113983154297e+00,3.996659322700000000e+10
5.632040277123451233e-02,2.514371633529663086e+00,9.933287087800000000e+10
6.883604824542999268e-02,2.595136642456054688e+00,1.897162049200000000e+10
5.381727218627929688e-02,3.361263990402221680e+00,4.778711840300000000e+10
8.135168999433517456e-02,2.131765604019165039e+00,4.936288056300000000e+10
5.757196620106697083e-02,2.470279693603515625e+00,7.943789299100000000e+10
7.634543627500534058e-02,2.594304800033569336e+00,9.042937410000000000e+09
7.008761167526245117e-02,2.790716886520385742e+00,2.082169609700000000e+10
6.257822364568710327e-02,2.476559638977050781e+00,5.823290831900000000e+10
7.884856313467025757e-02,2.602212905883789062e+00,6.330615825700000000e+10
7.884856313467025757e-02,2.429455757141113281e+00,8.305909476200000000e+10
5.381727218627929688e-02,3.126325130462646484e+00,8.117853020900000000e+10
6.758448481559753418e-02,2.476168870925903320e+00,2.542877012700000000e+10
1.264080107212066650e-01,1.934960722923278809e+00,1.931463057700000000e+10
6.257822364568710327e-02,2.642065763473510742e+00,9.945316895200000000e+10
6.758448481559753418e-02,3.113334178924560547e+00,3.612838710600000000e+10
5.882352963089942932e-02,2.856368780136108398e+00,4.508151037100000000e+10
5.006257817149162292e-02,3.130494594573974609e+00,6.556825100400000000e+10
6.257822364568710327e-02,3.110695838928222656e+00,1.197851032500000000e+10
5.381727218627929688e-02,2.687565565109252930e+00,6.864761979700000000e+10
6.382978707551956177e-02,2.466954708099365234e+00,6.160624044200000000e+10
1.714643388986587524e-01,1.641945838928222656e+00,4.901746138000000000e+09
3.329161405563354492e-01,1.160348892211914062e+00,4.413580331900000000e+10
9.511890262365341187e-02,2.095558643341064453e+00,7.002097347400000000e+10
8.385481685400009155e-02,2.390177726745605469e+00,9.773459747200000000e+10
7.008761167526245117e-02,2.570052146911621094e+00,5.624845277800000000e+10
5.632040277123451233e-02,4.205862045288085938e+00,7.106514254600000000e+10
6.007509678602218628e-02,2.338848829269409180e+00,1.830275864400000000e+10
6.883604824542999268e-02,2.824511528015136719e+00,3.045848969800000000e+10
6.257822364568710327e-02,2.798454761505126953e+00,1.581148322800000000e+10
7.133917510509490967e-02,2.661574602127075195e+00,8.953155884900000000e+10
8.760951459407806396e-02,2.265509128570556641e+00,8.154046375000000000e+10
8.135168999433517456e-02,2.738222837448120117e+00,9.471644489200000000e+10
5.131414532661437988e-02,2.547652244567871094e+00,8.316719698300000000e+10
4.718398153781890869e-01,8.695609569549560547e-01,4.631907691700000000e+10
3.379223942756652832e-01,1.210376262664794922e+00,3.684797698300000000e+10
2.165206521749496460e-01,1.469207644462585449e+00,3.498898456500000000e+10
1.001251563429832458e-01,1.902895212173461914e+00,3.750993566000000000e+10
7.259073853492736816e-02,2.819496870040893555e+00,2.874667186500000000e+10
5.882352963089942932e-02,2.541569709777832031e+00,4.502677307800000000e+10
7.259073853492736816e-02,2.621451616287231445e+00,9.834261268600000000e+10
6.758448481559753418e-02,2.641776323318481445e+00,4.917215772100000000e+10
6.633291393518447876e-02,2.928463697433471680e+00,9.218160222300000000e+10
7.008761167526245117e-02,2.896775007247924805e+00,2.204649100300000000e+10
2.715894877910614014e-01,1.355649232864379883e+00,7.302626382400000000e+10
6.132666021585464478e-02,2.781352519989013672e+00,4.093673146400000000e+10
7.759699970483779907e-02,2.699794769287109375e+00,4.872729234200000000e+10
3.566958904266357422e-01,1.173087477684020996e+00,9.931685121100000000e+10
7.884856313467025757e-02,2.666372060775756836e+00,1.802028898000000000e+09
7.759699970483779907e-02,2.602512121200561523e+00,2.209676019300000000e+10
6.257822364568710327e-02,2.824071884155273438e+00,6.387768203300000000e+10
5.632040277123451233e-02,3.117622375488281250e+00,8.222513790200000000e+10
4.217772185802459717e-01,9.948076009750366211e-01,5.654609970100000000e+10
5.344180464744567871e-01,7.948440909385681152e-01,8.128601056100000000e+10
4.380475729703903198e-02,2.518710136413574219e+00,7.641458793400000000e+10
5.757196620106697083e-02,2.984904289245605469e+00,8.586198259500000000e+10
5.256570875644683838e-02,2.607181310653686523e+00,5.656439917100000000e+10
7.884856313467025757e-02,2.511644363403320312e+00,2.898392870800000000e+10
6.257822364568710327e-02,2.941688537597656250e+00,4.241830766500000000e+10
6.132666021585464478e-02,2.803930997848510742e+00,6.034634662300000000e+10
7.759699970483779907e-02,2.136685848236083984e+00,9.399765099000000000e+10
2.352941185235977173e-01,1.447087526321411133e+00,3.240744791900000000e+10
7.133917510509490967e-02,2.809711933135986328e+00,1.426122555800000000e+10
1.602002531290054321e-01,1.638044118881225586e+00,2.854071982000000000e+10
5.319148898124694824e-01,8.005535006523132324e-01,4.307004389000000000e+09
6.007509231567382812e-01,6.394878625869750977e-01,7.071897857200000000e+10
6.007509678602218628e-02,2.267107009887695312e+00,7.623339563000000000e+09
1.364205330610275269e-01,1.727264761924743652e+00,8.781537323400000000e+10
5.431789755821228027e-01,7.534941434860229492e-01,2.687135611800000000e+10
6.132666021585464478e-02,3.637189865112304688e+00,5.104834123100000000e+10
6.633291393518447876e-02,4.885653495788574219e+00,3.469334538200000000e+10
7.759699970483779907e-02,2.841498374938964844e+00,2.853540127500000000e+10
8.135168999433517456e-02,2.674804687500000000e+00,6.378135721300000000e+10
6.007509678602218628e-02,2.239104032516479492e+00,2.455002360700000000e+10
7.759699970483779907e-02,2.738466978073120117e+00,8.507014488200000000e+10
5.506883561611175537e-02,3.878131389617919922e+00,7.641446656300000000e+10
1.614518165588378906e-01,1.566399812698364258e+00,6.863921697000000000e+09
5.569462180137634277e-01,7.125262022018432617e-01,9.338688937600000000e+10
5.757196620106697083e-02,2.785196304321289062e+00,3.719684527900000000e+10
6.633291393518447876e-02,2.294626712799072266e+00,1.243685400500000000e+10
6.132666021585464478e-02,2.826654195785522461e+00,6.991300514800000000e+10
6.382978707551956177e-02,2.610638141632080078e+00,4.958583298900000000e+10
5.632040277123451233e-02,3.463658094406127930e+00,7.237667864800000000e+10
5.882352963089942932e-02,2.757369756698608398e+00,3.769631197000000000e+09
4.468085169792175293e-01,9.383805990219116211e-01,9.740560858600000000e+10
7.133917510509490967e-02,2.627803802490234375e+00,9.987465144200000000e+10
6.382978707551956177e-02,3.435913562774658203e+00,3.675531570500000000e+10
6.132666021585464478e-02,2.724785327911376953e+00,7.453000010000000000e+10
6.382978707551956177e-02,2.485766410827636719e+00,1.074112791000000000e+10
6.508135050535202026e-02,2.669592857360839844e+00,9.981960472400000000e+10
5.506883561611175537e-02,3.016625404357910156e+00,1.118210123200000000e+10
1.063829809427261353e-01,2.153030395507812500e+00,6.637023236400000000e+10
4.755945131182670593e-02,2.437417030334472656e+00,7.699999858800000000e+10
6.382978707551956177e-02,3.101194858551025391e+00,8.458447279100000000e+10
7.259073853492736816e-02,2.382597923278808594e+00,6.859008602800000000e+10
6.883604824542999268e-02,2.878940343856811523e+00,2.204356796200000000e+10
4.255319386720657349e-02,2.518827199935913086e+00,7.957288919100000000e+10
7.008761167526245117e-02,2.590313434600830078e+00,1.764303483900000000e+10
7.008761167526245117e-02,2.575168609619140625e+00,5.959257579600000000e+10
5.732165575027465820e-01,6.747909784317016602e-01,1.403749623700000000e+10
6.508135050535202026e-02,2.537165880203247070e+00,7.483196643100000000e+10
1.076345443725585938e-01,2.002508163452148438e+00,6.915864248500000000e+10
5.006257817149162292e-02,2.429401397705078125e+00,5.242320528500000000e+10
7.634543627500534058e-02,2.327557325363159180e+00,3.956866064800000000e+10
5.632040277123451233e-02,2.700367450714111328e+00,6.897895472000000000e+09
5.769712328910827637e-01,6.610119938850402832e-01,2.326925778200000000e+10
3.028786182403564453e-01,1.246157288551330566e+00,6.158066505500000000e+10
2.165206521749496460e-01,1.530067682266235352e+00,4.128020048100000000e+10
7.634543627500534058e-02,2.802749156951904297e+00,1.443463232600000000e+10
5.256570875644683838e-02,2.660032749176025391e+00,2.933463138300000000e+10
5.506883561611175537e-02,2.572863578796386719e+00,8.489097374900000000e+10
5.506883561611175537e-02,4.391182899475097656e+00,7.412019806900000000e+10
3.917396962642669678e-01,1.120382308959960938e+00,9.318534322800000000e+10
5.757196620106697083e-02,2.487975120544433594e+00,9.687356593100000000e+10
7.384230196475982666e-02,3.113406658172607422e+00,6.777962950300000000e+10
5.031289458274841309e-01,8.273211717605590820e-01,6.762324942100000000e+10
6.382978707551956177e-02,2.511709690093994141e+00,8.532240351300000000e+10
5.506883561611175537e-02,2.480591058731079102e+00,2.021545225300000000e+10
1.214017570018768311e-01,1.752319335937500000e+00,5.358870823200000000e+10
5.419273972511291504e-01,7.503899931907653809e-01,2.497679632000000000e+09
8.635795116424560547e-02,2.200052261352539062e+00,8.043758265300000000e+10
5.882352963089942932e-02,2.951204299926757812e+00,5.691462533300000000e+10
6.508135050535202026e-02,2.995963573455810547e+00,9.163557761600000000e+10
6.257822364568710327e-02,2.418921470642089844e+00,8.538227096200000000e+10
7.884856313467025757e-02,2.517707824707031250e+00,9.120540839300000000e+10
2.740926146507263184e-01,1.254333734512329102e+00,6.715448537200000000e+10
6.758448481559753418e-02,2.330079317092895508e+00,4.571870276900000000e+10
6.382978707551956177e-02,2.997879028320312500e+00,5.299424297100000000e+10
9.386733919382095337e-02,2.049790382385253906e+00,8.199542678000000000e+10
2.841051220893859863e-01,1.296721100807189941e+00,1.277634133100000000e+10
7.259073853492736816e-02,3.147674083709716797e+00,4.449948128000000000e+09
5.506883561611175537e-02,2.768723249435424805e+00,1.962813554300000000e+10
5.381727218627929688e-02,2.510046005249023438e+00,2.902382024700000000e+10
6.508135050535202026e-02,2.922782421112060547e+00,9.018093432400000000e+10
6.758448481559753418e-02,2.815821409225463867e+00,9.174324371600000000e+10
7.634543627500534058e-02,2.130022525787353516e+00,3.569560997700000000e+10
6.132666021585464478e-02,2.604038953781127930e+00,1.839575012400000000e+10
4.755945131182670593e-02,2.542186498641967773e+00,7.754214279500000000e+10
5.506883561611175537e-02,2.714620351791381836e+00,9.350340490700000000e+10
5.844805836677551270e-01,6.570716500282287598e-01,1.913606705800000000e+10
8.260325342416763306e-02,2.719748973846435547e+00,7.009547433000000000e+09
5.882352963089942932e-02,3.270974159240722656e+00,8.967395557500000000e+10
5.644555687904357910e-01,7.030159235000610352e-01,2.096605845000000000e+10
1.401752233505249023e-01,1.885469317436218262e+00,4.277235990100000000e+10
6.382978707551956177e-02,2.607904434204101562e+00,5.301601413000000000e+09
7.759699970483779907e-02,2.812086105346679688e+00,5.014152762000000000e+09
6.633291393518447876e-02,3.378115177154541016e+00,7.446804883000000000e+09
7.008761167526245117e-02,2.802795886993408203e+00,8.671479355900000000e+10
4.055068790912628174e-01,1.002639293670654297e+00,9.478838813100000000e+10
5.256570875644683838e-02,4.072340965270996094e+00,6.435327254000000000e+10
6.382978707551956177e-02,2.758394956588745117e+00,5.694483927600000000e+10
6.758448481559753418e-02,2.912851333618164062e+00,2.084387864000000000e+10
7.133917510509490967e-02,2.354313373565673828e+00,9.212887486200000000e+10
6.382978707551956177e-02,2.672236204147338867e+00,1.420424065200000000e+10
6.382978707551956177e-02,2.517099857330322266e+00,2.037985901800000000e+10
3.942428231239318848e-01,1.010529637336730957e+00,1.973613139000000000e+09
6.883604824542999268e-02,2.643052339553833008e+00,7.274160028500000000e+10
6.883604824542999268e-02,2.647682189941406250e+00,9.092497380900000000e+10
6.883604824542999268e-02,2.559346675872802734e+00,1.362354575800000000e+10
7.634543627500534058e-02,2.773881673812866211e+00,3.478828720300000000e+10
5.882352963089942932e-02,2.361813545227050781e+00,4.225301632500000000e+10
7.759699970483779907e-02,3.315587043762207031e+00,2.527752066500000000e+10
3.241552114486694336e-01,1.213153123855590820e+00,7.654266932000000000e+09
5.757196620106697083e-02,2.571221113204956055e+00,8.684271917000000000e+10
5.882352963089942932e-02,3.048011541366577148e+00,4.375394710600000000e+10
6.508135050535202026e-02,2.721841335296630859e+00,6.487881475500000000e+10
4.793491959571838379e-01,8.904019594192504883e-01,9.102396483400000000e+10
7.008761167526245117e-02,2.472237586975097656e+00,3.653402532600000000e+10
5.632040277123451233e-02,2.719651937484741211e+00,2.192364264000000000e+09
5.256570875644683838e-02,2.457788228988647461e+00,1.315126949000000000e+09
7.008761167526245117e-02,2.620577812194824219e+00,3.655196670600000000e+10
5.506883561611175537e-02,2.571107625961303711e+00,3.708955203400000000e+10
3.078848719596862793e-01,1.528363108634948730e+00,4.377330316400000000e+10
6.382978707551956177e-02,3.684629917144775391e+00,5.600466972100000000e+10
5.131414532661437988e-02,3.024714231491088867e+00,9.761195210200000000e+10
7.509386539459228516e-02,2.684707641601562500e+00,2.258661288600000000e+10
1.264080107212066650e-01,1.768574237823486328e+00,2.812723642700000000e+10
5.869837403297424316e-01,6.505433320999145508e-01,4.613127077900000000e+10
5.256570875644683838e-02,3.017588615417480469e+00,4.711005340500000000e+10
3.954943716526031494e-01,1.064864397048950195e+00,3.083388952000000000e+09
6.758448481559753418e-02,2.496366024017333984e+00,5.452708174900000000e+10
5.381727218627929688e-02,5.122525691986083984e+00,8.464247718100000000e+10
2.077597081661224365e-01,1.598979711532592773e+00,7.031964818800000000e+10
1.188986226916313171e-01,1.864047288894653320e+00,3.211193364800000000e+10
5.632040277123451233e-02,4.161839008331298828e+00,2.092136379300000000e+10
7.259073853492736816e-02,2.853259086608886719e+00,8.791291587800000000e+10
6.758448481559753418e-02,2.658003568649291992e+00,9.565484299600000000e+10
7.884856313467025757e-02,2.756659269332885742e+00,1.365836074500000000e+10
6.007509678602218628e-02,2.670973539352416992e+00,9.013833969000000000e+09
5.757196545600891113e-01,6.412888765335083008e-01,3.657481161000000000e+10
7.008761167526245117e-02,2.757518291473388672e+00,8.928706633000000000e+09
1.076345443725585938e-01,2.051130294799804688e+00,4.021420865100000000e+10
4.881101474165916443e-02,2.417689800262451172e+00,9.643751542900000000e+10
6.257822364568710327e-02,2.379429340362548828e+00,8.652340431500000000e+10
4.881101474165916443e-02,2.571316480636596680e+00,2.547490247300000000e+10
5.869837403297424316e-01,6.622115969657897949e-01,9.878854361700000000e+10
5.444305539131164551e-01,7.080205678939819336e-01,8.658152629000000000e+09
7.384230196475982666e-02,2.444525241851806641e+00,7.976317458200000000e+10
5.506883561611175537e-02,2.562642574310302734e+00,4.615901037100000000e+10
5.632040277123451233e-02,3.092217922210693359e+00,6.610983095800000000e+10
5.757196620106697083e-02,3.102901458740234375e+00,6.284872317500000000e+10
7.509386539459228516e-02,3.278515577316284180e+00,4.514643368500000000e+10
7.884856313467025757e-02,2.249926328659057617e+00,1.369345549300000000e+10
8.010012656450271606e-02,2.899705410003662109e+00,1.823369041200000000e+10
3.454318046569824219e-01,1.198022365570068359e+00,2.553247525900000000e+10
6.132666021585464478e-02,3.927707433700561523e+00,3.584902446000000000e+10
7.759699970483779907e-02,2.581298828125000000e+00,9.249393191700000000e+10
7.509386539459228516e-02,2.574204921722412109e+00,8.905845281000000000e+09
2.603254020214080811e-01,1.342078924179077148e+00,1.181541991500000000e+10
3.929912447929382324e-01,1.184936046600341797e+00,9.877591041000000000e+10
6.132666021585464478e-02,2.919547080993652344e+00,1.174349751800000000e+10
1.113892421126365662e-01,1.929323077201843262e+00,5.766488155900000000e+10
4.255319386720657349e-02,2.776599407196044922e+00,2.532820804800000000e+10
2.553191483020782471e-01,1.361025810241699219e+00,3.514322144100000000e+10
6.508135050535202026e-02,2.864525794982910156e+00,1.362745208000000000e+10
5.256570875644683838e-02,2.610025644302368164e+00,4.289708535600000000e+10
6.758448481559753418e-02,2.535521268844604492e+00,9.613839371300000000e+10
5.506883561611175537e-02,2.427744388580322266e+00,4.626022887400000000e+10
5.857321619987487793e-01,6.572558879852294922e-01,3.238105582500000000e+10
2.978723347187042236e-01,1.388303279876708984e+00,9.263993546900000000e+10
5.757196620106697083e-02,4.057432651519775391e+00,7.776247624400000000e+10
5.131414532661437988e-02,2.566181659698486328e+00,5.125046776500000000e+10
7.133917510509490967e-02,2.692177772521972656e+00,6.617935364000000000e+09
6.007509678602218628e-02,2.511327981948852539e+00,3.018509767700000000e+10
6.758448481559753418e-02,4.452330589294433594e+00,3.521921665400000000e+10
9.637046605348587036e-02,2.042503356933593750e+00,6.155065952800000000e+10
3.604505658149719238e-01,1.088752508163452148e+00,2.135206303900000000e+10
1.827284097671508789e-01,1.639206767082214355e+00,3.188853193200000000e+10
6.633291393518447876e-02,2.781753063201904297e+00,4.736703486200000000e+10
6.883604824542999268e-02,2.653457403182983398e+00,3.600320361800000000e+10
5.406758785247802734e-01,7.317578196525573730e-01,9.161890769500000000e+10
5.757196620106697083e-02,2.510909557342529297e+00,4.141869781500000000e+10
6.633291393518447876e-02,2.401318073272705078e+00,9.598759642500000000e+10
5.381727218627929688e-02,2.652420997619628906e+00,1.962217018100000000e+10
4.630788415670394897e-02,2.400863409042358398e+00,9.421213883200000000e+10
4.831039011478424072e-01,8.762960433959960938e-01,1.408621580800000000e+10
8.510638773441314697e-02,2.686787128448486328e+00,2.638235043900000000e+10
6.508135050535202026e-02,2.580740928649902344e+00,2.681492557900000000e+10
5.757196620106697083e-02,2.607714653015136719e+00,9.762418244600000000e+10
4.342928826808929443e-01,9.804824590682983398e-01,7.559163576500000000e+10
7.384230196475982666e-02,2.368190765380859375e+00,9.005900573000000000e+09
7.884856313467025757e-02,2.477075338363647461e+00,3.433133925900000000e+10
5.882352963089942932e-02,2.632801294326782227e+00,9.263569920200000000e+10
6.508135050535202026e-02,2.709585666656494141e+00,7.179503103100000000e+10
3.479349315166473389e-01,1.158309459686279297e+00,7.002013984300000000e+10
6.508135050535202026e-02,2.796016216278076172e+00,1.534533312000000000e+09
7.259073853492736816e-02,2.262486457824707031e+00,6.699575642700000000e+10
7.008761167526245117e-02,2.495248079299926758e+00,6.608847696600000000e+10
7.008761167526245117e-02,2.631466388702392578e+00,8.796137867000000000e+09
5.131414532661437988e-02,3.026879787445068359e+00,7.509653453700000000e+10
5.381727218627929688e-02,2.619182586669921875e+00,3.756672482500000000e+10
6.132666021585464478e-02,2.999801158905029297e+00,4.522060284600000000e+10
7.384230196475982666e-02,3.000107288360595703e+00,4.740350869200000000e+10
7.384230196475982666e-02,2.713394165039062500e+00,8.836997800000000000e+10
6.633291393518447876e-02,2.719260931015014648e+00,5.127643434600000000e+10
4.881101474165916443e-02,3.027463912963867188e+00,3.810255825500000000e+10
1.026282906532287598e-01,1.898719668388366699e+00,7.642105544000000000e+10
7.884856313467025757e-02,2.565709829330444336e+00,6.956097015800000000e+10
1.038798540830612183e-01,2.053983449935913086e+00,6.348511504800000000e+10
6.633291393518447876e-02,2.793160915374755859e+00,6.048790281500000000e+10
3.053817451000213623e-01,1.319671392440795898e+00,6.587673018900000000e+10
1.677096337080001831e-01,1.609041094779968262e+00,1.629633475700000000e+10
6.007509678602218628e-02,2.390851259231567383e+00,6.012510997000000000e+09
6.758448481559753418e-02,2.543082237243652344e+00,4.881037102800000000e+10
7.634543627500534058e-02,2.486855506896972656e+00,7.285195040900000000e+10
4.881101474165916443e-02,2.624087333679199219e+00,1.073872165600000000e+10
8.385481685400009155e-02,3.146633863449096680e+00,6.204919300900000000e+10
6.132666021585464478e-02,2.733062505722045898e+00,5.982835428000000000e+09
3.929912447929382324e-01,1.054820895195007324e+00,3.247590737800000000e+10
5.882352963089942932e-02,2.729407787322998047e+00,5.384249132800000000e+10
5.757196620106697083e-02,4.152293205261230469e+00,1.971508944600000000e+10
7.133917510509490967e-02,2.791397809982299805e+00,7.088525999000000000e+09
5.506883561611175537e-02,5.090118408203125000e+00,9.175784595500000000e+10
5.632040277123451233e-02,3.173001766204833984e+00,3.435287692800000000e+10
7.759699970483779907e-02,2.949322462081909180e+00,3.951855992200000000e+10
5.882352963089942932e-02,2.559870004653930664e+00,9.129396146200000000e+10
2.002503126859664917e-01,1.621480464935302734e+00,6.515041658100000000e+10
6.257822364568710327e-02,2.642559289932250977e+00,6.547398057100000000e+10
4.768460690975189209e-01,8.890933394432067871e-01,3.968103044600000000e+10
4.630788415670394897e-02,2.700457572937011719e+00,5.905123757300000000e+10
2.578222751617431641e-01,1.365437865257263184e+00,4.929769290900000000e+10
7.133917510509490967e-02,2.666645765304565430e+00,6.161990473500000000e+10
6.382978707551956177e-02,2.950902938842773438e+00,1.105761100000000000e+10
6.007509678602218628e-02,2.671365499496459961e+00,6.698862992400000000e+10
6.132666021585464478e-02,3.598188400268554688e+00,9.445383425200000000e+10
1.113892421126365662e-01,1.914055228233337402e+00,5.832922192600000000e+10
6.758448481559753418e-02,2.601853847503662109e+00,7.786184414700000000e+10
1.539424359798431396e-01,1.643225669860839844e+00,6.084026889000000000e+09
6.508135050535202026e-02,2.594608068466186523e+00,5.263625959000000000e+09
6.758448481559753418e-02,2.881654262542724609e+00,9.127019744700000000e+10
6.758448481559753418e-02,2.355072021484375000e+00,6.147111979900000000e+10
2.190237790346145630e-01,1.522338151931762695e+00,1.439729728200000000e+10
7.384230196475982666e-02,3.152721405029296875e+00,8.194409782000000000e+10
5.006257817149162292e-02,2.422481298446655273e+00,5.412044069500000000e+10
6.508135050535202026e-02,2.532428741455078125e+00,1.639333376600000000e+10
6.382978707551956177e-02,2.585506439208984375e+00,7.825129023200000000e+10
6.633291393518447876e-02,2.281950950622558594e+00,7.369272220100000000e+10
6.508135050535202026e-02,2.668305397033691406e+00,5.715061754900000000e+10
5.256570875644683838e-02,2.655346870422363281e+00,3.583287009400000000e+10
6.633291393518447876e-02,2.592759132385253906e+00,7.930201877100000000e+10
5.632040277123451233e-02,4.108024120330810547e+00,9.050954413900000000e+10
7.133917510509490967e-02,2.420189857482910156e+00,3.497158796100000000e+10
5.882352963089942932e-02,2.853086233139038086e+00,8.584920981000000000e+10
9.511890262365341187e-02,2.224564313888549805e+00,2.075771138800000000e+10
6.132666021585464478e-02,2.543470382690429688e+00,7.709181590800000000e+10
3.704630732536315918e-01,1.259539604187011719e+00,2.490035658000000000e+09
5.506883561611175537e-02,2.637161254882812500e+00,5.119948543000000000e+09
4.505632072687149048e-02,2.722948789596557617e+00,3.182418296000000000e+10
3.166458010673522949e-01,1.183126211166381836e+00,7.619147104000000000e+09
7.133917510509490967e-02,2.162819623947143555e+00,5.585504760800000000e+10
7.133917510509490967e-02,2.491835832595825195e+00,5.811871457200000000e+10
6.257822364568710327e-02,2.724617719650268555e+00,5.711637130600000000e+10
6.382978707551956177e-02,2.470888614654541016e+00,3.593457129100000000e+10
2.015018761157989502e-01,1.560080528259277344e+00,2.328539900000000000e+07
7.008761167526245117e-02,2.711857795715332031e+00,2.184546711000000000e+09
5.456821322441101074e-01,7.547906637191772461e-01,9.500977750000000000e+10
5.506883561611175537e-02,4.059348583221435547e+00,3.738558887200000000e+10
4.881101474165916443e-02,3.601550102233886719e+00,9.549197738200000000e+10
6.257822364568710327e-02,2.600865602493286133e+00,7.383963034400000000e+10
6.132666021585464478e-02,2.807232618331909180e+00,5.507630181700000000e+10
1.163954958319664001e-01,1.856441974639892578e+00,2.586297320300000000e+10
7.133917510509490967e-02,2.450431346893310547e+00,3.594411674800000000e+10
4.292866289615631104e-01,1.018488645553588867e+00,4.968398362800000000e+10
9.261576831340789795e-02,2.135830879211425781e+00,9.210013211600000000e+10
6.758448481559753418e-02,2.740809202194213867e+00,7.547849567300000000e+10
6.883604824542999268e-02,2.396437883377075195e+00,3.377412254100000000e+10
2.202753424644470215e-01,1.504352569580078125e+00,2.270591987100000000e+10
7.008761167526245117e-02,2.628350973129272461e+00,8.274000511600000000e+10
5.006257817149162292e-02,4.521658420562744141e+00,1.701039283800000000e+10
8.385481685400009155e-02,2.629912853240966797e+00,9.167527894600000000e+10
6.132666021585464478e-02,3.262141227722167969e+00,5.981317056300000000e+10
7.509386539459228516e-02,3.223573684692382812e+00,3.443322125200000000e+10
5.143929719924926758e-01,7.938987612724304199e-01,6.584286610100000000e+10
5.794743299484252930e-01,6.765968203544616699e-01,4.623202171700000000e+10
6.633291393518447876e-02,2.381215572357177734e+00,2.986793056300000000e+10
7.384230196475982666e-02,2.816548109054565430e+00,4.191160943300000000e+10
5.882352963089942932e-02,2.528439998626708984e+00,8.196909904200000000e+10
4.630788415670394897e-02,4.487534999847412109e+00,6.075661108100000000e+10
8.135168999433517456e-02,2.612072229385375977e+00,1.648750959800000000e+10
8.635795116424560547e-02,2.589855909347534180e+00,1.446337746800000000e+10
8.760951459407806396e-02,2.813230514526367188e+00,1.972878364100000000e+10
6.095119118690490723e-01,6.412527561187744141e-01,5.831359788000000000e+09
6.257822364568710327e-02,2.880631446838378906e+00,3.600092476400000000e+10
7.259073853492736816e-02,2.400677442550659180e+00,9.439595725700000000e+10
5.131414532661437988e-02,2.845776319503784180e+00,3.327442266200000000e+10
6.007509678602218628e-02,2.653529167175292969e+00,8.856275346900000000e+10
1.051314175128936768e-01,1.998337030410766602e+00,7.519917932100000000e+10
7.008761167526245117e-02,2.699596166610717773e+00,3.682025880700000000e+10
6.633291393518447876e-02,2.468882322311401367e+00,7.092147139000000000e+09
7.133917510509490967e-02,2.644458532333374023e+00,3.889366254000000000e+10
7.384230196475982666e-02,2.811743259429931641e+00,8.134348329700000000e+10
5.632040277123451233e-02,2.801905155181884766e+00,1.674133582000000000e+09
6.633291393518447876e-02,2.970953702926635742e+00,7.805025862400000000e+10
5.381727218627929688e-02,2.508271932601928711e+00,1.580018724700000000e+10
5.757196620106697083e-02,2.585556268692016602e+00,8.638539502400000000e+10
7.634543627500534058e-02,2.575134754180908203e+00,8.574584224700000000e+10
6.508135050535202026e-02,2.504826545715332031e+00,3.288636409900000000e+10
1.063829809427261353e-01,1.874969005584716797e+00,7.435111746500000000e+10
1.489361673593521118e-01,1.728306531906127930e+00,9.316984046500000000e+10
2.390488088130950928e-01,1.452114582061767578e+00,3.464940494500000000e+10
5.006257817149162292e-02,2.534085273742675781e+00,5.145090541700000000e+10
5.894868969917297363e-01,6.738914251327514648e-01,3.059645427200000000e+10
4.355444312095642090e-01,9.568812251091003418e-01,3.310604235900000000e+10
5.869837403297424316e-01,6.436470746994018555e-01,7.102013214100000000e+10
5.882352963089942932e-02,2.535958051681518555e+00,1.050429351700000000e+10
5.131414532661437988e-02,2.846155881881713867e+00,2.732106271300000000e+10
5.381727218627929688e-02,3.071563482284545898e+00,2.200386609400000000e+10
6.007509678602218628e-02,2.629869222640991211e+00,9.595726612700000000e+10
5.006257817149162292e-02,2.498338699340820312e+00,2.003549646900000000e+10
7.384230196475982666e-02,2.707584857940673828e+00,5.819442125900000000e+10
6.508135050535202026e-02,2.645843505859375000e+00,5.537157305000000000e+10
1.652065068483352661e-01,1.563609838485717773e+00,5.757854386600000000e+10
5.556946396827697754e-01,7.434256076812744141e-01,9.234509591000000000e+09
2.703379392623901367e-01,1.323378562927246094e+00,9.725826243500000000e+10
5.882352963089942932e-02,4.149599075317382812e+00,9.188590935000000000e+10
6.633291393518447876e-02,2.844691753387451172e+00,4.505104331700000000e+10
6.257822364568710327e-02,4.534846305847167969e+00,3.652340360000000000e+08
5.632040277123451233e-02,2.503216981887817383e+00,5.931424166100000000e+10
7.384230196475982666e-02,2.561623573303222656e+00,4.119146937000000000e+09
6.758448481559753418e-02,2.386572837829589844e+00,2.610021815700000000e+10
6.257822364568710327e-02,2.400479793548583984e+00,7.312765841900000000e+10
5.757196620106697083e-02,2.376415729522705078e+00,3.458202079000000000e+09
6.382978707551956177e-02,3.065416812896728516e+00,6.859299748500000000e+10
7.759699970483779907e-02,2.869563817977905273e+00,6.942122950500000000e+10
5.632040277123451233e-02,2.489871501922607422e+00,8.687819882100000000e+10
6.132666021585464478e-02,2.599712848663330078e+00,3.295828567800000000e+10
4.380475729703903198e-02,3.528683662414550781e+00,8.808122087100000000e+10
5.006257817149162292e-02,2.809050559997558594e+00,4.883064877800000000e+10
4.242803454399108887e-01,1.011931061744689941e+00,2.230507793300000000e+10
5.957446694374084473e-01,6.382572650909423828e-01,5.757105160600000000e+10
6.758448481559753418e-02,3.008164405822753906e+00,1.919717588300000000e+10
6.132666021585464478e-02,5.764838218688964844e+00,6.307363037100000000e+10
5.882352963089942932e-02,2.514652490615844727e+00,9.495004071300000000e+10
5.757196620106697083e-02,3.007067203521728516e+00,7.679676250400000000e+10
5.632040277123451233e-02,2.736855268478393555e+00,6.398892110000000000e+10
5.632040277123451233e-02,2.463678836822509766e+00,5.718576106700000000e+10
6.382978707551956177e-02,2.478154659271240234e+00,8.413641001700000000e+10
6.758448481559753418e-02,2.766632795333862305e+00,9.493542337000000000e+10
7.133917510509490967e-02,2.655951499938964844e+00,1.934548378700000000e+10
4.505632072687149048e-02,2.503011226654052734e+00,1.181008844800000000e+10
7.884856313467025757e-02,2.227123975753784180e+00,8.833020190600000000e+10
6.508135050535202026e-02,2.683657169342041016e+00,9.956559887200000000e+10
6.758448481559753418e-02,2.733356952667236328e+00,7.940586642700000000e+10
6.132666021585464478e-02,2.583843708038330078e+00,6.904674548000000000e+09
6.758448481559753418e-02,2.761292457580566406e+00,2.670364541000000000e+10
5.143929719924926758e-01,8.202254772186279297e-01,5.908917661400000000e+10
5.256570875644683838e-02,2.672998428344726562e+00,9.371859919800000000e+10
4.005006328225135803e-02,2.461397171020507812e+00,6.133852170400000000e+10
6.883604824542999268e-02,2.476925849914550781e+00,5.709517811400000000e+10
5.381727218627929688e-01,7.727805376052856445e-01,5.158194582700000000e+10
9.011264145374298096e-02,2.083321094512939453e+00,7.745539370000000000e+09
5.006257817149162292e-02,3.771698713302612305e+00,6.995196129400000000e+10
5.632040277123451233e-02,2.375171184539794922e+00,7.386790676200000000e+10
7.008761167526245117e-02,2.493427991867065430e+00,8.265500627100000000e+10
5.882352963089942932e-02,3.102746963500976562e+00,2.797721944100000000e+10
7.759699970483779907e-02,2.658358812332153320e+00,2.298161778800000000e+10
7.634543627500534058e-02,3.169325828552246094e+00,8.065927259900000000e+10
1.539424359798431396e-01,1.745406866073608398e+00,3.366669245300000000e+10
7.133917510509490967e-02,2.575340747833251953e+00,5.100542350400000000e+10
5.757196620106697083e-02,4.871588706970214844e+00,9.208975404900000000e+10
4.843554496765136719e-01,8.440434336662292480e-01,8.064408697500000000e+10
5.882352963089942932e-02,4.142089843750000000e+00,8.243081199200000000e+10
6.382978707551956177e-02,2.350940465927124023e+00,4.602191462500000000e+10
5.757196620106697083e-02,4.004974365234375000e+00,5.052235548300000000e+10
7.634543627500534058e-02,3.275455951690673828e+00,4.060564012800000000e+10
3.817271590232849121e-01,1.107665061950683594e+00,7.610891864400000000e+10
2.765957415103912354e-01,1.773235797882080078e+00,4.185751437400000000e+10
5.757196620106697083e-02,3.439869880676269531e+00,1.647786889100000000e+10
7.384230196475982666e-02,3.232787132263183594e+00,8.227597123200000000e+10
7.509386539459228516e-02,2.960633754730224609e+00,8.946100273000000000e+10
7.509386539459228516e-02,2.853707313537597656e+00,8.905784312900000000e+10
7.384230196475982666e-02,2.400071859359741211e+00,3.921976235600000000e+10
6.508135050535202026e-02,3.024981975555419922e+00,5.175878299000000000e+10
8.510638773441314697e-02,3.015739202499389648e+00,6.733900527100000000e+10
7.133917510509490967e-02,2.285467147827148438e+00,1.435703031200000000e+10
5.632040277123451233e-02,2.556460380554199219e+00,4.721939648300000000e+10
6.883604824542999268e-02,3.000729084014892578e+00,4.272928483900000000e+10
6.132666021585464478e-02,2.796254634857177734e+00,4.820929337900000000e+10
7.008761167526245117e-02,2.878793478012084961e+00,6.052987260000000000e+10
4.818523228168487549e-01,8.547497987747192383e-01,1.584058600100000000e+10
6.082603335380554199e-01,6.433293819427490234e-01,1.210862287000000000e+09
6.007509678602218628e-02,3.056305646896362305e+00,2.427253611800000000e+10
5.256570875644683838e-02,4.644271850585937500e+00,8.855480471100000000e+10
2.678348124027252197e-01,1.342872858047485352e+00,1.172794251900000000e+10
6.007509678602218628e-02,2.837011098861694336e+00,3.602414095400000000e+10
6.382978707551956177e-02,2.851744651794433594e+00,7.392704689000000000e+10
6.032540798187255859e-01,6.222234964370727539e-01,2.628378253100000000e+10
6.508135050535202026e-02,3.104607582092285156e+00,5.161268481900000000e+10
8.260325342416763306e-02,2.047074317932128906e+00,2.881356522600000000e+10
3.792240321636199951e-01,1.062888860702514648e+00,8.789380468000000000e+10
7.133917510509490967e-02,2.745600461959838867e+00,2.871464929200000000e+10
5.506883859634399414e-01,6.962598562240600586e-01,8.463100253900000000e+10
6.132666021585464478e-02,2.726352214813232422e+00,2.643257709000000000e+09
6.883604824542999268e-02,2.843408584594726562e+00,9.339392005700000000e+10
5.381727218627929688e-02,2.387929439544677734e+00,4.701902655400000000e+10
5.757196620106697083e-02,2.515972614288330078e+00,5.484788727000000000e+10
7.008761167526245117e-02,2.593334913253784180e+00,7.040637097700000000e+10
5.757196620106697083e-02,2.630284786224365234e+00,9.154310041000000000e+09
6.633291393518447876e-02,2.503238677978515625e+00,9.322718135000000000e+09
1.864831000566482544e-01,1.625161409378051758e+00,8.551847505400000000e+10
1.214017570018768311e-01,1.836781978607177734e+00,1.735680737700000000e+10
7.384230196475982666e-02,2.669379234313964844e+00,9.893788482300000000e+10
7.259073853492736816e-02,2.734158277511596680e+00,6.338104489500000000e+10
7.384230196475982666e-02,2.879174947738647461e+00,6.436942758700000000e+10
9.386733919382095337e-02,2.030308723449707031e+00,4.405858995900000000e+10
5.882352963089942932e-02,2.768106460571289062e+00,7.823156434100000000e+10
6.257822364568710327e-02,2.878425598144531250e+00,4.432024980000000000e+09
4.342928826808929443e-01,9.811870455741882324e-01,6.441360725000000000e+09
7.008761167526245117e-02,2.553815126419067383e+00,8.316864629400000000e+10
3.591990172863006592e-01,1.140429377555847168e+00,4.484229979900000000e+10
6.382978707551956177e-02,2.719023466110229492e+00,3.076855486100000000e+10
6.007509678602218628e-02,2.748518705368041992e+00,3.148314718400000000e+10
8.135168999433517456e-02,2.170301437377929688e+00,6.695271779100000000e+10
7.884856313467025757e-02,2.471170902252197266e+00,1.338432062600000000e+10
6.382978707551956177e-02,2.763218879699707031e+00,3.951095052500000000e+10
3.704630732536315918e-01,1.198847055435180664e+00,6.684186478400000000e+10
6.132666021585464478e-02,2.932191610336303711e+00,9.948489367300000000e+10
5.381727218627929688e-02,2.561033010482788086e+00,5.691778872400000000e+10
6.508135050535202026e-02,2.810519218444824219e+00,2.955556225500000000e+10
6.132666021585464478e-02,3.057126045227050781e+00,4.241727204700000000e+10
6.007509678602218628e-02,2.944210052490234375e+00,2.252931372500000000e+10
1.764705926179885864e-01,1.659563899040222168e+00,3.494269140400000000e+10
6.257822364568710327e-02,2.671512365341186523e+00,9.373329953800000000e+10
6.132666021585464478e-02,2.979923009872436523e+00,6.568625079000000000e+09
8.010012656450271606e-02,2.142261981964111328e+00,6.310408358600000000e+10
7.884856313467025757e-02,2.618898868560791016e+00,7.563251456600000000e+10
5.632040277123451233e-02,2.562670230865478516e+00,3.630844498700000000e+10
6.007509678602218628e-02,2.732986927032470703e+00,6.963506890900000000e+10
5.381727218627929688e-02,2.760903358459472656e+00,3.449878187500000000e+10
5.844805836677551270e-01,6.885106563568115234e-01,7.862253128300000000e+10
5.632040277123451233e-02,3.112242460250854492e+00,2.910509818000000000e+10
7.259073853492736816e-02,2.565256834030151367e+00,1.980793730000000000e+09
5.506883561611175537e-02,3.875975608825683594e+00,7.172361096600000000e+10
6.633291393518447876e-02,2.491047143936157227e+00,2.317250927600000000e+10
6.257822364568710327e-02,2.479591846466064453e+00,7.220626421100000000e+10
8.135168999433517456e-02,2.218288898468017578e+00,5.057849588200000000e+10
6.508135050535202026e-02,3.034637212753295898e+00,2.452816862100000000e+10
4.643304347991943359e-01,8.950361013412475586e-01,1.511484806600000000e+10
6.257822364568710327e-02,2.466585397720336914e+00,2.985557398000000000e+10
7.259073853492736816e-02,2.395179986953735352e+00,7.891938251500000000e+10
5.256570875644683838e-02,3.116771697998046875e+00,3.047623622800000000e+10
6.508135050535202026e-02,2.752451658248901367e+00,1.452120128000000000e+10
7.008761167526245117e-02,2.461271047592163086e+00,3.820035969000000000e+09
5.882352963089942932e-02,3.273086547851562500e+00,8.663965539100000000e+10
3.153942525386810303e-01,1.453044652938842773e+00,4.721713926800000000e+10
6.132666021585464478e-02,2.305234432220458984e+00,7.163014798900000000e+10
5.882352963089942932e-02,3.189479351043701172e+00,9.672156346500000000e+10
7.133917510509490967e-02,2.470939636230468750e+00,7.458860106600000000e+10
1.739674657583236694e-01,1.629024386405944824e+00,8.632416148000000000e+10
7.509386539459228516e-02,2.708186149597167969e+00,3.011444601000000000e+10
4.755945131182670593e-02,3.693106412887573242e+00,7.820166555100000000e+10
5.256570875644683838e-02,2.447713613510131836e+00,6.277581775500000000e+10
1.138923689723014832e-01,1.961258888244628906e+00,7.928879035800000000e+10
6.257822364568710327e-02,2.533566236495971680e+00,8.216406082800000000e+10
7.384230196475982666e-02,2.455627918243408203e+00,7.130507957000000000e+09
6.508135050535202026e-02,2.435809135437011719e+00,8.476349198000000000e+10
1.063829809427261353e-01,2.081675529479980469e+00,4.304979031000000000e+09
7.259073853492736816e-02,2.630476951599121094e+00,8.016913294300000000e+10
6.508135050535202026e-02,3.151358127593994141e+00,4.601845808000000000e+10
6.508135050535202026e-02,2.834639072418212891e+00,4.305355391700000000e+10
6.633291393518447876e-02,3.054164648056030273e+00,4.563563424600000000e+10
7.759699970483779907e-02,2.253355979919433594e+00,4.505768870900000000e+10
6.758448481559753418e-02,2.178266525268554688e+00,3.796455958900000000e+10
4.580726027488708496e-01,9.063289165496826172e-01,7.890060372000000000e+10
4.881101474165916443e-02,3.413482427597045898e+00,8.860385268000000000e+10
3.667083978652954102e-01,1.116232514381408691e+00,4.536222050200000000e+10
6.257822364568710327e-02,2.512563467025756836e+00,5.889378758100000000e+10
1.251564472913742065e-01,1.871836185455322266e+00,1.320998027500000000e+10
6.758448481559753418e-02,2.726654529571533203e+00,5.308840516900000000e+10
6.132666021585464478e-02,3.275400638580322266e+00,3.117807216100000000e+10
8.260325342416763306e-02,2.155052900314331055e+00,6.434620426000000000e+10
7.259073853492736816e-02,2.758376836776733398e+00,2.934679893800000000e+10
4.543178975582122803e-01,9.228171706199645996e-01,4.336838631400000000e+10
7.133917510509490967e-02,2.385040760040283203e+00,7.740338732900000000e+10
4.881101474165916443e-02,2.692461013793945312e+00,2.394736833700000000e+10
7.133917510509490967e-02,2.970973491668701172e+00,8.843956241500000000e+10
1.101376712322235107e-01,2.076910495758056641e+00,8.474057644500000000e+10
1.326658278703689575e-01,1.859091043472290039e+00,8.239636544200000000e+10
5.469336509704589844e-01,7.835521697998046875e-01,9.689969886400000000e+10
6.132666021585464478e-02,2.868068695068359375e+00,2.561614220600000000e+10
5.757196620106697083e-02,3.524219989776611328e+00,4.637742894700000000e+10
5.632040277123451233e-02,3.299022197723388672e+00,1.361621942300000000e+10
2.403003871440887451e-01,1.486801981925964355e+00,7.488520970400000000e+10
5.506883561611175537e-02,3.005662918090820312e+00,6.957752900200000000e+10
1.201501935720443726e-01,1.981115102767944336e+00,9.845378125500000000e+10
6.508135050535202026e-02,2.738824844360351562e+00,8.731669705000000000e+10
7.884856313467025757e-02,2.585129737854003906e+00,3.178135957700000000e+10
4.255319386720657349e-02,4.733336925506591797e+00,9.210338496400000000e+10
6.382978707551956177e-02,2.855170726776123047e+00,3.331461723900000000e+10
6.382978707551956177e-02,2.555869102478027344e+00,4.572558621500000000e+10
6.883604824542999268e-02,2.981179237365722656e+00,2.994076232200000000e+10
7.759699970483779907e-02,2.385323047637939453e+00,3.722488208800000000e+10
6.633291393518447876e-02,3.877656698226928711e+00,3.077087419900000000e+10
7.759699970483779907e-02,2.682754516601562500e+00,5.320808674000000000e+10
6.007509678602218628e-02,2.559167146682739258e+00,6.370918341500000000e+10
6.382978707551956177e-02,2.876941204071044922e+00,5.428394445700000000e+10
2.515644729137420654e-01,1.412949085235595703e+00,3.301522946000000000e+10
5.882352963089942932e-02,3.177923917770385742e+00,3.664738380000000000e+08
1.339174062013626099e-01,1.883161067962646484e+00,2.075367634000000000e+09
6.633291393518447876e-02,2.816162586212158203e+00,7.301354674300000000e+10
6.007509678602218628e-02,2.791156291961669922e+00,6.577504734900000000e+10
5.632040277123451233e-02,2.253831386566162109e+00,6.807193985400000000e+10
6.007509678602218628e-02,2.550816535949707031e+00,3.092751794700000000e+10
5.256570875644683838e-02,2.381601810455322266e+00,9.447634270500000000e+10
4.630788415670394897e-02,2.518208503723144531e+00,2.500744476200000000e+10
5.757196620106697083e-02,2.505983829498291016e+00,2.463488443600000000e+10
4.455569684505462646e-01,9.634668827056884766e-01,4.533344711000000000e+09
6.132666021585464478e-02,2.838908910751342773e+00,6.223148101800000000e+10
7.634543627500534058e-02,2.847540855407714844e+00,4.816418877000000000e+09
5.632040277123451233e-02,2.711609840393066406e+00,4.894430043700000000e+10
6.633291393518447876e-02,2.914409399032592773e+00,8.324903000400000000e+10
4.755945131182670593e-02,3.066680431365966797e+00,4.746633669800000000e+10
7.259073853492736816e-02,2.888952970504760742e+00,5.287707391100000000e+10
6.508135050535202026e-02,2.699919462203979492e+00,4.902358068400000000e+10
5.882352963089942932e-02,2.400933742523193359e+00,1.282282064700000000e+10
6.758448481559753418e-02,2.618188619613647461e+00,1.216610173600000000e+10
6.257822364568710327e-02,2.900589704513549805e+00,2.696126841200000000e+10
9.136420488357543945e-02,2.200778484344482422e+00,6.213845861400000000e+10
5.381727218627929688e-02,4.040799617767333984e+00,7.373792393500000000e+10
6.007509678602218628e-02,4.888538837432861328e+00,2.152462160100000000e+10
3.767209053039550781e-01,1.089119791984558105e+00,2.782250245900000000e+10
6.633291393518447876e-02,2.628285408020019531e+00,5.663344236300000000e+10
5.256570577621459961e-01,7.884056568145751953e-01,5.344761435900000000e+10
5.256570875644683838e-02,2.470885753631591797e+00,9.097816598600000000e+10
7.133917510509490967e-02,2.628879070281982422e+00,9.778715738600000000e+10
4.005006328225135803e-02,2.332695960998535156e+00,7.396964977500000000e+10
5.632040277123451233e-02,3.764646530151367188e+00,3.786262628700000000e+10
4.292866289615631104e-01,9.260317683219909668e-01,5.340835554200000000e+10
4.931164085865020752e-01,8.291151523590087891e-01,1.767655641700000000e+10
8.135168999433517456e-02,2.539403200149536133e+00,6.656454618800000000e+10
5.381727218627929688e-02,2.417979240417480469e+00,6.033909175600000000e+10
5.506883561611175537e-02,2.600584983825683594e+00,7.766473438500000000e+10
5.632039904594421387e-01,7.082828283309936523e-01,7.454737181000000000e+09
8.260325342416763306e-02,2.410807609558105469e+00,4.334466747100000000e+10
5.957446694374084473e-01,6.550680398941040039e-01,9.921086392000000000e+09
4.618272781372070312e-01,8.809118270874023438e-01,6.475301686200000000e+10
5.882352963089942932e-02,2.697033405303955078e+00,2.045676462900000000e+10
5.381727218627929688e-02,3.559028625488281250e+00,5.002084611800000000e+10
6.508135050535202026e-02,2.587456703186035156e+00,4.067482365500000000e+10
6.758448481559753418e-02,3.082840919494628906e+00,3.408633019600000000e+10
7.384230196475982666e-02,2.675817489624023438e+00,8.877505792000000000e+09
5.506883561611175537e-02,5.439418315887451172e+00,9.929788530000000000e+08
7.259073853492736816e-02,2.886963844299316406e+00,2.309183606700000000e+10
2.753441929817199707e-01,1.321421623229980469e+00,9.860688049500000000e+10
3.241552114486694336e-01,1.227352976799011230e+00,6.338521173600000000e+10
7.884856313467025757e-02,2.682898998260498047e+00,7.575090965100000000e+10
1.013767197728157043e-01,2.213652133941650391e+00,9.985031351500000000e+10
4.881101474165916443e-02,2.572229146957397461e+00,2.998553460400000000e+10
6.508135050535202026e-02,2.409254312515258789e+00,4.429931495800000000e+10
5.619524717330932617e-01,6.940804719924926758e-01,2.356038498700000000e+10
6.633291393518447876e-02,2.585170984268188477e+00,2.875103003600000000e+10
7.008761167526245117e-02,3.370689153671264648e+00,6.321894889400000000e+10
4.780976176261901855e-01,8.809992074966430664e-01,8.618682263900000000e+10
5.632040277123451233e-02,2.569405078887939453e+00,8.486175932400000000e+10
7.133917510509490967e-02,2.791292667388916016e+00,6.981246434700000000e+10
5.506883561611175537e-02,4.878948211669921875e+00,8.628062210900000000e+10
5.632040277123451233e-02,3.330822706222534180e+00,2.522728178000000000e+09
2.903629541397094727e-01,1.306787014007568359e+00,9.321420534900000000e+10
6.508135050535202026e-02,2.569654226303100586e+00,5.583506895700000000e+10
7.509386539459228516e-02,2.518283367156982422e+00,6.822540819800000000e+10
4.981226623058319092e-01,7.987804412841796875e-01,6.079771340900000000e+10
6.883604824542999268e-02,2.741256713867187500e+00,8.456490956200000000e+10
1.013767197728157043e-01,2.237928628921508789e+00,2.493703496000000000e+10
6.007509678602218628e-02,2.550804376602172852e+00,4.073781199900000000e+10
6.257822364568710327e-02,2.578363418579101562e+00,5.470545474600000000e+10
6.508135050535202026e-02,2.492219209671020508e+00,1.853532531000000000e+10
5.757196620106697083e-02,2.648564815521240234e+00,4.384982089000000000e+09
1.214017570018768311e-01,1.949219226837158203e+00,8.122880452500000000e+10
8.010012656450271606e-02,2.791981220245361328e+00,7.319665553700000000e+10
7.259073853492736816e-02,2.553641319274902344e+00,4.042134074500000000e+10
3.767209053039550781e-01,1.064955472946166992e+00,8.403591708000000000e+09
5.131414532661437988e-02,2.476211547851562500e+00,8.856625510000000000e+08
5.381727218627929688e-02,2.569800138473510742e+00,9.208501053800000000e+10
6.883604824542999268e-02,2.771961688995361328e+00,5.020743747400000000e+10
6.007509678602218628e-02,3.357701301574707031e+00,2.126989538900000000e+10
1.276595741510391235e-01,1.925876975059509277e+00,9.048857351200000000e+10
6.007509678602218628e-02,2.495986700057983398e+00,8.738445000000000000e+10
7.259073853492736816e-02,2.657981872558593750e+00,3.983644900300000000e+10
9.511890262365341187e-02,2.014827251434326172e+00,9.992075254600000000e+10
7.384230196475982666e-02,2.887037277221679688e+00,5.679145574600000000e+10
5.581977367401123047e-01,7.161878943443298340e-01,2.146673657400000000e+10
7.133917510509490967e-02,2.763430595397949219e+00,7.429299603500000000e+10
7.133917510509490967e-02,2.633588790893554688e+00,8.360625720600000000e+10
1.163954958319664001e-01,2.143786907196044922e+00,4.540622428200000000e+10
5.757196620106697083e-02,2.663476467132568359e+00,8.483673271800000000e+10
4.443053901195526123e-01,8.992814421653747559e-01,7.024486034700000000e+10
6.132666021585464478e-02,3.394708156585693359e+00,8.392597405000000000e+09
5.882352963089942932e-02,2.609657764434814453e+00,3.691964436600000000e+10
8.760951459407806396e-02,2.252192258834838867e+00,2.102114411400000000e+10
6.508135050535202026e-02,2.653600931167602539e+00,2.342131331600000000e+10
2.765957415103912354e-01,1.385202407836914062e+00,7.146786467000000000e+09
6.007509678602218628e-02,4.084311008453369141e+00,7.710342826300000000e+10
6.508135050535202026e-02,2.679267883300781250e+00,7.862927729100000000e+10
7.634543627500534058e-02,3.015673637390136719e+00,1.169994727300000000e+10
7.759699970483779907e-02,2.881668806076049805e+00,5.855960314000000000e+09
6.758448481559753418e-02,2.550334930419921875e+00,1.277224403400000000e+10
7.384230196475982666e-02,2.898369789123535156e+00,8.292640061700000000e+10
7.259073853492736816e-02,2.543480157852172852e+00,8.812166746000000000e+09
2.540675997734069824e-01,1.499096870422363281e+00,3.131739614600000000e+10
6.883604824542999268e-02,2.386546850204467773e+00,4.248289531500000000e+10


==> fig/har/cdfs/anothernet/mixed_cdf/xrange_projected.txt <==
3.379224240779876709e-02
3.954943910241127264e-02
4.530663579702377125e-02
5.106383249163627680e-02
5.682102918624877541e-02
6.257822588086128790e-02
6.833542257547378651e-02
7.409261927008628512e-02
7.984981596469878373e-02
8.560701265931129622e-02
9.136420935392379483e-02
9.712140604853629344e-02
1.028786027431488059e-01
1.086357994377613045e-01
1.143929961323738032e-01
1.201501928269863156e-01
1.259073895215988004e-01
1.316645862162112990e-01
1.374217829108238254e-01
1.431789796054363240e-01
1.489361763000488226e-01
1.546933729946613489e-01
1.604505696892738198e-01
1.662077663838863462e-01
1.719649630784988448e-01
1.777221597731113434e-01
1.834793564677238420e-01
1.892365531623363406e-01
1.949937498569488392e-01
2.007509465515613656e-01
2.065081432461738642e-01
2.122653399407863628e-01
2.180225366353988614e-01
2.237797333300113600e-01
2.295369300246238586e-01
2.352941267192363572e-01
2.410513234138488836e-01
2.468085201084613822e-01
2.525657168030738808e-01
2.583229134976863794e-01
2.640801101922988781e-01
2.698373068869113767e-01
2.755945035815239308e-01
2.813517002761364294e-01
2.871088969707488725e-01
2.928660936653614266e-01
2.986232903599739252e-01
3.043804870545864238e-01
3.101376837491989225e-01
3.158948804438114211e-01
3.216520771384239197e-01
3.274092738330364183e-01
3.331664705276489169e-01
3.389236672222614155e-01
3.446808639168739141e-01
3.504380606114864127e-01
3.561952573060989113e-01
3.619524540007114100e-01
3.677096506953239641e-01
3.734668473899364627e-01
3.792240440845489613e-01
3.849812407791614599e-01
3.907384374737739585e-01
3.964956341683864571e-01
4.022528308629989557e-01
4.080100275576114544e-01
4.137672242522239530e-01
4.195244209468364516e-01
4.252816176414489502e-01
4.310388143360614488e-01
4.367960110306739474e-01
4.425532077252865015e-01
4.483104044198990001e-01
4.540676011145114987e-01
4.598247978091239974e-01
4.655819945037364960e-01
4.713391911983489946e-01
4.770963878929614932e-01
4.828535845875739918e-01
4.886107812821864904e-01
4.943679779767989890e-01
5.001251746714114876e-01
5.058823713660239862e-01
5.116395680606364849e-01
5.173967647552490945e-01
5.231539614498614821e-01
5.289111581444740917e-01
5.346683548390864793e-01
5.404255515336989779e-01
5.461827482283114765e-01
5.519399449229240862e-01
5.576971416175365848e-01
5.634543383121490834e-01
5.692115350067615820e-01
5.749687317013740806e-01
5.807259283959865792e-01
5.864831250905990778e-01
5.922403217852115764e-01
5.979975184798240750e-01
6.037547151744365737e-01
6.095119118690490723e-01
6.152691085636615709e-01


==> fig/har/cdfs/multiple_attackers/cdf_plot_data.csv <==
6.38E-02,0.00E+00,0.00E+00
6.58E-02,1.00E-03,0.00E+00
6.78E-02,1.00E-03,0.00E+00
6.98E-02,1.00E-03,0.00E+00
7.17E-02,1.00E-03,0.00E+00
7.37E-02,1.00E-03,0.00E+00
7.57E-02,1.00E-03,0.00E+00
7.77E-02,1.00E-03,0.00E+00
7.96E-02,1.00E-03,0.00E+00
8.16E-02,1.00E-03,0.00E+00
8.36E-02,1.00E-03,0.00E+00
8.56E-02,1.00E-03,0.00E+00
8.76E-02,1.00E-03,0.00E+00
8.95E-02,1.00E-03,0.00E+00
9.15E-02,1.00E-03,0.00E+00
9.35E-02,1.00E-03,0.00E+00
9.55E-02,1.00E-03,0.00E+00
9.74E-02,1.00E-03,0.00E+00
9.94E-02,1.00E-03,0.00E+00
1.01E-01,1.00E-03,0.00E+00
1.03E-01,1.00E-03,0.00E+00
1.05E-01,1.00E-03,0.00E+00
1.07E-01,1.00E-03,0.00E+00
1.09E-01,1.00E-03,0.00E+00
1.11E-01,1.00E-03,0.00E+00
1.13E-01,1.00E-03,0.00E+00
1.15E-01,1.00E-03,0.00E+00
1.17E-01,1.00E-03,1.00E-03
1.19E-01,1.00E-03,1.00E-03
1.21E-01,1.00E-03,1.00E-03
1.23E-01,1.00E-03,1.00E-03
1.25E-01,1.00E-03,1.00E-03
1.27E-01,1.00E-03,2.00E-03
1.29E-01,1.00E-03,5.00E-03
1.31E-01,1.00E-03,6.00E-03
1.33E-01,1.00E-03,9.00E-03
1.35E-01,1.00E-03,1.10E-02
1.37E-01,1.00E-03,1.20E-02
1.39E-01,1.00E-03,1.20E-02
1.41E-01,1.00E-03,1.20E-02
1.43E-01,1.00E-03,1.40E-02
1.45E-01,1.00E-03,1.80E-02
1.47E-01,1.00E-03,1.80E-02
1.49E-01,1.00E-03,2.30E-02
1.51E-01,2.00E-03,2.40E-02
1.53E-01,4.00E-03,2.80E-02
1.55E-01,5.00E-03,3.40E-02
1.57E-01,7.00E-03,3.60E-02
1.59E-01,9.00E-03,4.80E-02
1.61E-01,1.10E-02,5.80E-02
1.63E-01,1.60E-02,6.90E-02
1.65E-01,2.60E-02,8.90E-02
1.67E-01,2.90E-02,9.70E-02
1.69E-01,3.70E-02,1.27E-01
1.71E-01,4.10E-02,1.36E-01
1.73E-01,5.60E-02,1.59E-01
1.75E-01,6.70E-02,1.74E-01
1.77E-01,8.60E-02,1.99E-01
1.79E-01,1.07E-01,2.26E-01
1.81E-01,1.15E-01,2.35E-01
1.82E-01,1.34E-01,2.70E-01
1.84E-01,1.49E-01,2.87E-01
1.86E-01,1.78E-01,3.18E-01
1.88E-01,1.98E-01,3.36E-01
1.90E-01,2.29E-01,3.64E-01
1.92E-01,2.60E-01,3.95E-01
1.94E-01,2.79E-01,4.13E-01
1.96E-01,3.08E-01,4.46E-01
1.98E-01,3.21E-01,4.67E-01
2.00E-01,3.56E-01,5.05E-01
2.02E-01,3.89E-01,5.31E-01
2.04E-01,4.10E-01,5.42E-01
2.06E-01,4.40E-01,5.71E-01
2.08E-01,4.54E-01,5.77E-01
2.10E-01,4.83E-01,6.09E-01
2.12E-01,5.04E-01,6.18E-01
2.14E-01,5.44E-01,6.48E-01
2.16E-01,5.72E-01,6.82E-01
2.18E-01,5.89E-01,6.97E-01
2.20E-01,6.21E-01,7.27E-01
2.22E-01,6.38E-01,7.42E-01
2.24E-01,6.66E-01,7.70E-01
2.26E-01,6.83E-01,7.90E-01
2.28E-01,7.17E-01,8.38E-01
2.30E-01,7.56E-01,8.82E-01
2.32E-01,7.69E-01,9.02E-01
2.34E-01,8.07E-01,9.38E-01
2.36E-01,8.32E-01,9.54E-01
2.38E-01,8.77E-01,9.69E-01
2.40E-01,9.01E-01,9.83E-01
2.42E-01,9.17E-01,9.88E-01
2.44E-01,9.52E-01,9.95E-01
2.46E-01,9.58E-01,9.97E-01
2.48E-01,9.70E-01,9.98E-01
2.50E-01,9.76E-01,9.98E-01
2.52E-01,9.90E-01,9.99E-01
2.54E-01,9.97E-01,1.00E+00
2.56E-01,9.98E-01,1.00E+00
2.58E-01,9.99E-01,1.00E+00
2.60E-01,9.99E-01,1.00E+00
2.62E-01,9.99E-01,1.00E+00
2.64E-01,1.00E+00,1.00E+00


==> fig/har/cdfs/multiple_attackers/cdf_plot_data.txt <==
5.882352963089942932e-02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
6.091364245861768945e-02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	9.999999999999997779e-13
6.300375528633594957e-02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	9.999999999999997779e-13
6.509386811405420969e-02	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	9.999999999999997779e-13
6.718398094177245594e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
6.927409376949071607e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
7.136420659720897619e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
7.345431942492723631e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
7.554443225264549644e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
7.763454508036374269e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
7.972465790808200281e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
8.181477073580026294e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
8.390488356351852306e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
8.599499639123678318e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
8.808510921895504331e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
9.017522204667330343e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
9.226533487439156356e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
9.435544770210982368e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
9.644556052982806993e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
9.853567335754633005e-02	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.006257861852645902e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.027158990129828364e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.048060118407010965e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.068961246684193567e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.089862374961376168e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.110763503238558769e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.131664631515741370e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.152565759792923972e-01	0.000000000000000000e+00	1.000000000000000021e-03	9.999999999999999547e-07	9.999999999999998555e-10	1.000000001000000017e-03	1.000000000999999852e-06	1.000000000999999798e-09	1.000000000999999746e-12
1.173466888070106573e-01	1.000000000000000021e-03	1.000999999999999937e-03	1.001000000000000030e-06	1.000999999999999955e-09	1.000000001001000085e-03	1.000000001000999775e-06	1.000000001000999859e-09	1.000000001000999795e-12
1.194368016347289174e-01	1.000000000000000021e-03	1.000999999999999937e-03	1.001000000000000030e-06	1.000999999999999955e-09	1.000000001001000085e-03	1.000000001000999775e-06	1.000000001000999859e-09	1.000000001000999795e-12
1.215269144624471637e-01	1.000000000000000021e-03	1.000999999999999937e-03	1.001000000000000030e-06	1.000999999999999955e-09	1.000000001001000085e-03	1.000000001000999775e-06	1.000000001000999859e-09	1.000000001000000017e-03
1.236170272901654238e-01	1.000000000000000021e-03	1.000999999999999937e-03	1.001000000000000030e-06	1.000999999999999955e-09	1.000000001001000085e-03	1.001000000001001089e-03	1.001000000001001011e-06	2.000001000999999945e-03
1.257071401178836978e-01	1.000000000000000021e-03	1.000999999999999937e-03	1.001000000000000030e-06	1.000999999999999955e-09	1.000000001001000085e-03	1.001000000001001089e-03	1.001000000001001011e-06	2.000001000999999945e-03
1.277972529456019579e-01	2.000000000000000042e-03	1.001999999999999853e-03	1.002000000000000105e-06	1.002000000000000055e-09	1.000000001002000153e-03	1.001000000001002173e-03	1.001000000001002070e-06	3.000001000999999966e-03
1.298873657733202180e-01	6.000000000000000125e-03	1.005999999999999950e-03	1.006000000000000194e-06	1.006000000000000042e-09	1.000000001006000208e-03	1.001000000001006076e-03	1.001000000001006093e-06	3.000001000999999966e-03
1.319774786010384782e-01	6.000000000000000125e-03	1.005999999999999950e-03	1.006000000000000194e-06	1.006000000000000042e-09	1.000000001006000208e-03	1.001000000001006076e-03	1.001000000001006093e-06	3.000001000999999966e-03
1.340675914287567105e-01	1.000000000000000021e-02	1.010000000000000047e-03	1.010000000000000283e-06	1.010000000000000028e-09	1.000000001010000264e-03	1.001000000001009979e-03	1.001001000000000928e-03	3.001001001000000099e-03
1.361577042564749707e-01	1.200000000000000025e-02	1.012000000000000096e-03	1.012000000000000221e-06	1.012000000000000021e-09	1.000000001012000183e-03	1.001000000001011931e-03	1.001001000000000928e-03	4.001001001000000119e-03
1.382478170841932308e-01	1.200000000000000025e-02	1.012000000000000096e-03	1.012000000000000221e-06	1.012000000000000021e-09	1.000000001012000183e-03	1.001000000001011931e-03	1.001001000000000928e-03	4.001001001000000119e-03
1.403379299119114909e-01	1.200000000000000025e-02	1.012000000000000096e-03	2.001011999999999930e-03	2.001011999999999892e-06	1.000002001012000215e-03	2.001000002001011944e-03	1.002001000002000980e-03	4.001002001000002195e-03
1.424280427396297510e-01	1.400000000000000029e-02	1.014000000000000144e-03	3.001013999999999765e-03	3.001013999999999691e-06	1.000003001014000258e-03	3.001000003001014129e-03	1.003001000003000964e-03	4.001003001000003403e-03
1.445181555673480112e-01	1.700000000000000122e-02	1.017000000000000109e-03	4.001016999999999942e-03	4.001016999999999305e-06	1.000004001017000153e-03	3.001000004001017161e-03	1.003001000004001032e-03	4.001003001000004271e-03
1.466082683950662435e-01	1.800000000000000211e-02	1.018000000000000025e-03	4.001018000000000283e-03	2.004001017999999974e-03	1.002004001018000053e-03	4.001002004001018297e-03	3.004001002004001199e-03	4.003004001002004146e-03
1.486983812227845037e-01	2.300000000000000308e-02	1.023000000000000038e-03	5.001023000000000274e-03	2.005001023000000087e-03	1.002005001023000084e-03	5.001002005001023085e-03	3.005001002005001400e-03	7.003005001002005417e-03
1.507884940505027638e-01	2.400000000000000397e-02	2.023999999999999758e-03	7.002024000000000789e-03	3.007002023999999843e-03	1.003007002024000095e-03	6.001003007002024374e-03	3.006001003007002532e-03	8.003006001003006714e-03
1.528786068782210239e-01	2.800000000000000405e-02	4.028000000000000330e-03	8.004027999999999837e-03	1.100800402799999994e-02	1.011008004028000028e-03	7.001011008004028556e-03	5.007001011008004043e-03	1.000500700101100704e-02
1.549687197059392840e-01	3.400000000000000244e-02	5.034000000000000280e-03	1.000503399999999946e-02	1.901000503400000069e-02	2.019010005034000028e-03	1.100201901000503503e-02	6.011002019010005040e-03	1.400601100201900873e-02
1.570588325336575442e-01	3.600000000000000422e-02	7.036000000000000587e-03	1.300703599999999960e-02	2.301300703600000011e-02	2.023013007035999976e-03	1.300202301300703786e-02	6.013002023013007229e-03	1.800601300202301150e-02
1.591489453613758043e-01	4.800000000000000100e-02	9.048000000000000487e-03	1.700904799999999883e-02	3.001700904800000055e-02	2.030017009048000042e-03	2.200203001700904923e-02	8.022002030017010010e-03	2.400802200203001543e-02
1.612390581890940644e-01	5.999999999999999778e-02	1.406000000000000132e-02	2.201405999999999849e-02	3.902201405999999873e-02	2.039022014059999836e-03	3.700203902201405770e-02	1.303700203902201545e-02	2.701303700203902189e-02
1.633291710168123245e-01	6.899999999999999190e-02	1.606899999999999995e-02	2.601606899999999931e-02	4.502601606900000220e-02	2.045026016068999999e-03	4.200204502601606604e-02	1.504200204502601813e-02	2.901504200204502518e-02
1.654192838445305846e-01	8.899999999999999578e-02	2.608900000000000108e-02	3.802608899999999903e-02	6.403802608899999971e-02	4.064038026088999736e-03	5.500406403802608757e-02	2.205500406403802793e-02	3.802205500406403982e-02
1.675093966722488448e-01	1.139999999999999902e-01	3.211400000000000365e-02	5.103211400000000342e-02	8.705103211400000429e-02	6.087051032113999401e-03	8.100608705103211349e-02	4.008100608705103540e-02	4.204008100608705445e-02
1.695995094999671049e-01	1.270000000000000018e-01	3.712700000000000722e-02	6.403712699999999924e-02	9.606403712700001263e-02	6.096064037126999388e-03	9.800609606403712371e-02	4.809800609606404431e-02	4.804809800609606552e-02
1.716896223276853650e-01	1.509999999999999953e-01	4.615100000000001146e-02	8.804615100000000305e-02	1.200880461510000219e-01	8.120088046150998953e-03	1.230081200880461523e-01	6.312300812008805884e-02	6.006312300812009092e-02
1.737797351554036251e-01	1.739999999999999880e-01	6.717400000000001148e-02	1.190671739999999978e-01	1.521190671740000333e-01	1.615211906717399851e-02	1.520161521190671883e-01	7.815201615211908592e-02	7.307815201615211476e-02
1.758698479831218853e-01	1.869999999999999996e-01	7.718700000000000561e-02	1.430771869999999946e-01	1.651430771870000258e-01	2.216514307718699811e-02	1.670221651430771892e-01	9.016702216514309309e-02	8.409016702216513817e-02
1.779599608108401454e-01	2.119999999999999940e-01	9.921200000000000851e-02	1.770992120000000059e-01	2.051770992120000303e-01	2.720517709921199678e-02	2.010272051770992108e-01	1.122010272051771063e-01	1.051122010272051710e-01
1.800500736385584055e-01	2.349999999999999867e-01	1.152350000000000041e-01	2.061152350000000077e-01	2.562061152350000315e-01	3.325620611523499859e-02	2.400332562061152364e-01	1.362400332562061223e-01	1.351362400332561942e-01
1.821401864662766656e-01	2.530000000000000027e-01	1.232530000000000014e-01	2.251232530000000231e-01	2.782251232530000284e-01	3.827822512325299714e-02	2.620382782251232667e-01	1.462620382782251205e-01	1.501462620382782165e-01
1.842302992939948980e-01	2.870000000000000329e-01	1.492870000000000030e-01	2.651492870000000113e-01	3.242651492870000096e-01	5.332426514928699512e-02	3.150533242651493149e-01	1.813150533242651463e-01	1.841813150533242460e-01
1.863204121217131581e-01	3.180000000000000604e-01	1.783180000000000043e-01	2.991783179999999986e-01	3.802991783180000307e-01	7.738029917831799886e-02	3.570773802991783485e-01	2.233570773802991682e-01	2.192233570773802764e-01
1.884105249494314183e-01	3.360000000000000764e-01	1.983360000000000123e-01	3.091983360000000181e-01	4.133091983360000499e-01	8.841330919833599589e-02	3.900884133091983563e-01	2.393900884133091933e-01	2.372393900884132711e-01
1.905006377771496784e-01	3.640000000000001013e-01	2.293640000000000123e-01	3.432293640000000368e-01	4.713432293640000270e-01	1.144713432293640032e-01	4.441144713432294000e-01	2.794441144713432079e-01	2.672794441144712985e-01
1.925907506048679385e-01	3.950000000000001288e-01	2.603949999999999876e-01	3.782603950000000270e-01	5.103782603950000052e-01	1.425103782603950042e-01	4.951425103782604031e-01	3.344951425103782627e-01	3.153344951425103293e-01
1.946808634325861986e-01	4.130000000000001448e-01	2.794129999999999669e-01	3.912794130000000203e-01	5.293912794130000155e-01	1.575293912794130113e-01	5.281575293912794677e-01	3.595281575293912679e-01	3.403595281575293452e-01
1.967709762603044588e-01	4.460000000000001741e-01	3.084459999999999424e-01	4.093084460000000480e-01	5.784093084460000256e-01	1.865784093084460193e-01	5.871865784093085461e-01	4.095871865784093124e-01	3.744095871865783520e-01
1.988610890880227189e-01	4.860000000000001541e-01	3.354859999999999509e-01	4.393354860000000528e-01	6.074393354860000427e-01	2.246074393354860199e-01	6.572246074393356396e-01	4.696572246074393608e-01	4.474696572246074089e-01
2.009512019157409790e-01	5.050000000000001155e-01	3.565049999999999608e-01	4.493565050000000727e-01	6.184493565049999919e-01	2.486184493565050113e-01	6.812486184493566910e-01	4.916812486184493625e-01	4.744916812486184021e-01
2.030413147434592391e-01	5.310000000000001386e-01	3.895309999999999606e-01	4.633895310000000767e-01	6.534633895310000273e-01	2.956534633895310238e-01	7.462956534633897743e-01	5.537462956534633385e-01	5.375537462956534451e-01
2.051314275711774993e-01	5.600000000000001643e-01	4.275599999999999401e-01	4.894275600000000948e-01	6.794894275600000810e-01	3.376794894275600423e-01	7.943376794894277948e-01	5.997943376794894199e-01	5.875997943376795041e-01
2.072215403988957316e-01	5.710000000000001741e-01	4.405709999999999349e-01	5.084405710000000633e-01	6.975084405710000324e-01	3.696975084405710321e-01	8.203696975084407983e-01	6.378203696975084380e-01	6.176378203696974989e-01
2.093116532266139918e-01	5.900000000000001910e-01	4.615899999999999448e-01	5.374615900000000446e-01	7.335374615899999950e-01	4.107335374615900259e-01	8.674107335374617866e-01	6.988674107335374197e-01	6.726988674107334809e-01
2.114017660543322519e-01	6.180000000000002158e-01	5.046179999999999000e-01	5.655046180000000700e-01	7.615655046179999887e-01	4.557615655046180492e-01	9.034557615655047780e-01	7.619034557615654846e-01	7.337619034557615327e-01
2.134918788820505120e-01	6.360000000000002318e-01	5.196359999999998758e-01	5.885196360000000126e-01	7.795885196359999547e-01	4.747795885196360310e-01	9.134747795885197474e-01	7.899134747795885092e-01	7.637899134747795360e-01
2.155819917097687721e-01	6.630000000000002558e-01	5.606629999999999114e-01	6.245606630000000159e-01	8.216245606629999365e-01	5.028216245606630386e-01	9.465028216245607862e-01	8.359465028216245264e-01	8.118359465028215372e-01
2.176721045374870322e-01	6.970000000000002860e-01	5.896969999999999157e-01	6.665896970000000366e-01	8.606665896969999396e-01	5.378606665896970007e-01	9.645378606665898635e-01	8.759645378606665256e-01	8.468759645378606260e-01
2.197622173652052924e-01	7.110000000000002984e-01	6.077109999999998902e-01	6.846077110000000632e-01	8.816846077109999902e-01	5.628816846077110414e-01	9.715628816846079152e-01	9.079715628816845685e-01	8.769079715628816940e-01
2.218523301929235525e-01	7.420000000000003260e-01	6.387419999999999209e-01	7.366387420000000130e-01	9.157366387419999532e-01	5.859157366387420796e-01	9.805859157366390022e-01	9.329805859157366266e-01	9.139329805859157663e-01
2.239424430206418126e-01	7.700000000000003508e-01	6.667699999999998628e-01	7.876667699999999606e-01	9.477876667699999258e-01	6.269477876667700622e-01	9.866269477876670191e-01	9.539866269477876859e-01	9.399539866269478461e-01
2.260325558483600727e-01	7.900000000000003686e-01	6.837899999999998979e-01	8.066837900000000117e-01	9.578066837899998909e-01	6.419578066837900998e-01	9.906419578066840703e-01	9.599906419578067007e-01	9.559599906419579129e-01
2.281226686760783329e-01	8.380000000000004112e-01	7.178379999999998651e-01	8.497178380000000031e-01	9.768497178379998980e-01	6.739768497178381113e-01	9.956739768497181453e-01	9.769956739768497211e-01	9.769769956739770000e-01
2.302127815037965930e-01	8.820000000000004503e-01	7.568819999999998327e-01	8.927568820000000294e-01	9.908927568819998477e-01	7.179908927568821042e-01	9.987179908927571459e-01	9.849987179908927803e-01	9.889849987179910595e-01
2.323028943315148531e-01	9.020000000000004681e-01	7.699019999999998642e-01	9.117699020000000765e-01	9.949117699019998096e-01	7.349949117699020595e-01	9.997349949117702028e-01	9.899997349949117842e-01	9.959899997349950240e-01
2.343930071592330855e-01	9.380000000000005000e-01	8.079379999999998230e-01	9.428079380000000675e-01	9.989428079379998326e-01	7.769989428079380200e-01	1.000776998942808138e+00	9.950007769989428486e-01	9.979950007769990972e-01
2.364831199869513456e-01	9.610000000000005205e-01	8.529609999999998582e-01	9.658529610000000654e-01	1.000965852960999936e+00	8.120009658529609986e-01	1.000812000965853210e+00	9.970008120009659081e-01	9.989970008120011569e-01
2.385732328146696057e-01	9.690000000000005276e-01	8.779689999999998884e-01	9.728779690000001201e-01	1.000972877968999919e+00	8.360009728779690397e-01	1.000836000972878281e+00	9.980008360009728907e-01	9.989980008360012098e-01
2.406633456423878659e-01	9.830000000000005400e-01	9.019829999999998682e-01	9.859019830000000928e-01	1.000985901982999859e+00	8.810009859019830580e-01	1.000881000985902380e+00	1.000000881000985942e+00	1.000000000881001272e+00
2.427534584701061260e-01	9.930000000000005489e-01	9.359929999999998529e-01	9.949359930000001295e-01	1.000994935992999935e+00	9.070009949359930657e-01	1.000907000994936347e+00	1.001000907000994866e+00	1.001001000907001171e+00
2.448435712978243861e-01	9.950000000000005507e-01	9.529949999999998145e-01	9.969529950000001195e-01	1.000996952995000022e+00	9.180009969529950853e-01	1.000918000996953383e+00	1.001000918000996887e+00	1.001001000918001260e+00
2.469336841255426462e-01	9.980000000000005533e-01	9.669979999999998022e-01	9.989669980000001059e-01	1.000998966997999950e+00	9.460009989669980746e-01	1.000946000998967467e+00	1.001000946000998981e+00	1.001001000946001307e+00
2.490237969532609064e-01	9.980000000000005533e-01	9.769979999999998110e-01	9.999769980000000613e-01	1.000999976998000029e+00	9.680009999769980666e-01	1.000968000999977514e+00	1.001000968000999913e+00	1.001001000968001264e+00
2.511139097809791387e-01	9.990000000000005542e-01	9.829989999999998451e-01	9.999829990000000945e-01	1.000999982998999949e+00	9.730009999829990486e-01	1.000973000999983542e+00	1.001000973000999883e+00	1.001001000973001265e+00
2.532040226086974544e-01	1.000000000000000444e+00	9.939999999999998836e-01	1.000994000000000161e+00	1.001000993999999977e+00	9.870010009940000106e-01	1.000987001000994470e+00	1.001000987001000819e+00	1.001001000987001177e+00
2.552941354364156590e-01	1.000000000000000444e+00	9.989999999999998881e-01	1.000999000000000194e+00	1.001000998999999947e+00	9.890010009990000128e-01	1.000989001000999412e+00	1.001000989001000763e+00	1.001001000989001133e+00
2.573842482641339746e-01	1.000000000000000444e+00	9.989999999999998881e-01	1.000999000000000194e+00	1.001000998999999947e+00	9.950010009990000182e-01	1.000995001000999363e+00	1.001000995001000815e+00	1.001001000995001222e+00
2.594743610918521792e-01	1.000000000000000444e+00	9.999999999999998890e-01	1.001000000000000112e+00	1.001001000000000030e+00	9.970010009999999978e-01	1.000997001001000308e+00	1.001000997001000759e+00	1.001001000997001178e+00
2.615644739195704394e-01	1.000000000000000444e+00	9.999999999999998890e-01	1.001000000000000112e+00	1.001001000000000030e+00	9.970010009999999978e-01	1.000997001001000308e+00	1.001000997001000759e+00	1.001001000997001178e+00
2.636545867472886995e-01	1.000000000000000444e+00	9.999999999999998890e-01	1.001000000000000112e+00	1.001001000000000030e+00	9.970010009999999978e-01	1.000997001001000308e+00	1.001000997001000759e+00	1.001001000997001178e+00
2.657446995750069596e-01	1.000000000000000444e+00	1.000999999999999890e+00	1.001001000000000030e+00	1.001001001000000112e+00	1.000001001001000089e+00	1.001000001001001394e+00	1.001001000001000785e+00	1.001001001000001223e+00
2.678348124027252197e-01	1.000000000000000444e+00	1.000999999999999890e+00	1.001001000000000030e+00	1.001001001000000112e+00	1.000001001001000089e+00	1.001000001001001394e+00	1.001001000001000785e+00	1.001001001000001223e+00
2.699249252304434799e-01	1.000000000000000444e+00	1.000999999999999890e+00	1.001001000000000030e+00	1.001001001000000112e+00	1.001001001000999979e+00	1.001001001001001312e+00	1.001001001001000867e+00	1.001001001001001312e+00


==> fig/har/cdfs/multiple_attackers/cdf_projected_0.2.txt <==
0.000000000000000000e+00
9.999999999999996833e-16
9.999999999999996833e-16
9.999999999999996833e-16
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000000999999604e-15
1.000000001000999683e-15
1.000000001000999683e-15
1.001000000001000005e-03
2.002000001000999937e-03
2.002000001000999937e-03
3.003000001001000091e-03
3.003000001001000091e-03
3.003000001001000091e-03
3.003001001000999998e-03
4.004001001000999718e-03
4.004001001000999718e-03
4.004001002001000148e-03
4.004001003001000578e-03
4.004001003001000578e-03
4.004003004001002557e-03
7.007003005001002580e-03
8.008003006001003163e-03
1.001000500700101152e-02
1.401400601100201947e-02
1.801800601300202267e-02
2.402400802200202815e-02
2.702701303700203589e-02
2.902901504200204250e-02
3.803802205500406153e-02
4.204204008100608653e-02
4.804804809800609922e-02
6.006006312300812833e-02
7.307307815201616319e-02
8.408409016702217409e-02
1.051051122010272093e-01
1.351351362400332601e-01
1.501501462620382921e-01
1.841841813150533469e-01
2.192192233570774140e-01
2.372372393900884502e-01
2.672672794441144917e-01
3.153153344951425407e-01
3.403403595281575544e-01
3.743744095871865962e-01
4.474474696572245946e-01
4.744744916812486113e-01
5.375375537462956377e-01
5.875875997943376117e-01
6.176176378203696027e-01
6.726726988674106567e-01
7.337337619034556280e-01
7.637637899134746000e-01
8.118118359465026357e-01
8.468468759645376709e-01
8.768769079715627024e-01
9.139139329805857637e-01
9.399399539866267750e-01
9.559559599906417571e-01
9.769769769956737626e-01
9.889889849987177906e-01
9.959959899997348209e-01
9.979979950007767941e-01
9.989989970008118503e-01
9.989989980008358028e-01
1.000000000000880851e+00
1.001001001000906943e+00
1.001001001000918045e+00
1.001001001000946022e+00
1.001001001000968005e+00
1.001001001000973112e+00
1.001001001000987101e+00
1.001001001000989099e+00
1.001001001000995094e+00
1.001001001000997093e+00
1.001001001000997093e+00
1.001001001000997093e+00
1.001001001001000201e+00
1.001001001001000201e+00
1.001001001001001312e+00


==> fig/har/cdfs/multiple_attackers/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
2.000000000000000042e-03
5.000000000000000104e-03
6.000000000000000125e-03
9.000000000000001055e-03
1.100000000000000110e-02
1.200000000000000025e-02
1.200000000000000025e-02
1.200000000000000025e-02
1.400000000000000029e-02
1.800000000000000211e-02
1.800000000000000211e-02
2.300000000000000308e-02
2.400000000000000397e-02
2.800000000000000405e-02
3.400000000000000244e-02
3.600000000000000422e-02
4.800000000000000100e-02
5.800000000000000294e-02
6.900000000000000577e-02
8.900000000000000966e-02
9.700000000000000289e-02
1.270000000000000018e-01
1.360000000000000098e-01
1.590000000000000024e-01
1.739999999999999880e-01
1.989999999999999825e-01
2.259999999999999787e-01
2.349999999999999867e-01
2.700000000000000178e-01
2.870000000000000329e-01
3.180000000000000604e-01
3.360000000000000764e-01
3.640000000000001013e-01
3.950000000000001288e-01
4.130000000000001448e-01
4.460000000000001741e-01
4.670000000000001927e-01
5.050000000000002265e-01
5.310000000000002496e-01
5.420000000000002593e-01
5.710000000000002851e-01
5.770000000000002904e-01
6.090000000000003189e-01
6.180000000000003268e-01
6.480000000000003535e-01
6.820000000000003837e-01
6.970000000000003970e-01
7.270000000000004237e-01
7.420000000000004370e-01
7.700000000000004619e-01
7.900000000000004796e-01
8.380000000000005222e-01
8.820000000000005613e-01
9.020000000000005791e-01
9.380000000000006111e-01
9.540000000000006253e-01
9.690000000000006386e-01
9.830000000000006510e-01
9.880000000000006555e-01
9.950000000000006617e-01
9.970000000000006635e-01
9.980000000000006644e-01
9.980000000000006644e-01
9.990000000000006652e-01
1.000000000000000666e+00
1.000000000000000666e+00
1.000000000000000666e+00
1.000000000000000666e+00
1.000000000000000666e+00
1.000000000000000666e+00


==> fig/har/cdfs/multiple_attackers/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
1.000000000000000021e-03
2.000000000000000042e-03
4.000000000000000083e-03
5.000000000000000104e-03
7.000000000000000146e-03
9.000000000000001055e-03
1.100000000000000110e-02
1.600000000000000033e-02
2.600000000000000228e-02
2.900000000000000147e-02
3.700000000000000511e-02
4.100000000000000866e-02
5.600000000000000810e-02
6.700000000000000400e-02
8.600000000000000699e-02
1.070000000000000118e-01
1.150000000000000189e-01
1.340000000000000080e-01
1.490000000000000213e-01
1.780000000000000193e-01
1.980000000000000093e-01
2.290000000000000091e-01
2.600000000000000089e-01
2.790000000000000258e-01
3.080000000000000515e-01
3.210000000000000631e-01
3.560000000000000941e-01
3.890000000000001235e-01
4.100000000000001421e-01
4.400000000000001688e-01
4.540000000000001812e-01
4.830000000000002069e-01
5.040000000000002256e-01
5.440000000000002611e-01
5.720000000000002860e-01
5.890000000000003011e-01
6.210000000000003295e-01
6.380000000000003446e-01
6.660000000000003695e-01
6.830000000000003846e-01
7.170000000000004148e-01
7.560000000000004494e-01
7.690000000000004610e-01
8.070000000000004947e-01
8.320000000000005169e-01
8.770000000000005569e-01
9.010000000000005782e-01
9.170000000000005924e-01
9.520000000000006235e-01
9.580000000000006288e-01
9.700000000000006395e-01
9.760000000000006448e-01
9.900000000000006573e-01
9.970000000000006635e-01
9.980000000000006644e-01
9.990000000000006652e-01
9.990000000000006652e-01
9.990000000000006652e-01
1.000000000000000666e+00


==> fig/har/cdfs/multiple_attackers/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har.ps"
set size 0.29,0.35
set xrange [0.1:0.3]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.1,0.05,0.3
set ytics 0,0.2,1.1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "Attack success rate" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "CR = 0.1" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "CR = 0.2" w lines lc rgb "blue" lw 3,\
    "cdf_plot_data.txt" using 1:4 title "CR = 0.3" w lines lc rgb "green" lw 3,\
    "cdf_plot_data.txt" using 1:5 title "CR = 0.4" w lines lc rgb "yellow" lw 3
    


set output
reset

==> fig/har/cdfs/multiple_attackers/privacyattacker_1000_.csv <==
1.914893686771392822e-01,1.409469366073608398e+00,2.123060542200000000e+10
1.964956223964691162e-01,1.448251247406005859e+00,1.342816245500000000e+10
2.615769803524017334e-01,1.333453178405761719e+00,1.917267495500000000e+10
2.152690887451171875e-01,1.387832164764404297e+00,6.661359535300000000e+10
2.565707266330718994e-01,1.318348407745361328e+00,3.482774397900000000e+10
2.453066408634185791e-01,1.339444160461425781e+00,9.043035380900000000e+10
2.040050029754638672e-01,1.442152738571166992e+00,9.837529299500000000e+10
2.377972453832626343e-01,1.353891730308532715e+00,4.085053830000000000e+10
2.002503126859664917e-01,1.423069953918457031e+00,4.968189208000000000e+09
2.352941185235977173e-01,1.364728927612304688e+00,1.961124862300000000e+10
1.814768463373184204e-01,1.447981715202331543e+00,6.045738324900000000e+10
1.939924955368041992e-01,1.399286270141601562e+00,6.620826967300000000e+10
2.290363013744354248e-01,1.375975012779235840e+00,2.197679357200000000e+10
2.202753424644470215e-01,1.343747854232788086e+00,2.369475513200000000e+10
2.465582042932510376e-01,1.347199678421020508e+00,1.686317167000000000e+10
2.077597081661224365e-01,1.392911791801452637e+00,5.184424187000000000e+09
2.315394282341003418e-01,1.332541346549987793e+00,9.998420086200000000e+10
2.052565813064575195e-01,1.395194888114929199e+00,8.285623117500000000e+10
1.839799731969833374e-01,1.438574790954589844e+00,9.742668206200000000e+10
2.352941185235977173e-01,1.345974326133728027e+00,3.544016318700000000e+10
2.352941185235977173e-01,1.364424109458923340e+00,2.016562251400000000e+10
2.265331745147705078e-01,1.334283590316772461e+00,1.257276924400000000e+10
2.152690887451171875e-01,1.425396203994750977e+00,7.369324022900000000e+10
2.277847379446029663e-01,1.363377809524536133e+00,1.071973576000000000e+10
1.927409321069717407e-01,1.441994428634643555e+00,3.781130194200000000e+10
1.714643388986587524e-01,1.460896730422973633e+00,9.750360999200000000e+10
2.377972453832626343e-01,1.349847674369812012e+00,4.309495626300000000e+10
2.277847379446029663e-01,1.365794539451599121e+00,1.350539593100000000e+10
1.889862418174743652e-01,1.456111192703247070e+00,2.423347803200000000e+10
2.265331745147705078e-01,1.338588953018188477e+00,8.405206054400000000e+10
1.952440589666366577e-01,1.395127773284912109e+00,1.578635483400000000e+10
1.889862418174743652e-01,1.405845880508422852e+00,7.619511935000000000e+10
2.127659618854522705e-01,1.410545587539672852e+00,5.013940644100000000e+10
1.727159023284912109e-01,1.468567609786987305e+00,7.247905496500000000e+10
2.290363013744354248e-01,1.345307350158691406e+00,3.091445500500000000e+10
2.403003871440887451e-01,1.333596706390380859e+00,8.696851294000000000e+10
2.277847379446029663e-01,1.431341052055358887e+00,4.869321215800000000e+10
2.352941185235977173e-01,1.345991134643554688e+00,3.016993698000000000e+09
1.839799731969833374e-01,1.451359629631042480e+00,8.496567695500000000e+10
1.864831000566482544e-01,1.457172274589538574e+00,4.887496729900000000e+10
1.889862418174743652e-01,1.438305258750915527e+00,1.042613325500000000e+10
1.839799731969833374e-01,1.456484556198120117e+00,2.531238485900000000e+10
2.453066408634185791e-01,1.348766684532165527e+00,9.044338864500000000e+10
2.302878648042678833e-01,1.346538782119750977e+00,9.540530363500000000e+10
2.227784842252731323e-01,1.393094539642333984e+00,5.140604045600000000e+10
2.115143984556198120e-01,1.390029311180114746e+00,3.019609025600000000e+10
1.989987492561340332e-01,1.434101462364196777e+00,6.342559268100000000e+10
1.927409321069717407e-01,1.427840590476989746e+00,8.519554940600000000e+10
2.327909916639328003e-01,1.331099867820739746e+00,3.518089567600000000e+10
1.864831000566482544e-01,1.422915935516357422e+00,7.638166670100000000e+10
2.152690887451171875e-01,1.405359029769897461e+00,5.543985317400000000e+10
2.265331745147705078e-01,1.391455650329589844e+00,1.743914362300000000e+10
1.964956223964691162e-01,1.409286499023437500e+00,1.565556391800000000e+10
2.352941185235977173e-01,1.356833815574645996e+00,6.420414973300000000e+10
2.015018761157989502e-01,1.388327598571777344e+00,8.766896910000000000e+09
2.115143984556198120e-01,1.370218157768249512e+00,5.117479380400000000e+10
2.340425550937652588e-01,1.359653234481811523e+00,9.984983851000000000e+09
2.340425550937652588e-01,1.333933234214782715e+00,8.264618161900000000e+10
1.827284097671508789e-01,1.426209688186645508e+00,6.738424021200000000e+10
2.052565813064575195e-01,1.393059015274047852e+00,7.736457705100000000e+10
2.290363013744354248e-01,1.356180906295776367e+00,9.314968965600000000e+10
1.989987492561340332e-01,1.459423303604125977e+00,2.639310571500000000e+10
2.102628350257873535e-01,1.414029598236083984e+00,8.718689090400000000e+10
2.202753424644470215e-01,1.404607295989990234e+00,4.550565619000000000e+10
2.352941185235977173e-01,1.339127898216247559e+00,9.138620322500000000e+10
2.252816110849380493e-01,1.357246637344360352e+00,1.956078246300000000e+10
2.252816110849380493e-01,1.350813388824462891e+00,7.561281749900000000e+10
2.327909916639328003e-01,1.359554052352905273e+00,4.736399528300000000e+10
2.215269058942794800e-01,1.370841860771179199e+00,7.995245833800000000e+10
2.040050029754638672e-01,1.431550264358520508e+00,2.720038657900000000e+10
2.165206521749496460e-01,1.379645705223083496e+00,8.967461945000000000e+10
2.077597081661224365e-01,1.406178474426269531e+00,7.552721583000000000e+09
2.365456819534301758e-01,1.334972381591796875e+00,9.704677857000000000e+09
2.265331745147705078e-01,1.343028903007507324e+00,4.525347560900000000e+10
2.090112715959548950e-01,1.401658058166503906e+00,6.195864531000000000e+10
1.727159023284912109e-01,1.443258643150329590e+00,4.246605952400000000e+10
2.227784842252731323e-01,1.388479113578796387e+00,5.477787542400000000e+10
2.065081447362899780e-01,1.409565806388854980e+00,1.365851372800000000e+10
1.927409321069717407e-01,1.415880203247070312e+00,2.705888813900000000e+10
2.453066408634185791e-01,1.340159654617309570e+00,5.959569820200000000e+10
1.989987492561340332e-01,1.387515425682067871e+00,4.980228890700000000e+10
2.152690887451171875e-01,1.388909578323364258e+00,7.311004615000000000e+10
1.889862418174743652e-01,1.414990901947021484e+00,8.637775318200000000e+10
2.403003871440887451e-01,1.337133288383483887e+00,1.677911047600000000e+10
1.914893686771392822e-01,1.420922756195068359e+00,1.078302229700000000e+10
2.290363013744354248e-01,1.373647570610046387e+00,1.705298372800000000e+10
2.377972453832626343e-01,1.349672079086303711e+00,7.620543682100000000e+10
1.852315366268157959e-01,1.512391924858093262e+00,7.262461625000000000e+10
2.077597081661224365e-01,1.397157430648803711e+00,8.377539820200000000e+10
2.302878648042678833e-01,1.331262946128845215e+00,8.115485686300000000e+10
2.540675997734069824e-01,1.358584761619567871e+00,1.417756214500000000e+10
2.015018761157989502e-01,1.436200022697448730e+00,4.838106790900000000e+10
2.040050029754638672e-01,1.404170274734497070e+00,3.845664186000000000e+10
1.989987492561340332e-01,1.421042442321777344e+00,9.298391910700000000e+10
2.165206521749496460e-01,1.385365724563598633e+00,2.560610277700000000e+10
2.365456819534301758e-01,1.328326940536499023e+00,3.481885296300000000e+10
1.852315366268157959e-01,1.391876697540283203e+00,7.033212432200000000e+10
1.864831000566482544e-01,1.441878557205200195e+00,7.578780634000000000e+10
1.927409321069717407e-01,1.451712608337402344e+00,6.758525397800000000e+10
2.165206521749496460e-01,1.399569392204284668e+00,3.296993093500000000e+10
2.365456819534301758e-01,1.332472085952758789e+00,7.770373799800000000e+10
1.977471858263015747e-01,1.426016330718994141e+00,8.893297699000000000e+09
2.002503126859664917e-01,1.477880239486694336e+00,2.449646133000000000e+09
2.202753424644470215e-01,1.385668158531188965e+00,5.299575714400000000e+10
2.440550774335861206e-01,1.345346212387084961e+00,8.141579878800000000e+10
2.190237790346145630e-01,1.396011710166931152e+00,2.168367326300000000e+10
1.877346783876419067e-01,1.410485744476318359e+00,8.324500719000000000e+09
2.315394282341003418e-01,1.329154253005981445e+00,4.590206875600000000e+10
1.989987492561340332e-01,1.422760486602783203e+00,1.640991691500000000e+10
1.902378052473068237e-01,1.399933099746704102e+00,3.180226639000000000e+10
2.440550774335861206e-01,1.345690011978149414e+00,8.317007668000000000e+10
1.877346783876419067e-01,1.442915439605712891e+00,5.822306835400000000e+10
1.789737194776535034e-01,1.456726312637329102e+00,1.821493286400000000e+10
2.027534395456314087e-01,1.435614585876464844e+00,3.515138735300000000e+10
1.814768463373184204e-01,1.538036108016967773e+00,7.773716079800000000e+10
2.265331745147705078e-01,1.326468348503112793e+00,6.773650396800000000e+10
1.889862418174743652e-01,1.503301620483398438e+00,1.492778719000000000e+09
1.914893686771392822e-01,1.499109506607055664e+00,1.343895597700000000e+10
1.977471858263015747e-01,1.414020419120788574e+00,8.766724539700000000e+10
1.852315366268157959e-01,1.414757132530212402e+00,7.731951680300000000e+10
2.428035140037536621e-01,1.348802924156188965e+00,7.392189435000000000e+10
2.065081447362899780e-01,1.382942438125610352e+00,7.848463206000000000e+10
2.365456819534301758e-01,1.343281507492065430e+00,2.298440245500000000e+10
2.127659618854522705e-01,1.412565231323242188e+00,6.315083353700000000e+10
2.340425550937652588e-01,1.386856079101562500e+00,8.142213039100000000e+10
2.290363013744354248e-01,1.339217424392700195e+00,7.204175492600000000e+10
2.090112715959548950e-01,1.364512324333190918e+00,6.452185388900000000e+10
2.077597081661224365e-01,1.416409492492675781e+00,6.277852751900000000e+10
1.964956223964691162e-01,1.385030746459960938e+00,3.977911146900000000e+10
2.040050029754638672e-01,1.406696319580078125e+00,4.087310593900000000e+10
2.202753424644470215e-01,1.399390101432800293e+00,8.736183738000000000e+10
2.415519505739212036e-01,1.335820078849792480e+00,4.897761561300000000e+10
2.052565813064575195e-01,1.403025031089782715e+00,4.210290247500000000e+10
2.027534395456314087e-01,1.392132759094238281e+00,9.402025233000000000e+10
2.165206521749496460e-01,1.394572973251342773e+00,3.314829427600000000e+10
1.839799731969833374e-01,1.474256992340087891e+00,3.468874688800000000e+10
2.377972453832626343e-01,1.350046157836914062e+00,7.520851567500000000e+10
2.440550774335861206e-01,1.339903831481933594e+00,8.334424913000000000e+10
2.127659618854522705e-01,1.399263143539428711e+00,8.345947108700000000e+10
2.027534395456314087e-01,1.411550402641296387e+00,1.243487698200000000e+10
2.065081447362899780e-01,1.356240630149841309e+00,5.639386234000000000e+09
2.240300476551055908e-01,1.372140169143676758e+00,1.104309927700000000e+10
1.827284097671508789e-01,1.470959901809692383e+00,9.415728577400000000e+10
2.177722156047821045e-01,1.402538657188415527e+00,1.445717078200000000e+10
2.140175253152847290e-01,1.414255857467651367e+00,4.205613569800000000e+10
2.465582042932510376e-01,1.375478267669677734e+00,6.876679307900000000e+10
2.027534395456314087e-01,1.389095783233642578e+00,3.449181653000000000e+09
2.327909916639328003e-01,1.397326350212097168e+00,4.836449851100000000e+10
2.040050029754638672e-01,1.436441183090209961e+00,5.302432136400000000e+10
2.340425550937652588e-01,1.337673425674438477e+00,6.015049119000000000e+09
2.040050029754638672e-01,1.391392946243286133e+00,7.715240165700000000e+10
2.065081447362899780e-01,1.547355532646179199e+00,5.039981375400000000e+10
2.277847379446029663e-01,1.379244804382324219e+00,3.436188426100000000e+10
2.140175253152847290e-01,1.400268554687500000e+00,3.482904360400000000e+10
2.327909916639328003e-01,1.355168700218200684e+00,4.463720040000000000e+08
2.503128945827484131e-01,1.337121963500976562e+00,4.529546294100000000e+10
2.377972453832626343e-01,1.355674624443054199e+00,4.079779602800000000e+10
2.090112715959548950e-01,1.393771648406982422e+00,6.210161146700000000e+10
1.977471858263015747e-01,1.431536555290222168e+00,2.055465727700000000e+10
2.165206521749496460e-01,1.376987695693969727e+00,5.869002404100000000e+10
2.152690887451171875e-01,1.400794744491577148e+00,2.220434527200000000e+10
2.090112715959548950e-01,1.412705421447753906e+00,7.684597985900000000e+10
2.365456819534301758e-01,1.337786436080932617e+00,8.399386600600000000e+10
2.077597081661224365e-01,1.397140860557556152e+00,7.338761116400000000e+10
1.814768463373184204e-01,1.494669914245605469e+00,7.052095368100000000e+10
2.065081447362899780e-01,1.413415789604187012e+00,6.258477348400000000e+10
1.852315366268157959e-01,1.452258944511413574e+00,5.013178626000000000e+10
2.352941185235977173e-01,1.365356206893920898e+00,6.754532240600000000e+10
2.027534395456314087e-01,1.413439750671386719e+00,6.288020221600000000e+10
1.989987492561340332e-01,1.436474800109863281e+00,7.274394663200000000e+10
2.352941185235977173e-01,1.344011664390563965e+00,7.564449058500000000e+10
2.027534395456314087e-01,1.425783157348632812e+00,8.681365649500000000e+10
2.327909916639328003e-01,1.370852351188659668e+00,7.938262719000000000e+10
2.390488088130950928e-01,1.337848663330078125e+00,9.250259720100000000e+10
2.227784842252731323e-01,1.342324137687683105e+00,4.691447817400000000e+10
2.115143984556198120e-01,1.391809463500976562e+00,8.433874883200000000e+10
2.152690887451171875e-01,1.392639160156250000e+00,4.153069043200000000e+10
2.040050029754638672e-01,1.424719095230102539e+00,3.551810531000000000e+10
2.052565813064575195e-01,1.401535987854003906e+00,2.796296090800000000e+10
1.727159023284912109e-01,1.490489482879638672e+00,5.198180394600000000e+10
1.989987492561340332e-01,1.425920724868774414e+00,8.417240001900000000e+10
1.614518165588378906e-01,1.592076182365417480e+00,2.336037397500000000e+10
1.927409321069717407e-01,1.440738081932067871e+00,6.512263996300000000e+10
2.015018761157989502e-01,1.436722636222839355e+00,7.511149414200000000e+10
2.240300476551055908e-01,1.375764131546020508e+00,7.501197008200000000e+10
1.952440589666366577e-01,1.459995627403259277e+00,3.562280286300000000e+10
2.040050029754638672e-01,1.402375102043151855e+00,2.946642117300000000e+10
1.614518165588378906e-01,1.486142992973327637e+00,3.642373191000000000e+10
2.215269058942794800e-01,1.382214307785034180e+00,2.992110856100000000e+10
2.403003871440887451e-01,1.385722041130065918e+00,5.926910401000000000e+10
1.802252829074859619e-01,1.453935623168945312e+00,2.325610693200000000e+10
2.315394282341003418e-01,1.367666006088256836e+00,5.495987645300000000e+10
2.077597081661224365e-01,1.385719776153564453e+00,2.759496050800000000e+10
1.977471858263015747e-01,1.431574821472167969e+00,4.007196012700000000e+10
2.265331745147705078e-01,1.350813627243041992e+00,8.730022206900000000e+10
2.340425550937652588e-01,1.344433784484863281e+00,5.836671290100000000e+10
2.140175253152847290e-01,1.410239577293395996e+00,4.523577282100000000e+10
1.927409321069717407e-01,1.408797979354858398e+00,6.707313652000000000e+09
1.927409321069717407e-01,1.430824756622314453e+00,1.372513328000000000e+09
2.290363013744354248e-01,1.354674339294433594e+00,9.470264218300000000e+10
1.964956223964691162e-01,1.422700285911560059e+00,5.254293282600000000e+10
2.040050029754638672e-01,1.430088758468627930e+00,2.202273493600000000e+10
2.227784842252731323e-01,1.347764015197753906e+00,6.254704781900000000e+10
2.265331745147705078e-01,1.373568534851074219e+00,8.005006774100000000e+10
1.839799731969833374e-01,1.470311164855957031e+00,6.322798629700000000e+10
2.428035140037536621e-01,1.331820249557495117e+00,9.195206233200000000e+10
2.015018761157989502e-01,1.406195044517517090e+00,4.264547193100000000e+10
2.503128945827484131e-01,1.368279457092285156e+00,1.406691970000000000e+10
2.190237790346145630e-01,1.391118526458740234e+00,3.580360117600000000e+10
2.077597081661224365e-01,1.380742907524108887e+00,1.532799314900000000e+10
1.902378052473068237e-01,1.427307486534118652e+00,8.916044922200000000e+10
2.140175253152847290e-01,1.380894184112548828e+00,5.270526785400000000e+10
2.277847379446029663e-01,1.400475382804870605e+00,6.535910584800000000e+10
1.952440589666366577e-01,1.421722292900085449e+00,5.252737794500000000e+10
1.864831000566482544e-01,1.475496053695678711e+00,9.338825934700000000e+10
1.977471858263015747e-01,1.387710094451904297e+00,7.612126708000000000e+09
2.077597081661224365e-01,1.434293627738952637e+00,6.555354488500000000e+10
2.102628350257873535e-01,1.391669750213623047e+00,4.493032324000000000e+09
2.015018761157989502e-01,1.438556909561157227e+00,3.416404856500000000e+10
2.302878648042678833e-01,1.365821361541748047e+00,7.663229911000000000e+10
2.277847379446029663e-01,1.336405158042907715e+00,5.131236693700000000e+10
2.065081447362899780e-01,1.413157463073730469e+00,4.502372719200000000e+10
2.002503126859664917e-01,1.416736364364624023e+00,2.990856392800000000e+10
2.002503126859664917e-01,1.437597990036010742e+00,8.236127584000000000e+09
2.352941185235977173e-01,1.323654890060424805e+00,7.279187286200000000e+10
2.227784842252731323e-01,1.392999410629272461e+00,3.595370289700000000e+10
2.540675997734069824e-01,1.349201202392578125e+00,8.096708861600000000e+10
2.352941185235977173e-01,1.348779678344726562e+00,4.995594713300000000e+10
2.252816110849380493e-01,1.446862101554870605e+00,3.682953410100000000e+10
2.315394282341003418e-01,1.336659431457519531e+00,4.529487617900000000e+10
1.827284097671508789e-01,1.447524309158325195e+00,7.904614255600000000e+10
1.914893686771392822e-01,1.454397439956665039e+00,1.435878860700000000e+10
2.215269058942794800e-01,1.346543312072753906e+00,2.885685922400000000e+10
1.889862418174743652e-01,1.462987303733825684e+00,4.713965014000000000e+10
1.852315366268157959e-01,1.443948268890380859e+00,5.195348947000000000e+10
2.002503126859664917e-01,1.413853168487548828e+00,3.535912649000000000e+09
1.977471858263015747e-01,1.386624813079833984e+00,2.389835182000000000e+09
2.628285288810729980e-01,1.355668425559997559e+00,3.340065902400000000e+10
2.327909916639328003e-01,1.367030143737792969e+00,8.885170510400000000e+10
2.002503126859664917e-01,1.421618819236755371e+00,9.108408458300000000e+10
2.240300476551055908e-01,1.375142097473144531e+00,9.378338922000000000e+10
2.428035140037536621e-01,1.345716476440429688e+00,4.925758764100000000e+10
1.989987492561340332e-01,1.405324935913085938e+00,7.184974772500000000e+10
1.964956223964691162e-01,1.417228102684020996e+00,3.667240031500000000e+10
2.302878648042678833e-01,1.358875036239624023e+00,8.109933078900000000e+10
2.265331745147705078e-01,1.352519989013671875e+00,6.122955284000000000e+10
2.302878648042678833e-01,1.333605051040649414e+00,1.865246954800000000e+10
2.065081447362899780e-01,1.391869425773620605e+00,3.358592379000000000e+09
2.265331745147705078e-01,1.340007066726684570e+00,7.294532090800000000e+10
1.789737194776535034e-01,1.455616474151611328e+00,3.658536341200000000e+10
2.365456819534301758e-01,1.353937387466430664e+00,5.367777575500000000e+10
2.277847379446029663e-01,1.373229384422302246e+00,7.609188528300000000e+10
1.852315366268157959e-01,1.471086502075195312e+00,4.724449110400000000e+10
1.714643388986587524e-01,1.465468406677246094e+00,5.403162383200000000e+10
2.052565813064575195e-01,1.398235559463500977e+00,7.869895271400000000e+10
2.428035140037536621e-01,1.330786347389221191e+00,7.065424107200000000e+10
2.215269058942794800e-01,1.354518175125122070e+00,1.603317175100000000e+10
1.964956223964691162e-01,1.402365922927856445e+00,9.967766100100000000e+10
2.102628350257873535e-01,1.385136365890502930e+00,3.985388351900000000e+10
2.015018761157989502e-01,1.390772819519042969e+00,9.291552743000000000e+09
2.090112715959548950e-01,1.379103064537048340e+00,3.092530065800000000e+10
2.127659618854522705e-01,1.430492639541625977e+00,8.602816221000000000e+09
2.377972453832626343e-01,1.369941473007202148e+00,3.380734805000000000e+09
1.827284097671508789e-01,1.429875135421752930e+00,3.667525088100000000e+10
1.752190291881561279e-01,1.459143877029418945e+00,2.097749783200000000e+10
1.752190291881561279e-01,1.442409038543701172e+00,5.091093139100000000e+10
2.302878648042678833e-01,1.341325640678405762e+00,7.549608767700000000e+10
2.302878648042678833e-01,1.329522728919982910e+00,6.748829471100000000e+10
2.428035140037536621e-01,1.328186511993408203e+00,8.661306481800000000e+10
2.352941185235977173e-01,1.339809417724609375e+00,5.865392713200000000e+10
1.864831000566482544e-01,1.456260919570922852e+00,4.340647658100000000e+10
2.403003871440887451e-01,1.352768898010253906e+00,3.198060549000000000e+09
1.889862418174743652e-01,1.462160825729370117e+00,2.692944538800000000e+10
1.902378052473068237e-01,1.455804228782653809e+00,3.523023807900000000e+10
2.040050029754638672e-01,1.403710722923278809e+00,5.580277764700000000e+10
2.240300476551055908e-01,1.376277446746826172e+00,9.184129314900000000e+10
2.040050029754638672e-01,1.397809505462646484e+00,5.584873121700000000e+10
2.202753424644470215e-01,1.363542556762695312e+00,4.339014295900000000e+10
2.040050029754638672e-01,1.413490056991577148e+00,1.024754257400000000e+10
2.152690887451171875e-01,1.403316497802734375e+00,5.512386293700000000e+10
2.315394282341003418e-01,1.371907234191894531e+00,7.663799852700000000e+10
2.190237790346145630e-01,1.385148882865905762e+00,5.065016771100000000e+10
1.902378052473068237e-01,1.395417094230651855e+00,9.478805599900000000e+10
2.165206521749496460e-01,1.389715909957885742e+00,1.849075668200000000e+10
2.503128945827484131e-01,1.345299124717712402e+00,6.553779247900000000e+10
2.352941185235977173e-01,1.363546371459960938e+00,2.327810167800000000e+10
1.914893686771392822e-01,1.388413429260253906e+00,8.196856335500000000e+10
2.090112715959548950e-01,1.389445543289184570e+00,4.192840409800000000e+10
1.952440589666366577e-01,1.417845249176025391e+00,3.332568940800000000e+10
2.077597081661224365e-01,1.482082247734069824e+00,8.233206171000000000e+09
2.315394282341003418e-01,1.340094923973083496e+00,1.319826321600000000e+10
2.015018761157989502e-01,1.403276443481445312e+00,2.632327698100000000e+10
2.340425550937652588e-01,1.338924765586853027e+00,5.831802953800000000e+10
2.240300476551055908e-01,1.384015917778015137e+00,8.739835296600000000e+10
2.252816110849380493e-01,1.392081022262573242e+00,3.524493200800000000e+10
2.340425550937652588e-01,1.396379351615905762e+00,2.633291715900000000e+10
2.027534395456314087e-01,1.401168346405029297e+00,4.920978337600000000e+10
2.065081447362899780e-01,1.430377364158630371e+00,6.696904579000000000e+10
2.102628350257873535e-01,1.392558336257934570e+00,6.519437590800000000e+10
2.240300476551055908e-01,1.391922950744628906e+00,5.789772493500000000e+10
2.027534395456314087e-01,1.411859869956970215e+00,9.708932341400000000e+10
2.252816110849380493e-01,1.405627727508544922e+00,6.773453801900000000e+10
2.302878648042678833e-01,1.335641384124755859e+00,1.671677532000000000e+10
2.052565813064575195e-01,1.404831647872924805e+00,7.301987062800000000e+10
2.115143984556198120e-01,1.379050016403198242e+00,2.038531807900000000e+10
2.040050029754638672e-01,1.401680350303649902e+00,7.215036432300000000e+10
1.902378052473068237e-01,1.449712514877319336e+00,8.597084389300000000e+10
2.190237790346145630e-01,1.401418685913085938e+00,4.546136073900000000e+10
1.814768463373184204e-01,1.453933000564575195e+00,4.805464269000000000e+09
2.440550774335861206e-01,1.356217861175537109e+00,1.629655703200000000e+10
2.015018761157989502e-01,1.408172965049743652e+00,1.127909760100000000e+10
2.240300476551055908e-01,1.341207742691040039e+00,4.422463462500000000e+10
2.002503126859664917e-01,1.397031068801879883e+00,7.448545863300000000e+10
2.265331745147705078e-01,1.368546962738037109e+00,4.329310423400000000e+10
2.302878648042678833e-01,1.400551080703735352e+00,1.518489011000000000e+09
2.177722156047821045e-01,1.383059859275817871e+00,3.195011665000000000e+10
2.015018761157989502e-01,1.392149209976196289e+00,2.370977191500000000e+10
2.215269058942794800e-01,1.337049961090087891e+00,6.035489108300000000e+10
1.964956223964691162e-01,1.403534889221191406e+00,5.340498287700000000e+10
1.914893686771392822e-01,1.493062376976013184e+00,3.498132225200000000e+10
2.152690887451171875e-01,1.365647673606872559e+00,4.774415890700000000e+10
2.465582042932510376e-01,1.349112868309020996e+00,7.656153819800000000e+10
2.177722156047821045e-01,1.354857802391052246e+00,3.802294480300000000e+10
2.390488088130950928e-01,1.358336925506591797e+00,5.700184668800000000e+10
2.302878648042678833e-01,1.365720629692077637e+00,1.811810849200000000e+10
2.040050029754638672e-01,1.444973230361938477e+00,6.498872367500000000e+10
1.952440589666366577e-01,1.449442267417907715e+00,1.845944019000000000e+10
2.165206521749496460e-01,1.397540807723999023e+00,6.472467282700000000e+10
2.503128945827484131e-01,1.337643384933471680e+00,5.970419084000000000e+10
2.327909916639328003e-01,1.388613581657409668e+00,9.810094224400000000e+10
2.377972453832626343e-01,1.340634584426879883e+00,9.956826320700000000e+10
1.914893686771392822e-01,1.479533195495605469e+00,4.340283001000000000e+09
2.478097677230834961e-01,1.358907222747802734e+00,6.608264081800000000e+10
2.327909916639328003e-01,1.336756587028503418e+00,5.460484970900000000e+10
2.227784842252731323e-01,1.365506410598754883e+00,4.500559381200000000e+10
1.964956223964691162e-01,1.433374285697937012e+00,2.434923518900000000e+10
2.202753424644470215e-01,1.340611219406127930e+00,7.580142120800000000e+10
1.989987492561340332e-01,1.385707855224609375e+00,3.885611083700000000e+10
2.340425550937652588e-01,1.386269450187683105e+00,2.360559839800000000e+10
2.215269058942794800e-01,1.382666110992431641e+00,2.009107360000000000e+09
2.302878648042678833e-01,1.387296438217163086e+00,8.426848336800000000e+10
1.889862418174743652e-01,1.446299552917480469e+00,2.710559511800000000e+10
2.102628350257873535e-01,1.423106551170349121e+00,9.408384945300000000e+10
2.315394282341003418e-01,1.341325044631958008e+00,9.166225669900000000e+10
1.889862418174743652e-01,1.459640860557556152e+00,7.769453458000000000e+09
2.002503126859664917e-01,1.428167581558227539e+00,6.581858416000000000e+09
2.290363013744354248e-01,1.344040274620056152e+00,2.161751970400000000e+10
1.977471858263015747e-01,1.406612873077392578e+00,6.329789612900000000e+10
1.864831000566482544e-01,1.448218584060668945e+00,1.207678760800000000e+10
2.265331745147705078e-01,1.354099273681640625e+00,4.261669303900000000e+10
2.327909916639328003e-01,1.409711360931396484e+00,7.240787367400000000e+10
2.440550774335861206e-01,1.359845519065856934e+00,6.695435453800000000e+10
1.989987492561340332e-01,1.413878917694091797e+00,3.533474379000000000e+09
2.165206521749496460e-01,1.380154967308044434e+00,1.720111092400000000e+10
1.952440589666366577e-01,1.444406270980834961e+00,3.494364389500000000e+10
2.315394282341003418e-01,1.362925887107849121e+00,2.402467639400000000e+10
1.989987492561340332e-01,1.422143697738647461e+00,6.421880936000000000e+10
2.478097677230834961e-01,1.353921651840209961e+00,4.788068000400000000e+10
2.390488088130950928e-01,1.333474159240722656e+00,2.526076722800000000e+10
2.127659618854522705e-01,1.389836549758911133e+00,4.531859149000000000e+10
2.403003871440887451e-01,1.337662935256958008e+00,6.183954194700000000e+10
2.177722156047821045e-01,1.387440919876098633e+00,9.071628836800000000e+10
2.440550774335861206e-01,1.347164869308471680e+00,9.274804417300000000e+10
2.190237790346145630e-01,1.377243041992187500e+00,8.999860354100000000e+10
2.277847379446029663e-01,1.387232542037963867e+00,7.927498803800000000e+10
2.177722156047821045e-01,1.373258113861083984e+00,7.449605486000000000e+09
2.065081447362899780e-01,1.405530929565429688e+00,3.654117400200000000e+10
2.040050029754638672e-01,1.401228189468383789e+00,8.580660194300000000e+10
2.340425550937652588e-01,1.349418640136718750e+00,1.386244289100000000e+10
1.989987492561340332e-01,1.385097503662109375e+00,7.802038685100000000e+10
2.152690887451171875e-01,1.410465598106384277e+00,9.765970917000000000e+10
2.277847379446029663e-01,1.362582921981811523e+00,9.561098792400000000e+10
2.453066408634185791e-01,1.343109846115112305e+00,8.860544501700000000e+10
2.315394282341003418e-01,1.352244377136230469e+00,1.030484036000000000e+10
2.440550774335861206e-01,1.355246305465698242e+00,6.276574448800000000e+10
2.340425550937652588e-01,1.364603996276855469e+00,3.418339920700000000e+10
2.265331745147705078e-01,1.366042375564575195e+00,7.327029424100000000e+10
2.215269058942794800e-01,1.391597032546997070e+00,2.657920581200000000e+10
2.077597081661224365e-01,1.395663142204284668e+00,2.467420885300000000e+10
2.152690887451171875e-01,1.403212785720825195e+00,9.559022916200000000e+10
1.814768463373184204e-01,1.428026556968688965e+00,4.464649070800000000e+10
1.852315366268157959e-01,1.457529425621032715e+00,5.494421865000000000e+09
2.202753424644470215e-01,1.395896673202514648e+00,9.402520526100000000e+10
2.102628350257873535e-01,1.390216588973999023e+00,1.011610798900000000e+10
2.052565813064575195e-01,1.408921957015991211e+00,4.382944116800000000e+10
2.202753424644470215e-01,1.388716101646423340e+00,1.005538883600000000e+10
2.340425550937652588e-01,1.351873397827148438e+00,5.815430340700000000e+10
1.989987492561340332e-01,1.415759801864624023e+00,5.225319836300000000e+10
2.540675997734069824e-01,1.361610174179077148e+00,3.244434925800000000e+10
1.977471858263015747e-01,1.437903761863708496e+00,2.318931177900000000e+10
1.977471858263015747e-01,1.432270050048828125e+00,3.843445402200000000e+10
2.352941185235977173e-01,1.328342080116271973e+00,8.332699914400000000e+10
2.415519505739212036e-01,1.345177173614501953e+00,5.539667030700000000e+10
1.839799731969833374e-01,1.461608290672302246e+00,4.357717729000000000e+10
2.440550774335861206e-01,1.354849219322204590e+00,5.050429792800000000e+10
2.365456819534301758e-01,1.352415442466735840e+00,7.141845913000000000e+10
2.415519505739212036e-01,1.343902468681335449e+00,1.143731829300000000e+10
2.678348124027252197e-01,1.346042871475219727e+00,4.777935664100000000e+10
2.027534395456314087e-01,1.386513233184814453e+00,8.498927275100000000e+10
1.839799731969833374e-01,1.437877655029296875e+00,8.334496887000000000e+09
2.227784842252731323e-01,1.385980010032653809e+00,2.701357835400000000e+10
2.352941185235977173e-01,1.340961813926696777e+00,9.497483421500000000e+10
2.490613311529159546e-01,1.331968545913696289e+00,7.408401109000000000e+10
1.839799731969833374e-01,1.455646395683288574e+00,5.051852132300000000e+10
2.027534395456314087e-01,1.427425861358642578e+00,1.956459040000000000e+08
1.952440589666366577e-01,1.452453374862670898e+00,5.581949879000000000e+09
2.040050029754638672e-01,1.482237815856933594e+00,8.202507751400000000e+10
2.327909916639328003e-01,1.352955818176269531e+00,3.303041667100000000e+10
2.390488088130950928e-01,1.350632429122924805e+00,6.375183228000000000e+10
2.465582042932510376e-01,1.340563178062438965e+00,4.315540097900000000e+10
1.952440589666366577e-01,1.425608158111572266e+00,6.471755939000000000e+10
2.040050029754638672e-01,1.401256918907165527e+00,8.878214512000000000e+09
2.215269058942794800e-01,1.372298002243041992e+00,7.208465540500000000e+10
2.390488088130950928e-01,1.373854994773864746e+00,2.896854260500000000e+10
1.989987492561340332e-01,1.428413391113281250e+00,9.398906207000000000e+10
2.453066408634185791e-01,1.325245738029479980e+00,7.807361287700000000e+10
2.240300476551055908e-01,1.336444854736328125e+00,3.526355910300000000e+10
2.165206521749496460e-01,1.385477542877197266e+00,1.335835737800000000e+10
1.727159023284912109e-01,1.471437335014343262e+00,9.502682003600000000e+10
1.864831000566482544e-01,1.410688400268554688e+00,9.913746836000000000e+09
2.252816110849380493e-01,1.407273530960083008e+00,6.766854891500000000e+10
1.939924955368041992e-01,1.448646068572998047e+00,4.917304143100000000e+10
2.515644729137420654e-01,1.345180273056030273e+00,4.117937837000000000e+10
2.540675997734069824e-01,1.347248435020446777e+00,3.632386063000000000e+10
2.340425550937652588e-01,1.349905252456665039e+00,3.758566853700000000e+10
2.027534395456314087e-01,1.433291792869567871e+00,9.346644715900000000e+10
1.939924955368041992e-01,1.427161574363708496e+00,7.409406614100000000e+10
1.914893686771392822e-01,1.393389701843261719e+00,9.242874254400000000e+10
2.040050029754638672e-01,1.378315448760986328e+00,6.432888320200000000e+10
2.015018761157989502e-01,1.435151576995849609e+00,4.897873115800000000e+10
2.040050029754638672e-01,1.414638996124267578e+00,2.287607973900000000e+10
2.428035140037536621e-01,1.336781382560729980e+00,2.337469902200000000e+10
2.440550774335861206e-01,1.383575320243835449e+00,6.715716224000000000e+09
2.077597081661224365e-01,1.392810344696044922e+00,5.984753374700000000e+10
2.428035140037536621e-01,1.342106103897094727e+00,4.217209654800000000e+10
1.877346783876419067e-01,1.492552518844604492e+00,5.526535755200000000e+10
1.839799731969833374e-01,1.456313133239746094e+00,6.122653049600000000e+10
2.365456819534301758e-01,1.366570949554443359e+00,7.520278603500000000e+10
2.102628350257873535e-01,1.396388888359069824e+00,5.237559338600000000e+10
2.227784842252731323e-01,1.431981086730957031e+00,2.037984213900000000e+10
2.240300476551055908e-01,1.390378355979919434e+00,7.542403468300000000e+10
2.302878648042678833e-01,1.331293821334838867e+00,9.319749318000000000e+10
2.152690887451171875e-01,1.399565935134887695e+00,2.636860337500000000e+10
1.802252829074859619e-01,1.450950384140014648e+00,1.069233474300000000e+10
2.177722156047821045e-01,1.349905729293823242e+00,7.325784021600000000e+10
2.252816110849380493e-01,1.333052754402160645e+00,8.905149273100000000e+10
2.215269058942794800e-01,1.346525669097900391e+00,2.676446415100000000e+10
2.152690887451171875e-01,1.405165553092956543e+00,2.897423966200000000e+10
1.714643388986587524e-01,1.509495139122009277e+00,9.894586157100000000e+10
2.277847379446029663e-01,1.348344087600708008e+00,6.083265614400000000e+10
2.252816110849380493e-01,1.354121923446655273e+00,8.168482098600000000e+10
1.977471858263015747e-01,1.410419225692749023e+00,9.722572759900000000e+10
2.365456819534301758e-01,1.370442628860473633e+00,5.492959769000000000e+10
2.302878648042678833e-01,1.380917906761169434e+00,2.110433859000000000e+09
2.227784842252731323e-01,1.381999969482421875e+00,9.238683389500000000e+10
2.453066408634185791e-01,1.390018343925476074e+00,6.102076734300000000e+10
2.165206521749496460e-01,1.388967037200927734e+00,8.110136424900000000e+10
1.989987492561340332e-01,1.502254247665405273e+00,3.970498267000000000e+09
2.240300476551055908e-01,1.403581619262695312e+00,1.565401921900000000e+10
2.090112715959548950e-01,1.392536401748657227e+00,6.175709746000000000e+09
1.902378052473068237e-01,1.425336718559265137e+00,7.950337296600000000e+10
1.977471858263015747e-01,1.385967254638671875e+00,2.420495232600000000e+10
1.839799731969833374e-01,1.445797920227050781e+00,7.068296391000000000e+10
2.403003871440887451e-01,1.349026679992675781e+00,5.211233947800000000e+10
2.102628350257873535e-01,1.384109258651733398e+00,4.310546074000000000e+10
2.453066408634185791e-01,1.358394861221313477e+00,3.260039203700000000e+10
1.889862418174743652e-01,1.446909189224243164e+00,3.775291934200000000e+10
1.914893686771392822e-01,1.429196238517761230e+00,1.035490814400000000e+10
2.277847379446029663e-01,1.367629885673522949e+00,8.165652347500000000e+10
2.065081447362899780e-01,1.435380935668945312e+00,2.991880889400000000e+10
2.265331745147705078e-01,1.398702979087829590e+00,7.675783578100000000e+10
1.839799731969833374e-01,1.430441141128540039e+00,4.381702230200000000e+10
2.352941185235977173e-01,1.348733186721801758e+00,1.025418202100000000e+10
2.202753424644470215e-01,1.392144560813903809e+00,4.332070137800000000e+10
2.140175253152847290e-01,1.391957044601440430e+00,5.509768703800000000e+10
2.077597081661224365e-01,1.435260653495788574e+00,9.378326669400000000e+10
2.265331745147705078e-01,1.365419387817382812e+00,9.123345419900000000e+10
2.052565813064575195e-01,1.381072282791137695e+00,6.192469557900000000e+10
2.115143984556198120e-01,1.402378439903259277e+00,6.418171357300000000e+10
2.365456819534301758e-01,1.390732288360595703e+00,5.986855180600000000e+10
2.290363013744354248e-01,1.390863895416259766e+00,4.600474708000000000e+10
1.914893686771392822e-01,1.437540411949157715e+00,7.994860883700000000e+10
2.403003871440887451e-01,1.357205152511596680e+00,4.112758690500000000e+10
2.365456819534301758e-01,1.343210935592651367e+00,6.489048156900000000e+10
1.977471858263015747e-01,1.404925823211669922e+00,2.818558976300000000e+10
1.964956223964691162e-01,1.468132495880126953e+00,7.966721176100000000e+10
2.290363013744354248e-01,1.359921336174011230e+00,5.928684039400000000e+10
2.040050029754638672e-01,1.460864424705505371e+00,2.092478742200000000e+10
1.839799731969833374e-01,1.424812793731689453e+00,6.205722194900000000e+10
1.702127754688262939e-01,1.520354270935058594e+00,4.226382385100000000e+10
1.952440589666366577e-01,1.406006574630737305e+00,4.603098891600000000e+10
2.002503126859664917e-01,1.455894827842712402e+00,1.206745790700000000e+10
2.265331745147705078e-01,1.387057065963745117e+00,2.125278119600000000e+10
1.952440589666366577e-01,1.404922842979431152e+00,8.371971735800000000e+10
2.290363013744354248e-01,1.341666936874389648e+00,2.739573091300000000e+10
2.052565813064575195e-01,1.454356670379638672e+00,2.119810045600000000e+10
2.315394282341003418e-01,1.335148572921752930e+00,3.093337462800000000e+10
2.327909916639328003e-01,1.340914964675903320e+00,6.898258588900000000e+10
2.202753424644470215e-01,1.360595226287841797e+00,9.333454122400000000e+10
2.403003871440887451e-01,1.355639457702636719e+00,2.260179015800000000e+10
2.365456819534301758e-01,1.332210779190063477e+00,5.279242720600000000e+10
1.839799731969833374e-01,1.529099464416503906e+00,4.412070945800000000e+10
2.490613311529159546e-01,1.345150947570800781e+00,1.414602314600000000e+10
2.415519505739212036e-01,1.350344896316528320e+00,8.293033895000000000e+09
1.927409321069717407e-01,1.438076972961425781e+00,3.828263166700000000e+10
2.390488088130950928e-01,1.348809480667114258e+00,7.139820586000000000e+10
1.889862418174743652e-01,1.431917190551757812e+00,5.734699957000000000e+09
2.090112715959548950e-01,1.470281362533569336e+00,6.624196028000000000e+10
2.377972453832626343e-01,1.330077290534973145e+00,2.157464271000000000e+10
1.889862418174743652e-01,1.412068247795104980e+00,4.069497781000000000e+09
2.152690887451171875e-01,1.392386794090270996e+00,7.984489026500000000e+10
1.727159023284912109e-01,1.469502806663513184e+00,5.965790007700000000e+10
2.127659618854522705e-01,1.382258653640747070e+00,8.949950751500000000e+10
2.265331745147705078e-01,1.351744890213012695e+00,3.100547332500000000e+10
2.102628350257873535e-01,1.382844209671020508e+00,3.647639070300000000e+10
1.952440589666366577e-01,1.448857307434082031e+00,2.321157682600000000e+10
1.814768463373184204e-01,1.427475690841674805e+00,6.261507519200000000e+10
1.777221560478210449e-01,1.453399062156677246e+00,3.939593393000000000e+09
1.989987492561340332e-01,1.403749465942382812e+00,5.348238397900000000e+10
2.165206521749496460e-01,1.398089647293090820e+00,7.007710767000000000e+10
2.077597081661224365e-01,1.407422542572021484e+00,8.212858381800000000e+10
2.115143984556198120e-01,1.421977281570434570e+00,2.770155537500000000e+10
2.002503126859664917e-01,1.450718641281127930e+00,4.353154200000000000e+08
2.265331745147705078e-01,1.375796675682067871e+00,3.241680040000000000e+08
2.290363013744354248e-01,1.393277049064636230e+00,3.248053542900000000e+10
2.065081447362899780e-01,1.388487577438354492e+00,4.221674524200000000e+10
2.365456819534301758e-01,1.341726660728454590e+00,7.032487752900000000e+10
2.453066408634185791e-01,1.338778734207153320e+00,9.328878826400000000e+10
2.215269058942794800e-01,1.385693311691284180e+00,9.521501255400000000e+10
2.115143984556198120e-01,1.391847372055053711e+00,2.743203220800000000e+10
2.428035140037536621e-01,1.341662168502807617e+00,9.721801990000000000e+10
2.052565813064575195e-01,1.454596757888793945e+00,1.310268458500000000e+10
2.540675997734069824e-01,1.340179204940795898e+00,7.182211492700000000e+10
2.102628350257873535e-01,1.385221362113952637e+00,2.887068768200000000e+10
2.165206521749496460e-01,1.405680656433105469e+00,5.144009982500000000e+10
2.152690887451171875e-01,1.392661094665527344e+00,9.042047430500000000e+10
2.002503126859664917e-01,1.411951422691345215e+00,6.262821172400000000e+10
2.428035140037536621e-01,1.344530344009399414e+00,9.791677649300000000e+10
2.152690887451171875e-01,1.408802270889282227e+00,2.320752773200000000e+10
2.065081447362899780e-01,1.384197950363159180e+00,8.418293966400000000e+10
2.403003871440887451e-01,1.334434509277343750e+00,7.986739078800000000e+10
2.152690887451171875e-01,1.382334232330322266e+00,5.121623049500000000e+10
2.165206521749496460e-01,1.383816719055175781e+00,6.790260130000000000e+10
2.027534395456314087e-01,1.400348663330078125e+00,3.073369200200000000e+10
1.989987492561340332e-01,1.466586351394653320e+00,1.091017059600000000e+10
1.777221560478210449e-01,1.460055351257324219e+00,2.964669205600000000e+10
2.340425550937652588e-01,1.348046779632568359e+00,1.308773058900000000e+10
2.377972453832626343e-01,1.336595058441162109e+00,4.869371828800000000e+10
2.352941185235977173e-01,1.343641638755798340e+00,1.959840086700000000e+10
2.240300476551055908e-01,1.387315034866333008e+00,3.685046612600000000e+10
2.002503126859664917e-01,1.416139006614685059e+00,5.436636328800000000e+10
2.065081447362899780e-01,1.395293593406677246e+00,5.805112140200000000e+10
2.440550774335861206e-01,1.329017162322998047e+00,8.807826389000000000e+10
2.102628350257873535e-01,1.402370810508728027e+00,2.646258981800000000e+10
2.102628350257873535e-01,1.456735491752624512e+00,5.669422195200000000e+10
2.428035140037536621e-01,1.331954479217529297e+00,9.203897546400000000e+10
2.202753424644470215e-01,1.399406671524047852e+00,9.789712672600000000e+10
2.077597081661224365e-01,1.406930804252624512e+00,6.511457496600000000e+10
2.503128945827484131e-01,1.330487608909606934e+00,7.478582733200000000e+10
2.290363013744354248e-01,1.365798711776733398e+00,4.360792515300000000e+10
2.365456819534301758e-01,1.341275095939636230e+00,4.561623289000000000e+10
2.415519505739212036e-01,1.338021516799926758e+00,2.136662356200000000e+10
2.052565813064575195e-01,1.429028511047363281e+00,8.717976412500000000e+10
2.040050029754638672e-01,1.414774775505065918e+00,9.331600718300000000e+10
2.327909916639328003e-01,1.330697774887084961e+00,6.397899210300000000e+10
1.852315366268157959e-01,1.454762220382690430e+00,4.362417867600000000e+10
1.952440589666366577e-01,1.419833898544311523e+00,4.136723301400000000e+10
2.215269058942794800e-01,1.409401297569274902e+00,3.974770051100000000e+10
1.927409321069717407e-01,1.446225404739379883e+00,5.346600103800000000e+10
1.677096337080001831e-01,1.435741901397705078e+00,3.813846284000000000e+10
2.202753424644470215e-01,1.382542014122009277e+00,6.124256836400000000e+10
2.202753424644470215e-01,1.393897414207458496e+00,1.045318213000000000e+10
2.052565813064575195e-01,1.440732240676879883e+00,1.474689593900000000e+10
1.764705926179885864e-01,1.626439452171325684e+00,2.603023113300000000e+10
1.927409321069717407e-01,1.444934844970703125e+00,9.756916166000000000e+09
1.952440589666366577e-01,1.417942881584167480e+00,2.657301036000000000e+10
2.127659618854522705e-01,1.413009881973266602e+00,3.096337995600000000e+10
2.240300476551055908e-01,1.359582304954528809e+00,3.404691939000000000e+10
1.977471858263015747e-01,1.420793890953063965e+00,8.747644675000000000e+10
2.102628350257873535e-01,1.397801637649536133e+00,3.700062562100000000e+10
2.090112715959548950e-01,1.394877195358276367e+00,6.088894287900000000e+10
1.902378052473068237e-01,1.379115343093872070e+00,9.095230003300000000e+10
2.202753424644470215e-01,1.391539812088012695e+00,9.142587872900000000e+10
1.964956223964691162e-01,1.475246667861938477e+00,1.364562770800000000e+10
2.453066408634185791e-01,1.342024564743041992e+00,4.932595039300000000e+10
1.839799731969833374e-01,1.409555435180664062e+00,8.684971825000000000e+10
2.127659618854522705e-01,1.382549285888671875e+00,9.695606459100000000e+10
2.165206521749496460e-01,1.377880096435546875e+00,9.896103103400000000e+10
2.315394282341003418e-01,1.341975927352905273e+00,5.869369324000000000e+09
2.327909916639328003e-01,1.370426177978515625e+00,7.449593800900000000e+10
2.127659618854522705e-01,1.387430071830749512e+00,9.809205648100000000e+10
2.503128945827484131e-01,1.348950147628784180e+00,6.679348691700000000e+10
2.065081447362899780e-01,1.425554156303405762e+00,4.658100787900000000e+10
2.052565813064575195e-01,1.396208524703979492e+00,9.969552792000000000e+10
2.015018761157989502e-01,1.388000726699829102e+00,4.981491333000000000e+10
2.453066408634185791e-01,1.339236021041870117e+00,5.907365210600000000e+10
2.265331745147705078e-01,1.361320495605468750e+00,3.557253166600000000e+10
2.065081447362899780e-01,1.418681025505065918e+00,3.508118382100000000e+10
2.090112715959548950e-01,1.403739690780639648e+00,8.211897879100000000e+10
1.877346783876419067e-01,1.588748931884765625e+00,1.306122594000000000e+10
2.040050029754638672e-01,1.390785694122314453e+00,2.850231057300000000e+10
1.877346783876419067e-01,1.455283999443054199e+00,8.530365653500000000e+10
1.877346783876419067e-01,1.422256469726562500e+00,4.876787488300000000e+10
1.914893686771392822e-01,1.408574342727661133e+00,6.179127969600000000e+10
2.365456819534301758e-01,1.357582330703735352e+00,5.199658007700000000e+10
2.002503126859664917e-01,1.431654453277587891e+00,9.080446529500000000e+10
2.453066408634185791e-01,1.340398192405700684e+00,3.457267787900000000e+10
1.864831000566482544e-01,1.419370174407958984e+00,3.618306588100000000e+10
1.814768463373184204e-01,1.463679552078247070e+00,4.767912030900000000e+10
2.027534395456314087e-01,1.429706096649169922e+00,3.804027252300000000e+10
2.315394282341003418e-01,1.358495235443115234e+00,1.508042435100000000e+10
2.327909916639328003e-01,1.361679911613464355e+00,7.864461502800000000e+10
2.052565813064575195e-01,1.400825738906860352e+00,9.713495700200000000e+10
2.365456819534301758e-01,1.342710375785827637e+00,5.120098443400000000e+10
2.277847379446029663e-01,1.391383409500122070e+00,1.505460277300000000e+10
2.240300476551055908e-01,1.397862434387207031e+00,2.854311158700000000e+10
2.227784842252731323e-01,1.381304502487182617e+00,1.562712292000000000e+09
2.015018761157989502e-01,1.444089889526367188e+00,7.274606034300000000e+10
2.140175253152847290e-01,1.398633360862731934e+00,5.744657068100000000e+10
2.277847379446029663e-01,1.371764421463012695e+00,2.628818536100000000e+10
2.365456819534301758e-01,1.330276489257812500e+00,5.554742896600000000e+10
1.977471858263015747e-01,1.591110944747924805e+00,8.046659011300000000e+10
2.127659618854522705e-01,1.400566577911376953e+00,4.184202323700000000e+10
2.027534395456314087e-01,1.428105831146240234e+00,8.847597034100000000e+10
1.827284097671508789e-01,1.405292510986328125e+00,2.348926964200000000e+10
1.889862418174743652e-01,1.447340965270996094e+00,2.232816534200000000e+10
2.478097677230834961e-01,1.342623472213745117e+00,4.608065274900000000e+10
2.390488088130950928e-01,1.360388636589050293e+00,7.710829768100000000e+10
2.152690887451171875e-01,1.417971968650817871e+00,9.865650011200000000e+10
1.864831000566482544e-01,1.463551998138427734e+00,5.227892795900000000e+10
2.177722156047821045e-01,1.364400744438171387e+00,5.755521165400000000e+10
1.714643388986587524e-01,1.539196252822875977e+00,2.456808198600000000e+10
2.115143984556198120e-01,1.401188850402832031e+00,9.138130655000000000e+09
1.964956223964691162e-01,1.420065402984619141e+00,9.759998575300000000e+10
2.478097677230834961e-01,1.360769152641296387e+00,8.285390842800000000e+10
2.252816110849380493e-01,1.391621947288513184e+00,9.218197893600000000e+10
1.764705926179885864e-01,1.504705429077148438e+00,6.867578822000000000e+10
2.277847379446029663e-01,1.372016906738281250e+00,2.697349083300000000e+10
2.415519505739212036e-01,1.341476798057556152e+00,8.798331682800000000e+10
2.315394282341003418e-01,1.346233129501342773e+00,6.649851713900000000e+10
2.002503126859664917e-01,1.391629219055175781e+00,9.531191119600000000e+10
1.839799731969833374e-01,1.428864836692810059e+00,5.587918033900000000e+10
2.265331745147705078e-01,1.338995456695556641e+00,1.047726072200000000e+10
2.302878648042678833e-01,1.331767201423645020e+00,7.079829809100000000e+10
2.265331745147705078e-01,1.387353897094726562e+00,4.647555470000000000e+08
2.027534395456314087e-01,1.414150953292846680e+00,7.121011500500000000e+10
1.814768463373184204e-01,1.540603876113891602e+00,9.493089534000000000e+09
2.377972453832626343e-01,1.335182666778564453e+00,9.616545991100000000e+10
1.864831000566482544e-01,1.393082141876220703e+00,5.732519683900000000e+10
2.152690887451171875e-01,1.366209745407104492e+00,8.320414352400000000e+10
2.002503126859664917e-01,1.405860781669616699e+00,2.705648811800000000e+10
2.002503126859664917e-01,1.400423884391784668e+00,1.011776854700000000e+10
2.015018761157989502e-01,1.411355257034301758e+00,5.814949555800000000e+10
1.827284097671508789e-01,1.432844161987304688e+00,8.173660591800000000e+10
2.315394282341003418e-01,1.369855403900146484e+00,3.064549960200000000e+10
2.127659618854522705e-01,1.389672160148620605e+00,8.569586550000000000e+10
2.202753424644470215e-01,1.377603292465209961e+00,5.556052150000000000e+08
1.964956223964691162e-01,1.402297496795654297e+00,7.663472079400000000e+10
2.453066408634185791e-01,1.336105227470397949e+00,4.457591783700000000e+10
1.964956223964691162e-01,1.417291879653930664e+00,3.256220474000000000e+10
2.403003871440887451e-01,1.351246118545532227e+00,4.065817462800000000e+10
2.077597081661224365e-01,1.387638807296752930e+00,8.246118076500000000e+10
2.290363013744354248e-01,1.337221980094909668e+00,1.426852555200000000e+10
2.215269058942794800e-01,1.385662436485290527e+00,7.798166896600000000e+10
2.165206521749496460e-01,1.389624476432800293e+00,8.646470527700000000e+10
2.002503126859664917e-01,1.378983020782470703e+00,2.639357836100000000e+10
2.177722156047821045e-01,1.422993659973144531e+00,4.406904096800000000e+10
2.315394282341003418e-01,1.341305971145629883e+00,4.304941657400000000e+10
1.689611971378326416e-01,1.465505361557006836e+00,1.795975217900000000e+10
1.977471858263015747e-01,1.408038854598999023e+00,4.008976904000000000e+10
1.802252829074859619e-01,1.449288606643676758e+00,5.169718494600000000e+10
2.177722156047821045e-01,1.378166079521179199e+00,3.535308430400000000e+10
1.877346783876419067e-01,1.458674788475036621e+00,5.375673724900000000e+10
2.027534395456314087e-01,1.393802642822265625e+00,4.246211421900000000e+10
2.377972453832626343e-01,1.338497996330261230e+00,5.935597334000000000e+10
2.052565813064575195e-01,1.398429155349731445e+00,1.613286834900000000e+10
1.814768463373184204e-01,1.401718974113464355e+00,9.546980266200000000e+10
1.989987492561340332e-01,1.430182218551635742e+00,5.791582960300000000e+10
2.352941185235977173e-01,1.368912696838378906e+00,4.525866770000000000e+08
2.240300476551055908e-01,1.393753409385681152e+00,6.501949280400000000e+10
2.377972453832626343e-01,1.346237897872924805e+00,6.084784674800000000e+10
2.403003871440887451e-01,1.346577167510986328e+00,6.085659416700000000e+10
2.152690887451171875e-01,1.381005644798278809e+00,3.659246387400000000e+10
2.065081447362899780e-01,1.394104719161987305e+00,6.196251735500000000e+10
1.914893686771392822e-01,1.456223011016845703e+00,1.369709123700000000e+10
2.152690887451171875e-01,1.415127754211425781e+00,5.917918625600000000e+10
2.152690887451171875e-01,1.402086257934570312e+00,6.368583817900000000e+10
2.177722156047821045e-01,1.422771453857421875e+00,8.569305286400000000e+10
2.465582042932510376e-01,1.348242044448852539e+00,9.002151801000000000e+09
2.315394282341003418e-01,1.352055311203002930e+00,8.948947779700000000e+10
1.939924955368041992e-01,1.413483858108520508e+00,9.401794399400000000e+10
2.190237790346145630e-01,1.384482741355895996e+00,9.764716983300000000e+10
2.090112715959548950e-01,1.395664453506469727e+00,5.486703638100000000e+10
2.377972453832626343e-01,1.364128470420837402e+00,4.523237657900000000e+10
2.465582042932510376e-01,1.347217798233032227e+00,3.101556154800000000e+10
2.215269058942794800e-01,1.365248560905456543e+00,1.629719826300000000e+10
1.939924955368041992e-01,1.405542850494384766e+00,2.766254064300000000e+10
2.165206521749496460e-01,1.397823691368103027e+00,7.384359772100000000e+10
1.927409321069717407e-01,1.405837416648864746e+00,5.471006638100000000e+10
2.202753424644470215e-01,1.395901560783386230e+00,6.897770194400000000e+10
2.440550774335861206e-01,1.333962798118591309e+00,9.351146497900000000e+10
2.415519505739212036e-01,1.359325647354125977e+00,8.457823633600000000e+10
2.027534395456314087e-01,1.433083295822143555e+00,1.233645074000000000e+09
2.202753424644470215e-01,1.403002142906188965e+00,5.115311381800000000e+10
2.090112715959548950e-01,1.393975138664245605e+00,5.898575113100000000e+10
1.977471858263015747e-01,1.395810604095458984e+00,8.530985133200000000e+10
1.877346783876419067e-01,1.562425017356872559e+00,4.285858322100000000e+10
2.453066408634185791e-01,1.335292100906372070e+00,4.015150093900000000e+10
2.240300476551055908e-01,1.351939558982849121e+00,4.045036423700000000e+10
2.240300476551055908e-01,1.393258094787597656e+00,7.925836063300000000e+10
1.927409321069717407e-01,1.418785810470581055e+00,1.374366133400000000e+10
2.002503126859664917e-01,1.396134614944458008e+00,6.796899397900000000e+10
2.165206521749496460e-01,1.467127084732055664e+00,3.347010005300000000e+10
2.215269058942794800e-01,1.364998340606689453e+00,3.907532626100000000e+10
1.777221560478210449e-01,1.448174715042114258e+00,6.457547018000000000e+09
2.240300476551055908e-01,1.388556361198425293e+00,6.255721901100000000e+10
1.827284097671508789e-01,1.447398424148559570e+00,5.046767184000000000e+10
2.190237790346145630e-01,1.437242746353149414e+00,4.740826174200000000e+10
2.015018761157989502e-01,1.402679800987243652e+00,4.285673156100000000e+10
2.428035140037536621e-01,1.348832964897155762e+00,1.300818298900000000e+10
2.340425550937652588e-01,1.353274226188659668e+00,9.277727907100000000e+10
2.065081447362899780e-01,1.388783931732177734e+00,7.106112544500000000e+10
2.227784842252731323e-01,1.378148555755615234e+00,5.101686484900000000e+10
2.440550774335861206e-01,1.353276252746582031e+00,4.245015593300000000e+10
1.864831000566482544e-01,1.409294843673706055e+00,1.231081800100000000e+10
2.352941185235977173e-01,1.333997130393981934e+00,9.475133543100000000e+10
2.065081447362899780e-01,1.402757048606872559e+00,5.486755321600000000e+10
2.040050029754638672e-01,1.410630464553833008e+00,1.593673294200000000e+10
2.090112715959548950e-01,1.398247241973876953e+00,1.325726085100000000e+10
2.365456819534301758e-01,1.334649085998535156e+00,8.821330673400000000e+10
1.977471858263015747e-01,1.438689589500427246e+00,7.327138753500000000e+10
1.864831000566482544e-01,1.434257864952087402e+00,5.043673870800000000e+10
1.964956223964691162e-01,1.406044721603393555e+00,5.991281618400000000e+10
1.977471858263015747e-01,1.457637310028076172e+00,3.379371520000000000e+10
2.127659618854522705e-01,1.389904856681823730e+00,8.592020656400000000e+10
1.914893686771392822e-01,1.409161090850830078e+00,7.833927829600000000e+10
2.340425550937652588e-01,1.346094965934753418e+00,6.377141526300000000e+10
2.202753424644470215e-01,1.387352228164672852e+00,3.782834257600000000e+10
2.252816110849380493e-01,1.358529925346374512e+00,2.885321436200000000e+10
2.115143984556198120e-01,1.416449546813964844e+00,1.268108970500000000e+10
2.077597081661224365e-01,1.363055109977722168e+00,9.403119784000000000e+10
2.265331745147705078e-01,1.414791345596313477e+00,1.143351994300000000e+10
2.227784842252731323e-01,1.377338171005249023e+00,1.464554456400000000e+10
2.077597081661224365e-01,1.411580085754394531e+00,1.890182819000000000e+09
2.065081447362899780e-01,1.428525209426879883e+00,8.274221958800000000e+10
2.015018761157989502e-01,1.410560965538024902e+00,6.337358371600000000e+10
2.365456819534301758e-01,1.343691110610961914e+00,4.174646306000000000e+10
2.115143984556198120e-01,1.419383883476257324e+00,2.559065975000000000e+09
2.127659618854522705e-01,1.406673789024353027e+00,4.306915406800000000e+10
2.227784842252731323e-01,1.398759365081787109e+00,9.174327434500000000e+10
1.927409321069717407e-01,1.492614984512329102e+00,1.550315573200000000e+10
2.277847379446029663e-01,1.396387815475463867e+00,6.516293010000000000e+08
2.002503126859664917e-01,1.386888742446899414e+00,6.214255597700000000e+10
2.315394282341003418e-01,1.329106450080871582e+00,7.040655011800000000e+10
2.065081447362899780e-01,1.414905786514282227e+00,2.244564815700000000e+10
1.964956223964691162e-01,1.442348241806030273e+00,1.735133182000000000e+10
1.702127754688262939e-01,1.458626747131347656e+00,7.789999955000000000e+10
2.002503126859664917e-01,1.452670335769653320e+00,3.866737569700000000e+10
2.227784842252731323e-01,1.360733509063720703e+00,9.799760212600000000e+10
2.002503126859664917e-01,1.416496157646179199e+00,7.689059079000000000e+10
1.877346783876419067e-01,1.435064673423767090e+00,7.094618883400000000e+10
2.265331745147705078e-01,1.341235995292663574e+00,4.877967977600000000e+10
2.202753424644470215e-01,1.384275197982788086e+00,4.049641342300000000e+10
1.864831000566482544e-01,1.431751966476440430e+00,5.956376216600000000e+10
1.989987492561340332e-01,1.404798746109008789e+00,7.477282403800000000e+10
1.977471858263015747e-01,1.437075853347778320e+00,9.388995025700000000e+10
2.127659618854522705e-01,1.406696200370788574e+00,9.107486530700000000e+10
2.327909916639328003e-01,1.344568252563476562e+00,7.647920518200000000e+10
2.615769803524017334e-01,1.344374537467956543e+00,5.045075884700000000e+10
2.540675997734069824e-01,1.359124541282653809e+00,1.223458051000000000e+10
1.939924955368041992e-01,1.416634917259216309e+00,1.289419659700000000e+10
2.415519505739212036e-01,1.343274474143981934e+00,4.108700755600000000e+10
2.365456819534301758e-01,1.343122482299804688e+00,4.087675691600000000e+10
2.202753424644470215e-01,1.350425004959106445e+00,6.648413475600000000e+10
2.015018761157989502e-01,1.412824153900146484e+00,4.156026812900000000e+10
2.302878648042678833e-01,1.341209769248962402e+00,5.654330499900000000e+10
2.015018761157989502e-01,1.450666189193725586e+00,6.725958576200000000e+10
2.465582042932510376e-01,1.347020983695983887e+00,8.315634418600000000e+10
2.140175253152847290e-01,1.398632049560546875e+00,5.258133461100000000e+10
2.040050029754638672e-01,1.427579283714294434e+00,7.333468542800000000e+10
2.327909916639328003e-01,1.373138308525085449e+00,6.618224121200000000e+10
1.989987492561340332e-01,1.455349802970886230e+00,2.236631936800000000e+10
2.152690887451171875e-01,1.392241954803466797e+00,9.146723916500000000e+10
2.040050029754638672e-01,1.411672830581665039e+00,1.809499919500000000e+10
2.277847379446029663e-01,1.346206188201904297e+00,2.537869863600000000e+10
1.889862418174743652e-01,1.407552003860473633e+00,9.706051927100000000e+10
2.165206521749496460e-01,1.348418235778808594e+00,9.069066980100000000e+10
2.077597081661224365e-01,1.404000282287597656e+00,7.180114510200000000e+10
2.352941185235977173e-01,1.327924251556396484e+00,2.594179856700000000e+10
2.140175253152847290e-01,1.367214083671569824e+00,9.208918720300000000e+10
1.964956223964691162e-01,1.383988261222839355e+00,1.222481784500000000e+10
1.964956223964691162e-01,1.453881263732910156e+00,7.849967423900000000e+10
2.365456819534301758e-01,1.340721964836120605e+00,8.775671324500000000e+10
2.202753424644470215e-01,1.356906890869140625e+00,6.472775864800000000e+10
1.889862418174743652e-01,1.427700877189636230e+00,3.350605170300000000e+10
2.215269058942794800e-01,1.426976084709167480e+00,6.146775899000000000e+10
2.177722156047821045e-01,1.387335062026977539e+00,4.521432795800000000e+10
2.315394282341003418e-01,1.340461492538452148e+00,1.213781104700000000e+10
2.052565813064575195e-01,1.404141187667846680e+00,1.054189226900000000e+10
2.302878648042678833e-01,1.348677635192871094e+00,7.593168781600000000e+10
1.864831000566482544e-01,1.441034793853759766e+00,3.414784060000000000e+10
2.340425550937652588e-01,1.388590335845947266e+00,4.452854291500000000e+10
5.882352963089942932e-02,1.633451223373413086e+00,1.257179370200000000e+10
2.115143984556198120e-01,1.409355521202087402e+00,5.080187808800000000e+10
2.040050029754638672e-01,1.391385555267333984e+00,3.706619143700000000e+10
2.202753424644470215e-01,1.390940904617309570e+00,1.577759124500000000e+10
2.090112715959548950e-01,1.411149382591247559e+00,7.459325971500000000e+10
2.315394282341003418e-01,1.353190183639526367e+00,1.410874479400000000e+10
2.090112715959548950e-01,1.402337431907653809e+00,7.674886056000000000e+09
1.989987492561340332e-01,1.396566867828369141e+00,5.972870632900000000e+10
1.877346783876419067e-01,1.419440627098083496e+00,8.111809042900000000e+10
2.090112715959548950e-01,1.419930338859558105e+00,3.378084550400000000e+10
2.002503126859664917e-01,1.412000179290771484e+00,2.287780819400000000e+10
1.777221560478210449e-01,1.446554660797119141e+00,9.180344881100000000e+10
1.964956223964691162e-01,1.418197512626647949e+00,3.879330580000000000e+08
1.952440589666366577e-01,1.416726350784301758e+00,3.208518700400000000e+10
2.015018761157989502e-01,1.425613284111022949e+00,2.269230986200000000e+10
2.377972453832626343e-01,1.341181278228759766e+00,4.486747641800000000e+10
2.040050029754638672e-01,1.400004863739013672e+00,8.369339048900000000e+10
2.390488088130950928e-01,1.347793102264404297e+00,5.763392837300000000e+10
2.415519505739212036e-01,1.347053766250610352e+00,9.216444004600000000e+10
2.240300476551055908e-01,1.354973673820495605e+00,3.889015621400000000e+10
2.352941185235977173e-01,1.350389719009399414e+00,3.583041902000000000e+10
2.165206521749496460e-01,1.398500800132751465e+00,4.179586480000000000e+09
2.165206521749496460e-01,1.396990776062011719e+00,3.231545994100000000e+10
2.040050029754638672e-01,1.404714107513427734e+00,4.486468396400000000e+10
2.377972453832626343e-01,1.337612628936767578e+00,1.389264130800000000e+10
2.390488088130950928e-01,1.372838973999023438e+00,9.872173626100000000e+10
1.789737194776535034e-01,1.507098555564880371e+00,1.353068792500000000e+10
2.252816110849380493e-01,1.332775115966796875e+00,7.006596587200000000e+10
1.952440589666366577e-01,1.414686679840087891e+00,5.964640988500000000e+10
2.428035140037536621e-01,1.339674711227416992e+00,3.403868570000000000e+09
2.077597081661224365e-01,1.400324702262878418e+00,3.971693215400000000e+10
2.490613311529159546e-01,1.348463296890258789e+00,3.399790784600000000e+10
2.315394282341003418e-01,1.332059621810913086e+00,8.650847078500000000e+10
2.503128945827484131e-01,1.351976752281188965e+00,2.188066398500000000e+10
2.227784842252731323e-01,1.382289886474609375e+00,1.973999357000000000e+09
2.240300476551055908e-01,1.354043006896972656e+00,1.884790468000000000e+09
1.814768463373184204e-01,1.446967959403991699e+00,9.259387332800000000e+10
1.977471858263015747e-01,1.373348951339721680e+00,9.177812430600000000e+10
1.814768463373184204e-01,1.437530398368835449e+00,8.946654329300000000e+10
2.415519505739212036e-01,1.355539679527282715e+00,3.287937165200000000e+10
2.052565813064575195e-01,1.393771409988403320e+00,5.747584854900000000e+10
1.852315366268157959e-01,1.403284311294555664e+00,5.663077794600000000e+10
2.478097677230834961e-01,1.371167659759521484e+00,7.670386214200000000e+10
2.077597081661224365e-01,1.395797610282897949e+00,7.062144115500000000e+10
1.977471858263015747e-01,1.419121503829956055e+00,3.652508791800000000e+10
2.102628350257873535e-01,1.402167320251464844e+00,4.152177849600000000e+10
2.377972453832626343e-01,1.393172621726989746e+00,1.154309694200000000e+10
2.152690887451171875e-01,1.408123373985290527e+00,3.161624630300000000e+10
2.165206521749496460e-01,1.399555444717407227e+00,2.380417513000000000e+10
1.526908725500106812e-01,1.593936443328857422e+00,3.449642438200000000e+10
2.202753424644470215e-01,1.369640827178955078e+00,9.341018923100000000e+10
2.302878648042678833e-01,1.387406587600708008e+00,4.529991834000000000e+09
2.027534395456314087e-01,1.472938895225524902e+00,2.788320836100000000e+10
1.964956223964691162e-01,1.430503249168395996e+00,2.546259520600000000e+10
2.040050029754638672e-01,1.383474588394165039e+00,8.449119153000000000e+09
2.202753424644470215e-01,1.373576879501342773e+00,7.234811856000000000e+10
2.290363013744354248e-01,1.339849948883056641e+00,5.528608955800000000e+10
2.490613311529159546e-01,1.346934556961059570e+00,8.425283650000000000e+10
2.377972453832626343e-01,1.340237855911254883e+00,3.077370579500000000e+10
2.340425550937652588e-01,1.348589420318603516e+00,5.179655458800000000e+10
2.065081447362899780e-01,1.379725933074951172e+00,9.534852349800000000e+10
2.127659618854522705e-01,1.412020087242126465e+00,4.506039403500000000e+10
2.490613311529159546e-01,1.335841536521911621e+00,1.658206105000000000e+10
2.428035140037536621e-01,1.346807241439819336e+00,1.741171459900000000e+10
2.377972453832626343e-01,1.352121353149414062e+00,3.061049130200000000e+10
1.902378052473068237e-01,1.452689409255981445e+00,6.693614305000000000e+09
1.939924955368041992e-01,1.464577198028564453e+00,4.392155477800000000e+10
1.889862418174743652e-01,1.441396713256835938e+00,8.147803066400000000e+10
2.027534395456314087e-01,1.405006289482116699e+00,9.117564668900000000e+10
2.040050029754638672e-01,1.413515925407409668e+00,2.224660096900000000e+10
2.027534395456314087e-01,1.407318830490112305e+00,9.675156363500000000e+10
1.639549434185028076e-01,1.535972356796264648e+00,1.300848676700000000e+10
1.814768463373184204e-01,1.457809805870056152e+00,1.644449393200000000e+10
2.265331745147705078e-01,1.370283007621765137e+00,1.982693200800000000e+10
2.152690887451171875e-01,1.382943868637084961e+00,4.557141963900000000e+10
2.315394282341003418e-01,1.355568766593933105e+00,7.666409472700000000e+10
2.002503126859664917e-01,1.394828557968139648e+00,6.749127941800000000e+10
2.515644729137420654e-01,1.334873080253601074e+00,1.597452868400000000e+10
1.927409321069717407e-01,1.453358650207519531e+00,1.830560337600000000e+10
1.877346783876419067e-01,1.451689958572387695e+00,5.914816132100000000e+10
2.252816110849380493e-01,1.361076593399047852e+00,2.056826580600000000e+10
2.165206521749496460e-01,1.388433456420898438e+00,6.083777847400000000e+10
2.352941185235977173e-01,1.337429523468017578e+00,9.562769762300000000e+10
1.639549434185028076e-01,1.464830160140991211e+00,4.077829426300000000e+10
2.265331745147705078e-01,1.366336226463317871e+00,1.122363867700000000e+10
2.315394282341003418e-01,1.356353163719177246e+00,2.443988128200000000e+10
2.015018761157989502e-01,1.394651412963867188e+00,2.784711480200000000e+10
2.365456819534301758e-01,1.340255618095397949e+00,7.388457304000000000e+09
2.277847379446029663e-01,1.363487243652343750e+00,4.592444446700000000e+10
1.752190291881561279e-01,1.446144938468933105e+00,9.302524911900000000e+10
2.165206521749496460e-01,1.389355540275573730e+00,1.321599588800000000e+10
1.789737194776535034e-01,1.459988117218017578e+00,6.049083834500000000e+10
1.989987492561340332e-01,1.385031461715698242e+00,2.051988817100000000e+10
2.415519505739212036e-01,1.358787775039672852e+00,6.530327904900000000e+10
2.102628350257873535e-01,1.406769514083862305e+00,3.713134022800000000e+10
2.403003871440887451e-01,1.344979047775268555e+00,3.605762032100000000e+10
2.177722156047821045e-01,1.400480508804321289e+00,8.146176772000000000e+10
2.315394282341003418e-01,1.363119959831237793e+00,9.524556679100000000e+10
1.752190291881561279e-01,1.466198682785034180e+00,5.424506006300000000e+10
2.102628350257873535e-01,1.419601917266845703e+00,6.552538009100000000e+10
2.040050029754638672e-01,1.466387629508972168e+00,3.280847401800000000e+10
1.927409321069717407e-01,1.480770111083984375e+00,3.103483434400000000e+10
2.277847379446029663e-01,1.360577344894409180e+00,4.157693247700000000e+10
2.090112715959548950e-01,1.384111166000366211e+00,2.023269065200000000e+10
2.215269058942794800e-01,1.374312639236450195e+00,3.962167418700000000e+10
2.277847379446029663e-01,1.360662937164306641e+00,3.856772348600000000e+10
1.939924955368041992e-01,1.409734249114990234e+00,1.094065589000000000e+10
2.052565813064575195e-01,1.388945579528808594e+00,6.034213233700000000e+10
2.165206521749496460e-01,1.398342013359069824e+00,3.292237039200000000e+10
1.739674657583236694e-01,1.596870422363281250e+00,8.118183676800000000e+10
1.889862418174743652e-01,1.438010454177856445e+00,2.201984130300000000e+10
2.077597081661224365e-01,1.401831388473510742e+00,7.962394783000000000e+09
1.702127754688262939e-01,1.443495154380798340e+00,8.049137168300000000e+10
2.090112715959548950e-01,1.413155794143676758e+00,9.335937067500000000e+10
2.152690887451171875e-01,1.387948989868164062e+00,1.150647117300000000e+10
1.702127754688262939e-01,1.454962491989135742e+00,3.926049186300000000e+10
2.377972453832626343e-01,1.352370262145996094e+00,5.372072677000000000e+10
1.964956223964691162e-01,1.463642835617065430e+00,4.769519161400000000e+10
2.002503126859664917e-01,1.421718835830688477e+00,4.861873183900000000e+10
2.077597081661224365e-01,1.392802476882934570e+00,6.584177257400000000e+10
2.115143984556198120e-01,1.408380746841430664e+00,1.008161509500000000e+10
2.065081447362899780e-01,1.422210693359375000e+00,6.175531153000000000e+10
1.727159023284912109e-01,1.423853278160095215e+00,6.384521587000000000e+09
2.327909916639328003e-01,1.356390237808227539e+00,1.293562109000000000e+10
1.914893686771392822e-01,1.564572334289550781e+00,9.361503296000000000e+10
1.989987492561340332e-01,1.409160017967224121e+00,7.779771942000000000e+09
2.503128945827484131e-01,1.357233762741088867e+00,3.524683829700000000e+10
2.052565813064575195e-01,1.398110151290893555e+00,7.129931348000000000e+10
2.252816110849380493e-01,1.412555575370788574e+00,6.695381236200000000e+10
2.140175253152847290e-01,1.420256495475769043e+00,6.286428394700000000e+10
2.403003871440887451e-01,1.332320451736450195e+00,5.535321661800000000e+10
1.877346783876419067e-01,1.462632656097412109e+00,3.772066105000000000e+10
1.827284097671508789e-01,1.422001242637634277e+00,3.134824572300000000e+10
1.939924955368041992e-01,1.420847892761230469e+00,3.256526919500000000e+10
1.852315366268157959e-01,1.435871601104736328e+00,1.608127145100000000e+10
1.939924955368041992e-01,1.405944585800170898e+00,3.406292894700000000e+10
2.115143984556198120e-01,1.361086130142211914e+00,3.691566461000000000e+09
2.428035140037536621e-01,1.341657161712646484e+00,7.229821375600000000e+10
2.265331745147705078e-01,1.369272112846374512e+00,8.788179638700000000e+10
2.102628350257873535e-01,1.423818945884704590e+00,9.487371158600000000e+10
1.952440589666366577e-01,1.443851709365844727e+00,7.683482268900000000e+10
1.927409321069717407e-01,1.443038344383239746e+00,8.732466175600000000e+10
2.190237790346145630e-01,1.389149069786071777e+00,8.538523444700000000e+10
2.215269058942794800e-01,1.354299783706665039e+00,4.896809953600000000e+10
2.290363013744354248e-01,1.366306543350219727e+00,3.492071977700000000e+10
2.403003871440887451e-01,1.375584959983825684e+00,3.673545613100000000e+10
2.177722156047821045e-01,1.404557466506958008e+00,9.544353581300000000e+10
1.977471858263015747e-01,1.425807714462280273e+00,7.764758244900000000e+10
2.090112715959548950e-01,1.403480410575866699e+00,9.853354594600000000e+10
1.827284097671508789e-01,1.451047420501708984e+00,3.800690678500000000e+10
2.365456819534301758e-01,1.374878883361816406e+00,9.587207416900000000e+10
2.365456819534301758e-01,1.341933488845825195e+00,9.695985622000000000e+10
2.290363013744354248e-01,1.360173940658569336e+00,6.970562654800000000e+10
2.403003871440887451e-01,1.394316554069519043e+00,4.894288320400000000e+10
2.465582042932510376e-01,1.369020223617553711e+00,8.624697997600000000e+10
2.340425550937652588e-01,1.345720648765563965e+00,7.982058690000000000e+08
2.365456819534301758e-01,1.358300089836120605e+00,6.221201247600000000e+10
2.503128945827484131e-01,1.382676362991333008e+00,3.029512681700000000e+10
1.914893686771392822e-01,1.410813093185424805e+00,7.709035507300000000e+10
1.789737194776535034e-01,1.471629381179809570e+00,7.185030458400000000e+10
1.952440589666366577e-01,1.449816942214965820e+00,8.767405812200000000e+10
1.939924955368041992e-01,1.493919610977172852e+00,7.814072367100000000e+10
2.553191483020782471e-01,1.351235747337341309e+00,8.157023920300000000e+10
2.177722156047821045e-01,1.399153232574462891e+00,6.553101457800000000e+10
2.090112715959548950e-01,1.376622557640075684e+00,2.059868570300000000e+10
2.453066408634185791e-01,1.339248895645141602e+00,5.190908794000000000e+10
1.977471858263015747e-01,1.392708778381347656e+00,5.694749821300000000e+10
2.027534395456314087e-01,1.382253885269165039e+00,7.888517240700000000e+10
1.939924955368041992e-01,1.494633674621582031e+00,7.271997176000000000e+09
1.852315366268157959e-01,1.486697554588317871e+00,4.519542132700000000e+10
2.352941185235977173e-01,1.342439413070678711e+00,3.618434651000000000e+10
2.352941185235977173e-01,1.351760745048522949e+00,5.245721472300000000e+10
2.102628350257873535e-01,1.395758628845214844e+00,9.125903774100000000e+10
1.889862418174743652e-01,1.432510733604431152e+00,7.863541215400000000e+10
2.190237790346145630e-01,1.360161542892456055e+00,4.108494844200000000e+10
2.077597081661224365e-01,1.422568559646606445e+00,5.524048417100000000e+10
2.428035140037536621e-01,1.333718657493591309e+00,5.342580993000000000e+10
1.977471858263015747e-01,1.389605998992919922e+00,7.037025959100000000e+10
1.902378052473068237e-01,1.464472770690917969e+00,2.481676662500000000e+10
2.315394282341003418e-01,1.339872598648071289e+00,7.752484893100000000e+10
2.365456819534301758e-01,1.362238883972167969e+00,6.251407966300000000e+10
2.102628350257873535e-01,1.400815725326538086e+00,1.696913905000000000e+09
2.302878648042678833e-01,1.364915132522583008e+00,2.336095774400000000e+10
2.390488088130950928e-01,1.348509073257446289e+00,9.722867658800000000e+10
2.040050029754638672e-01,1.414591670036315918e+00,1.016116452900000000e+10
2.090112715959548950e-01,1.390505313873291016e+00,8.971693027700000000e+10
2.290363013744354248e-01,1.376079559326171875e+00,5.223380982000000000e+10
2.403003871440887451e-01,1.333155751228332520e+00,8.999563804700000000e+10
1.952440589666366577e-01,1.431692957878112793e+00,6.646374720000000000e+08
2.352941185235977173e-01,1.345587730407714844e+00,7.103074755900000000e+10
2.428035140037536621e-01,1.355757117271423340e+00,8.844135010700000000e+10
2.027534395456314087e-01,1.450850367546081543e+00,7.938225224300000000e+10
2.165206521749496460e-01,1.387464046478271484e+00,2.881439305500000000e+10
2.140175253152847290e-01,1.388659358024597168e+00,4.788019098800000000e+10
2.027534395456314087e-01,1.423408985137939453e+00,8.000083695300000000e+10
1.939924955368041992e-01,1.438410520553588867e+00,4.723048687800000000e+10
2.090112715959548950e-01,1.412214756011962891e+00,5.406939222900000000e+10
1.889862418174743652e-01,1.458534002304077148e+00,4.998656948100000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_111_.csv <==
2.177722156047821045e-01,1.401399970054626465e+00,8.146280622700000000e+10
2.140175253152847290e-01,1.352059245109558105e+00,2.205245209200000000e+10
1.689611971378326416e-01,1.466641902923583984e+00,2.980638272300000000e+10
1.614518165588378906e-01,1.488416194915771484e+00,4.616358504300000000e+10
1.664580702781677246e-01,1.456336379051208496e+00,5.462196235800000000e+10
2.315394282341003418e-01,1.353432655334472656e+00,3.830921774400000000e+10
1.614518165588378906e-01,1.494087100028991699e+00,8.387530650000000000e+08
1.752190291881561279e-01,1.451565027236938477e+00,8.160045750400000000e+10
2.428035140037536621e-01,1.327115774154663086e+00,3.806884025000000000e+10
1.664580702781677246e-01,1.478829860687255859e+00,8.391924289300000000e+10
1.802252829074859619e-01,1.428076624870300293e+00,2.133132550000000000e+08
2.140175253152847290e-01,1.343226194381713867e+00,8.515306588800000000e+10
1.964956223964691162e-01,1.430840492248535156e+00,7.658374987000000000e+09
1.902378052473068237e-01,1.451963186264038086e+00,1.465692431800000000e+10
2.265331745147705078e-01,1.372950553894042969e+00,7.912923016700000000e+10
2.202753424644470215e-01,1.345913887023925781e+00,8.570619472000000000e+09
2.227784842252731323e-01,1.350546121597290039e+00,4.639830585500000000e+10
2.177722156047821045e-01,1.356547832489013672e+00,1.295313249000000000e+09
1.939924955368041992e-01,1.410429000854492188e+00,9.857065647200000000e+10
1.614518165588378906e-01,1.459526062011718750e+00,2.031818236100000000e+10
1.138923689723014832e-01,1.726097822189331055e+00,7.951538931800000000e+10
2.240300476551055908e-01,1.328013658523559570e+00,1.898615531200000000e+10
1.814768463373184204e-01,1.454572439193725586e+00,8.149384592000000000e+09
2.115143984556198120e-01,1.352152585983276367e+00,8.327697606000000000e+09
2.090112715959548950e-01,1.390526771545410156e+00,4.957805526400000000e+10
2.315394282341003418e-01,1.351405024528503418e+00,9.850784783000000000e+10
1.814768463373184204e-01,1.437984824180603027e+00,3.918215902500000000e+10
2.302878648042678833e-01,1.341966152191162109e+00,8.224080934500000000e+10
1.914893686771392822e-01,1.413174986839294434e+00,6.142508469800000000e+10
2.227784842252731323e-01,1.405271053314208984e+00,5.004468881000000000e+10
2.240300476551055908e-01,1.337138175964355469e+00,5.439359221000000000e+09
1.827284097671508789e-01,1.442389965057373047e+00,5.801605332800000000e+10
1.727159023284912109e-01,1.419626951217651367e+00,9.438552340200000000e+10
2.377972453832626343e-01,1.330093026161193848e+00,1.033211536700000000e+10
2.240300476551055908e-01,1.373711347579956055e+00,6.898465162100000000e+10
1.877346783876419067e-01,1.422494292259216309e+00,6.478685440900000000e+10
2.202753424644470215e-01,1.334533929824829102e+00,3.616385457700000000e+10
2.165206521749496460e-01,1.334836721420288086e+00,4.198655614200000000e+10
1.952440589666366577e-01,1.428777575492858887e+00,3.682199332000000000e+10
1.764705926179885864e-01,1.428720235824584961e+00,1.533205819100000000e+10
2.177722156047821045e-01,1.377018928527832031e+00,1.156400615000000000e+09
1.864831000566482544e-01,1.412073135375976562e+00,9.815596572600000000e+10
2.027534395456314087e-01,1.410379290580749512e+00,1.903737933900000000e+10
1.752190291881561279e-01,1.441098093986511230e+00,8.956978347600000000e+10
1.639549434185028076e-01,1.446824789047241211e+00,4.516437700000000000e+08
1.952440589666366577e-01,1.412802696228027344e+00,6.174640104000000000e+10
1.614518165588378906e-01,1.448112010955810547e+00,7.208741508600000000e+10
1.639549434185028076e-01,1.444962501525878906e+00,5.350071467100000000e+10
2.340425550937652588e-01,1.344133615493774414e+00,8.880447925900000000e+10
2.165206521749496460e-01,1.362020730972290039e+00,8.108982051000000000e+10
2.177722156047821045e-01,1.343703031539916992e+00,7.334098478600000000e+10
1.777221560478210449e-01,1.534622550010681152e+00,7.062723086400000000e+10
2.215269058942794800e-01,1.364227175712585449e+00,2.544369543800000000e+10
2.240300476551055908e-01,1.350954771041870117e+00,3.344441317000000000e+10
1.852315366268157959e-01,1.516138315200805664e+00,5.033981664900000000e+10
1.939924955368041992e-01,1.410312533378601074e+00,6.572811454700000000e+10
1.914893686771392822e-01,1.466695547103881836e+00,5.828328925800000000e+10
2.165206521749496460e-01,1.411995649337768555e+00,9.410479186600000000e+10
1.677096337080001831e-01,1.462781429290771484e+00,5.320490288700000000e+10
2.227784842252731323e-01,1.349807262420654297e+00,7.228122094100000000e+10
1.677096337080001831e-01,1.466540217399597168e+00,7.509885969200000000e+10
1.939924955368041992e-01,1.405813217163085938e+00,1.137297964300000000e+10
2.302878648042678833e-01,1.351855278015136719e+00,8.228097847600000000e+10
1.627033799886703491e-01,1.443203449249267578e+00,2.717099218300000000e+10
2.252816110849380493e-01,1.355848670005798340e+00,1.411760365700000000e+10
2.302878648042678833e-01,1.339300155639648438e+00,3.466600615600000000e+10
1.814768463373184204e-01,1.410066843032836914e+00,4.210392440900000000e+10
2.065081447362899780e-01,1.399203538894653320e+00,1.297935893400000000e+10
1.576971262693405151e-01,1.453071117401123047e+00,9.880804254300000000e+10
1.689611971378326416e-01,1.454957485198974609e+00,5.074883641600000000e+10
2.002503126859664917e-01,1.429362297058105469e+00,4.341428967200000000e+10
2.165206521749496460e-01,1.336298227310180664e+00,8.733437232000000000e+09
1.864831000566482544e-01,1.469751119613647461e+00,4.170416027000000000e+09
1.777221560478210449e-01,1.445317983627319336e+00,5.999426026100000000e+10
1.777221560478210449e-01,1.455519199371337891e+00,3.307733031600000000e+10
2.265331745147705078e-01,1.405597448348999023e+00,9.661041008200000000e+10
2.090112715959548950e-01,1.427382469177246094e+00,3.780978078100000000e+10
2.290363013744354248e-01,1.347690939903259277e+00,1.980735419700000000e+10
2.315394282341003418e-01,1.357720732688903809e+00,4.258168495800000000e+10
2.252816110849380493e-01,1.347262620925903320e+00,9.055437072300000000e+10
2.077597081661224365e-01,1.411122798919677734e+00,1.099076472600000000e+10
2.227784842252731323e-01,1.335246920585632324e+00,4.103927249600000000e+10
1.764705926179885864e-01,1.425129413604736328e+00,8.813061215300000000e+10
2.165206521749496460e-01,1.345301389694213867e+00,6.911888937900000000e+10
1.927409321069717407e-01,1.405568361282348633e+00,8.907471170300000000e+10
2.290363013744354248e-01,1.338142156600952148e+00,9.100046336300000000e+10
2.027534395456314087e-01,1.413843631744384766e+00,2.149432942700000000e+10
1.802252829074859619e-01,1.449448108673095703e+00,5.855548003400000000e+10
1.264080107212066650e-01,1.673520803451538086e+00,5.745490263600000000e+10
1.814768463373184204e-01,1.442774295806884766e+00,4.540100469000000000e+09
1.689611971378326416e-01,1.469730734825134277e+00,7.877295670700000000e+10
1.727159023284912109e-01,1.439164161682128906e+00,3.904151084700000000e+10
2.315394282341003418e-01,1.348056793212890625e+00,2.335691137900000000e+10
2.327909916639328003e-01,1.340306282043457031e+00,4.262194737400000000e+10
1.764705926179885864e-01,1.413963675498962402e+00,4.034583093700000000e+10
1.702127754688262939e-01,1.459536790847778320e+00,6.322995996900000000e+10
1.789737194776535034e-01,1.464012622833251953e+00,2.982106425200000000e+10
1.902378052473068237e-01,1.423668265342712402e+00,1.068524847700000000e+10
1.764705926179885864e-01,1.424967050552368164e+00,3.593779934300000000e+10
2.177722156047821045e-01,1.350489616394042969e+00,4.995668597600000000e+10
2.415519505739212036e-01,1.354737162590026855e+00,6.815364242000000000e+10
1.839799731969833374e-01,1.442341804504394531e+00,5.999608345300000000e+10
2.265331745147705078e-01,1.344529151916503906e+00,9.642338016200000000e+10
1.702127754688262939e-01,1.441921710968017578e+00,7.532636484000000000e+10
1.927409321069717407e-01,1.426839709281921387e+00,7.903886444600000000e+10
2.027534395456314087e-01,1.413967490196228027e+00,4.550077696000000000e+09
1.814768463373184204e-01,1.448522806167602539e+00,5.774012266100000000e+10
1.902378052473068237e-01,1.449942350387573242e+00,9.587608836600000000e+10
2.340425550937652588e-01,1.345638155937194824e+00,8.521862276700000000e+10
2.215269058942794800e-01,1.353518724441528320e+00,4.225883006400000000e+10
2.127659618854522705e-01,1.346754312515258789e+00,6.923714379500000000e+10
2.290363013744354248e-01,1.329238295555114746e+00,2.247095283300000000e+10
1.602002531290054321e-01,1.505149841308593750e+00,4.125287084800000000e+10
2.027534395456314087e-01,1.410561561584472656e+00,6.771881407200000000e+10
1.714643388986587524e-01,1.401631832122802734e+00,4.070613310300000000e+10
2.277847379446029663e-01,1.349378824234008789e+00,3.064046194300000000e+10
1.952440589666366577e-01,1.459089159965515137e+00,9.002055069700000000e+10
2.190237790346145630e-01,1.389531612396240234e+00,3.188905850800000000e+10
1.451814770698547363e-01,1.561047792434692383e+00,6.174314741100000000e+10
1.664580702781677246e-01,1.436824083328247070e+00,2.033251845100000000e+10
2.290363013744354248e-01,1.341364264488220215e+00,6.641891363000000000e+10
1.889862418174743652e-01,1.433244943618774414e+00,5.837898191200000000e+10
2.252816110849380493e-01,1.358905315399169922e+00,2.016435572200000000e+10
1.952440589666366577e-01,1.389179110527038574e+00,2.408971417200000000e+10
2.127659618854522705e-01,1.358968019485473633e+00,3.192435965900000000e+10
2.377972453832626343e-01,1.342939615249633789e+00,4.892136330000000000e+09
2.227784842252731323e-01,1.363802433013916016e+00,5.020984241500000000e+10
2.503128945827484131e-01,1.357942342758178711e+00,5.264917875400000000e+10
1.939924955368041992e-01,1.433038592338562012e+00,8.839890898800000000e+10
2.165206521749496460e-01,1.410102725028991699e+00,6.052810823500000000e+10
1.877346783876419067e-01,1.447115898132324219e+00,6.908187400700000000e+10
2.277847379446029663e-01,1.363118529319763184e+00,1.237062045600000000e+10
1.739674657583236694e-01,1.455346822738647461e+00,1.232362072200000000e+10
1.814768463373184204e-01,1.453218460083007812e+00,2.936007624000000000e+09
2.327909916639328003e-01,1.336496591567993164e+00,5.761616411700000000e+10
1.977471858263015747e-01,1.420523405075073242e+00,8.746909745400000000e+10
1.977471858263015747e-01,1.408309459686279297e+00,4.656111735700000000e+10
2.115143984556198120e-01,1.417832732200622559e+00,9.166997094900000000e+10
2.277847379446029663e-01,1.332965373992919922e+00,6.743219188600000000e+10
1.927409321069717407e-01,1.414805293083190918e+00,2.394201189500000000e+10
1.839799731969833374e-01,1.446858286857604980e+00,2.962462138100000000e+10
2.202753424644470215e-01,1.329625368118286133e+00,8.092073171400000000e+10
2.040050029754638672e-01,1.342114210128784180e+00,5.374888714400000000e+10
1.789737194776535034e-01,1.449925422668457031e+00,2.622500981000000000e+09
2.177722156047821045e-01,1.353976488113403320e+00,6.545898400000000000e+09
2.177722156047821045e-01,1.339297175407409668e+00,3.275272010000000000e+10
2.127659618854522705e-01,1.344469308853149414e+00,7.946253383900000000e+10
2.077597081661224365e-01,1.377486467361450195e+00,3.404896586900000000e+10
2.302878648042678833e-01,1.351252079010009766e+00,1.037961562800000000e+10
1.752190291881561279e-01,1.489206790924072266e+00,7.945047076600000000e+10
1.689611971378326416e-01,1.496675372123718262e+00,6.001065898000000000e+09
1.702127754688262939e-01,1.458024382591247559e+00,4.948981943400000000e+10
1.714643388986587524e-01,1.446547508239746094e+00,1.261119165200000000e+10
1.639549434185028076e-01,1.446230292320251465e+00,8.448952788400000000e+10
1.927409321069717407e-01,1.442819595336914062e+00,5.063814905500000000e+10
2.115143984556198120e-01,1.345360159873962402e+00,3.176750855500000000e+10
2.115143984556198120e-01,1.342390894889831543e+00,5.995097490000000000e+10
2.352941185235977173e-01,1.353821754455566406e+00,9.548953446400000000e+10
2.302878648042678833e-01,1.340025424957275391e+00,6.175609758800000000e+10
2.240300476551055908e-01,1.344766378402709961e+00,9.260011053700000000e+10
2.027534395456314087e-01,1.403564929962158203e+00,7.949711364900000000e+10
2.252816110849380493e-01,1.340566873550415039e+00,1.221962336500000000e+10
2.377972453832626343e-01,1.393533468246459961e+00,5.063680282400000000e+10
2.065081447362899780e-01,1.377977609634399414e+00,6.664711956700000000e+10
1.877346783876419067e-01,1.449528932571411133e+00,9.939817857500000000e+10
2.227784842252731323e-01,1.376818656921386719e+00,3.261965081900000000e+10
1.614518165588378906e-01,1.443266630172729492e+00,7.553901609000000000e+09
2.327909916639328003e-01,1.345508098602294922e+00,5.937723015900000000e+10
2.265331745147705078e-01,1.340060472488403320e+00,6.693135718300000000e+10
1.401752233505249023e-01,1.508521080017089844e+00,1.972063559300000000e+10
2.215269058942794800e-01,1.370561599731445312e+00,3.037370578400000000e+10
1.677096337080001831e-01,1.457863330841064453e+00,2.306210987700000000e+10
2.065081447362899780e-01,1.404513239860534668e+00,5.961930123200000000e+10
2.302878648042678833e-01,1.340486407279968262e+00,6.967757867800000000e+10
2.027534395456314087e-01,1.428320765495300293e+00,7.749021829400000000e+10
2.065081447362899780e-01,1.403481841087341309e+00,7.137808823700000000e+10
1.514393091201782227e-01,1.486479163169860840e+00,8.355669095800000000e+10
2.140175253152847290e-01,1.384940028190612793e+00,6.063068451600000000e+10
1.939924955368041992e-01,1.413444399833679199e+00,2.884009093300000000e+10
1.652065068483352661e-01,1.466134905815124512e+00,4.166376295100000000e+10
1.852315366268157959e-01,1.436337709426879883e+00,4.252465282500000000e+10
1.839799731969833374e-01,1.414647817611694336e+00,9.765640795000000000e+09
2.115143984556198120e-01,1.382420539855957031e+00,3.001525855000000000e+09
2.227784842252731323e-01,1.345536947250366211e+00,8.404487255000000000e+09
1.889862418174743652e-01,1.417408943176269531e+00,6.904064303000000000e+10
2.352941185235977173e-01,1.335522651672363281e+00,6.437593822200000000e+10
1.739674657583236694e-01,1.439884662628173828e+00,8.192904730400000000e+10
1.877346783876419067e-01,1.472492218017578125e+00,6.913066149100000000e+10
2.152690887451171875e-01,1.345246553421020508e+00,3.048801800600000000e+10
2.403003871440887451e-01,1.355962991714477539e+00,4.157315397000000000e+09
1.752190291881561279e-01,1.438465952873229980e+00,3.562354200300000000e+10
2.077597081661224365e-01,1.348877429962158203e+00,6.734310656900000000e+10
1.564455628395080566e-01,1.460350751876831055e+00,9.134124076700000000e+10
1.852315366268157959e-01,1.486185908317565918e+00,5.202836253500000000e+10
1.727159023284912109e-01,1.450707316398620605e+00,1.020957559000000000e+09
1.551939994096755981e-01,1.696253061294555664e+00,1.439929364300000000e+10
2.152690887451171875e-01,1.389824628829956055e+00,2.157185787700000000e+10
2.327909916639328003e-01,1.335569858551025391e+00,2.779585341200000000e+10
1.939924955368041992e-01,1.424113750457763672e+00,2.755079314700000000e+10
2.365456819534301758e-01,1.361523985862731934e+00,7.342119325900000000e+10
1.864831000566482544e-01,1.407837390899658203e+00,3.182650597400000000e+10
2.165206521749496460e-01,1.339627146720886230e+00,5.960681156700000000e+10
2.290363013744354248e-01,1.358702421188354492e+00,6.474011443900000000e+10
2.327909916639328003e-01,1.360970020294189453e+00,9.999190907700000000e+10
1.689611971378326416e-01,1.495898962020874023e+00,3.416360240400000000e+10
2.315394282341003418e-01,1.343343615531921387e+00,9.178428917900000000e+10
2.140175253152847290e-01,1.345538616180419922e+00,4.660135553100000000e+10
2.240300476551055908e-01,1.380948543548583984e+00,7.708403846000000000e+10
1.964956223964691162e-01,1.404748201370239258e+00,5.585504002100000000e+10
1.664580702781677246e-01,1.502440690994262695e+00,6.276203141200000000e+10
1.576971262693405151e-01,1.487392783164978027e+00,4.619251951700000000e+10
1.839799731969833374e-01,1.427989482879638672e+00,9.956530103000000000e+10
1.264080107212066650e-01,1.572435736656188965e+00,9.300507283600000000e+10
2.002503126859664917e-01,1.406030654907226562e+00,4.267646564600000000e+10
1.789737194776535034e-01,1.449007749557495117e+00,6.528877586400000000e+10
2.390488088130950928e-01,1.338232755661010742e+00,7.320955586000000000e+10
1.877346783876419067e-01,1.454451441764831543e+00,3.722431393500000000e+10
2.315394282341003418e-01,1.350710272789001465e+00,7.889989233100000000e+10
1.952440589666366577e-01,1.394790649414062500e+00,6.166334817500000000e+10
1.802252829074859619e-01,1.402679681777954102e+00,2.435973651200000000e+10
1.777221560478210449e-01,1.443661093711853027e+00,2.079571777800000000e+10
1.764705926179885864e-01,1.422281742095947266e+00,2.161245995400000000e+10
1.802252829074859619e-01,1.423597574234008789e+00,5.130259603600000000e+10
1.714643388986587524e-01,1.486403346061706543e+00,1.395144358500000000e+10
1.902378052473068237e-01,1.440221309661865234e+00,2.255258543800000000e+10
2.302878648042678833e-01,1.345822095870971680e+00,8.263250132000000000e+10
2.240300476551055908e-01,1.344769239425659180e+00,1.825454489000000000e+10
1.714643388986587524e-01,1.444538593292236328e+00,6.083544960300000000e+10
1.614518165588378906e-01,1.456753730773925781e+00,8.378247860900000000e+10
2.240300476551055908e-01,1.358465075492858887e+00,3.904909349200000000e+10
2.315394282341003418e-01,1.341114759445190430e+00,7.914948185900000000e+10
1.927409321069717407e-01,1.404115080833435059e+00,8.643738998900000000e+10
1.877346783876419067e-01,1.402997970581054688e+00,5.185838507900000000e+10
2.152690887451171875e-01,1.348820090293884277e+00,6.749564686600000000e+10
1.814768463373184204e-01,1.445289611816406250e+00,9.524503214400000000e+10
2.277847379446029663e-01,1.340553998947143555e+00,5.024694417600000000e+10
2.115143984556198120e-01,1.410431265830993652e+00,1.336839973600000000e+10
1.827284097671508789e-01,1.413810729980468750e+00,4.544132706000000000e+09
2.140175253152847290e-01,1.354247331619262695e+00,9.765797977300000000e+10
2.190237790346145630e-01,1.357877492904663086e+00,9.477847994600000000e+10
1.576971262693405151e-01,1.491417288780212402e+00,1.298054336000000000e+09
1.727159023284912109e-01,1.503722429275512695e+00,3.709189781100000000e+10
2.052565813064575195e-01,1.423193931579589844e+00,9.498061346500000000e+10
1.451814770698547363e-01,1.496993780136108398e+00,6.556697483000000000e+09
1.952440589666366577e-01,1.410306453704833984e+00,3.687875198700000000e+10
2.302878648042678833e-01,1.332813501358032227e+00,1.355152494000000000e+10
1.689611971378326416e-01,1.471693038940429688e+00,3.641906368000000000e+09
2.252816110849380493e-01,1.338325738906860352e+00,2.027458597300000000e+10
1.489361673593521118e-01,1.523757338523864746e+00,1.249386732600000000e+10
1.839799731969833374e-01,1.446447372436523438e+00,1.555400055800000000e+10
2.052565813064575195e-01,1.404209494590759277e+00,3.084294108000000000e+10
2.065081447362899780e-01,1.381273627281188965e+00,5.278492149200000000e+10
1.927409321069717407e-01,1.411885261535644531e+00,5.510089821300000000e+10
1.914893686771392822e-01,1.444314479827880859e+00,5.528504475800000000e+10
1.664580702781677246e-01,1.458646774291992188e+00,5.044725561000000000e+09
2.302878648042678833e-01,1.350147128105163574e+00,8.810733760600000000e+10
2.277847379446029663e-01,1.331012368202209473e+00,4.158184963400000000e+10
2.102628350257873535e-01,1.366677045822143555e+00,6.012807687000000000e+10
2.277847379446029663e-01,1.350535154342651367e+00,3.494637833300000000e+10
1.914893686771392822e-01,1.508171796798706055e+00,2.733154306100000000e+10
1.927409321069717407e-01,1.438727140426635742e+00,3.492103187700000000e+10
1.789737194776535034e-01,1.461455225944519043e+00,3.540536844400000000e+10
1.652065068483352661e-01,1.458417773246765137e+00,6.481424674400000000e+10
1.652065068483352661e-01,1.509837865829467773e+00,8.313726580700000000e+10
1.414267867803573608e-01,1.552626490592956543e+00,1.914119640000000000e+08
1.602002531290054321e-01,1.461783885955810547e+00,8.526844461500000000e+10
1.902378052473068237e-01,1.442272424697875977e+00,7.192733076100000000e+10
1.627033799886703491e-01,1.448602437973022461e+00,4.029958109200000000e+10
2.102628350257873535e-01,1.335969805717468262e+00,7.928172715400000000e+10
1.877346783876419067e-01,1.420301795005798340e+00,8.153270039800000000e+10
1.827284097671508789e-01,1.443555116653442383e+00,9.656354537800000000e+10
1.714643388986587524e-01,1.473875045776367188e+00,5.372432944300000000e+10
1.752190291881561279e-01,1.447960257530212402e+00,3.628250357800000000e+10
2.215269058942794800e-01,1.352671384811401367e+00,3.051076438000000000e+10
2.165206521749496460e-01,1.407928824424743652e+00,8.785514500500000000e+10
2.127659618854522705e-01,1.347253799438476562e+00,5.782556617000000000e+09
2.065081447362899780e-01,1.386177897453308105e+00,9.600656871000000000e+10
1.564455628395080566e-01,1.501213908195495605e+00,1.998401370100000000e+10
2.290363013744354248e-01,1.395877361297607422e+00,5.102677630000000000e+08
1.689611971378326416e-01,1.468581199645996094e+00,3.779335761900000000e+10
2.340425550937652588e-01,1.354387044906616211e+00,2.317537130800000000e+10
2.052565813064575195e-01,1.417636752128601074e+00,8.127454106500000000e+10
2.365456819534301758e-01,1.353915214538574219e+00,8.898010286000000000e+10
1.852315366268157959e-01,1.440371870994567871e+00,9.909661083000000000e+09
1.914893686771392822e-01,1.442579150199890137e+00,1.388379960700000000e+10
1.802252829074859619e-01,1.452678561210632324e+00,8.440507598700000000e+10
2.252816110849380493e-01,1.360586881637573242e+00,5.629432834100000000e+10
1.727159023284912109e-01,1.429768562316894531e+00,6.897864241600000000e+10
2.252816110849380493e-01,1.339603304862976074e+00,6.875772875400000000e+10
1.964956223964691162e-01,1.429252505302429199e+00,3.411587424000000000e+10
2.077597081661224365e-01,1.413735151290893555e+00,1.151819761200000000e+10
1.827284097671508789e-01,1.442710280418395996e+00,9.309576344000000000e+10
1.902378052473068237e-01,1.430174112319946289e+00,2.002008029100000000e+10
1.939924955368041992e-01,1.405512809753417969e+00,7.883353088700000000e+10
1.652065068483352661e-01,1.457522749900817871e+00,6.857016427800000000e+10
2.102628350257873535e-01,1.382951140403747559e+00,2.453050776800000000e+10
2.302878648042678833e-01,1.356165170669555664e+00,1.170839887300000000e+10
1.789737194776535034e-01,1.462517976760864258e+00,7.076723113800000000e+10
1.877346783876419067e-01,1.413312911987304688e+00,9.764605852800000000e+10
1.602002531290054321e-01,1.559904813766479492e+00,3.539802421000000000e+09
1.239048838615417480e-01,1.675398707389831543e+00,9.680876645900000000e+10
2.065081447362899780e-01,1.418081164360046387e+00,8.539688188900000000e+10
1.977471858263015747e-01,1.369323730468750000e+00,4.098736237000000000e+09
1.977471858263015747e-01,1.418592810630798340e+00,5.717207906700000000e+10
1.977471858263015747e-01,1.433783054351806641e+00,6.289637851600000000e+10
1.927409321069717407e-01,1.424672961235046387e+00,3.728013112800000000e+10
2.165206521749496460e-01,1.351136088371276855e+00,3.783058752400000000e+10
1.789737194776535034e-01,1.419365763664245605e+00,4.825946116600000000e+10
2.015018761157989502e-01,1.418828010559082031e+00,6.711714291900000000e+10
1.977471858263015747e-01,1.407460927963256836e+00,9.860143552000000000e+10
1.689611971378326416e-01,1.444505214691162109e+00,1.187762590000000000e+09
2.152690887451171875e-01,1.379716157913208008e+00,2.130794393100000000e+10
2.240300476551055908e-01,1.347205400466918945e+00,3.222128073000000000e+10
1.802252829074859619e-01,1.540012121200561523e+00,2.270381183300000000e+10
1.814768463373184204e-01,1.445751547813415527e+00,4.359668457400000000e+10
2.190237790346145630e-01,1.339190363883972168e+00,4.228524618100000000e+10
1.689611971378326416e-01,1.494738817214965820e+00,5.778710778800000000e+10
1.414267867803573608e-01,1.551914215087890625e+00,7.074627392400000000e+10
1.401752233505249023e-01,1.584743738174438477e+00,1.924124340900000000e+10
2.077597081661224365e-01,1.421598315238952637e+00,5.765510999500000000e+10
2.327909916639328003e-01,1.363214373588562012e+00,3.729187496500000000e+10
2.277847379446029663e-01,1.327561855316162109e+00,8.094595329000000000e+09
2.377972453832626343e-01,1.356026530265808105e+00,7.930110798200000000e+10
2.227784842252731323e-01,1.350201010704040527e+00,5.922671700900000000e+10
2.052565813064575195e-01,1.439455389976501465e+00,4.649193566300000000e+10
1.877346783876419067e-01,1.432430744171142578e+00,4.670559438800000000e+10
1.989987492561340332e-01,1.404247999191284180e+00,8.249905623600000000e+10
2.127659618854522705e-01,1.406488895416259766e+00,4.724565994300000000e+10
1.739674657583236694e-01,1.433978915214538574e+00,3.146364422100000000e+10
1.852315366268157959e-01,1.410283565521240234e+00,7.390248889500000000e+10
2.302878648042678833e-01,1.353235602378845215e+00,3.893345419500000000e+10
1.627033799886703491e-01,1.450418353080749512e+00,3.084507057600000000e+10
2.215269058942794800e-01,1.346487879753112793e+00,8.441372944100000000e+10
1.802252829074859619e-01,1.443333625793457031e+00,4.976430813100000000e+10
2.027534395456314087e-01,1.407109141349792480e+00,1.386053961900000000e+10
1.652065068483352661e-01,1.461833000183105469e+00,1.651767776100000000e+10
2.290363013744354248e-01,1.340612769126892090e+00,6.347063303800000000e+10
2.327909916639328003e-01,1.342581629753112793e+00,5.786864276100000000e+10
2.290363013744354248e-01,1.332384824752807617e+00,7.820710521900000000e+10
1.814768463373184204e-01,1.445680975914001465e+00,6.251920142000000000e+10
2.102628350257873535e-01,1.356376051902770996e+00,4.949602473000000000e+10
2.290363013744354248e-01,1.337023496627807617e+00,4.373532176500000000e+10
2.227784842252731323e-01,1.334736347198486328e+00,7.289388728300000000e+10
1.814768463373184204e-01,1.425359010696411133e+00,3.590904213100000000e+10
1.839799731969833374e-01,1.438253760337829590e+00,1.780317049300000000e+10
1.714643388986587524e-01,1.457167029380798340e+00,4.144081697500000000e+10
1.489361673593521118e-01,1.495163679122924805e+00,7.433376047200000000e+10
2.190237790346145630e-01,1.352273464202880859e+00,4.335434482300000000e+10
1.939924955368041992e-01,1.416664600372314453e+00,8.095877221000000000e+09
1.827284097671508789e-01,1.446515321731567383e+00,3.931593417200000000e+10
1.852315366268157959e-01,1.460574388504028320e+00,5.552870884000000000e+10
1.526908725500106812e-01,1.521072268486022949e+00,5.350377758800000000e+10
2.277847379446029663e-01,1.368238329887390137e+00,6.362257343700000000e+10
2.240300476551055908e-01,1.414416670799255371e+00,6.509875165400000000e+10
1.927409321069717407e-01,1.452347159385681152e+00,3.927697426000000000e+09
2.215269058942794800e-01,1.357752561569213867e+00,5.083118123500000000e+10
2.127659618854522705e-01,1.371346950531005859e+00,3.054780653500000000e+10
2.290363013744354248e-01,1.341851234436035156e+00,8.305800730800000000e+10
2.077597081661224365e-01,1.376484632492065430e+00,6.838201354000000000e+09
1.964956223964691162e-01,1.478235125541687012e+00,8.956768952700000000e+10
2.065081447362899780e-01,1.362887859344482422e+00,5.001545893000000000e+09
1.877346783876419067e-01,1.439831256866455078e+00,4.930919535100000000e+10
2.027534395456314087e-01,1.409036040306091309e+00,9.876354241700000000e+10
2.015018761157989502e-01,1.428226828575134277e+00,8.227698275000000000e+10
2.290363013744354248e-01,1.347256183624267578e+00,2.212144548000000000e+09
2.140175253152847290e-01,1.337496042251586914e+00,9.916260713700000000e+10
2.277847379446029663e-01,1.343976020812988281e+00,8.374356315000000000e+09
2.002503126859664917e-01,1.410059213638305664e+00,6.385407565000000000e+09
2.102628350257873535e-01,1.402681708335876465e+00,5.453467078700000000e+10
1.777221560478210449e-01,1.449594259262084961e+00,2.396035888500000000e+10
1.902378052473068237e-01,1.430719137191772461e+00,4.415066765000000000e+09
2.327909916639328003e-01,1.347853422164916992e+00,9.269115109800000000e+10
1.927409321069717407e-01,1.413578391075134277e+00,6.191867230200000000e+10
1.839799731969833374e-01,1.427654981613159180e+00,7.647004433700000000e+10
1.964956223964691162e-01,1.456277251243591309e+00,5.511569785300000000e+10
1.902378052473068237e-01,1.457289457321166992e+00,5.021536554800000000e+10
1.764705926179885864e-01,1.585862159729003906e+00,2.972363336600000000e+10
2.365456819534301758e-01,1.342264533042907715e+00,2.685936083400000000e+10
2.052565813064575195e-01,1.404780864715576172e+00,2.034087371000000000e+09
2.040050029754638672e-01,1.366825461387634277e+00,7.876725341000000000e+09
2.252816110849380493e-01,1.357869148254394531e+00,3.185001628300000000e+10
1.451814770698547363e-01,1.530434131622314453e+00,1.368288584900000000e+10
2.315394282341003418e-01,1.355750560760498047e+00,8.423240734700000000e+10
1.739674657583236694e-01,1.441174387931823730e+00,3.407090355800000000e+10
1.264080107212066650e-01,1.692467689514160156e+00,2.384454052500000000e+10
2.190237790346145630e-01,1.373379707336425781e+00,6.063676515100000000e+10
2.002503126859664917e-01,1.397559881210327148e+00,4.346160450600000000e+10
1.952440589666366577e-01,1.418905735015869141e+00,4.159061022000000000e+09
2.352941185235977173e-01,1.350161790847778320e+00,8.467551471900000000e+10
2.165206521749496460e-01,1.360689997673034668e+00,9.428079891000000000e+10
2.315394282341003418e-01,1.347051858901977539e+00,6.855008941600000000e+10
2.302878648042678833e-01,1.334951281547546387e+00,4.079836366100000000e+10
1.802252829074859619e-01,1.416966795921325684e+00,7.017352837400000000e+10
1.839799731969833374e-01,1.433649539947509766e+00,3.424241297600000000e+10
1.301627010107040405e-01,1.601247787475585938e+00,6.611133476800000000e+10
2.127659618854522705e-01,1.351806521415710449e+00,4.804488201400000000e+10
1.914893686771392822e-01,1.433606982231140137e+00,7.470179589000000000e+10
2.102628350257873535e-01,1.355501413345336914e+00,2.839824487500000000e+10
2.227784842252731323e-01,1.381400108337402344e+00,2.587732414000000000e+09
2.277847379446029663e-01,1.338101267814636230e+00,9.749340448700000000e+10
1.627033799886703491e-01,1.452517747879028320e+00,9.850010067700000000e+10
1.714643388986587524e-01,1.458433389663696289e+00,6.904984317000000000e+09
1.727159023284912109e-01,1.440698862075805664e+00,2.926727730000000000e+10
1.952440589666366577e-01,1.410075426101684570e+00,8.009435635000000000e+09
2.140175253152847290e-01,1.407379865646362305e+00,2.200524748600000000e+10
2.240300476551055908e-01,1.351848125457763672e+00,3.842166234900000000e+10
1.677096337080001831e-01,1.448593497276306152e+00,4.496598244900000000e+10
2.040050029754638672e-01,1.407013177871704102e+00,6.216304799200000000e+10
2.202753424644470215e-01,1.354856014251708984e+00,9.489592333700000000e+10
1.301627010107040405e-01,1.620603322982788086e+00,7.544463166600000000e+10
1.914893686771392822e-01,1.416898727416992188e+00,3.623533657000000000e+09
1.777221560478210449e-01,1.418317198753356934e+00,6.497123578700000000e+10
1.627033799886703491e-01,1.459796309471130371e+00,1.022594539900000000e+10
1.764705926179885864e-01,1.519006729125976562e+00,7.569425364700000000e+10
1.802252829074859619e-01,1.426257610321044922e+00,6.109087818900000000e+10
1.576971262693405151e-01,1.458508372306823730e+00,8.122195632900000000e+10
1.827284097671508789e-01,1.411600828170776367e+00,8.707722768900000000e+10
2.140175253152847290e-01,1.336779594421386719e+00,2.859960101100000000e+10
1.764705926179885864e-01,1.476509451866149902e+00,6.715778645100000000e+10
2.202753424644470215e-01,1.356454133987426758e+00,9.651935309500000000e+10
1.576971262693405151e-01,1.465168714523315430e+00,4.531886066000000000e+09
2.252816110849380493e-01,1.339743018150329590e+00,3.540562959000000000e+09
2.202753424644470215e-01,1.364712238311767578e+00,6.156019058800000000e+10
1.627033799886703491e-01,1.437910079956054688e+00,9.198448593400000000e+10
2.040050029754638672e-01,1.408751487731933594e+00,5.830957596600000000e+10
2.202753424644470215e-01,1.344437003135681152e+00,6.903687723300000000e+10
1.977471858263015747e-01,1.411111354827880859e+00,2.808105406400000000e+10
1.652065068483352661e-01,1.478895425796508789e+00,1.573551856900000000e+10
1.814768463373184204e-01,1.489678382873535156e+00,7.161292401400000000e+10
1.551939994096755981e-01,1.435113191604614258e+00,6.196008491000000000e+10
2.478097677230834961e-01,1.340477705001831055e+00,8.148535698300000000e+10
1.551939994096755981e-01,1.777611613273620605e+00,1.846614833400000000e+10
1.989987492561340332e-01,1.410027503967285156e+00,7.198416059000000000e+10
1.339174062013626099e-01,1.542593479156494141e+00,2.806799999200000000e+10
1.927409321069717407e-01,1.466549754142761230e+00,8.355113764800000000e+10
2.277847379446029663e-01,1.338021278381347656e+00,9.679308797800000000e+10
1.589486896991729736e-01,1.514278292655944824e+00,9.068076098900000000e+10
1.952440589666366577e-01,1.430298566818237305e+00,4.017102131100000000e+10
2.227784842252731323e-01,1.342645525932312012e+00,3.302316660300000000e+10
2.240300476551055908e-01,1.365672469139099121e+00,8.222046722800000000e+10
2.152690887451171875e-01,1.363654017448425293e+00,9.587673942000000000e+10
2.403003871440887451e-01,1.338174700736999512e+00,8.526409816100000000e+10
2.277847379446029663e-01,1.360437631607055664e+00,9.555312046300000000e+10
2.152690887451171875e-01,1.342692136764526367e+00,3.543753702900000000e+10
1.602002531290054321e-01,1.460141062736511230e+00,5.451239756300000000e+10
2.090112715959548950e-01,1.375565052032470703e+00,9.849843488000000000e+10
1.627033799886703491e-01,1.493084311485290527e+00,5.043000867000000000e+10
2.152690887451171875e-01,1.338729143142700195e+00,1.320191256900000000e+10
2.015018761157989502e-01,1.415702700614929199e+00,3.988170367600000000e+10
2.127659618854522705e-01,1.367063879966735840e+00,7.301623702900000000e+10
1.864831000566482544e-01,1.414801597595214844e+00,2.725858874400000000e+10
1.827284097671508789e-01,1.462725639343261719e+00,1.787336303900000000e+10
1.964956223964691162e-01,1.404189944267272949e+00,5.741163088500000000e+10
2.265331745147705078e-01,1.340492963790893555e+00,7.271840680300000000e+10
1.977471858263015747e-01,1.424028635025024414e+00,9.256711286000000000e+09
2.190237790346145630e-01,1.339987635612487793e+00,1.513461514300000000e+10
1.677096337080001831e-01,1.459072828292846680e+00,2.726757041500000000e+10
1.914893686771392822e-01,1.436611413955688477e+00,3.753816227000000000e+09
1.877346783876419067e-01,1.457892298698425293e+00,7.679081751500000000e+10
2.290363013744354248e-01,1.336404323577880859e+00,7.023905058400000000e+10
1.827284097671508789e-01,1.417270898818969727e+00,1.487116199500000000e+10
2.015018761157989502e-01,1.424744367599487305e+00,4.710074198600000000e+10
1.852315366268157959e-01,1.440475225448608398e+00,7.362765763700000000e+10
2.165206521749496460e-01,1.362097501754760742e+00,1.401394242000000000e+09
2.027534395456314087e-01,1.444377183914184570e+00,9.547409196300000000e+10
2.040050029754638672e-01,1.391356229782104492e+00,5.890945871200000000e+10
2.265331745147705078e-01,1.336771368980407715e+00,4.822460180000000000e+08
1.652065068483352661e-01,1.452621936798095703e+00,9.604028213700000000e+10
1.977471858263015747e-01,1.406635165214538574e+00,7.027870284600000000e+10
1.977471858263015747e-01,1.419220209121704102e+00,4.537132022200000000e+10
2.265331745147705078e-01,1.346672534942626953e+00,6.135380080000000000e+10
2.002503126859664917e-01,1.419949889183044434e+00,7.255843441400000000e+10
1.276595741510391235e-01,1.642590403556823730e+00,9.396716466900000000e+10
1.739674657583236694e-01,1.438070297241210938e+00,2.331724199100000000e+10
2.127659618854522705e-01,1.390459775924682617e+00,2.129918458000000000e+09
1.827284097671508789e-01,1.418270826339721680e+00,7.989512313400000000e+10
2.290363013744354248e-01,1.345594644546508789e+00,5.952258327000000000e+10
1.802252829074859619e-01,1.415762305259704590e+00,6.985715166000000000e+10
1.764705926179885864e-01,1.452182054519653320e+00,2.476928314400000000e+10
1.902378052473068237e-01,1.499777555465698242e+00,5.341011754700000000e+10
2.090112715959548950e-01,1.399940848350524902e+00,3.385267553400000000e+10
2.102628350257873535e-01,1.365601539611816406e+00,5.139022944500000000e+10
2.327909916639328003e-01,1.333582162857055664e+00,9.590983679800000000e+10
2.115143984556198120e-01,1.371165633201599121e+00,5.951346726100000000e+10
2.252816110849380493e-01,1.367151021957397461e+00,1.982854005900000000e+10
2.190237790346145630e-01,1.341352820396423340e+00,8.689452505700000000e+10
1.576971262693405151e-01,1.475959658622741699e+00,2.112815430400000000e+10
2.252816110849380493e-01,1.336262941360473633e+00,2.431448793100000000e+10
2.327909916639328003e-01,1.361115813255310059e+00,9.923284597300000000e+10
1.602002531290054321e-01,1.448362231254577637e+00,1.961126442200000000e+10
1.927409321069717407e-01,1.434087634086608887e+00,7.705955357200000000e+10
1.952440589666366577e-01,1.408323764801025391e+00,1.868054607700000000e+10
1.989987492561340332e-01,1.405731678009033203e+00,8.481509076800000000e+10
2.177722156047821045e-01,1.356280207633972168e+00,3.202961862000000000e+10
2.115143984556198120e-01,1.342513799667358398e+00,9.459431728100000000e+10
1.764705926179885864e-01,1.456171035766601562e+00,2.346656198500000000e+10
2.190237790346145630e-01,1.358645200729370117e+00,3.843710998800000000e+10
1.902378052473068237e-01,1.423743009567260742e+00,2.203706306700000000e+10
1.864831000566482544e-01,1.447458505630493164e+00,6.635203281100000000e+10
2.090112715959548950e-01,1.410056471824645996e+00,1.001009633000000000e+10
2.140175253152847290e-01,1.409872531890869141e+00,2.368066975400000000e+10
2.077597081661224365e-01,1.431026697158813477e+00,2.665721427300000000e+10
2.027534395456314087e-01,1.376930475234985352e+00,8.766360047800000000e+10
1.789737194776535034e-01,1.447772026062011719e+00,2.138375597500000000e+10
2.115143984556198120e-01,1.391146063804626465e+00,1.354302319600000000e+10
2.240300476551055908e-01,1.341753005981445312e+00,2.468565295800000000e+10
2.290363013744354248e-01,1.349393248558044434e+00,8.667919822700000000e+10
1.464330404996871948e-01,1.486725211143493652e+00,7.794064572000000000e+10
1.902378052473068237e-01,1.422397017478942871e+00,4.430670085100000000e+10
2.102628350257873535e-01,1.402808189392089844e+00,3.168571983400000000e+10
1.964956223964691162e-01,1.412925004959106445e+00,5.374750629400000000e+10
1.877346783876419067e-01,1.412529706954956055e+00,3.153842342600000000e+10
1.977471858263015747e-01,1.416588544845581055e+00,6.625516430000000000e+10
1.964956223964691162e-01,1.462030887603759766e+00,5.680011799700000000e+10
1.739674657583236694e-01,1.445926070213317871e+00,2.207887402800000000e+10
1.952440589666366577e-01,1.420895814895629883e+00,4.642876466500000000e+10
1.852315366268157959e-01,1.404413938522338867e+00,3.605818508000000000e+10
1.914893686771392822e-01,1.441452264785766602e+00,2.104967898500000000e+10
1.839799731969833374e-01,1.431033611297607422e+00,6.022393441100000000e+10
2.177722156047821045e-01,1.343337297439575195e+00,1.234683809400000000e+10
2.302878648042678833e-01,1.350175261497497559e+00,4.217877165000000000e+10
1.952440589666366577e-01,1.410099744796752930e+00,4.745264182300000000e+10
2.315394282341003418e-01,1.338542461395263672e+00,9.732549554900000000e+10
2.165206521749496460e-01,1.356745719909667969e+00,8.069320442700000000e+10
2.290363013744354248e-01,1.335135936737060547e+00,6.901467475100000000e+10
1.551939994096755981e-01,1.476184248924255371e+00,8.365539174700000000e+10
1.702127754688262939e-01,1.457801222801208496e+00,1.923263186500000000e+10
1.789737194776535034e-01,1.426220655441284180e+00,5.007505688300000000e+10
2.190237790346145630e-01,1.383588194847106934e+00,8.733039813000000000e+09
2.265331745147705078e-01,1.332176208496093750e+00,5.473074075800000000e+10
1.889862418174743652e-01,1.422397375106811523e+00,7.811294262000000000e+09
2.440550774335861206e-01,1.330683708190917969e+00,2.965445253000000000e+10
1.777221560478210449e-01,1.439251899719238281e+00,3.707050848700000000e+10
1.789737194776535034e-01,1.442932844161987305e+00,1.962946136500000000e+10
2.040050029754638672e-01,1.418288111686706543e+00,7.685736217100000000e+10
1.939924955368041992e-01,1.386525869369506836e+00,8.217861916600000000e+10
1.602002531290054321e-01,1.453592658042907715e+00,6.418413722000000000e+09
2.290363013744354248e-01,1.336030721664428711e+00,5.252100873000000000e+10
1.689611971378326416e-01,1.453903675079345703e+00,1.167693967400000000e+10
2.352941185235977173e-01,1.336368799209594727e+00,1.117309942900000000e+10
2.415519505739212036e-01,1.329885959625244141e+00,6.547563313000000000e+09
2.403003871440887451e-01,1.366060256958007812e+00,9.723748217800000000e+10
1.727159023284912109e-01,1.446382045745849609e+00,8.673266291600000000e+10
2.290363013744354248e-01,1.343822836875915527e+00,5.151842718500000000e+10
2.127659618854522705e-01,1.377961635589599609e+00,5.778752867800000000e+10
1.714643388986587524e-01,1.434183955192565918e+00,1.636597013100000000e+10
2.140175253152847290e-01,1.366968035697937012e+00,7.271695875000000000e+10
2.277847379446029663e-01,1.346363425254821777e+00,7.882272335900000000e+10
1.964956223964691162e-01,1.409092307090759277e+00,3.466365534300000000e+10
1.852315366268157959e-01,1.439392089843750000e+00,6.568817715900000000e+10
1.914893686771392822e-01,1.426216006278991699e+00,2.063100590200000000e+10
2.152690887451171875e-01,1.365552663803100586e+00,4.610467621200000000e+10
2.252816110849380493e-01,1.341070890426635742e+00,8.948970309200000000e+10
1.952440589666366577e-01,1.424671649932861328e+00,5.533607579800000000e+10
2.027534395456314087e-01,1.435211539268493652e+00,5.951550445300000000e+10
1.802252829074859619e-01,1.399111151695251465e+00,1.334691780100000000e+10
2.315394282341003418e-01,1.341084837913513184e+00,7.127450117500000000e+10
2.302878648042678833e-01,1.362174391746520996e+00,4.219876124600000000e+10
2.252816110849380493e-01,1.336332321166992188e+00,8.655337081300000000e+10
2.315394282341003418e-01,1.365621328353881836e+00,3.483419900000000000e+10
2.227784842252731323e-01,1.340671777725219727e+00,1.857095736500000000e+10
1.714643388986587524e-01,1.450051069259643555e+00,9.260048053800000000e+10
1.576971262693405151e-01,1.534098386764526367e+00,4.684359947000000000e+10
2.052565813064575195e-01,1.404085516929626465e+00,7.185604159700000000e+10
1.852315366268157959e-01,1.409967660903930664e+00,3.440904212200000000e+10
2.315394282341003418e-01,1.364257097244262695e+00,4.491303996000000000e+09
1.864831000566482544e-01,1.562408208847045898e+00,9.599718621900000000e+10
1.939924955368041992e-01,1.415325880050659180e+00,9.405917369900000000e+10
1.476846039295196533e-01,1.463623404502868652e+00,5.132025633800000000e+10
2.040050029754638672e-01,1.422236919403076172e+00,7.570000938100000000e+10
2.277847379446029663e-01,1.359660863876342773e+00,3.525455470900000000e+10
2.002503126859664917e-01,1.387510538101196289e+00,1.674873753700000000e+10
1.839799731969833374e-01,1.437430739402770996e+00,6.473200012400000000e+10
1.914893686771392822e-01,1.443828821182250977e+00,6.514396686000000000e+10
1.789737194776535034e-01,1.421969175338745117e+00,3.828588883000000000e+09
2.365456819534301758e-01,1.347360014915466309e+00,2.152445915200000000e+10
1.827284097671508789e-01,1.434305429458618164e+00,3.169692345100000000e+10
1.664580702781677246e-01,1.471838355064392090e+00,5.540167538300000000e+10
1.889862418174743652e-01,1.447492599487304688e+00,7.219721086100000000e+10
1.752190291881561279e-01,1.441709995269775391e+00,7.814849801700000000e+10
1.639549434185028076e-01,1.531827688217163086e+00,2.200730000500000000e+10
1.989987492561340332e-01,1.428077697753906250e+00,1.905967862300000000e+10
1.952440589666366577e-01,1.390873670578002930e+00,4.702147937100000000e+10
2.252816110849380493e-01,1.336997032165527344e+00,1.198751737800000000e+10
2.065081447362899780e-01,1.438061594963073730e+00,4.210783450700000000e+10
2.102628350257873535e-01,1.349833846092224121e+00,3.783994200000000000e+10
1.752190291881561279e-01,1.401654481887817383e+00,4.894297081700000000e+10
2.177722156047821045e-01,1.349415183067321777e+00,9.028049768400000000e+10
1.752190291881561279e-01,1.468616485595703125e+00,4.124915176500000000e+10
1.739674657583236694e-01,1.446732401847839355e+00,5.512387955500000000e+10
1.802252829074859619e-01,1.456005096435546875e+00,1.025211686700000000e+10
1.414267867803573608e-01,1.607536315917968750e+00,3.364719986000000000e+09
1.989987492561340332e-01,1.404565811157226562e+00,1.349403934600000000e+10
1.526908725500106812e-01,1.451251745223999023e+00,7.418616861100000000e+10
1.964956223964691162e-01,1.419083476066589355e+00,7.432603682700000000e+10
2.202753424644470215e-01,1.422777175903320312e+00,3.884298239000000000e+10
2.215269058942794800e-01,1.373223066329956055e+00,1.547371000400000000e+10
1.977471858263015747e-01,1.424329519271850586e+00,4.695172902200000000e+10
1.727159023284912109e-01,1.441071987152099609e+00,6.336546167100000000e+10
1.902378052473068237e-01,1.430713653564453125e+00,5.858430702800000000e+10
1.927409321069717407e-01,1.410135984420776367e+00,4.624544002900000000e+10
2.015018761157989502e-01,1.365451693534851074e+00,7.885070343500000000e+10
1.664580702781677246e-01,1.464702606201171875e+00,1.367266649900000000e+10
2.227784842252731323e-01,1.365864276885986328e+00,2.037643974800000000e+10
1.664580702781677246e-01,1.495548129081726074e+00,2.323960821500000000e+10
1.652065068483352661e-01,1.450775504112243652e+00,7.213378482300000000e+10
2.140175253152847290e-01,1.356438875198364258e+00,1.534356511200000000e+10
1.526908725500106812e-01,1.467419505119323730e+00,7.502572384300000000e+10
1.977471858263015747e-01,1.467252731323242188e+00,4.065066455200000000e+10
1.714643388986587524e-01,1.560010671615600586e+00,9.644559321500000000e+10
2.315394282341003418e-01,1.348154783248901367e+00,8.219006556700000000e+10
1.889862418174743652e-01,1.421773433685302734e+00,6.787117641500000000e+10
1.952440589666366577e-01,1.421155214309692383e+00,6.988346029100000000e+10
1.739674657583236694e-01,1.453286886215209961e+00,9.119213700600000000e+10
2.227784842252731323e-01,1.341688513755798340e+00,7.610275103100000000e+10
1.652065068483352661e-01,1.492888689041137695e+00,9.702614396400000000e+10
1.964956223964691162e-01,1.406160712242126465e+00,3.031433887500000000e+10
1.564455628395080566e-01,1.530046701431274414e+00,8.456298107300000000e+10
1.814768463373184204e-01,1.446062088012695312e+00,8.575186947500000000e+10
2.027534395456314087e-01,1.414432525634765625e+00,4.823223923400000000e+10
2.027534395456314087e-01,1.395428180694580078e+00,4.655116874600000000e+10
1.852315366268157959e-01,1.477423906326293945e+00,3.879663428200000000e+10
2.002503126859664917e-01,1.408340215682983398e+00,6.150699796500000000e+10
1.939924955368041992e-01,1.447852492332458496e+00,8.868677042800000000e+10
2.177722156047821045e-01,1.344210028648376465e+00,8.074465547800000000e+10
2.277847379446029663e-01,1.343742132186889648e+00,9.109468916900000000e+10
2.102628350257873535e-01,1.401270151138305664e+00,4.009063038200000000e+10
2.027534395456314087e-01,1.386963844299316406e+00,1.018898118100000000e+10
1.952440589666366577e-01,1.432712435722351074e+00,7.108300854400000000e+10
1.902378052473068237e-01,1.409884929656982422e+00,1.982987837200000000e+10
2.252816110849380493e-01,1.334342002868652344e+00,3.645624320000000000e+08
2.077597081661224365e-01,1.375784754753112793e+00,1.639535660600000000e+10
1.576971262693405151e-01,1.468680739402770996e+00,1.183825469200000000e+10
2.315394282341003418e-01,1.338449835777282715e+00,1.311268302100000000e+10
2.215269058942794800e-01,1.359912753105163574e+00,4.369764397200000000e+10
1.702127754688262939e-01,1.446781039237976074e+00,7.686887449000000000e+09
1.564455628395080566e-01,1.455554842948913574e+00,8.618936849600000000e+10
2.277847379446029663e-01,1.349965453147888184e+00,7.782475069800000000e+10
1.677096337080001831e-01,1.465842962265014648e+00,4.309742334600000000e+10
2.177722156047821045e-01,1.340521097183227539e+00,2.907216666400000000e+10
2.277847379446029663e-01,1.337252974510192871e+00,4.517877301800000000e+10
1.664580702781677246e-01,1.437328696250915527e+00,4.965903322400000000e+10
1.727159023284912109e-01,1.519293785095214844e+00,8.324259532000000000e+10
1.752190291881561279e-01,1.484087824821472168e+00,5.324137117000000000e+10
2.190237790346145630e-01,1.386833190917968750e+00,3.103875631000000000e+10
2.152690887451171875e-01,1.345529437065124512e+00,2.209801145000000000e+09
1.814768463373184204e-01,1.452255606651306152e+00,9.825160368400000000e+10
2.227784842252731323e-01,1.337294816970825195e+00,9.623164224700000000e+10
2.352941185235977173e-01,1.325249075889587402e+00,6.882212868000000000e+09
2.015018761157989502e-01,1.409994602203369141e+00,7.383490308400000000e+10
1.764705926179885864e-01,1.412671566009521484e+00,6.996180021100000000e+10
2.140175253152847290e-01,1.390502333641052246e+00,4.981999435900000000e+10
1.551939994096755981e-01,1.464762091636657715e+00,4.387330076500000000e+10
1.964956223964691162e-01,1.437046885490417480e+00,1.738845335300000000e+10
1.864831000566482544e-01,1.583968639373779297e+00,7.872894653600000000e+10
1.889862418174743652e-01,1.437958240509033203e+00,5.001756569000000000e+09
2.140175253152847290e-01,1.336196303367614746e+00,3.909753176500000000e+10
2.027534395456314087e-01,1.435848474502563477e+00,7.061149691700000000e+10
2.090112715959548950e-01,1.394268870353698730e+00,5.723201855000000000e+09
2.102628350257873535e-01,1.372985601425170898e+00,1.415292926500000000e+10
2.265331745147705078e-01,1.366014361381530762e+00,6.741215717200000000e+10
2.215269058942794800e-01,1.375536322593688965e+00,8.721264332000000000e+09
2.015018761157989502e-01,1.377013206481933594e+00,3.015364800300000000e+10
1.827284097671508789e-01,1.440821528434753418e+00,3.392333448600000000e+10
1.789737194776535034e-01,1.466739177703857422e+00,2.283689055800000000e+10
1.602002531290054321e-01,1.697139263153076172e+00,9.063757027200000000e+10
2.277847379446029663e-01,1.368617415428161621e+00,5.903780290100000000e+10
2.190237790346145630e-01,1.349976778030395508e+00,1.638240999100000000e+10
2.202753424644470215e-01,1.362415194511413574e+00,5.431818009700000000e+10
1.677096337080001831e-01,1.680491924285888672e+00,9.093296761400000000e+10
2.152690887451171875e-01,1.338014602661132812e+00,4.714151931700000000e+10
1.814768463373184204e-01,1.455892920494079590e+00,5.015242126500000000e+10
1.902378052473068237e-01,1.451824903488159180e+00,3.569858080800000000e+10
1.752190291881561279e-01,1.445377349853515625e+00,7.827132493600000000e+10
2.077597081661224365e-01,1.392292380332946777e+00,9.416214631800000000e+10
1.902378052473068237e-01,1.425254106521606445e+00,8.421826459400000000e+10
1.639549434185028076e-01,1.446731925010681152e+00,5.307454262300000000e+10
1.689611971378326416e-01,1.411988615989685059e+00,2.531852209000000000e+09
1.989987492561340332e-01,1.427608728408813477e+00,4.325115479700000000e+10
2.277847379446029663e-01,1.358833312988281250e+00,1.288495641400000000e+10
2.077597081661224365e-01,1.397998571395874023e+00,4.254430794400000000e+10
1.964956223964691162e-01,1.451213240623474121e+00,5.563973671600000000e+10
2.240300476551055908e-01,1.329329729080200195e+00,9.641449427600000000e+10
1.739674657583236694e-01,1.579189777374267578e+00,4.808464604800000000e+10
2.015018761157989502e-01,1.412094593048095703e+00,3.833963456000000000e+10
1.977471858263015747e-01,1.410567641258239746e+00,3.407320876200000000e+10
2.077597081661224365e-01,1.396435260772705078e+00,2.297952877200000000e+10
1.614518165588378906e-01,1.443902015686035156e+00,3.909987462300000000e+10
1.989987492561340332e-01,1.408857226371765137e+00,7.174394591000000000e+10
1.989987492561340332e-01,1.426235437393188477e+00,9.827050400000000000e+08
2.102628350257873535e-01,1.352670550346374512e+00,2.731441957100000000e+10
1.852315366268157959e-01,1.431266784667968750e+00,7.279875068000000000e+09
2.127659618854522705e-01,1.346086978912353516e+00,6.588956822400000000e+10
1.614518165588378906e-01,1.495694637298583984e+00,4.676405423100000000e+10
1.576971262693405151e-01,1.455085158348083496e+00,5.240393988400000000e+10
2.340425550937652588e-01,1.322813749313354492e+00,3.238718563000000000e+10
1.802252829074859619e-01,1.417884826660156250e+00,5.131880843400000000e+10
1.839799731969833374e-01,1.519960403442382812e+00,6.859107648700000000e+10
1.827284097671508789e-01,1.431241273880004883e+00,1.992055242800000000e+10
1.714643388986587524e-01,1.454317927360534668e+00,8.007345149000000000e+10
2.002503126859664917e-01,1.385312318801879883e+00,9.120077014300000000e+10
1.852315366268157959e-01,1.455054998397827148e+00,8.364732222400000000e+10
2.240300476551055908e-01,1.358410596847534180e+00,1.845364919100000000e+10
1.802252829074859619e-01,1.429240107536315918e+00,2.536690249800000000e+10
1.914893686771392822e-01,1.423367500305175781e+00,8.089550767500000000e+10
2.240300476551055908e-01,1.345914244651794434e+00,7.003526035200000000e+10
1.827284097671508789e-01,1.441992759704589844e+00,1.137866254500000000e+10
2.065081447362899780e-01,1.402353286743164062e+00,5.224392273700000000e+10
2.265331745147705078e-01,1.356880545616149902e+00,2.787774660000000000e+09
1.977471858263015747e-01,1.416251063346862793e+00,8.034330320000000000e+10
2.165206521749496460e-01,1.344458937644958496e+00,3.401481154400000000e+10
2.177722156047821045e-01,1.416627764701843262e+00,5.470429886100000000e+10
1.952440589666366577e-01,1.442071914672851562e+00,5.306385784400000000e+10
1.727159023284912109e-01,1.448685646057128906e+00,1.878096601000000000e+10
2.403003871440887451e-01,1.321811199188232422e+00,2.451967427600000000e+10
1.489361673593521118e-01,1.565344214439392090e+00,8.427203945000000000e+09
2.227784842252731323e-01,1.338649749755859375e+00,4.987260911000000000e+09
1.639549434185028076e-01,1.442209601402282715e+00,3.990322886600000000e+10
2.152690887451171875e-01,1.360326766967773438e+00,9.293508338400000000e+10
1.977471858263015747e-01,1.403693437576293945e+00,4.290650813000000000e+09
2.327909916639328003e-01,1.345964431762695312e+00,4.540098800100000000e+10
1.939924955368041992e-01,1.421586990356445312e+00,9.461410555700000000e+10
1.602002531290054321e-01,1.469222784042358398e+00,5.087312002700000000e+10
1.977471858263015747e-01,1.427882909774780273e+00,1.463217236400000000e+10
1.814768463373184204e-01,1.441235542297363281e+00,2.230364032400000000e+10
2.190237790346145630e-01,1.360113501548767090e+00,4.444176462000000000e+10
2.265331745147705078e-01,1.344143271446228027e+00,8.810341237000000000e+09
1.877346783876419067e-01,1.431931018829345703e+00,1.640404213800000000e+10
2.240300476551055908e-01,1.347963333129882812e+00,7.060858078700000000e+10
2.077597081661224365e-01,1.397302031517028809e+00,8.312040243400000000e+10
2.090112715959548950e-01,1.419645190238952637e+00,5.541086025500000000e+10
1.551939994096755981e-01,1.466804027557373047e+00,1.476179867000000000e+09
1.877346783876419067e-01,1.473534464836120605e+00,1.976132322700000000e+10
1.877346783876419067e-01,1.439622282981872559e+00,5.971440533000000000e+09
1.777221560478210449e-01,1.418619632720947266e+00,9.002441586000000000e+09
2.065081447362899780e-01,1.439471721649169922e+00,2.668493302800000000e+10
1.551939994096755981e-01,1.511085748672485352e+00,7.254988917400000000e+10
1.802252829074859619e-01,1.460288524627685547e+00,6.549054544300000000e+10
2.315394282341003418e-01,1.336452245712280273e+00,4.455476309000000000e+09
1.964956223964691162e-01,1.416291475296020508e+00,9.865913129100000000e+10
1.852315366268157959e-01,1.434508085250854492e+00,9.874800231400000000e+10
1.839799731969833374e-01,1.455185294151306152e+00,4.914860061900000000e+10
2.240300476551055908e-01,1.355482459068298340e+00,2.617014791500000000e+10
1.652065068483352661e-01,1.444896578788757324e+00,6.314528351200000000e+10
2.002503126859664917e-01,1.459317684173583984e+00,7.992385597600000000e+10
1.902378052473068237e-01,1.457817792892456055e+00,7.641756028500000000e+10
1.539424359798431396e-01,1.452244997024536133e+00,1.425535521100000000e+10
1.827284097671508789e-01,1.462894797325134277e+00,2.366220986800000000e+10
1.877346783876419067e-01,1.403794288635253906e+00,1.806588642500000000e+10
2.327909916639328003e-01,1.369532465934753418e+00,8.403820604000000000e+10
1.927409321069717407e-01,1.431413412094116211e+00,9.640937034400000000e+10
2.265331745147705078e-01,1.341988444328308105e+00,7.684624134500000000e+10
1.789737194776535034e-01,1.454328775405883789e+00,9.387176717500000000e+10
1.852315366268157959e-01,1.503766536712646484e+00,5.450783887500000000e+10
1.964956223964691162e-01,1.412406444549560547e+00,7.272493330000000000e+08
1.639549434185028076e-01,1.447482347488403320e+00,8.602780389200000000e+10
1.664580702781677246e-01,1.511396884918212891e+00,7.993561371900000000e+10
2.327909916639328003e-01,1.355626344680786133e+00,3.031771007500000000e+10
2.115143984556198120e-01,1.347618341445922852e+00,6.605568734100000000e+10
1.814768463373184204e-01,1.434649825096130371e+00,8.913201449700000000e+10
2.152690887451171875e-01,1.360619902610778809e+00,7.399278947400000000e+10
2.340425550937652588e-01,1.345610141754150391e+00,2.612239833800000000e+10
2.290363013744354248e-01,1.372938156127929688e+00,8.884008693900000000e+10
1.301627010107040405e-01,1.657930850982666016e+00,5.776990075100000000e+10
2.227784842252731323e-01,1.377333164215087891e+00,7.696802802600000000e+10
1.952440589666366577e-01,1.421043157577514648e+00,1.300260743400000000e+10
2.302878648042678833e-01,1.335776567459106445e+00,7.687000391200000000e+10
1.977471858263015747e-01,1.437390089035034180e+00,8.768957208400000000e+10
1.789737194776535034e-01,1.447089195251464844e+00,9.968056315300000000e+10
2.327909916639328003e-01,1.346546173095703125e+00,8.423003847200000000e+10
2.140175253152847290e-01,1.371550083160400391e+00,9.241955865800000000e+10
2.215269058942794800e-01,1.369562029838562012e+00,5.850738394500000000e+10
1.652065068483352661e-01,1.611385226249694824e+00,2.061122908600000000e+10
2.315394282341003418e-01,1.336453318595886230e+00,5.568106494200000000e+10
1.889862418174743652e-01,1.450426936149597168e+00,4.415113377300000000e+10
2.077597081661224365e-01,1.409132361412048340e+00,3.694196231600000000e+10
2.403003871440887451e-01,1.339814901351928711e+00,2.135469802100000000e+10
1.652065068483352661e-01,1.425067901611328125e+00,5.165064566900000000e+10
2.277847379446029663e-01,1.357697486877441406e+00,9.081976356200000000e+10
2.265331745147705078e-01,1.396389484405517578e+00,7.091091050000000000e+08
2.240300476551055908e-01,1.355004668235778809e+00,5.448295946700000000e+10
1.802252829074859619e-01,1.453847885131835938e+00,2.758670589400000000e+10
2.015018761157989502e-01,1.415793418884277344e+00,8.736635340500000000e+10
1.602002531290054321e-01,1.460596561431884766e+00,6.810821259600000000e+10
1.889862418174743652e-01,1.433115959167480469e+00,6.077641992500000000e+10
2.115143984556198120e-01,1.413757681846618652e+00,5.192438659000000000e+10
1.852315366268157959e-01,1.429731249809265137e+00,8.885016275800000000e+10
2.327909916639328003e-01,1.353801012039184570e+00,9.094533892000000000e+10
1.914893686771392822e-01,1.415694952011108398e+00,9.054115800500000000e+10
2.127659618854522705e-01,1.364858984947204590e+00,1.810146454900000000e+10
2.015018761157989502e-01,1.404452085494995117e+00,9.656273709300000000e+10
2.377972453832626343e-01,1.344793200492858887e+00,4.758653678600000000e+10
2.065081447362899780e-01,1.407367587089538574e+00,8.967669861000000000e+10
1.689611971378326416e-01,1.482447981834411621e+00,4.411064266700000000e+10
1.764705926179885864e-01,1.376082181930541992e+00,3.310927786100000000e+10
1.927409321069717407e-01,1.415658712387084961e+00,7.105715162500000000e+10
2.002503126859664917e-01,1.419395923614501953e+00,2.122479638900000000e+10
2.315394282341003418e-01,1.336892604827880859e+00,6.558313164500000000e+10
2.240300476551055908e-01,1.353745222091674805e+00,6.641024449000000000e+09
1.426783502101898193e-01,1.529853820800781250e+00,4.629226557500000000e+10
1.914893686771392822e-01,1.438577651977539062e+00,5.594104270300000000e+10
2.252816110849380493e-01,1.378730297088623047e+00,4.088571158900000000e+10
1.551939994096755981e-01,1.467705965042114258e+00,5.900626441000000000e+10
2.127659618854522705e-01,1.341546893119812012e+00,4.104454296700000000e+10
2.165206521749496460e-01,1.341966867446899414e+00,8.220026951100000000e+10
2.040050029754638672e-01,1.414611816406250000e+00,7.302249753100000000e+10
2.027534395456314087e-01,1.401590228080749512e+00,1.852403902700000000e+10
1.777221560478210449e-01,1.432740092277526855e+00,6.267275573400000000e+10
1.326658278703689575e-01,1.660627126693725586e+00,9.149411872300000000e+10
1.752190291881561279e-01,1.462962508201599121e+00,4.426721786300000000e+10
1.639549434185028076e-01,1.492895364761352539e+00,9.517027099000000000e+09
2.040050029754638672e-01,1.420088768005371094e+00,4.087930625000000000e+10
1.889862418174743652e-01,1.439221739768981934e+00,1.949583513100000000e+10
1.889862418174743652e-01,1.429300308227539062e+00,8.771242111800000000e+10
1.827284097671508789e-01,1.444250822067260742e+00,5.162068578600000000e+10
1.964956223964691162e-01,1.404344916343688965e+00,1.608205001200000000e+10
1.314142644405364990e-01,1.606204032897949219e+00,4.151195433200000000e+10
2.265331745147705078e-01,1.353261351585388184e+00,9.921103469900000000e+10
1.839799731969833374e-01,1.462044119834899902e+00,8.068653824600000000e+10
2.202753424644470215e-01,1.348005771636962891e+00,4.768718412900000000e+10
2.265331745147705078e-01,1.358160018920898438e+00,5.214771707300000000e+10
1.789737194776535034e-01,1.682736396789550781e+00,1.534498896000000000e+09
2.140175253152847290e-01,1.383296489715576172e+00,9.328723235500000000e+10
2.252816110849380493e-01,1.340039253234863281e+00,7.601183328300000000e+10
2.140175253152847290e-01,1.362966895103454590e+00,6.583227594700000000e+10
1.614518165588378906e-01,1.454111933708190918e+00,9.504022856400000000e+10
1.964956223964691162e-01,1.414242267608642578e+00,7.051600187100000000e+10
1.514393091201782227e-01,1.462932944297790527e+00,9.501238334500000000e+10
1.989987492561340332e-01,1.408126711845397949e+00,7.252081980100000000e+10
1.614518165588378906e-01,1.540584921836853027e+00,9.597159623600000000e+10
2.127659618854522705e-01,1.345412611961364746e+00,9.512282935700000000e+10
1.927409321069717407e-01,1.418957710266113281e+00,3.143662973400000000e+10
2.240300476551055908e-01,1.357871055603027344e+00,1.545161469100000000e+10
1.739674657583236694e-01,1.588453769683837891e+00,1.116956214900000000e+10
1.752190291881561279e-01,1.446895599365234375e+00,3.688935055500000000e+10
2.240300476551055908e-01,1.344861388206481934e+00,5.538937617600000000e+10
2.290363013744354248e-01,1.342362761497497559e+00,6.157319573500000000e+10
2.002503126859664917e-01,1.517278432846069336e+00,1.921883443100000000e+10
1.714643388986587524e-01,1.456482172012329102e+00,5.433524437300000000e+10
2.377972453832626343e-01,1.325694084167480469e+00,8.219396764800000000e+10
2.202753424644470215e-01,1.337072372436523438e+00,7.948926523400000000e+10
1.689611971378326416e-01,1.488927125930786133e+00,9.747474595700000000e+10
2.240300476551055908e-01,1.359664201736450195e+00,7.755443985600000000e+10
1.652065068483352661e-01,1.463541030883789062e+00,3.486708442200000000e+10
2.140175253152847290e-01,1.352748155593872070e+00,1.840364166700000000e+10
2.127659618854522705e-01,1.353593587875366211e+00,9.552623999500000000e+10
1.652065068483352661e-01,1.462504386901855469e+00,5.322513855100000000e+10
2.065081447362899780e-01,1.404459714889526367e+00,3.127079829700000000e+10
2.265331745147705078e-01,1.400767683982849121e+00,8.396893173800000000e+10
2.302878648042678833e-01,1.340322732925415039e+00,8.048372427500000000e+10
2.077597081661224365e-01,1.377600193023681641e+00,1.941824213400000000e+10
1.877346783876419067e-01,1.442837595939636230e+00,4.570296023600000000e+10
1.802252829074859619e-01,1.438621044158935547e+00,1.914051013900000000e+10
2.277847379446029663e-01,1.338677287101745605e+00,2.305064996000000000e+10
2.077597081661224365e-01,1.348526954650878906e+00,5.668751114500000000e+10
2.352941185235977173e-01,1.344252347946166992e+00,8.210520305100000000e+10
1.752190291881561279e-01,1.448493361473083496e+00,7.739254445000000000e+10
2.140175253152847290e-01,1.386522769927978516e+00,9.829128184000000000e+10
1.914893686771392822e-01,1.381839632987976074e+00,5.818273983200000000e+10
2.202753424644470215e-01,1.326925396919250488e+00,2.555249426400000000e+10
2.227784842252731323e-01,1.349983930587768555e+00,4.177623691500000000e+10
1.727159023284912109e-01,1.490669608116149902e+00,9.180062708600000000e+10
2.202753424644470215e-01,1.369927883148193359e+00,1.479761905100000000e+10
1.677096337080001831e-01,1.459562659263610840e+00,2.872573609400000000e+10
2.265331745147705078e-01,1.337413072586059570e+00,5.624585438500000000e+10
2.102628350257873535e-01,1.386826515197753906e+00,3.690907374600000000e+10
2.202753424644470215e-01,1.347819805145263672e+00,9.475648117000000000e+10
2.040050029754638672e-01,1.399233222007751465e+00,4.780512706000000000e+10
1.989987492561340332e-01,1.404061675071716309e+00,4.067759960900000000e+10
2.140175253152847290e-01,1.349570512771606445e+00,3.104741360900000000e+10
1.952440589666366577e-01,1.411022424697875977e+00,7.760956420800000000e+10
1.727159023284912109e-01,1.442516207695007324e+00,3.567590716000000000e+10
1.764705926179885864e-01,1.443679571151733398e+00,9.079240644200000000e+10
2.227784842252731323e-01,1.361068010330200195e+00,7.948813663100000000e+10
2.252816110849380493e-01,1.364971160888671875e+00,9.090362498900000000e+10
2.152690887451171875e-01,1.347976207733154297e+00,3.179698013500000000e+10
1.814768463373184204e-01,1.459187269210815430e+00,7.790480341900000000e+10
2.002503126859664917e-01,1.421391248703002930e+00,6.725813191000000000e+10
2.102628350257873535e-01,1.405905961990356445e+00,4.922888354000000000e+10
1.889862418174743652e-01,1.452985048294067383e+00,3.955391617200000000e+10
2.077597081661224365e-01,1.345465660095214844e+00,8.543696832500000000e+10
2.102628350257873535e-01,1.404309749603271484e+00,8.350251812800000000e+10
1.539424359798431396e-01,1.647367715835571289e+00,6.083507677700000000e+10
1.889862418174743652e-01,1.501270294189453125e+00,3.962529505800000000e+10
1.877346783876419067e-01,1.419734835624694824e+00,5.278526997100000000e+10
1.914893686771392822e-01,1.438625335693359375e+00,1.042493056000000000e+10
1.789737194776535034e-01,1.446076393127441406e+00,1.392656037000000000e+09
1.576971262693405151e-01,1.456085085868835449e+00,1.892752370500000000e+10
2.102628350257873535e-01,1.350033283233642578e+00,3.378139395000000000e+09
2.077597081661224365e-01,1.351294398307800293e+00,3.040195715000000000e+09
1.714643388986587524e-01,1.460605978965759277e+00,4.020222419500000000e+10
1.977471858263015747e-01,1.400492906570434570e+00,8.136944938000000000e+10
1.852315366268157959e-01,1.484396934509277344e+00,6.642642761300000000e+10
2.102628350257873535e-01,1.424445390701293945e+00,2.235558064400000000e+10
2.240300476551055908e-01,1.341815352439880371e+00,2.509902315400000000e+10
1.864831000566482544e-01,1.447947859764099121e+00,6.020591199000000000e+09
2.027534395456314087e-01,1.411599993705749512e+00,9.036718853900000000e+10
2.215269058942794800e-01,1.351498961448669434e+00,5.060121812000000000e+10
1.664580702781677246e-01,1.479805946350097656e+00,6.690712729600000000e+10
1.689611971378326416e-01,1.443011283874511719e+00,1.092888990200000000e+10
1.664580702781677246e-01,1.466433405876159668e+00,8.793296383000000000e+09
1.839799731969833374e-01,1.423048377037048340e+00,1.135462928200000000e+10
2.265331745147705078e-01,1.346835970878601074e+00,5.263057323400000000e+10
2.240300476551055908e-01,1.346616268157958984e+00,7.075693538000000000e+09
1.914893686771392822e-01,1.382523059844970703e+00,1.565829696100000000e+10
2.090112715959548950e-01,1.381762504577636719e+00,7.436510980300000000e+10
2.077597081661224365e-01,1.378020286560058594e+00,2.586288673400000000e+10
2.315394282341003418e-01,1.350268244743347168e+00,1.466098330100000000e+10
1.939924955368041992e-01,1.425491333007812500e+00,4.536791625300000000e+10
2.027534395456314087e-01,1.386527538299560547e+00,8.126975051600000000e+10
2.240300476551055908e-01,1.347039937973022461e+00,6.374021183300000000e+10
2.102628350257873535e-01,1.412900805473327637e+00,4.435227051600000000e+10
2.227784842252731323e-01,1.347321510314941406e+00,6.749641399900000000e+10
1.739674657583236694e-01,1.431496381759643555e+00,7.443923075600000000e+10
1.927409321069717407e-01,1.411463737487792969e+00,4.869916614900000000e+10
1.952440589666366577e-01,1.422102928161621094e+00,7.827969629700000000e+10
2.365456819534301758e-01,1.343666791915893555e+00,5.625267139300000000e+10
1.789737194776535034e-01,1.463368892669677734e+00,4.510931808800000000e+10
2.340425550937652588e-01,1.340791463851928711e+00,8.337109635200000000e+10
2.390488088130950928e-01,1.365906476974487305e+00,6.489375420000000000e+08
1.714643388986587524e-01,1.444785356521606445e+00,1.446447003800000000e+10
2.115143984556198120e-01,1.403724908828735352e+00,1.660424041300000000e+10
2.265331745147705078e-01,1.339871764183044434e+00,9.202108810000000000e+09
1.914893686771392822e-01,1.430824518203735352e+00,3.660830906700000000e+10
1.614518165588378906e-01,1.518906354904174805e+00,3.236679396100000000e+10
1.964956223964691162e-01,1.403770208358764648e+00,9.647585064300000000e+10
1.927409321069717407e-01,1.417603731155395508e+00,8.944871407000000000e+10
1.501877307891845703e-01,1.495252013206481934e+00,6.130998682600000000e+10
1.464330404996871948e-01,1.543166637420654297e+00,9.368219759700000000e+10
1.964956223964691162e-01,1.417166233062744141e+00,7.902276535300000000e+10
1.989987492561340332e-01,1.433546900749206543e+00,5.308457058800000000e+10
1.702127754688262939e-01,1.459867000579833984e+00,3.106074385400000000e+10
1.927409321069717407e-01,1.422507166862487793e+00,9.940955486000000000e+10
1.702127754688262939e-01,1.449717760086059570e+00,6.470949935300000000e+10
2.315394282341003418e-01,1.360963225364685059e+00,7.272356195400000000e+10
2.352941185235977173e-01,1.330393195152282715e+00,1.127843893700000000e+10
2.215269058942794800e-01,1.351556539535522461e+00,5.441770070500000000e+10
1.714643388986587524e-01,1.456826090812683105e+00,2.873161620500000000e+10
1.652065068483352661e-01,1.451243162155151367e+00,7.536779972500000000e+10
1.589486896991729736e-01,1.452674865722656250e+00,7.186865260200000000e+10
2.352941185235977173e-01,1.335632681846618652e+00,7.218049637000000000e+09
2.277847379446029663e-01,1.338924646377563477e+00,2.318983617200000000e+10
2.190237790346145630e-01,1.359184145927429199e+00,5.630131705900000000e+10
2.277847379446029663e-01,1.359366655349731445e+00,9.226385695700000000e+10
2.177722156047821045e-01,1.345670700073242188e+00,7.606470168100000000e+10
2.190237790346145630e-01,1.342368602752685547e+00,3.039897981400000000e+10
2.252816110849380493e-01,1.344036340713500977e+00,3.463039349400000000e+10
2.265331745147705078e-01,1.338260650634765625e+00,5.057734678300000000e+10
2.327909916639328003e-01,1.334336996078491211e+00,2.643961282500000000e+10
1.952440589666366577e-01,1.372834682464599609e+00,3.503834391700000000e+10
1.889862418174743652e-01,1.438697218894958496e+00,9.406032934500000000e+10
1.727159023284912109e-01,1.429457426071166992e+00,5.231035711200000000e+10
1.689611971378326416e-01,1.483208417892456055e+00,6.454478592300000000e+10
1.514393091201782227e-01,1.451459646224975586e+00,9.808914058400000000e+10
2.015018761157989502e-01,1.396707057952880859e+00,7.060214966300000000e+10
1.902378052473068237e-01,1.404948711395263672e+00,8.302600407900000000e+10
1.927409321069717407e-01,1.428078055381774902e+00,7.649225414900000000e+10
2.002503126859664917e-01,1.474800467491149902e+00,6.720720065500000000e+10
1.614518165588378906e-01,1.445376873016357422e+00,4.934526623100000000e+10
1.839799731969833374e-01,1.447122335433959961e+00,1.397342524300000000e+10
2.240300476551055908e-01,1.361180782318115234e+00,6.340051643600000000e+10
2.002503126859664917e-01,1.419364333152770996e+00,1.822562012600000000e+10
2.365456819534301758e-01,1.343382835388183594e+00,1.831868687800000000e+10
2.290363013744354248e-01,1.340112686157226562e+00,7.619502815000000000e+10
2.215269058942794800e-01,1.368921279907226562e+00,8.311016410600000000e+10
1.877346783876419067e-01,1.439952611923217773e+00,7.599054440000000000e+09
1.852315366268157959e-01,1.431597113609313965e+00,8.543693042300000000e+10
1.627033799886703491e-01,1.442256331443786621e+00,8.876622262800000000e+10
2.340425550937652588e-01,1.342165350914001465e+00,9.987356663600000000e+10
2.177722156047821045e-01,1.333599448204040527e+00,5.163060258900000000e+10
1.652065068483352661e-01,1.447103977203369141e+00,8.571596585300000000e+10
1.764705926179885864e-01,1.451439380645751953e+00,6.878585444000000000e+09
2.152690887451171875e-01,1.358775973320007324e+00,7.838806187000000000e+10
2.252816110849380493e-01,1.366125464439392090e+00,8.529087593900000000e+10
2.390488088130950928e-01,1.334676980972290039e+00,1.278222450400000000e+10
2.377972453832626343e-01,1.339502692222595215e+00,1.144359379400000000e+10
1.902378052473068237e-01,1.433995723724365234e+00,3.902728750500000000e+10
2.077597081661224365e-01,1.343677759170532227e+00,2.085606181600000000e+10
2.177722156047821045e-01,1.393587112426757812e+00,7.032816176600000000e+10
2.252816110849380493e-01,1.351817488670349121e+00,4.175408385500000000e+10
1.989987492561340332e-01,1.410170555114746094e+00,4.143787976500000000e+10
1.789737194776535034e-01,1.423618674278259277e+00,7.479916311000000000e+10
1.739674657583236694e-01,1.452473044395446777e+00,7.201946755800000000e+10
1.702127754688262939e-01,1.449149847030639648e+00,2.720134731400000000e+10
1.677096337080001831e-01,1.474989891052246094e+00,2.910591450700000000e+10
2.390488088130950928e-01,1.337836742401123047e+00,8.999827058800000000e+10
2.428035140037536621e-01,1.336373209953308105e+00,2.372713713000000000e+09
1.789737194776535034e-01,1.448037028312683105e+00,1.450880142300000000e+10
2.190237790346145630e-01,1.374653697013854980e+00,3.358250331600000000e+10
1.864831000566482544e-01,1.449292182922363281e+00,2.753389727300000000e+10
2.040050029754638672e-01,1.432202100753784180e+00,3.834983186600000000e+10
2.090112715959548950e-01,1.368040800094604492e+00,6.086186195500000000e+10
1.664580702781677246e-01,1.490912675857543945e+00,2.071158924000000000e+10
2.202753424644470215e-01,1.381920218467712402e+00,4.051105705100000000e+10
1.839799731969833374e-01,1.439167499542236328e+00,7.906978241700000000e+10
2.152690887451171875e-01,1.364591598510742188e+00,2.692547101300000000e+10
1.652065068483352661e-01,1.433762907981872559e+00,2.988794841100000000e+10
2.390488088130950928e-01,1.354514598846435547e+00,8.646963207600000000e+10
2.277847379446029663e-01,1.346533656120300293e+00,9.408378394600000000e+10
2.365456819534301758e-01,1.338726043701171875e+00,6.863449756000000000e+09


==> fig/har/cdfs/multiple_attackers/privacyattacker_1500_.csv <==
1.752190291881561279e-01,1.456063747406005859e+00,5.763266751900000000e+10
1.739674657583236694e-01,1.418090343475341797e+00,2.407368712400000000e+10
1.889862418174743652e-01,1.397171378135681152e+00,6.496503305200000000e+10
1.564455628395080566e-01,1.451289892196655273e+00,3.424683826800000000e+10
2.115143984556198120e-01,1.402833700180053711e+00,6.333505870400000000e+10
2.002503126859664917e-01,1.403319239616394043e+00,5.504666975500000000e+10
2.165206521749496460e-01,1.364945650100708008e+00,3.992260626900000000e+10
1.714643388986587524e-01,1.426702499389648438e+00,9.630861813400000000e+10
1.977471858263015747e-01,1.412628412246704102e+00,1.244997276900000000e+10
1.752190291881561279e-01,1.398303985595703125e+00,9.291758113000000000e+10
1.827284097671508789e-01,1.393079519271850586e+00,6.302369615700000000e+10
1.752190291881561279e-01,1.392959475517272949e+00,7.380490666500000000e+10
1.889862418174743652e-01,1.427282333374023438e+00,3.236914116100000000e+10
1.927409321069717407e-01,1.431711673736572266e+00,2.539474103500000000e+10
1.952440589666366577e-01,1.397484660148620605e+00,3.996355649000000000e+10
2.015018761157989502e-01,1.370756030082702637e+00,2.203824329200000000e+10
2.115143984556198120e-01,1.363934516906738281e+00,1.115170465200000000e+10
1.964956223964691162e-01,1.373848199844360352e+00,3.381956291300000000e+10
2.052565813064575195e-01,1.369126677513122559e+00,3.574892717100000000e+10
1.652065068483352661e-01,1.448246479034423828e+00,9.058088698200000000e+10
2.065081447362899780e-01,1.400227785110473633e+00,5.079737942000000000e+09
2.027534395456314087e-01,1.413963675498962402e+00,4.043274815500000000e+10
1.689611971378326416e-01,1.438137292861938477e+00,2.045298593500000000e+10
1.952440589666366577e-01,1.368485450744628906e+00,2.180224606800000000e+10
1.589486896991729736e-01,1.423142313957214355e+00,9.243907950100000000e+10
1.714643388986587524e-01,1.450387716293334961e+00,7.223639065100000000e+10
1.914893686771392822e-01,1.422214388847351074e+00,1.029468651900000000e+10
1.839799731969833374e-01,1.405266642570495605e+00,4.976061403900000000e+10
2.065081447362899780e-01,1.366050004959106445e+00,1.004398116900000000e+10
1.689611971378326416e-01,1.457360625267028809e+00,9.867846116100000000e+10
1.777221560478210449e-01,1.394639015197753906e+00,2.659523320100000000e+10
1.927409321069717407e-01,1.411421060562133789e+00,9.261270688000000000e+10
1.739674657583236694e-01,1.416662216186523438e+00,8.571174491400000000e+10
2.052565813064575195e-01,1.370923519134521484e+00,9.373795818700000000e+10
1.914893686771392822e-01,1.456296324729919434e+00,4.248495114300000000e+10
1.977471858263015747e-01,1.368855714797973633e+00,4.942196305400000000e+10
2.002503126859664917e-01,1.373058319091796875e+00,8.922820856400000000e+10
1.952440589666366577e-01,1.368770480155944824e+00,8.800934912500000000e+10
2.140175253152847290e-01,1.370807051658630371e+00,3.277156925900000000e+10
2.002503126859664917e-01,1.373147845268249512e+00,1.768490729000000000e+10
1.952440589666366577e-01,1.447674036026000977e+00,7.411279467600000000e+10
2.040050029754638672e-01,1.377272486686706543e+00,3.834994247100000000e+10
1.789737194776535034e-01,1.490661144256591797e+00,6.383926206800000000e+10
2.152690887451171875e-01,1.384575128555297852e+00,2.878168836900000000e+10
1.576971262693405151e-01,1.452201604843139648e+00,3.142703653800000000e+10
1.864831000566482544e-01,1.440867662429809570e+00,3.962157274500000000e+10
1.852315366268157959e-01,1.402966499328613281e+00,4.202521348000000000e+09
1.664580702781677246e-01,1.424617767333984375e+00,4.965034688600000000e+10
1.902378052473068237e-01,1.360235095024108887e+00,4.717510468900000000e+10
1.864831000566482544e-01,1.496320605278015137e+00,8.621697331000000000e+09
1.902378052473068237e-01,1.413145065307617188e+00,7.493595909300000000e+10
1.902378052473068237e-01,1.400991201400756836e+00,6.759077553900000000e+10
1.652065068483352661e-01,1.437731742858886719e+00,7.665043534000000000e+10
2.052565813064575195e-01,1.366930007934570312e+00,3.622186657600000000e+10
1.802252829074859619e-01,1.417349696159362793e+00,3.419475294600000000e+10
1.889862418174743652e-01,1.418024778366088867e+00,9.770368146500000000e+10
1.889862418174743652e-01,1.418130278587341309e+00,4.673034635300000000e+10
2.177722156047821045e-01,1.373137712478637695e+00,2.859106373500000000e+10
2.052565813064575195e-01,1.357474207878112793e+00,6.266335481600000000e+10
1.902378052473068237e-01,1.502470731735229492e+00,4.689104371600000000e+10
1.864831000566482544e-01,1.463005065917968750e+00,2.120085675500000000e+10
2.027534395456314087e-01,1.386028647422790527e+00,1.378829857600000000e+10
1.689611971378326416e-01,1.428294062614440918e+00,5.861893730200000000e+10
1.639549434185028076e-01,1.441957473754882812e+00,1.727613222000000000e+10
1.777221560478210449e-01,1.483592867851257324e+00,8.364815228900000000e+10
1.877346783876419067e-01,1.426174044609069824e+00,2.964588153000000000e+09
1.839799731969833374e-01,1.375347614288330078e+00,9.684216720500000000e+10
1.864831000566482544e-01,1.419634103775024414e+00,7.563333016300000000e+10
2.002503126859664917e-01,1.362348914146423340e+00,5.718968861400000000e+10
2.065081447362899780e-01,1.367558002471923828e+00,4.084296612100000000e+10
1.852315366268157959e-01,1.423875331878662109e+00,9.239972914600000000e+10
2.077597081661224365e-01,1.359967589378356934e+00,8.537865432000000000e+10
1.764705926179885864e-01,1.430993556976318359e+00,1.913411252900000000e+10
1.989987492561340332e-01,1.415724277496337891e+00,2.078225928400000000e+10
1.839799731969833374e-01,1.430748462677001953e+00,6.779373779500000000e+10
1.852315366268157959e-01,1.407036066055297852e+00,9.379286747800000000e+10
2.252816110849380493e-01,1.372713565826416016e+00,3.080410986700000000e+10
1.727159023284912109e-01,1.420240402221679688e+00,8.932774938900000000e+10
2.002503126859664917e-01,1.406413793563842773e+00,8.665716263900000000e+10
1.977471858263015747e-01,1.378085136413574219e+00,1.800425426300000000e+10
2.052565813064575195e-01,1.359517931938171387e+00,1.265413575900000000e+10
1.814768463373184204e-01,1.396487593650817871e+00,2.751791579900000000e+10
1.877346783876419067e-01,1.415902137756347656e+00,1.431239551600000000e+10
1.714643388986587524e-01,1.441741347312927246e+00,9.566343505900000000e+10
1.952440589666366577e-01,1.365826964378356934e+00,1.851221827200000000e+10
1.702127754688262939e-01,1.442582368850708008e+00,4.143975051000000000e+10
2.027534395456314087e-01,1.364744186401367188e+00,6.034675004600000000e+10
2.077597081661224365e-01,1.374996066093444824e+00,7.619885868600000000e+10
1.989987492561340332e-01,1.379358291625976562e+00,8.501010617700000000e+10
1.814768463373184204e-01,1.468242406845092773e+00,3.443842053600000000e+10
2.052565813064575195e-01,1.405715942382812500e+00,7.993671219200000000e+10
1.539424359798431396e-01,1.495357990264892578e+00,9.136268775900000000e+10
1.752190291881561279e-01,1.430211901664733887e+00,4.882327861300000000e+10
1.814768463373184204e-01,1.411519050598144531e+00,9.904899033500000000e+10
1.652065068483352661e-01,1.453916311264038086e+00,6.461884809900000000e+10
1.777221560478210449e-01,1.432958841323852539e+00,7.864724854100000000e+10
1.777221560478210449e-01,1.449936151504516602e+00,8.780389161000000000e+10
1.827284097671508789e-01,1.396437168121337891e+00,1.455866386700000000e+10
1.989987492561340332e-01,1.421397924423217773e+00,2.859863623300000000e+10
2.127659618854522705e-01,1.374574184417724609e+00,4.909691711800000000e+10
1.889862418174743652e-01,1.427107334136962891e+00,1.555308488500000000e+10
1.777221560478210449e-01,1.417541861534118652e+00,1.966569712700000000e+10
1.964956223964691162e-01,1.467177152633666992e+00,7.478555225600000000e+10
1.927409321069717407e-01,1.390316009521484375e+00,8.090233930600000000e+10
2.002503126859664917e-01,1.393333315849304199e+00,8.992146543800000000e+10
1.964956223964691162e-01,1.415405750274658203e+00,5.617907231200000000e+10
2.052565813064575195e-01,1.377623558044433594e+00,1.942827405500000000e+10
2.115143984556198120e-01,1.383414626121520996e+00,6.326149702200000000e+10
1.852315366268157959e-01,1.401675224304199219e+00,2.351964052400000000e+10
1.964956223964691162e-01,1.404135107994079590e+00,4.213273268700000000e+10
1.589486896991729736e-01,1.418380260467529297e+00,4.604096112000000000e+09
1.902378052473068237e-01,1.370626688003540039e+00,1.929062632300000000e+10
1.964956223964691162e-01,1.373863697052001953e+00,6.801472688000000000e+09
1.714643388986587524e-01,1.423922061920166016e+00,2.011028265800000000e+10
1.589486896991729736e-01,1.424356222152709961e+00,5.184062522200000000e+10
1.802252829074859619e-01,1.414794445037841797e+00,9.959726535900000000e+10
1.802252829074859619e-01,1.421709418296813965e+00,8.783878878100000000e+10
2.040050029754638672e-01,1.410566091537475586e+00,6.274261190200000000e+10
1.977471858263015747e-01,1.376459836959838867e+00,3.397425230000000000e+09
1.914893686771392822e-01,1.393743991851806641e+00,4.715565768100000000e+10
2.027534395456314087e-01,1.362991333007812500e+00,7.873015214300000000e+10
1.789737194776535034e-01,1.414138078689575195e+00,4.541294242600000000e+10
2.165206521749496460e-01,1.362387418746948242e+00,3.414525193500000000e+10
2.027534395456314087e-01,1.368683576583862305e+00,1.759065611900000000e+10
1.839799731969833374e-01,1.388834238052368164e+00,7.459602941400000000e+10
1.777221560478210449e-01,1.417081117630004883e+00,7.423868695700000000e+10
1.652065068483352661e-01,1.454869627952575684e+00,7.744415456300000000e+10
1.964956223964691162e-01,1.380047798156738281e+00,2.048156635800000000e+10
1.939924955368041992e-01,1.468108415603637695e+00,4.273863251000000000e+10
1.526908725500106812e-01,1.430354595184326172e+00,5.288358866000000000e+10
1.752190291881561279e-01,1.445827841758728027e+00,6.167586531500000000e+10
1.914893686771392822e-01,1.374311804771423340e+00,3.080678713400000000e+10
1.902378052473068237e-01,1.396303176879882812e+00,1.121131233900000000e+10
2.015018761157989502e-01,1.369113206863403320e+00,5.348157404100000000e+10
2.040050029754638672e-01,1.379551291465759277e+00,5.099129535000000000e+09
1.902378052473068237e-01,1.388165712356567383e+00,8.004344673800000000e+10
1.664580702781677246e-01,1.428911566734313965e+00,2.955425342500000000e+10
1.927409321069717407e-01,1.398289918899536133e+00,4.722160389000000000e+09
1.639549434185028076e-01,1.696811437606811523e+00,3.313394961300000000e+10
1.952440589666366577e-01,1.408403277397155762e+00,3.113282897700000000e+10
1.739674657583236694e-01,1.428657054901123047e+00,2.972058456400000000e+10
2.002503126859664917e-01,1.359678626060485840e+00,3.780036640300000000e+10
2.002503126859664917e-01,1.367992281913757324e+00,9.699381634000000000e+10
2.002503126859664917e-01,1.391607642173767090e+00,7.817387294900000000e+10
1.852315366268157959e-01,1.410651206970214844e+00,3.503874227600000000e+10
1.964956223964691162e-01,1.368068456649780273e+00,7.477994137800000000e+10
1.877346783876419067e-01,1.395122528076171875e+00,2.146637154000000000e+10
1.802252829074859619e-01,1.446031570434570312e+00,1.929295049800000000e+10
1.989987492561340332e-01,1.407409906387329102e+00,7.532423105000000000e+09
1.827284097671508789e-01,1.418634414672851562e+00,4.845746292700000000e+10
1.864831000566482544e-01,1.368423223495483398e+00,6.635422671500000000e+10
2.315394282341003418e-01,1.370681524276733398e+00,2.589539538400000000e+10
2.252816110849380493e-01,1.365714311599731445e+00,7.128957098500000000e+10
1.614518165588378906e-01,1.461801528930664062e+00,3.796020819400000000e+10
1.489361673593521118e-01,1.499445199966430664e+00,6.627574535500000000e+10
1.864831000566482544e-01,1.424842238426208496e+00,4.049726777700000000e+10
1.852315366268157959e-01,1.442687273025512695e+00,6.047091167200000000e+10
1.814768463373184204e-01,1.411836385726928711e+00,2.503110814800000000e+10
1.989987492561340332e-01,1.398060321807861328e+00,7.012477717500000000e+10
1.977471858263015747e-01,1.359915137290954590e+00,1.095460375400000000e+10
1.864831000566482544e-01,1.408899307250976562e+00,8.875203410600000000e+10
1.664580702781677246e-01,1.443422555923461914e+00,5.712895663600000000e+10
1.802252829074859619e-01,1.398473024368286133e+00,5.600377375000000000e+10
2.090112715959548950e-01,1.363707900047302246e+00,8.098133077100000000e+10
2.015018761157989502e-01,1.398364543914794922e+00,7.879353972800000000e+10
2.077597081661224365e-01,1.401417970657348633e+00,3.542732815300000000e+10
1.689611971378326416e-01,1.414097666740417480e+00,2.576589724000000000e+09
1.889862418174743652e-01,1.396197319030761719e+00,5.251416595800000000e+10
1.989987492561340332e-01,1.414431452751159668e+00,5.248974001600000000e+10
2.027534395456314087e-01,1.368697166442871094e+00,6.830593036900000000e+10
1.927409321069717407e-01,1.414468765258789062e+00,2.253072460400000000e+10
2.165206521749496460e-01,1.354456901550292969e+00,7.041007777900000000e+10
1.664580702781677246e-01,1.488950014114379883e+00,3.114599290300000000e+10
1.814768463373184204e-01,1.408067107200622559e+00,9.729654034000000000e+09
2.127659618854522705e-01,1.366163134574890137e+00,5.490435403300000000e+10
1.802252829074859619e-01,1.443302869796752930e+00,4.276956780700000000e+10
1.989987492561340332e-01,1.381731390953063965e+00,1.545220031400000000e+10
1.702127754688262939e-01,1.450664520263671875e+00,4.414173669700000000e+10
1.789737194776535034e-01,1.418927669525146484e+00,7.207206807300000000e+10
1.864831000566482544e-01,1.409614920616149902e+00,6.785332203700000000e+10
2.215269058942794800e-01,1.382769107818603516e+00,2.363022768100000000e+10
2.065081447362899780e-01,1.362507581710815430e+00,5.682151750500000000e+10
1.964956223964691162e-01,1.387267589569091797e+00,9.781224217800000000e+10
1.864831000566482544e-01,1.393389225006103516e+00,2.600477920300000000e+10
1.627033799886703491e-01,1.489570617675781250e+00,2.120980534000000000e+09
1.802252829074859619e-01,1.485524892807006836e+00,1.429887634100000000e+10
2.115143984556198120e-01,1.363922953605651855e+00,3.452812250400000000e+10
1.777221560478210449e-01,1.428469538688659668e+00,9.137078732300000000e+10
1.852315366268157959e-01,1.421678781509399414e+00,3.330171390900000000e+10
1.927409321069717407e-01,1.396159887313842773e+00,9.735570367500000000e+10
1.889862418174743652e-01,1.397810697555541992e+00,8.559226748600000000e+10
2.077597081661224365e-01,1.415789961814880371e+00,6.347610088800000000e+10
1.989987492561340332e-01,1.417083024978637695e+00,8.511070488200000000e+10
1.839799731969833374e-01,1.412399649620056152e+00,2.454002874200000000e+10
2.015018761157989502e-01,1.375869750976562500e+00,5.822304059000000000e+10
1.964956223964691162e-01,1.393481969833374023e+00,2.036896911500000000e+10
2.002503126859664917e-01,1.445929527282714844e+00,5.376371672200000000e+10
1.927409321069717407e-01,1.388630270957946777e+00,5.451953840300000000e+10
1.952440589666366577e-01,1.412395834922790527e+00,6.849902694000000000e+10
1.752190291881561279e-01,1.416687250137329102e+00,1.764382500200000000e+10
1.852315366268157959e-01,1.408847689628601074e+00,3.524834621600000000e+10
1.614518165588378906e-01,1.469724535942077637e+00,4.339121497400000000e+10
1.652065068483352661e-01,1.399788856506347656e+00,8.814195397500000000e+10
1.839799731969833374e-01,1.434943556785583496e+00,8.036283225100000000e+10
1.814768463373184204e-01,1.416632652282714844e+00,3.169721558400000000e+10
1.964956223964691162e-01,1.388829231262207031e+00,2.557754905600000000e+10
1.952440589666366577e-01,1.365867018699645996e+00,3.045126783600000000e+10
1.889862418174743652e-01,1.405097365379333496e+00,8.990014496500000000e+10
1.839799731969833374e-01,1.412179231643676758e+00,8.901037049200000000e+10
1.852315366268157959e-01,1.421614408493041992e+00,6.309655549300000000e+10
1.852315366268157959e-01,1.418024301528930664e+00,8.425899323100000000e+10
1.864831000566482544e-01,1.418819427490234375e+00,4.565170453000000000e+10
2.090112715959548950e-01,1.372993707656860352e+00,8.054529801400000000e+10
1.839799731969833374e-01,1.372375845909118652e+00,1.197453866100000000e+10
1.939924955368041992e-01,1.373995065689086914e+00,1.843932909000000000e+09
1.939924955368041992e-01,1.398245334625244141e+00,6.164483291000000000e+09
1.727159023284912109e-01,1.422358036041259766e+00,4.855638595200000000e+10
1.939924955368041992e-01,1.395467758178710938e+00,3.820429283900000000e+10
1.664580702781677246e-01,1.604796409606933594e+00,7.038626759100000000e+10
1.964956223964691162e-01,1.391847014427185059e+00,3.643430019600000000e+10
1.677096337080001831e-01,1.435255885124206543e+00,8.617061321600000000e+10
2.127659618854522705e-01,1.363369703292846680e+00,8.302960114600000000e+10
1.727159023284912109e-01,1.458673000335693359e+00,6.424175965100000000e+10
1.864831000566482544e-01,1.410604238510131836e+00,1.167116441600000000e+10
2.065081447362899780e-01,1.404560565948486328e+00,9.752986070400000000e+10
1.777221560478210449e-01,1.405475616455078125e+00,9.777901464300000000e+10
1.977471858263015747e-01,1.416007041931152344e+00,2.345523048600000000e+10
2.015018761157989502e-01,1.371282815933227539e+00,4.368096288700000000e+10
2.115143984556198120e-01,1.381311297416687012e+00,4.608913580100000000e+10
2.127659618854522705e-01,1.371037006378173828e+00,6.173338589200000000e+10
1.852315366268157959e-01,1.404659032821655273e+00,9.799078970300000000e+10
1.664580702781677246e-01,1.483750820159912109e+00,2.423496642600000000e+10
1.652065068483352661e-01,1.569857001304626465e+00,7.254642693600000000e+10
1.877346783876419067e-01,1.422574043273925781e+00,8.643069027200000000e+10
1.864831000566482544e-01,1.427468061447143555e+00,7.526019447600000000e+10
2.090112715959548950e-01,1.399777650833129883e+00,8.592016955900000000e+10
1.939924955368041992e-01,1.379238128662109375e+00,8.649046965100000000e+10
2.052565813064575195e-01,1.423269987106323242e+00,1.384616974100000000e+10
1.977471858263015747e-01,1.378284931182861328e+00,4.341223566100000000e+10
1.914893686771392822e-01,1.374100208282470703e+00,8.914015898800000000e+10
2.040050029754638672e-01,1.379251360893249512e+00,1.072811012400000000e+10
1.889862418174743652e-01,1.388982176780700684e+00,3.117683368900000000e+10
1.952440589666366577e-01,1.436093091964721680e+00,7.228657326000000000e+09
1.939924955368041992e-01,1.404335856437683105e+00,5.353449169000000000e+10
2.052565813064575195e-01,1.365260362625122070e+00,9.104958047300000000e+10
1.739674657583236694e-01,1.453267812728881836e+00,6.999283668300000000e+10
1.864831000566482544e-01,1.381727457046508789e+00,8.298034648500000000e+10
1.927409321069717407e-01,1.371683359146118164e+00,2.542704766400000000e+10
1.714643388986587524e-01,1.415629863739013672e+00,8.388199229000000000e+10
1.927409321069717407e-01,1.402561187744140625e+00,5.492453680700000000e+10
1.777221560478210449e-01,1.436609983444213867e+00,1.677921888500000000e+10
1.814768463373184204e-01,1.374074459075927734e+00,4.155734283000000000e+10
2.027534395456314087e-01,1.376742839813232422e+00,5.594494428500000000e+10
2.102628350257873535e-01,1.368582129478454590e+00,7.779864629000000000e+10
1.364205330610275269e-01,1.555324077606201172e+00,9.431207149600000000e+10
2.202753424644470215e-01,1.374749422073364258e+00,8.582659200900000000e+10
1.777221560478210449e-01,1.461832284927368164e+00,8.368038964600000000e+10
1.852315366268157959e-01,1.418639183044433594e+00,2.570901820600000000e+10
1.852315366268157959e-01,1.443978071212768555e+00,5.220513379900000000e+10
1.627033799886703491e-01,1.420363903045654297e+00,1.235698635400000000e+10
2.065081447362899780e-01,1.369768381118774414e+00,1.147000864000000000e+09
1.752190291881561279e-01,1.411959052085876465e+00,8.962728871000000000e+10
1.789737194776535034e-01,1.424749135971069336e+00,8.789459062600000000e+10
1.914893686771392822e-01,1.369471549987792969e+00,7.232226693100000000e+10
1.652065068483352661e-01,1.440453886985778809e+00,5.704572258500000000e+10
1.927409321069717407e-01,1.404707312583923340e+00,9.060769252000000000e+09
1.852315366268157959e-01,1.426536440849304199e+00,9.642280629800000000e+10
1.877346783876419067e-01,1.405386209487915039e+00,1.880650451800000000e+10
1.939924955368041992e-01,1.424244284629821777e+00,9.775905672700000000e+10
1.864831000566482544e-01,1.406074881553649902e+00,8.032327484100000000e+10
1.789737194776535034e-01,1.415638446807861328e+00,5.645454606200000000e+10
1.864831000566482544e-01,1.421354055404663086e+00,1.563859799000000000e+09
2.002503126859664917e-01,1.434606909751892090e+00,7.518038374900000000e+10
1.977471858263015747e-01,1.406378269195556641e+00,2.125056041200000000e+10
2.015018761157989502e-01,1.408519744873046875e+00,3.930220693200000000e+10
1.589486896991729736e-01,1.574429392814636230e+00,9.769840545300000000e+10
2.002503126859664917e-01,1.401615023612976074e+00,8.956065337500000000e+10
1.827284097671508789e-01,1.398334264755249023e+00,3.026257162200000000e+10
2.190237790346145630e-01,1.365158438682556152e+00,7.495022605800000000e+10
1.977471858263015747e-01,1.368250846862792969e+00,7.019835482300000000e+10
1.777221560478210449e-01,1.458333492279052734e+00,3.679444462700000000e+10
1.839799731969833374e-01,1.396843791007995605e+00,4.994658029000000000e+09
2.040050029754638672e-01,1.367344379425048828e+00,1.405612095400000000e+10
1.614518165588378906e-01,1.429909467697143555e+00,3.096840502600000000e+10
1.952440589666366577e-01,1.370080351829528809e+00,2.153221240700000000e+10
2.040050029754638672e-01,1.388715267181396484e+00,5.946912970700000000e+10
1.802252829074859619e-01,1.406959533691406250e+00,6.446981222100000000e+10
1.814768463373184204e-01,1.415153384208679199e+00,3.814702882700000000e+10
1.614518165588378906e-01,1.417481422424316406e+00,3.355541131600000000e+10
2.090112715959548950e-01,1.356104850769042969e+00,8.317740307400000000e+10
2.190237790346145630e-01,1.393789052963256836e+00,5.085459253900000000e+10
2.052565813064575195e-01,1.377374649047851562e+00,7.821378305500000000e+10
1.939924955368041992e-01,1.426154613494873047e+00,9.603983956500000000e+10
1.702127754688262939e-01,1.427613735198974609e+00,6.847490517700000000e+10
1.964956223964691162e-01,1.403093814849853516e+00,3.440253533000000000e+09
1.827284097671508789e-01,1.424491167068481445e+00,5.674220748000000000e+10
1.677096337080001831e-01,1.418690562248229980e+00,2.882345984100000000e+10
1.802252829074859619e-01,1.397860050201416016e+00,2.217473689200000000e+10
1.877346783876419067e-01,1.414184451103210449e+00,6.073098412900000000e+10
2.052565813064575195e-01,1.408312678337097168e+00,8.079536432800000000e+10
1.939924955368041992e-01,1.443230032920837402e+00,3.220199141100000000e+10
1.752190291881561279e-01,1.423657774925231934e+00,4.492394436500000000e+10
1.964956223964691162e-01,1.442965269088745117e+00,8.442051469600000000e+10
1.877346783876419067e-01,1.440654277801513672e+00,6.868317225800000000e+10
2.027534395456314087e-01,1.414852619171142578e+00,3.216523591300000000e+10
2.052565813064575195e-01,1.361004590988159180e+00,8.301243116300000000e+10
1.877346783876419067e-01,1.375246405601501465e+00,5.123893644800000000e+10
1.777221560478210449e-01,1.455326914787292480e+00,8.408505613800000000e+10
1.789737194776535034e-01,1.404352664947509766e+00,3.975527877100000000e+10
1.864831000566482544e-01,1.404397368431091309e+00,6.578784793900000000e+10
1.639549434185028076e-01,1.406270861625671387e+00,5.775211410700000000e+10
2.227784842252731323e-01,1.413376092910766602e+00,6.097608090000000000e+10
1.789737194776535034e-01,1.462511420249938965e+00,6.307058476000000000e+10
1.814768463373184204e-01,1.432248115539550781e+00,9.305835746200000000e+10
2.115143984556198120e-01,1.363311767578125000e+00,2.075480397900000000e+10
1.777221560478210449e-01,1.414696931838989258e+00,4.525589060700000000e+10
1.902378052473068237e-01,1.419277429580688477e+00,1.157981952600000000e+10
1.752190291881561279e-01,1.446816682815551758e+00,8.110101440200000000e+10
1.889862418174743652e-01,1.409722805023193359e+00,2.928608843200000000e+10
1.877346783876419067e-01,1.377015352249145508e+00,6.394201736000000000e+10
1.789737194776535034e-01,1.430644869804382324e+00,8.462790958600000000e+10
2.102628350257873535e-01,1.366731643676757812e+00,1.971660966600000000e+10
1.689611971378326416e-01,1.423036575317382812e+00,6.044228529300000000e+10
1.877346783876419067e-01,1.398888587951660156e+00,3.727900850500000000e+10
1.964956223964691162e-01,1.399890184402465820e+00,9.916050476300000000e+10
1.752190291881561279e-01,1.428936243057250977e+00,5.909881161400000000e+10
1.739674657583236694e-01,1.429565429687500000e+00,2.302439048100000000e+10
1.952440589666366577e-01,1.386795997619628906e+00,5.131455588000000000e+10
1.927409321069717407e-01,1.398560404777526855e+00,2.665250388900000000e+10
2.090112715959548950e-01,1.364566564559936523e+00,6.788639656000000000e+10
2.002503126859664917e-01,1.365731596946716309e+00,4.761886337700000000e+10
2.052565813064575195e-01,1.376182317733764648e+00,7.987487625500000000e+10
1.902378052473068237e-01,1.384828805923461914e+00,8.875448204200000000e+10
1.952440589666366577e-01,1.412757396697998047e+00,5.094143759600000000e+10
1.589486896991729736e-01,1.456620454788208008e+00,3.589059536600000000e+10
2.127659618854522705e-01,1.359771966934204102e+00,6.614810148200000000e+10
1.889862418174743652e-01,1.430133581161499023e+00,8.652058528400000000e+10
2.140175253152847290e-01,1.393408060073852539e+00,8.326786211700000000e+10
2.127659618854522705e-01,1.371666908264160156e+00,4.660571299700000000e+10
1.927409321069717407e-01,1.415336847305297852e+00,3.153411209100000000e+10
1.914893686771392822e-01,1.411029100418090820e+00,5.423417870500000000e+10
1.952440589666366577e-01,1.387410163879394531e+00,6.579237132900000000e+10
1.802252829074859619e-01,1.404943943023681641e+00,7.832249993900000000e+10
1.777221560478210449e-01,1.409639239311218262e+00,6.812772190100000000e+10
1.727159023284912109e-01,1.447948932647705078e+00,7.447720054800000000e+10
1.864831000566482544e-01,1.380683779716491699e+00,1.046265710000000000e+08
2.152690887451171875e-01,1.386394858360290527e+00,1.227354342000000000e+09
1.677096337080001831e-01,1.502116918563842773e+00,8.929512415600000000e+10
1.939924955368041992e-01,1.407044768333435059e+00,3.914469215400000000e+10
1.952440589666366577e-01,1.388675928115844727e+00,9.525199490700000000e+10
2.065081447362899780e-01,1.377797842025756836e+00,6.699635973300000000e+10
1.927409321069717407e-01,1.422211050987243652e+00,6.112932861000000000e+10
1.964956223964691162e-01,1.407320499420166016e+00,6.381053540600000000e+10
1.902378052473068237e-01,1.404301643371582031e+00,6.418742255100000000e+10
2.027534395456314087e-01,1.441875934600830078e+00,8.264550590000000000e+09
2.040050029754638672e-01,1.396982073783874512e+00,6.020546495000000000e+09
1.952440589666366577e-01,1.362078070640563965e+00,9.799349647000000000e+09
1.652065068483352661e-01,1.448920011520385742e+00,2.886059616000000000e+10
2.052565813064575195e-01,1.357031226158142090e+00,4.431066281800000000e+10
1.714643388986587524e-01,1.428078651428222656e+00,1.794601040000000000e+10
1.689611971378326416e-01,1.455567717552185059e+00,6.249198129900000000e+10
1.589486896991729736e-01,1.434495329856872559e+00,9.028113865500000000e+10
2.290363013744354248e-01,1.381038427352905273e+00,5.997170585700000000e+10
1.877346783876419067e-01,1.414502859115600586e+00,9.164542020300000000e+10
1.989987492561340332e-01,1.414360046386718750e+00,8.376570208000000000e+09
1.927409321069717407e-01,1.385856986045837402e+00,1.232656600600000000e+10
2.027534395456314087e-01,1.376931071281433105e+00,9.531415013000000000e+10
1.827284097671508789e-01,1.395370364189147949e+00,8.788977838400000000e+10
1.877346783876419067e-01,1.427320480346679688e+00,3.516672250600000000e+10
1.989987492561340332e-01,1.370028257369995117e+00,4.991813012100000000e+10
2.115143984556198120e-01,1.403600215911865234e+00,5.970863690800000000e+10
2.065081447362899780e-01,1.404649257659912109e+00,4.371213592500000000e+10
1.889862418174743652e-01,1.422813177108764648e+00,2.953589201700000000e+10
1.839799731969833374e-01,1.419379949569702148e+00,3.838641276500000000e+10
1.952440589666366577e-01,1.361163616180419922e+00,7.528575642900000000e+10
1.989987492561340332e-01,1.405265569686889648e+00,1.769046108500000000e+10
1.964956223964691162e-01,1.370598196983337402e+00,7.219043710900000000e+10
1.789737194776535034e-01,1.442412257194519043e+00,8.185769086600000000e+10
2.127659618854522705e-01,1.404550433158874512e+00,8.663173216700000000e+10
1.789737194776535034e-01,1.425995588302612305e+00,5.120732968800000000e+10
2.052565813064575195e-01,1.387797355651855469e+00,1.896324483000000000e+09
2.015018761157989502e-01,1.369498968124389648e+00,5.816771514800000000e+10
1.852315366268157959e-01,1.411189556121826172e+00,1.808167990100000000e+10
1.814768463373184204e-01,1.403030395507812500e+00,1.954793504800000000e+10
1.914893686771392822e-01,1.411795139312744141e+00,5.200096073800000000e+10
1.852315366268157959e-01,1.380319356918334961e+00,4.200932975000000000e+09
1.939924955368041992e-01,1.415508747100830078e+00,5.551101719100000000e+10
1.889862418174743652e-01,1.426333904266357422e+00,7.156925729700000000e+10
1.952440589666366577e-01,1.373291373252868652e+00,3.929636498700000000e+10
1.401752233505249023e-01,1.557985544204711914e+00,5.321812831100000000e+10
1.902378052473068237e-01,1.429746627807617188e+00,6.009421029000000000e+09
1.714643388986587524e-01,1.412471175193786621e+00,7.738384896200000000e+10
1.814768463373184204e-01,1.415587306022644043e+00,8.406514249100000000e+10
1.952440589666366577e-01,1.440190672874450684e+00,1.062625311700000000e+10
1.589486896991729736e-01,1.444205284118652344e+00,8.420647095700000000e+10
1.902378052473068237e-01,1.386315703392028809e+00,3.087254091300000000e+10
1.827284097671508789e-01,1.403363704681396484e+00,7.021047488700000000e+10
1.702127754688262939e-01,1.450497865676879883e+00,8.975815727200000000e+10
1.864831000566482544e-01,1.406451940536499023e+00,6.856686227100000000e+10
1.939924955368041992e-01,1.403601646423339844e+00,5.445739684000000000e+09
2.027534395456314087e-01,1.363469004631042480e+00,5.491988058700000000e+10
2.215269058942794800e-01,1.372781515121459961e+00,1.297199033100000000e+10
2.065081447362899780e-01,1.370883822441101074e+00,3.258476890200000000e+10
1.927409321069717407e-01,1.414619684219360352e+00,5.004515458100000000e+10
1.714643388986587524e-01,1.424045920372009277e+00,5.972633077800000000e+10
1.551939994096755981e-01,1.447624921798706055e+00,8.733322151100000000e+10
2.027534395456314087e-01,1.378392934799194336e+00,7.321130030100000000e+10
1.727159023284912109e-01,1.435257673263549805e+00,7.537116472300000000e+10
1.939924955368041992e-01,1.399661064147949219e+00,5.763343418000000000e+09
1.789737194776535034e-01,1.455883741378784180e+00,7.900462625100000000e+10
1.664580702781677246e-01,1.429576873779296875e+00,3.346822441200000000e+10
1.939924955368041992e-01,1.375394105911254883e+00,2.146693726900000000e+10
1.902378052473068237e-01,1.410444259643554688e+00,3.007512040500000000e+10
1.864831000566482544e-01,1.382702589035034180e+00,4.371909562300000000e+10
2.090112715959548950e-01,1.366959333419799805e+00,3.200870652200000000e+10
1.764705926179885864e-01,1.453427791595458984e+00,7.499396928800000000e+10
1.677096337080001831e-01,1.422836542129516602e+00,9.948833973100000000e+10
1.914893686771392822e-01,1.409791707992553711e+00,1.667504489000000000e+09
1.952440589666366577e-01,1.416018247604370117e+00,6.931714972000000000e+09
1.914893686771392822e-01,1.432843208312988281e+00,7.621978436000000000e+10
2.015018761157989502e-01,1.362618207931518555e+00,4.318890820400000000e+10
1.752190291881561279e-01,1.557386755943298340e+00,8.255951834400000000e+10
1.989987492561340332e-01,1.377807021141052246e+00,4.938137033200000000e+10
1.914893686771392822e-01,1.410880327224731445e+00,3.475249352100000000e+10
2.065081447362899780e-01,1.363616704940795898e+00,5.450820645300000000e+10
1.952440589666366577e-01,1.401818513870239258e+00,2.136798461800000000e+10
1.664580702781677246e-01,1.426829338073730469e+00,1.938724698400000000e+10
1.914893686771392822e-01,1.431767463684082031e+00,5.278999393300000000e+10
2.052565813064575195e-01,1.386899709701538086e+00,4.386064873600000000e+10
1.752190291881561279e-01,1.416475057601928711e+00,9.470506614000000000e+09
1.977471858263015747e-01,1.371381998062133789e+00,9.712610125000000000e+09
2.015018761157989502e-01,1.394826412200927734e+00,6.089315223100000000e+10
1.852315366268157959e-01,1.411260485649108887e+00,5.509444196600000000e+10
1.952440589666366577e-01,1.398070693016052246e+00,8.640376421000000000e+10
1.964956223964691162e-01,1.416673064231872559e+00,4.652997337500000000e+10
2.027534395456314087e-01,1.398092746734619141e+00,8.931352750100000000e+10
1.914893686771392822e-01,1.433734893798828125e+00,8.297992307000000000e+10
1.914893686771392822e-01,1.392801642417907715e+00,8.163825016800000000e+10
1.752190291881561279e-01,1.423319816589355469e+00,2.213670321800000000e+10
1.889862418174743652e-01,1.401507854461669922e+00,2.887923291300000000e+10
2.227784842252731323e-01,1.375983238220214844e+00,1.940449964100000000e+10
2.152690887451171875e-01,1.364944458007812500e+00,8.454428572000000000e+09
1.989987492561340332e-01,1.378849506378173828e+00,8.257354765700000000e+10
2.115143984556198120e-01,1.384516716003417969e+00,8.744667077300000000e+10
1.839799731969833374e-01,1.399581193923950195e+00,8.526894367900000000e+10
1.914893686771392822e-01,1.412412524223327637e+00,2.469254016500000000e+10
1.952440589666366577e-01,1.397309064865112305e+00,8.442139993200000000e+10
1.789737194776535034e-01,1.418973922729492188e+00,8.004316872700000000e+10
1.889862418174743652e-01,1.383331298828125000e+00,4.550525032100000000e+10
1.476846039295196533e-01,1.441191434860229492e+00,2.686301706000000000e+09
1.602002531290054321e-01,1.436509847640991211e+00,2.712580530100000000e+10
1.952440589666366577e-01,1.382958769798278809e+00,9.459450399300000000e+10
1.714643388986587524e-01,1.459210395812988281e+00,6.971663238700000000e+10
1.777221560478210449e-01,1.406781435012817383e+00,3.952025824600000000e+10
1.977471858263015747e-01,1.395576000213623047e+00,8.610190440200000000e+10
1.551939994096755981e-01,1.454239726066589355e+00,1.248705427000000000e+09
1.939924955368041992e-01,1.362607359886169434e+00,8.240173743500000000e+10
1.852315366268157959e-01,1.398646235466003418e+00,4.939539577900000000e+10
2.152690887451171875e-01,1.355014204978942871e+00,6.355026904100000000e+10
1.564455628395080566e-01,1.436264276504516602e+00,5.309462793000000000e+10
1.964956223964691162e-01,1.364213705062866211e+00,2.630765889900000000e+10
1.727159023284912109e-01,1.439584732055664062e+00,8.612701652600000000e+10
1.964956223964691162e-01,1.383592844009399414e+00,5.651079505400000000e+10
2.040050029754638672e-01,1.384981870651245117e+00,1.908221994600000000e+10
1.664580702781677246e-01,1.437618255615234375e+00,9.597887603400000000e+10
2.240300476551055908e-01,1.369245886802673340e+00,2.559667447000000000e+09
1.902378052473068237e-01,1.410622477531433105e+00,4.134413098000000000e+10
1.902378052473068237e-01,1.414062738418579102e+00,7.165772255100000000e+10
1.714643388986587524e-01,1.420260310173034668e+00,4.252136911900000000e+10
1.727159023284912109e-01,1.424714088439941406e+00,7.762034009600000000e+10
1.727159023284912109e-01,1.413354754447937012e+00,7.659097973000000000e+09
2.090112715959548950e-01,1.368090033531188965e+00,3.708033175300000000e+10
1.902378052473068237e-01,1.412270069122314453e+00,7.075169193000000000e+09
2.002503126859664917e-01,1.368116259574890137e+00,6.590485130500000000e+10
2.140175253152847290e-01,1.369620561599731445e+00,6.970228797300000000e+10
2.065081447362899780e-01,1.365704774856567383e+00,5.110243223200000000e+10
2.240300476551055908e-01,1.386786699295043945e+00,2.468018505300000000e+10
1.677096337080001831e-01,1.430079817771911621e+00,8.005877118100000000e+10
1.789737194776535034e-01,1.451143264770507812e+00,6.697758709600000000e+10
1.777221560478210449e-01,1.413967132568359375e+00,4.935158452200000000e+10
1.589486896991729736e-01,1.447653055191040039e+00,2.483385035300000000e+10
2.040050029754638672e-01,1.378732919692993164e+00,1.978416167600000000e+10
2.015018761157989502e-01,1.396327853202819824e+00,5.911428510500000000e+10
1.977471858263015747e-01,1.374054193496704102e+00,7.491279388900000000e+10
1.802252829074859619e-01,1.441994905471801758e+00,2.742404392600000000e+10
1.939924955368041992e-01,1.414422988891601562e+00,4.522448785800000000e+10
2.002503126859664917e-01,1.372884988784790039e+00,2.512350415900000000e+10
1.739674657583236694e-01,1.426740527153015137e+00,2.665455253600000000e+10
2.190237790346145630e-01,1.360028505325317383e+00,6.701962688000000000e+09
1.802252829074859619e-01,1.406064510345458984e+00,6.344225573100000000e+10
1.814768463373184204e-01,1.425264716148376465e+00,7.951124459800000000e+10
1.964956223964691162e-01,1.421005487442016602e+00,6.520887627000000000e+09
1.902378052473068237e-01,1.417917490005493164e+00,3.619480970600000000e+10
2.115143984556198120e-01,1.387024760246276855e+00,4.960590867200000000e+10
2.027534395456314087e-01,1.366914749145507812e+00,5.583454768100000000e+10
1.902378052473068237e-01,1.405271768569946289e+00,1.165391541000000000e+10
1.902378052473068237e-01,1.393048048019409180e+00,6.024341583300000000e+10
1.914893686771392822e-01,1.511018991470336914e+00,8.820202936500000000e+10
2.102628350257873535e-01,1.374837160110473633e+00,6.007451012000000000e+10
1.827284097671508789e-01,1.430534243583679199e+00,2.706303301000000000e+09
1.789737194776535034e-01,1.420196533203125000e+00,7.268443762900000000e+10
2.077597081661224365e-01,1.379669427871704102e+00,7.266309312700000000e+10
1.977471858263015747e-01,1.394583940505981445e+00,3.079540417200000000e+10
2.040050029754638672e-01,1.410504817962646484e+00,5.742806001100000000e+10
1.802252829074859619e-01,1.424398422241210938e+00,6.377914454000000000e+10
1.639549434185028076e-01,1.449552297592163086e+00,3.845317959100000000e+10
1.677096337080001831e-01,1.425278902053833008e+00,4.373813796100000000e+10
2.127659618854522705e-01,1.366151213645935059e+00,6.260999473100000000e+10
1.652065068483352661e-01,1.443543910980224609e+00,2.193833598000000000e+10
1.977471858263015747e-01,1.408349037170410156e+00,7.368347674300000000e+10
1.827284097671508789e-01,1.443535566329956055e+00,5.556223822100000000e+10
1.914893686771392822e-01,1.399731040000915527e+00,4.510710729000000000e+10
1.864831000566482544e-01,1.365562796592712402e+00,2.054366292200000000e+10
2.052565813064575195e-01,1.366921424865722656e+00,4.550893408700000000e+10
1.677096337080001831e-01,1.419948577880859375e+00,7.830605008100000000e+10
1.627033799886703491e-01,1.599482893943786621e+00,1.281523350100000000e+10
2.002503126859664917e-01,1.407862544059753418e+00,9.129255910000000000e+09
1.827284097671508789e-01,1.414295554161071777e+00,1.007755459700000000e+10
1.927409321069717407e-01,1.372774839401245117e+00,5.032564017000000000e+10
1.989987492561340332e-01,1.405540466308593750e+00,4.848583404600000000e+10
1.852315366268157959e-01,1.397416114807128906e+00,1.455547603000000000e+10
2.002503126859664917e-01,1.374834775924682617e+00,5.705641883300000000e+10
1.839799731969833374e-01,1.416877031326293945e+00,3.699864928500000000e+10
1.689611971378326416e-01,1.479540109634399414e+00,9.704224998700000000e+10
2.077597081661224365e-01,1.364839076995849609e+00,2.316318860600000000e+10
1.789737194776535034e-01,1.410161018371582031e+00,3.632998930000000000e+10
1.927409321069717407e-01,1.406322002410888672e+00,9.562042044900000000e+10
2.077597081661224365e-01,1.369021177291870117e+00,6.985971917000000000e+09
2.040050029754638672e-01,1.356913447380065918e+00,7.584085708000000000e+09
1.689611971378326416e-01,1.415124416351318359e+00,9.314443060000000000e+09
1.739674657583236694e-01,1.440627336502075195e+00,7.808052881600000000e+10
2.127659618854522705e-01,1.366362571716308594e+00,6.045028180000000000e+10
1.602002531290054321e-01,1.442731738090515137e+00,4.419709495700000000e+10
1.739674657583236694e-01,1.440534591674804688e+00,9.383279944500000000e+10
1.839799731969833374e-01,1.426578402519226074e+00,5.882918904300000000e+10
2.027534395456314087e-01,1.356062769889831543e+00,3.121692072100000000e+10
1.652065068483352661e-01,1.526377558708190918e+00,4.007623337900000000e+10
1.664580702781677246e-01,1.438223242759704590e+00,9.918855950500000000e+10
1.777221560478210449e-01,1.420886278152465820e+00,9.995365481900000000e+10
1.576971262693405151e-01,1.452745437622070312e+00,3.604244737000000000e+09
2.027534395456314087e-01,1.364173293113708496e+00,1.615445607600000000e+10
2.102628350257873535e-01,1.375436782836914062e+00,7.356042346200000000e+10
1.952440589666366577e-01,1.428154468536376953e+00,2.645214242000000000e+09
2.065081447362899780e-01,1.382434606552124023e+00,1.281361856600000000e+10
1.977471858263015747e-01,1.370132327079772949e+00,5.923700942700000000e+10
2.002503126859664917e-01,1.373419165611267090e+00,3.485117697700000000e+10
1.652065068483352661e-01,1.476144313812255859e+00,1.775358639900000000e+10
1.877346783876419067e-01,1.419510245323181152e+00,9.296841706900000000e+10
2.152690887451171875e-01,1.370301008224487305e+00,1.538166076800000000e+10
1.852315366268157959e-01,1.443289637565612793e+00,1.711283214300000000e+10
1.827284097671508789e-01,1.402906179428100586e+00,6.050075160800000000e+10
2.052565813064575195e-01,1.358138442039489746e+00,8.104778791000000000e+10
2.052565813064575195e-01,1.368397116661071777e+00,2.457560034100000000e+10
1.677096337080001831e-01,1.445499300956726074e+00,3.964261758500000000e+10
2.102628350257873535e-01,1.411737442016601562e+00,2.094845691800000000e+10
1.664580702781677246e-01,1.470067381858825684e+00,8.088976127800000000e+10
1.814768463373184204e-01,1.418896675109863281e+00,8.764595501100000000e+10
2.015018761157989502e-01,1.362583875656127930e+00,9.162095798700000000e+10
1.952440589666366577e-01,1.384662508964538574e+00,2.505474217700000000e+10
1.989987492561340332e-01,1.401510715484619141e+00,3.012889411300000000e+10
2.015018761157989502e-01,1.398477077484130859e+00,5.604923207500000000e+10
1.551939994096755981e-01,1.440980434417724609e+00,4.336522045600000000e+10
2.065081447362899780e-01,1.378076791763305664e+00,8.604024080300000000e+10
2.002503126859664917e-01,1.400827407836914062e+00,4.060743406600000000e+10
2.127659618854522705e-01,1.366955995559692383e+00,4.878707231500000000e+10
2.127659618854522705e-01,1.374287962913513184e+00,7.871972655000000000e+10
1.852315366268157959e-01,1.411960124969482422e+00,1.247812524700000000e+10
2.065081447362899780e-01,1.369576692581176758e+00,2.013696698600000000e+10
1.889862418174743652e-01,1.379047751426696777e+00,6.700222325700000000e+10
2.140175253152847290e-01,1.365688562393188477e+00,3.150535916500000000e+10
2.040050029754638672e-01,1.362299919128417969e+00,6.876702902500000000e+10
1.877346783876419067e-01,1.392229437828063965e+00,5.702105507000000000e+10
1.589486896991729736e-01,1.443809986114501953e+00,5.277690944600000000e+10
2.002503126859664917e-01,1.370160102844238281e+00,1.260486547700000000e+10
1.839799731969833374e-01,1.376752257347106934e+00,9.630667300000000000e+10
1.602002531290054321e-01,1.454877734184265137e+00,3.598242113900000000e+10
1.977471858263015747e-01,1.404014348983764648e+00,5.032050015800000000e+10
1.989987492561340332e-01,1.365288257598876953e+00,7.158813397900000000e+10
1.814768463373184204e-01,1.403730154037475586e+00,8.297886268800000000e+10
2.140175253152847290e-01,1.370446681976318359e+00,2.214823629300000000e+10
1.802252829074859619e-01,1.410243749618530273e+00,7.917146419300000000e+10
1.989987492561340332e-01,1.372801184654235840e+00,8.968680745300000000e+10
1.802252829074859619e-01,1.416988134384155273e+00,4.504647077000000000e+10
2.002503126859664917e-01,1.362214326858520508e+00,3.376355858000000000e+10
1.927409321069717407e-01,1.411318182945251465e+00,2.048145625100000000e+10
1.727159023284912109e-01,1.437934756278991699e+00,4.331431640900000000e+10
2.152690887451171875e-01,1.358103513717651367e+00,8.091691713800000000e+10
1.852315366268157959e-01,1.374750614166259766e+00,3.323910406800000000e+10
1.764705926179885864e-01,1.414718508720397949e+00,2.287074548200000000e+10
2.015018761157989502e-01,1.405851602554321289e+00,6.257244185200000000e+10
1.952440589666366577e-01,1.435771346092224121e+00,4.750678200200000000e+10
2.027534395456314087e-01,1.421271085739135742e+00,8.762692741000000000e+09
1.877346783876419067e-01,1.432371139526367188e+00,7.383089224400000000e+10
1.814768463373184204e-01,1.409136533737182617e+00,5.558008255400000000e+10
2.040050029754638672e-01,1.404810190200805664e+00,8.563361075000000000e+09
2.002503126859664917e-01,1.402562141418457031e+00,2.341873564400000000e+10
1.789737194776535034e-01,1.432189226150512695e+00,1.737205851600000000e+10
2.065081447362899780e-01,1.380508184432983398e+00,5.073867727700000000e+10
2.127659618854522705e-01,1.371873259544372559e+00,1.178373168100000000e+10
1.852315366268157959e-01,1.399602293968200684e+00,9.129684426500000000e+10
1.814768463373184204e-01,1.405761480331420898e+00,3.219588551200000000e+10
2.027534395456314087e-01,1.382849216461181641e+00,9.665647595200000000e+10
2.177722156047821045e-01,1.361621260643005371e+00,2.308405647700000000e+10
1.889862418174743652e-01,1.412773370742797852e+00,1.542178514300000000e+10
1.677096337080001831e-01,1.445360541343688965e+00,2.615139694700000000e+10
1.589486896991729736e-01,1.548218607902526855e+00,3.775418713700000000e+10
1.664580702781677246e-01,1.445500850677490234e+00,1.584016046100000000e+10
2.090112715959548950e-01,1.367274999618530273e+00,3.459349620000000000e+10
2.040050029754638672e-01,1.418598055839538574e+00,3.081910871200000000e+10
1.839799731969833374e-01,1.436527013778686523e+00,6.842248261100000000e+10
1.864831000566482544e-01,1.387872219085693359e+00,5.710511276700000000e+10
1.989987492561340332e-01,1.419190287590026855e+00,2.138245585400000000e+10
2.052565813064575195e-01,1.367972373962402344e+00,1.555269486900000000e+10
2.202753424644470215e-01,1.375828146934509277e+00,1.775118404600000000e+10
2.152690887451171875e-01,1.369175314903259277e+00,8.553088893700000000e+10
2.065081447362899780e-01,1.377847433090209961e+00,1.695532399400000000e+10
1.989987492561340332e-01,1.361501574516296387e+00,8.987376847800000000e+10
1.914893686771392822e-01,1.402768611907958984e+00,1.851131307100000000e+10
2.077597081661224365e-01,1.372429728507995605e+00,4.138235055300000000e+10
2.102628350257873535e-01,1.374792814254760742e+00,6.047724476400000000e+10
1.852315366268157959e-01,1.424857020378112793e+00,6.860903739100000000e+10
1.964956223964691162e-01,1.424795627593994141e+00,8.115837595400000000e+10
1.564455628395080566e-01,1.417797803878784180e+00,9.911063068400000000e+10
1.977471858263015747e-01,1.401689767837524414e+00,9.756926775800000000e+10
2.002503126859664917e-01,1.369854688644409180e+00,1.665883108400000000e+10
1.952440589666366577e-01,1.398234128952026367e+00,2.993574206200000000e+10
2.077597081661224365e-01,1.363718748092651367e+00,6.427442171800000000e+10
1.714643388986587524e-01,1.414829015731811523e+00,7.908739570300000000e+10
1.989987492561340332e-01,1.385081529617309570e+00,2.155500018400000000e+10
1.877346783876419067e-01,1.418016314506530762e+00,3.000707843600000000e+10
2.152690887451171875e-01,1.371115922927856445e+00,9.446527097400000000e+10
1.664580702781677246e-01,1.470304727554321289e+00,9.013847262000000000e+10
1.727159023284912109e-01,1.443215370178222656e+00,9.678827979400000000e+10
1.914893686771392822e-01,1.426636576652526855e+00,7.201102550700000000e+10
1.952440589666366577e-01,1.365224361419677734e+00,3.906932847700000000e+10
1.739674657583236694e-01,1.421472787857055664e+00,1.469720703200000000e+10
1.714643388986587524e-01,1.418211460113525391e+00,1.330981874600000000e+10
2.115143984556198120e-01,1.372229933738708496e+00,4.716369992800000000e+10
1.939924955368041992e-01,1.372360229492187500e+00,4.616070966100000000e+10
1.426783502101898193e-01,1.439121246337890625e+00,8.448497942000000000e+09
1.989987492561340332e-01,1.368861675262451172e+00,7.818347366700000000e+10
1.864831000566482544e-01,1.407511234283447266e+00,4.506992359200000000e+10
1.952440589666366577e-01,1.418598532676696777e+00,6.907349292400000000e+10
1.989987492561340332e-01,1.416925311088562012e+00,3.470468495000000000e+09
1.864831000566482544e-01,1.383411407470703125e+00,5.143544540900000000e+10
1.752190291881561279e-01,1.412509679794311523e+00,5.827671189000000000e+09
1.839799731969833374e-01,1.424950361251831055e+00,9.593306949400000000e+10
1.977471858263015747e-01,1.378628253936767578e+00,3.459589874900000000e+10
2.065081447362899780e-01,1.372846126556396484e+00,3.793816370100000000e+10
1.877346783876419067e-01,1.420788168907165527e+00,8.934640835300000000e+10
1.989987492561340332e-01,1.441258311271667480e+00,3.882094486800000000e+10
2.115143984556198120e-01,1.378449201583862305e+00,7.356074089700000000e+10
1.627033799886703491e-01,1.455407619476318359e+00,3.904772625900000000e+10
2.040050029754638672e-01,1.388728976249694824e+00,1.738703754600000000e+10
1.777221560478210449e-01,1.440976142883300781e+00,5.603209633600000000e+10
1.902378052473068237e-01,1.407081127166748047e+00,2.224806110000000000e+09
2.040050029754638672e-01,1.355035185813903809e+00,3.440498488000000000e+09
1.877346783876419067e-01,1.366399526596069336e+00,9.621206496700000000e+10
1.589486896991729736e-01,1.458542823791503906e+00,8.733894549700000000e+10
1.576971262693405151e-01,1.449369907379150391e+00,2.262678024400000000e+10
1.914893686771392822e-01,1.406240344047546387e+00,9.781941328400000000e+10
1.777221560478210449e-01,1.416740775108337402e+00,8.989503020200000000e+10
2.040050029754638672e-01,1.370320558547973633e+00,1.497923849300000000e+10
1.914893686771392822e-01,1.404146194458007812e+00,7.640931331000000000e+09
2.227784842252731323e-01,1.374033451080322266e+00,4.085847004200000000e+10
2.002503126859664917e-01,1.365033030509948730e+00,6.086187509300000000e+10
1.877346783876419067e-01,1.420154571533203125e+00,7.728466493700000000e+10
1.777221560478210449e-01,1.442945718765258789e+00,3.829344816300000000e+10
2.127659618854522705e-01,1.378634214401245117e+00,2.129982061200000000e+10
1.864831000566482544e-01,1.416950583457946777e+00,7.897616179200000000e+10
1.727159023284912109e-01,1.458675622940063477e+00,4.722966128100000000e+10
2.090112715959548950e-01,1.379574656486511230e+00,3.345373663600000000e+10
1.952440589666366577e-01,1.405609130859375000e+00,3.692013927200000000e+10
2.227784842252731323e-01,1.360885620117187500e+00,3.794208930200000000e+10
2.102628350257873535e-01,1.366218447685241699e+00,2.192653293000000000e+09
1.777221560478210449e-01,1.448128700256347656e+00,4.242957620600000000e+10
2.040050029754638672e-01,1.362366199493408203e+00,3.666835763900000000e+10
1.927409321069717407e-01,1.405501604080200195e+00,5.055208656700000000e+10
2.040050029754638672e-01,1.360359907150268555e+00,8.313620213600000000e+10
2.240300476551055908e-01,1.364740371704101562e+00,8.607002247000000000e+10
2.015018761157989502e-01,1.375139236450195312e+00,7.442796156100000000e+10
1.827284097671508789e-01,1.454395294189453125e+00,1.268819778500000000e+10
1.989987492561340332e-01,1.417351961135864258e+00,6.145710063900000000e+10
1.864831000566482544e-01,1.418240070343017578e+00,2.783822406100000000e+10
2.090112715959548950e-01,1.368672251701354980e+00,5.474972342600000000e+10
1.589486896991729736e-01,1.466348052024841309e+00,4.714228193800000000e+10
1.952440589666366577e-01,1.376406431198120117e+00,5.607300312600000000e+10
2.102628350257873535e-01,1.368939399719238281e+00,5.295379354300000000e+10
2.127659618854522705e-01,1.374259352684020996e+00,8.133671343000000000e+10
1.602002531290054321e-01,1.482989788055419922e+00,9.630129307200000000e+10
1.939924955368041992e-01,1.367586493492126465e+00,2.213977727100000000e+10
1.689611971378326416e-01,1.425871372222900391e+00,9.730279599500000000e+10
1.814768463373184204e-01,1.402512431144714355e+00,8.535943196200000000e+10
1.927409321069717407e-01,1.379248499870300293e+00,5.033831663400000000e+10
1.964956223964691162e-01,1.401303052902221680e+00,1.730061411800000000e+10
1.702127754688262939e-01,1.411296129226684570e+00,6.556335301700000000e+10
1.864831000566482544e-01,1.392390608787536621e+00,8.244064209200000000e+10
1.802252829074859619e-01,1.398509025573730469e+00,4.318149744000000000e+09
1.777221560478210449e-01,1.417504310607910156e+00,1.347320408000000000e+09
1.664580702781677246e-01,1.436130285263061523e+00,4.808501276600000000e+10
2.077597081661224365e-01,1.367163896560668945e+00,8.194198870000000000e+08
1.989987492561340332e-01,1.373355150222778320e+00,4.622802309900000000e+10
2.077597081661224365e-01,1.374299764633178711e+00,5.568302477900000000e+10
2.040050029754638672e-01,1.406497716903686523e+00,8.883529846600000000e+10
1.877346783876419067e-01,1.417148828506469727e+00,8.347239168000000000e+09
2.002503126859664917e-01,1.365983963012695312e+00,4.692838068700000000e+10
1.827284097671508789e-01,1.404777765274047852e+00,4.800100503600000000e+10
1.939924955368041992e-01,1.364475727081298828e+00,9.143456855500000000e+10
1.539424359798431396e-01,1.607501983642578125e+00,6.376195388800000000e+10
2.040050029754638672e-01,1.387366533279418945e+00,6.310452448700000000e+10
1.652065068483352661e-01,1.455198764801025391e+00,8.603661151000000000e+09
1.939924955368041992e-01,1.404310584068298340e+00,2.859273167300000000e+10
1.902378052473068237e-01,1.362873554229736328e+00,7.581285564900000000e+10
1.689611971378326416e-01,1.437797904014587402e+00,5.202393308000000000e+10
1.952440589666366577e-01,1.382428646087646484e+00,2.543825652200000000e+10
1.714643388986587524e-01,1.434732794761657715e+00,7.817669711000000000e+09
1.939924955368041992e-01,1.409795522689819336e+00,5.166806476500000000e+10
2.027534395456314087e-01,1.362846374511718750e+00,4.844070028400000000e+10
1.889862418174743652e-01,1.404162287712097168e+00,5.284608523100000000e+10
2.040050029754638672e-01,1.418586134910583496e+00,8.684164558600000000e+10
2.090112715959548950e-01,1.363480567932128906e+00,2.625837419000000000e+09
1.714643388986587524e-01,1.412759661674499512e+00,1.752427593800000000e+10
1.952440589666366577e-01,1.365430712699890137e+00,8.868343350000000000e+08
1.902378052473068237e-01,1.411331415176391602e+00,9.113718167700000000e+10
1.802252829074859619e-01,1.405646085739135742e+00,4.338302997000000000e+09
1.952440589666366577e-01,1.427254438400268555e+00,9.060803908000000000e+10
1.789737194776535034e-01,1.635436058044433594e+00,5.225938998700000000e+10
1.952440589666366577e-01,1.419121026992797852e+00,8.515578461500000000e+10
1.927409321069717407e-01,1.412637114524841309e+00,2.826192003600000000e+10
1.827284097671508789e-01,1.384223699569702148e+00,2.091733589200000000e+10
1.727159023284912109e-01,1.437437415122985840e+00,9.633534515100000000e+10
1.814768463373184204e-01,1.452992796897888184e+00,6.742916809500000000e+10
1.902378052473068237e-01,1.411798715591430664e+00,5.397370756200000000e+10
1.927409321069717407e-01,1.415421724319458008e+00,5.518768350300000000e+10
1.551939994096755981e-01,1.529374003410339355e+00,1.569177610700000000e+10
1.802252829074859619e-01,1.421619415283203125e+00,1.665678836100000000e+10
2.015018761157989502e-01,1.362945079803466797e+00,7.975952300100000000e+10
1.814768463373184204e-01,1.419348478317260742e+00,6.970829633700000000e+10
2.015018761157989502e-01,1.372185230255126953e+00,2.731724209900000000e+10
2.065081447362899780e-01,1.365822076797485352e+00,4.985964606500000000e+10
1.739674657583236694e-01,1.431774616241455078e+00,7.844513321000000000e+10
2.015018761157989502e-01,1.377348780632019043e+00,5.615542772000000000e+09
2.002503126859664917e-01,1.418500781059265137e+00,9.692215595300000000e+10
1.927409321069717407e-01,1.376603960990905762e+00,3.466553606600000000e+10
2.115143984556198120e-01,1.379264831542968750e+00,2.215579226100000000e+10
2.027534395456314087e-01,1.380896329879760742e+00,4.861738374200000000e+10
1.964956223964691162e-01,1.380151629447937012e+00,1.484952424300000000e+10
1.939924955368041992e-01,1.422397136688232422e+00,2.546489068300000000e+10
1.964956223964691162e-01,1.401255011558532715e+00,6.310952865800000000e+10
1.639549434185028076e-01,1.414682626724243164e+00,7.469839992000000000e+10
2.190237790346145630e-01,1.380325317382812500e+00,2.051422852700000000e+10
2.077597081661224365e-01,1.390569567680358887e+00,9.557332871500000000e+10
2.090112715959548950e-01,1.372826576232910156e+00,4.477837761900000000e+10
1.714643388986587524e-01,1.424105644226074219e+00,6.185071303900000000e+10
1.551939994096755981e-01,1.478677749633789062e+00,8.380871939000000000e+10
1.889862418174743652e-01,1.408737897872924805e+00,7.643716849600000000e+10
1.727159023284912109e-01,1.447494029998779297e+00,5.274932892400000000e+10
1.702127754688262939e-01,1.459193587303161621e+00,3.278013946600000000e+10
1.639549434185028076e-01,1.581699609756469727e+00,8.100357179500000000e+10
1.952440589666366577e-01,1.393499374389648438e+00,6.499123917200000000e+10
1.664580702781677246e-01,1.448731303215026855e+00,1.195692010000000000e+10
1.927409321069717407e-01,1.402905464172363281e+00,4.464355366000000000e+10
1.914893686771392822e-01,1.406734704971313477e+00,9.438220110400000000e+10
1.802252829074859619e-01,1.410556554794311523e+00,5.603438244000000000e+10
1.714643388986587524e-01,1.457565307617187500e+00,3.018181978200000000e+10
1.614518165588378906e-01,1.589207053184509277e+00,3.799081746000000000e+09
1.727159023284912109e-01,1.433705568313598633e+00,5.011586060700000000e+10
1.777221560478210449e-01,1.504461050033569336e+00,2.996791953500000000e+10
1.652065068483352661e-01,1.418668270111083984e+00,2.600533635100000000e+10
2.002503126859664917e-01,1.403714537620544434e+00,5.468293487400000000e+10
2.002503126859664917e-01,1.391898155212402344e+00,2.578397054200000000e+10
1.927409321069717407e-01,1.408527851104736328e+00,2.465809322400000000e+10
1.827284097671508789e-01,1.437883138656616211e+00,4.537520509100000000e+10
1.939924955368041992e-01,1.429883241653442383e+00,7.961774409400000000e+10
1.627033799886703491e-01,1.451972246170043945e+00,2.201945388600000000e+10
1.752190291881561279e-01,1.409299850463867188e+00,6.819045259400000000e+10
2.115143984556198120e-01,1.354040384292602539e+00,3.281879232900000000e+10
1.977471858263015747e-01,1.401461362838745117e+00,9.070655792400000000e+10
1.952440589666366577e-01,1.436618089675903320e+00,2.086616843400000000e+10
1.914893686771392822e-01,1.372236609458923340e+00,9.278017293500000000e+10
1.739674657583236694e-01,1.414464712142944336e+00,8.405124874200000000e+10
2.027534395456314087e-01,1.365334391593933105e+00,5.524084888300000000e+10
2.015018761157989502e-01,1.378185749053955078e+00,4.497480982200000000e+10
2.215269058942794800e-01,1.379639863967895508e+00,8.522944619200000000e+10
2.115143984556198120e-01,1.359332561492919922e+00,4.774906956800000000e+10
1.977471858263015747e-01,1.373637080192565918e+00,9.437452320800000000e+10
2.115143984556198120e-01,1.355006575584411621e+00,8.494849687900000000e+10
1.889862418174743652e-01,1.412923336029052734e+00,7.907738488000000000e+10
1.777221560478210449e-01,1.408283710479736328e+00,1.005445727300000000e+10
1.677096337080001831e-01,1.665593624114990234e+00,2.246481871500000000e+10
1.927409321069717407e-01,1.419254183769226074e+00,9.978101680500000000e+10
1.714643388986587524e-01,1.388900160789489746e+00,1.637864083000000000e+09
1.827284097671508789e-01,1.384567618370056152e+00,1.244490105000000000e+09
1.752190291881561279e-01,1.445663809776306152e+00,5.031814430100000000e+10
2.102628350257873535e-01,1.375296831130981445e+00,1.829375949400000000e+10
1.927409321069717407e-01,1.464985370635986328e+00,9.139261946000000000e+10
1.839799731969833374e-01,1.405038356781005859e+00,5.327617539600000000e+10
2.127659618854522705e-01,1.364867925643920898e+00,5.525593503700000000e+10
1.939924955368041992e-01,1.404647231101989746e+00,7.448891286100000000e+10
1.839799731969833374e-01,1.406785011291503906e+00,7.626243987600000000e+10
1.839799731969833374e-01,1.416059970855712891e+00,6.786610474400000000e+10
1.939924955368041992e-01,1.438841342926025391e+00,6.492612000200000000e+10
2.002503126859664917e-01,1.418553829193115234e+00,3.980769822700000000e+10
2.165206521749496460e-01,1.374247908592224121e+00,4.772585650900000000e+10
1.852315366268157959e-01,1.409227371215820312e+00,1.153530243600000000e+10
2.140175253152847290e-01,1.412921309471130371e+00,9.818261658000000000e+10
2.027534395456314087e-01,1.370310783386230469e+00,5.516055208300000000e+10
1.739674657583236694e-01,1.482682108879089355e+00,6.278546586600000000e+10
1.827284097671508789e-01,1.415156841278076172e+00,3.749657626000000000e+10
1.639549434185028076e-01,1.446925640106201172e+00,8.768657808900000000e+10
2.015018761157989502e-01,1.373057603836059570e+00,7.331066624000000000e+09
1.777221560478210449e-01,1.414417147636413574e+00,2.475809423500000000e+10
1.689611971378326416e-01,1.420796751976013184e+00,6.800348781400000000e+10
2.152690887451171875e-01,1.367887496948242188e+00,4.416728808400000000e+10
2.052565813064575195e-01,1.357876658439636230e+00,4.131018350000000000e+09
1.802252829074859619e-01,1.399702429771423340e+00,2.028364207200000000e+10
2.002503126859664917e-01,1.388262271881103516e+00,9.401305831800000000e+10
1.952440589666366577e-01,1.367482662200927734e+00,8.732732364400000000e+10
2.015018761157989502e-01,1.373255014419555664e+00,7.204342329900000000e+10
2.140175253152847290e-01,1.371654510498046875e+00,4.238284640400000000e+10
2.115143984556198120e-01,1.369215846061706543e+00,4.455182373900000000e+10
1.514393091201782227e-01,1.443449735641479492e+00,6.388001720000000000e+09
1.889862418174743652e-01,1.420496940612792969e+00,7.185139946000000000e+10
1.627033799886703491e-01,1.428826570510864258e+00,8.903719250600000000e+10
1.977471858263015747e-01,1.432623624801635742e+00,6.671711574900000000e+10
1.802252829074859619e-01,1.418499827384948730e+00,3.886983711700000000e+10
1.814768463373184204e-01,1.404031276702880859e+00,1.166132310000000000e+09
1.789737194776535034e-01,1.405596137046813965e+00,4.542824069700000000e+10
1.964956223964691162e-01,1.425994634628295898e+00,9.950701952900000000e+10
1.964956223964691162e-01,1.363552570343017578e+00,5.567044032100000000e+10
1.889862418174743652e-01,1.425735235214233398e+00,9.843208579000000000e+09
1.714643388986587524e-01,1.444244623184204102e+00,2.748283317000000000e+10
2.090112715959548950e-01,1.394868254661560059e+00,7.266693430700000000e+10
1.877346783876419067e-01,1.403258085250854492e+00,2.754799519400000000e+10
2.002503126859664917e-01,1.392118453979492188e+00,1.553670489000000000e+10
2.090112715959548950e-01,1.362337470054626465e+00,9.255426198000000000e+10
2.090112715959548950e-01,1.370576381683349609e+00,6.050264762500000000e+10
1.989987492561340332e-01,1.405522346496582031e+00,9.596332991200000000e+10
1.764705926179885864e-01,1.405788779258728027e+00,1.699381258800000000e+10
1.827284097671508789e-01,1.414918780326843262e+00,6.736366827500000000e+10
1.852315366268157959e-01,1.373455286026000977e+00,2.607635966000000000e+10
1.989987492561340332e-01,1.369441390037536621e+00,9.132053972200000000e+10
2.265331745147705078e-01,1.373387098312377930e+00,4.501114569700000000e+10
1.852315366268157959e-01,1.396429061889648438e+00,2.114467676400000000e+10
1.964956223964691162e-01,1.401116847991943359e+00,6.282509228000000000e+09
2.177722156047821045e-01,1.376487970352172852e+00,4.290736007200000000e+10
1.852315366268157959e-01,1.433098196983337402e+00,2.841188016400000000e+10
1.852315366268157959e-01,1.431235074996948242e+00,9.695877906300000000e+10
1.864831000566482544e-01,1.414014339447021484e+00,7.928266918300000000e+10
1.677096337080001831e-01,1.459386229515075684e+00,9.613449914600000000e+10
2.165206521749496460e-01,1.367657423019409180e+00,7.041923100600000000e+10
1.777221560478210449e-01,1.414265513420104980e+00,8.656562999000000000e+10
1.989987492561340332e-01,1.402344584465026855e+00,9.634601990300000000e+10
1.877346783876419067e-01,1.422823190689086914e+00,6.010928039500000000e+10
1.777221560478210449e-01,1.430856227874755859e+00,3.696327329200000000e+10
2.002503126859664917e-01,1.369990110397338867e+00,1.787106545100000000e+10
1.802252829074859619e-01,1.408779621124267578e+00,9.209315277300000000e+10
1.777221560478210449e-01,1.410609245300292969e+00,1.363927596100000000e+10
2.090112715959548950e-01,1.398113608360290527e+00,7.614351261300000000e+10
1.914893686771392822e-01,1.370831847190856934e+00,7.790389028800000000e+10
1.927409321069717407e-01,1.389247894287109375e+00,4.722051989000000000e+10
1.814768463373184204e-01,1.447367072105407715e+00,2.584272334900000000e+10
1.814768463373184204e-01,1.427453041076660156e+00,8.383337734400000000e+10
1.827284097671508789e-01,1.419501066207885742e+00,4.271514393800000000e+10
1.514393091201782227e-01,1.457125425338745117e+00,3.493047718600000000e+10
1.739674657583236694e-01,1.452103614807128906e+00,6.910832131800000000e+10
1.914893686771392822e-01,1.402781724929809570e+00,5.510605340200000000e+10
1.964956223964691162e-01,1.380420923233032227e+00,8.435070605800000000e+10
1.927409321069717407e-01,1.427617430686950684e+00,6.042579868700000000e+10
1.902378052473068237e-01,1.400413393974304199e+00,3.495701715400000000e+10
1.989987492561340332e-01,1.398840308189392090e+00,6.469663906900000000e+10
1.702127754688262939e-01,1.432331919670104980e+00,7.755419329700000000e+10
1.814768463373184204e-01,1.432327747344970703e+00,1.568081847500000000e+10
1.702127754688262939e-01,1.581179857254028320e+00,7.330149759800000000e+10
1.852315366268157959e-01,1.369606018066406250e+00,6.527626545300000000e+10
1.739674657583236694e-01,1.453640341758728027e+00,1.669972007600000000e+10
1.964956223964691162e-01,1.394781470298767090e+00,2.811436164100000000e+10
2.040050029754638672e-01,1.379701972007751465e+00,7.759562427300000000e+10
1.964956223964691162e-01,1.407619237899780273e+00,9.855771606700000000e+10
2.165206521749496460e-01,1.367420911788940430e+00,8.616205948200000000e+10
1.952440589666366577e-01,1.425603270530700684e+00,4.269738013900000000e+10
1.639549434185028076e-01,1.436926603317260742e+00,2.075057812100000000e+10
2.052565813064575195e-01,1.365420341491699219e+00,6.810607990600000000e+10
2.027534395456314087e-01,1.361059427261352539e+00,9.310333375600000000e+10
2.015018761157989502e-01,1.400339484214782715e+00,2.006508016400000000e+10
1.939924955368041992e-01,1.404011249542236328e+00,3.778516098900000000e+10
1.914893686771392822e-01,1.369840025901794434e+00,3.677707021600000000e+10
1.902378052473068237e-01,1.380436658859252930e+00,1.221295481600000000e+10
1.814768463373184204e-01,1.461861133575439453e+00,4.358710180200000000e+10
2.152690887451171875e-01,1.426129698753356934e+00,1.627974087100000000e+10
1.802252829074859619e-01,1.425070047378540039e+00,4.852219938000000000e+10
2.002503126859664917e-01,1.368982076644897461e+00,8.278610500400000000e+10
2.165206521749496460e-01,1.377321243286132812e+00,4.620146780500000000e+10
1.964956223964691162e-01,1.418424367904663086e+00,7.269014472200000000e+10
1.664580702781677246e-01,1.442070007324218750e+00,5.127078595200000000e+10
1.939924955368041992e-01,1.388610243797302246e+00,2.692101799300000000e+10
2.027534395456314087e-01,1.356819033622741699e+00,5.539093320900000000e+10
2.077597081661224365e-01,1.386587023735046387e+00,9.282361207300000000e+10
1.614518165588378906e-01,1.439695835113525391e+00,6.839630693500000000e+10
1.752190291881561279e-01,1.464055418968200684e+00,2.994715608000000000e+10
1.714643388986587524e-01,1.444435000419616699e+00,5.887862836100000000e+10
1.914893686771392822e-01,1.393486022949218750e+00,7.736555133000000000e+10
1.764705926179885864e-01,1.414045572280883789e+00,5.027851184000000000e+10
2.065081447362899780e-01,1.389615893363952637e+00,4.340737782100000000e+10
1.652065068483352661e-01,1.577279567718505859e+00,8.145358289600000000e+10
2.077597081661224365e-01,1.399273276329040527e+00,7.752923312100000000e+10
1.864831000566482544e-01,1.387021780014038086e+00,5.553906888200000000e+10
1.977471858263015747e-01,1.413051962852478027e+00,4.492803902800000000e+10
2.027534395456314087e-01,1.408906698226928711e+00,2.074188900000000000e+10
1.852315366268157959e-01,1.432913303375244141e+00,3.270388821600000000e+10
2.027534395456314087e-01,1.362717866897583008e+00,1.186008559000000000e+10
1.814768463373184204e-01,1.402265429496765137e+00,5.397836192800000000e+10
1.814768463373184204e-01,1.391068816184997559e+00,6.160853171700000000e+10
1.639549434185028076e-01,1.441614031791687012e+00,2.586867000000000000e+07
1.789737194776535034e-01,1.411936163902282715e+00,9.659284073500000000e+10
1.814768463373184204e-01,1.424879431724548340e+00,4.295535281200000000e+10
1.877346783876419067e-01,1.416803717613220215e+00,6.005040390000000000e+08
1.914893686771392822e-01,1.367776751518249512e+00,7.671352546800000000e+10
1.789737194776535034e-01,1.427807092666625977e+00,7.184476323000000000e+09
1.789737194776535034e-01,1.392195105552673340e+00,5.171291348200000000e+10
1.677096337080001831e-01,1.433216929435729980e+00,8.561158384400000000e+10
2.065081447362899780e-01,1.370756030082702637e+00,2.286256158200000000e+10
2.052565813064575195e-01,1.386788129806518555e+00,2.232026272800000000e+10
2.177722156047821045e-01,1.403858423233032227e+00,5.210500072600000000e+10
2.065081447362899780e-01,1.388156414031982422e+00,1.123756742400000000e+10
2.065081447362899780e-01,1.377939462661743164e+00,7.218461372800000000e+10
1.514393091201782227e-01,1.450528502464294434e+00,2.104210330400000000e+10
1.639549434185028076e-01,1.444177627563476562e+00,2.728921827700000000e+10
2.190237790346145630e-01,1.366841793060302734e+00,1.597900422600000000e+10
1.852315366268157959e-01,1.423242330551147461e+00,3.865550276000000000e+10
2.115143984556198120e-01,1.380694389343261719e+00,4.243853375000000000e+09
2.065081447362899780e-01,1.370274782180786133e+00,6.043641734800000000e+10
1.764705926179885864e-01,1.492260217666625977e+00,4.775559947100000000e+10
1.927409321069717407e-01,1.408617258071899414e+00,2.999564920000000000e+08
1.214017570018768311e-01,1.651645541191101074e+00,2.847124831800000000e+10
1.989987492561340332e-01,1.372286796569824219e+00,8.224716958000000000e+09
1.927409321069717407e-01,1.390273809432983398e+00,8.596304421800000000e+10
2.202753424644470215e-01,1.394861221313476562e+00,9.754818551400000000e+10
2.090112715959548950e-01,1.375902414321899414e+00,2.737087002600000000e+10
2.077597081661224365e-01,1.372999548912048340e+00,7.931551072000000000e+10
1.864831000566482544e-01,1.407109141349792480e+00,7.318400825500000000e+10
2.065081447362899780e-01,1.371706247329711914e+00,5.980012651000000000e+10
1.702127754688262939e-01,1.399020075798034668e+00,3.567568952400000000e+10
1.664580702781677246e-01,1.421726226806640625e+00,7.027752280600000000e+10
1.902378052473068237e-01,1.428687930107116699e+00,2.561752725700000000e+10
1.914893686771392822e-01,1.378736376762390137e+00,5.713724597000000000e+09
1.889862418174743652e-01,1.390332221984863281e+00,7.594436557500000000e+10
1.739674657583236694e-01,1.444996237754821777e+00,5.813412668700000000e+10
1.702127754688262939e-01,1.450049638748168945e+00,6.660511930800000000e+10
1.652065068483352661e-01,1.433372974395751953e+00,4.884028244400000000e+10
1.802252829074859619e-01,1.420346617698669434e+00,8.306283015200000000e+10
1.752190291881561279e-01,1.428560018539428711e+00,6.465707726200000000e+10
1.614518165588378906e-01,1.435343503952026367e+00,6.992447831100000000e+10
2.090112715959548950e-01,1.365448951721191406e+00,5.288337260900000000e+10
1.764705926179885864e-01,1.442093133926391602e+00,4.520788441200000000e+10
2.077597081661224365e-01,1.374968528747558594e+00,6.445742887400000000e+10
1.777221560478210449e-01,1.443119049072265625e+00,2.339955469000000000e+10
1.977471858263015747e-01,1.371468305587768555e+00,8.792588437100000000e+10
1.814768463373184204e-01,1.414923191070556641e+00,9.182761964800000000e+10
1.914893686771392822e-01,1.376328706741333008e+00,3.859960077800000000e+10
1.852315366268157959e-01,1.409266233444213867e+00,9.186974878000000000e+10
1.877346783876419067e-01,1.438948154449462891e+00,1.333869317800000000e+10
2.115143984556198120e-01,1.378757834434509277e+00,8.148402406000000000e+10
1.877346783876419067e-01,1.384824156761169434e+00,5.777639266300000000e+10
1.689611971378326416e-01,1.450716733932495117e+00,3.107165045000000000e+09
1.914893686771392822e-01,1.449250221252441406e+00,8.874623137400000000e+10
1.839799731969833374e-01,1.380821108818054199e+00,8.207884111700000000e+10
1.914893686771392822e-01,1.389119625091552734e+00,1.150503113100000000e+10
2.077597081661224365e-01,1.380335211753845215e+00,4.198507281000000000e+09
2.027534395456314087e-01,1.413850069046020508e+00,4.177779555400000000e+10
2.002503126859664917e-01,1.365854620933532715e+00,5.659122210300000000e+10
2.140175253152847290e-01,1.379941940307617188e+00,8.533358736600000000e+10
1.939924955368041992e-01,1.401459693908691406e+00,4.799353766300000000e+10
1.764705926179885864e-01,1.387263655662536621e+00,9.132493691600000000e+10
2.277847379446029663e-01,1.372051715850830078e+00,1.676097803400000000e+10
1.839799731969833374e-01,1.395454287528991699e+00,7.495683120200000000e+10
1.652065068483352661e-01,1.449358344078063965e+00,9.238302298300000000e+10
1.839799731969833374e-01,1.404520392417907715e+00,5.582375733600000000e+10
1.902378052473068237e-01,1.400491952896118164e+00,2.383332586000000000e+09
1.802252829074859619e-01,1.429493665695190430e+00,9.956527083000000000e+10
1.777221560478210449e-01,1.416594505310058594e+00,1.850677459800000000e+10
1.464330404996871948e-01,1.449471354484558105e+00,3.186865060000000000e+09
2.040050029754638672e-01,1.377153635025024414e+00,1.388156834200000000e+10
1.739674657583236694e-01,1.424822330474853516e+00,6.134761018000000000e+10
1.689611971378326416e-01,1.445680975914001465e+00,9.265321907700000000e+10
1.914893686771392822e-01,1.371176481246948242e+00,9.857815516200000000e+10
2.265331745147705078e-01,1.385371685028076172e+00,2.857225500500000000e+10
1.902378052473068237e-01,1.373388171195983887e+00,3.750614500400000000e+10
1.602002531290054321e-01,1.466630339622497559e+00,3.354564526000000000e+09
1.727159023284912109e-01,1.446971178054809570e+00,5.129054133000000000e+09
2.040050029754638672e-01,1.375461935997009277e+00,2.688046462600000000e+10
2.102628350257873535e-01,1.364418029785156250e+00,1.517161203300000000e+10
1.977471858263015747e-01,1.398765444755554199e+00,9.539778070300000000e+10
2.040050029754638672e-01,1.397185325622558594e+00,8.895250249400000000e+10
1.551939994096755981e-01,1.496584892272949219e+00,1.818618484000000000e+09
1.789737194776535034e-01,1.412679195404052734e+00,3.188225186200000000e+10
1.777221560478210449e-01,1.437249660491943359e+00,1.461533182600000000e+10
2.002503126859664917e-01,1.399238348007202148e+00,9.824223956000000000e+09
1.827284097671508789e-01,1.413344264030456543e+00,9.080259372300000000e+10
2.090112715959548950e-01,1.412431597709655762e+00,3.566850729000000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_2333_.csv <==
1.889862418174743652e-01,1.414017081260681152e+00,7.037328964000000000e+09
2.015018761157989502e-01,1.356031179428100586e+00,3.731057251000000000e+09
2.315394282341003418e-01,1.346009612083435059e+00,9.796534469000000000e+09
2.190237790346145630e-01,1.350499153137207031e+00,3.153352590000000000e+09
1.902378052473068237e-01,1.394914507865905762e+00,9.320083347100000000e+10
1.664580702781677246e-01,1.417163252830505371e+00,5.779907644700000000e+10
1.977471858263015747e-01,1.417421102523803711e+00,6.984850995300000000e+10
2.102628350257873535e-01,1.358442306518554688e+00,1.960318164000000000e+10
1.939924955368041992e-01,1.350020766258239746e+00,3.307225130000000000e+09
2.177722156047821045e-01,1.383700251579284668e+00,3.995436422900000000e+10
2.002503126859664917e-01,1.397879481315612793e+00,6.667755850900000000e+10
1.614518165588378906e-01,1.454523324966430664e+00,9.264529728300000000e+10
1.664580702781677246e-01,1.550099611282348633e+00,4.873832851400000000e+10
1.952440589666366577e-01,1.391952753067016602e+00,1.840556168900000000e+10
1.927409321069717407e-01,1.427748560905456543e+00,5.227700544600000000e+10
2.127659618854522705e-01,1.344338297843933105e+00,9.078810259500000000e+10
1.914893686771392822e-01,1.426096320152282715e+00,4.615654995600000000e+10
1.952440589666366577e-01,1.395275831222534180e+00,3.101330077200000000e+10
1.952440589666366577e-01,1.406947135925292969e+00,9.418310550800000000e+10
1.964956223964691162e-01,1.383190870285034180e+00,3.759915804200000000e+10
1.914893686771392822e-01,1.420114755630493164e+00,9.145110436300000000e+10
2.002503126859664917e-01,1.398548007011413574e+00,4.007066613500000000e+10
1.677096337080001831e-01,1.465525031089782715e+00,9.405440593200000000e+10
1.889862418174743652e-01,1.453427195549011230e+00,8.277671124300000000e+10
2.027534395456314087e-01,1.394350767135620117e+00,6.413876665800000000e+10
1.739674657583236694e-01,1.402708292007446289e+00,5.033027652400000000e+10
1.902378052473068237e-01,1.414643049240112305e+00,9.197143730800000000e+10
1.852315366268157959e-01,1.429653048515319824e+00,7.675269596300000000e+10
2.102628350257873535e-01,1.352310538291931152e+00,8.569212611600000000e+10
1.814768463373184204e-01,1.408200263977050781e+00,8.164013354100000000e+10
1.777221560478210449e-01,1.512598872184753418e+00,3.517121447200000000e+10
1.927409321069717407e-01,1.420233964920043945e+00,2.515408888000000000e+09
2.065081447362899780e-01,1.392919301986694336e+00,9.260934555500000000e+10
2.115143984556198120e-01,1.386595726013183594e+00,6.721768664000000000e+09
2.052565813064575195e-01,1.348588228225708008e+00,8.532043265300000000e+10
1.814768463373184204e-01,1.406669855117797852e+00,3.013325055100000000e+10
1.952440589666366577e-01,1.403548121452331543e+00,5.196637967900000000e+10
1.814768463373184204e-01,1.431953787803649902e+00,9.527678617000000000e+10
1.827284097671508789e-01,1.449785470962524414e+00,8.700131706400000000e+10
2.077597081661224365e-01,1.406263351440429688e+00,2.041934206200000000e+10
2.027534395456314087e-01,1.394238352775573730e+00,8.523281612200000000e+10
2.140175253152847290e-01,1.338277101516723633e+00,2.682571235800000000e+10
1.964956223964691162e-01,1.382908105850219727e+00,6.004336526400000000e+10
1.952440589666366577e-01,1.401797652244567871e+00,8.223269373800000000e+10
2.027534395456314087e-01,1.385697841644287109e+00,8.274665211500000000e+10
2.065081447362899780e-01,1.374605655670166016e+00,6.218650808200000000e+10
1.889862418174743652e-01,1.418396949768066406e+00,9.779381955700000000e+10
2.052565813064575195e-01,1.340407729148864746e+00,1.444516490000000000e+08
1.889862418174743652e-01,1.355370759963989258e+00,8.786302934000000000e+09
1.752190291881561279e-01,1.425804018974304199e+00,5.687285754000000000e+10
1.927409321069717407e-01,1.432173967361450195e+00,3.367744934200000000e+10
2.102628350257873535e-01,1.357543945312500000e+00,6.999068964400000000e+10
1.739674657583236694e-01,1.439043045043945312e+00,7.989805513100000000e+10
1.814768463373184204e-01,1.423564672470092773e+00,9.384698304800000000e+10
1.927409321069717407e-01,1.412341594696044922e+00,7.083659446400000000e+10
2.027534395456314087e-01,1.384943485260009766e+00,8.281202035900000000e+10
2.140175253152847290e-01,1.373967170715332031e+00,4.738072376000000000e+10
2.277847379446029663e-01,1.345329761505126953e+00,4.741365888600000000e+10
1.927409321069717407e-01,1.405538916587829590e+00,5.946994236800000000e+10
2.077597081661224365e-01,1.341826200485229492e+00,5.144117099500000000e+10
2.077597081661224365e-01,1.347639322280883789e+00,7.745367379600000000e+10
1.889862418174743652e-01,1.407982230186462402e+00,3.391930665000000000e+09
2.265331745147705078e-01,1.390195727348327637e+00,9.782937175600000000e+10
2.002503126859664917e-01,1.404089212417602539e+00,9.501129795100000000e+10
1.914893686771392822e-01,1.402331352233886719e+00,3.034472449500000000e+10
1.752190291881561279e-01,1.458454132080078125e+00,8.185252813600000000e+10
1.889862418174743652e-01,1.386951327323913574e+00,8.475137989400000000e+10
1.902378052473068237e-01,1.406261682510375977e+00,2.606921054800000000e+10
1.839799731969833374e-01,1.429383516311645508e+00,5.520084214600000000e+10
1.714643388986587524e-01,1.442039966583251953e+00,5.248175458000000000e+10
1.939924955368041992e-01,1.397321581840515137e+00,1.719193285800000000e+10
1.839799731969833374e-01,1.398129463195800781e+00,5.115913455000000000e+09
2.115143984556198120e-01,1.357080221176147461e+00,2.741897026200000000e+10
2.065081447362899780e-01,1.349285602569580078e+00,6.670301338000000000e+10
1.727159023284912109e-01,1.510996103286743164e+00,4.969347823000000000e+10
2.002503126859664917e-01,1.362380385398864746e+00,3.670064153400000000e+10
2.140175253152847290e-01,1.350679278373718262e+00,3.453146525100000000e+10
1.814768463373184204e-01,1.441019535064697266e+00,2.789311618900000000e+10
2.190237790346145630e-01,1.351537227630615234e+00,3.280830052700000000e+10
2.165206521749496460e-01,1.354596376419067383e+00,3.846617173300000000e+10
2.090112715959548950e-01,1.405215263366699219e+00,3.459871943900000000e+10
2.002503126859664917e-01,1.458042502403259277e+00,8.461736705600000000e+10
2.252816110849380493e-01,1.349189639091491699e+00,5.563890592300000000e+10
1.639549434185028076e-01,1.442763805389404297e+00,2.168527870700000000e+10
2.002503126859664917e-01,1.407958507537841797e+00,2.267927066400000000e+10
2.027534395456314087e-01,1.372267723083496094e+00,1.660665084200000000e+10
1.877346783876419067e-01,1.432870864868164062e+00,5.274333603900000000e+10
1.827284097671508789e-01,1.451059818267822266e+00,7.912473802900000000e+10
1.777221560478210449e-01,1.496814131736755371e+00,9.299645083800000000e+10
2.140175253152847290e-01,1.359424352645874023e+00,9.244378029900000000e+10
1.964956223964691162e-01,1.351627588272094727e+00,8.154669435900000000e+10
2.002503126859664917e-01,1.427148699760437012e+00,1.277103547800000000e+10
1.889862418174743652e-01,1.409087419509887695e+00,1.763837195500000000e+10
1.827284097671508789e-01,1.445446252822875977e+00,2.077588099900000000e+10
1.889862418174743652e-01,1.405340194702148438e+00,4.355675567100000000e+10
1.702127754688262939e-01,1.443789005279541016e+00,1.537574088400000000e+10
2.115143984556198120e-01,1.366580367088317871e+00,7.341484859100000000e+10
1.977471858263015747e-01,1.387582540512084961e+00,1.968649983900000000e+10
1.789737194776535034e-01,1.448529958724975586e+00,3.763491925800000000e+10
1.914893686771392822e-01,1.419118642807006836e+00,8.744399004600000000e+10
1.852315366268157959e-01,1.394604921340942383e+00,7.508228528400000000e+10
2.240300476551055908e-01,1.346546053886413574e+00,5.726800950000000000e+08
1.789737194776535034e-01,1.415853381156921387e+00,3.869078510900000000e+10
2.090112715959548950e-01,1.350396394729614258e+00,9.863510296200000000e+10
1.439299136400222778e-01,1.599622011184692383e+00,8.102272196300000000e+10
1.827284097671508789e-01,1.361937761306762695e+00,9.682122320600000000e+10
1.839799731969833374e-01,1.418834924697875977e+00,9.839704652000000000e+10
2.040050029754638672e-01,1.404986858367919922e+00,8.484396602400000000e+10
1.964956223964691162e-01,1.422293543815612793e+00,6.043843982400000000e+10
2.290363013744354248e-01,1.360621690750122070e+00,6.523610580700000000e+10
1.914893686771392822e-01,1.367617845535278320e+00,7.823007394300000000e+10
1.977471858263015747e-01,1.410703063011169434e+00,9.428708913400000000e+10
2.002503126859664917e-01,1.393796205520629883e+00,3.487444672700000000e+10
1.902378052473068237e-01,1.446900844573974609e+00,1.709043043800000000e+10
2.215269058942794800e-01,1.341319441795349121e+00,4.012972891800000000e+10
1.727159023284912109e-01,1.457678079605102539e+00,2.004782200000000000e+10
2.077597081661224365e-01,1.392339706420898438e+00,9.307897725900000000e+10
2.052565813064575195e-01,1.347010016441345215e+00,1.923851856300000000e+10
1.639549434185028076e-01,1.451891422271728516e+00,3.319320163000000000e+09
1.964956223964691162e-01,1.362828612327575684e+00,7.668326759400000000e+10
2.015018761157989502e-01,1.396952986717224121e+00,1.850367035000000000e+09
1.877346783876419067e-01,1.412240982055664062e+00,3.575754740200000000e+10
1.852315366268157959e-01,1.421985507011413574e+00,6.625716622500000000e+10
1.627033799886703491e-01,1.460825800895690918e+00,4.312101709700000000e+10
2.077597081661224365e-01,1.387766242027282715e+00,2.730524984900000000e+10
2.040050029754638672e-01,1.400822877883911133e+00,5.970098028200000000e+10
1.864831000566482544e-01,1.395920038223266602e+00,5.590082332500000000e+10
1.989987492561340332e-01,1.363349437713623047e+00,1.292792144000000000e+09
1.839799731969833374e-01,1.471546173095703125e+00,4.567896102700000000e+10
1.977471858263015747e-01,1.340463161468505859e+00,1.863667107900000000e+10
1.576971262693405151e-01,1.481089591979980469e+00,9.123881749500000000e+10
2.115143984556198120e-01,1.408533573150634766e+00,1.459233547200000000e+10
1.889862418174743652e-01,1.383350133895874023e+00,8.004233591000000000e+10
2.152690887451171875e-01,1.405636072158813477e+00,8.856324037400000000e+10
1.952440589666366577e-01,1.408041954040527344e+00,9.566788921500000000e+10
2.040050029754638672e-01,1.399652242660522461e+00,5.058519598900000000e+10
2.040050029754638672e-01,1.363536357879638672e+00,3.723328148700000000e+10
1.602002531290054321e-01,1.571846842765808105e+00,4.257917337500000000e+10
2.302878648042678833e-01,1.352077484130859375e+00,6.318098864800000000e+10
2.065081447362899780e-01,1.374904513359069824e+00,2.486690337500000000e+10
2.240300476551055908e-01,1.342377543449401855e+00,4.653226443600000000e+10
2.090112715959548950e-01,1.390623927116394043e+00,7.171773784800000000e+10
1.989987492561340332e-01,1.370874166488647461e+00,5.603225396900000000e+10
2.052565813064575195e-01,1.358946561813354492e+00,6.569554958000000000e+10
2.090112715959548950e-01,1.366209745407104492e+00,2.330412463400000000e+10
1.989987492561340332e-01,1.434137582778930664e+00,8.133114058000000000e+10
2.227784842252731323e-01,1.336248397827148438e+00,2.749021809300000000e+10
2.165206521749496460e-01,1.398841261863708496e+00,8.320038846700000000e+10
2.102628350257873535e-01,1.394026756286621094e+00,6.879892189500000000e+10
2.165206521749496460e-01,1.372824430465698242e+00,7.335064167100000000e+10
2.077597081661224365e-01,1.389318227767944336e+00,9.223874172600000000e+10
2.227784842252731323e-01,1.353502035140991211e+00,8.868410543100000000e+10
2.040050029754638672e-01,1.364145636558532715e+00,1.969499511300000000e+10
1.777221560478210449e-01,1.400807857513427734e+00,4.303097843600000000e+10
2.090112715959548950e-01,1.347030639648437500e+00,3.009513719800000000e+10
1.827284097671508789e-01,1.398977279663085938e+00,1.795469826400000000e+10
2.115143984556198120e-01,1.347392439842224121e+00,2.709491127200000000e+10
2.327909916639328003e-01,1.352117538452148438e+00,3.595465854000000000e+09
1.877346783876419067e-01,1.419951438903808594e+00,7.659268963900000000e+10
1.426783502101898193e-01,1.556424975395202637e+00,8.723429185700000000e+10
1.814768463373184204e-01,1.418944835662841797e+00,6.330170482700000000e+10
1.939924955368041992e-01,1.384173631668090820e+00,8.233227545400000000e+10
2.027534395456314087e-01,1.391547441482543945e+00,1.556342095700000000e+10
1.727159023284912109e-01,1.421631336212158203e+00,3.170913293300000000e+10
1.614518165588378906e-01,1.484755396842956543e+00,3.492486878800000000e+10
1.589486896991729736e-01,1.452512264251708984e+00,9.172338109800000000e+10
2.065081447362899780e-01,1.414922118186950684e+00,5.841841240800000000e+10
2.403003871440887451e-01,1.360520601272583008e+00,7.043880071300000000e+10
2.152690887451171875e-01,1.351691126823425293e+00,5.358874631800000000e+10
2.077597081661224365e-01,1.412568807601928711e+00,3.752481004400000000e+10
2.077597081661224365e-01,1.365216135978698730e+00,4.067093987400000000e+10
1.789737194776535034e-01,1.418189525604248047e+00,2.169569544300000000e+10
2.015018761157989502e-01,1.412561416625976562e+00,4.655875852400000000e+10
1.977471858263015747e-01,1.364010572433471680e+00,5.078932226800000000e+10
1.927409321069717407e-01,1.372619032859802246e+00,5.458281792600000000e+10
1.652065068483352661e-01,1.446120738983154297e+00,2.891603197700000000e+10
1.914893686771392822e-01,1.412848353385925293e+00,7.335208686100000000e+10
2.202753424644470215e-01,1.354472041130065918e+00,9.635239740200000000e+10
2.077597081661224365e-01,1.367562770843505859e+00,2.500197979400000000e+10
2.140175253152847290e-01,1.350193858146667480e+00,4.470123946600000000e+10
1.952440589666366577e-01,1.407500028610229492e+00,2.259434561400000000e+10
2.152690887451171875e-01,1.358413577079772949e+00,2.052893040400000000e+10
1.576971262693405151e-01,1.447058916091918945e+00,9.386110541000000000e+10
1.689611971378326416e-01,1.416813611984252930e+00,1.269309615400000000e+10
2.190237790346145630e-01,1.355275392532348633e+00,2.443301729200000000e+10
2.127659618854522705e-01,1.395935058593750000e+00,1.920300381500000000e+10
1.964956223964691162e-01,1.408644676208496094e+00,4.989125361900000000e+10
1.764705926179885864e-01,1.449612617492675781e+00,2.357348860900000000e+10
1.839799731969833374e-01,1.416664123535156250e+00,6.241360294100000000e+10
1.852315366268157959e-01,1.448841452598571777e+00,7.359172603500000000e+10
2.177722156047821045e-01,1.387236833572387695e+00,5.300967064500000000e+10
1.964956223964691162e-01,1.403968214988708496e+00,9.828193920000000000e+10
1.827284097671508789e-01,1.390968322753906250e+00,1.068168243800000000e+10
1.989987492561340332e-01,1.378349542617797852e+00,4.694057568500000000e+10
1.989987492561340332e-01,1.409809112548828125e+00,8.545732790300000000e+10
1.877346783876419067e-01,1.455895185470581055e+00,7.670816525000000000e+10
1.902378052473068237e-01,1.386270999908447266e+00,5.381443654600000000e+10
2.165206521749496460e-01,1.353491544723510742e+00,8.531189271000000000e+09
2.165206521749496460e-01,1.370036482810974121e+00,2.668692491200000000e+10
2.315394282341003418e-01,1.337987661361694336e+00,6.588453304000000000e+10
2.027534395456314087e-01,1.344654560089111328e+00,1.517354902800000000e+10
1.927409321069717407e-01,1.434310674667358398e+00,8.044217761200000000e+10
2.002503126859664917e-01,1.363194465637207031e+00,8.174970482600000000e+10
2.277847379446029663e-01,1.345047473907470703e+00,2.384932013900000000e+10
1.827284097671508789e-01,1.418935656547546387e+00,1.883511235000000000e+09
1.914893686771392822e-01,1.428637027740478516e+00,5.887035186000000000e+10
1.877346783876419067e-01,1.393376827239990234e+00,8.123992472100000000e+10
2.152690887451171875e-01,1.362886905670166016e+00,4.643456434100000000e+10
1.627033799886703491e-01,1.628629922866821289e+00,5.045412790400000000e+10
2.115143984556198120e-01,1.352179408073425293e+00,8.644838201200000000e+10
2.115143984556198120e-01,1.342901945114135742e+00,7.631065795000000000e+09
2.102628350257873535e-01,1.388721227645874023e+00,8.083927259800000000e+10
1.814768463373184204e-01,1.443414688110351562e+00,6.411469165000000000e+09
1.902378052473068237e-01,1.421644568443298340e+00,5.021776181300000000e+10
1.952440589666366577e-01,1.381441950798034668e+00,9.432073203000000000e+09
1.927409321069717407e-01,1.390139102935791016e+00,5.277645401700000000e+10
1.839799731969833374e-01,1.465590476989746094e+00,7.371560840800000000e+10
2.102628350257873535e-01,1.354042887687683105e+00,2.877793181700000000e+10
1.764705926179885864e-01,1.410712122917175293e+00,2.868139302900000000e+10
2.015018761157989502e-01,1.359350085258483887e+00,8.894370420700000000e+10
1.489361673593521118e-01,1.535435080528259277e+00,1.384828762700000000e+10
1.939924955368041992e-01,1.404779195785522461e+00,3.110347038000000000e+09
2.127659618854522705e-01,1.373508334159851074e+00,6.588858752700000000e+10
1.602002531290054321e-01,1.452315688133239746e+00,3.709429735100000000e+10
2.040050029754638672e-01,1.397568702697753906e+00,4.659508028300000000e+10
1.964956223964691162e-01,1.352378249168395996e+00,3.434630733200000000e+10
2.052565813064575195e-01,1.389263391494750977e+00,2.503401066500000000e+10
2.027534395456314087e-01,1.385632276535034180e+00,9.700733066900000000e+10
1.964956223964691162e-01,1.424340009689331055e+00,6.351957415700000000e+10
2.165206521749496460e-01,1.362807154655456543e+00,9.055904975300000000e+10
2.027534395456314087e-01,1.409576654434204102e+00,3.203356116200000000e+10
2.240300476551055908e-01,1.347850799560546875e+00,7.732304669400000000e+10
1.827284097671508789e-01,1.398005723953247070e+00,7.543834199000000000e+09
2.177722156047821045e-01,1.355950832366943359e+00,4.436955873900000000e+10
2.040050029754638672e-01,1.387227535247802734e+00,9.909434468000000000e+10
2.127659618854522705e-01,1.350831270217895508e+00,7.473816735000000000e+10
1.964956223964691162e-01,1.409988284111022949e+00,2.389394570500000000e+10
2.102628350257873535e-01,1.380465984344482422e+00,9.025634378700000000e+10
1.939924955368041992e-01,1.386440038681030273e+00,4.145477400600000000e+10
2.177722156047821045e-01,1.349409937858581543e+00,3.135911097800000000e+10
2.077597081661224365e-01,1.378052234649658203e+00,4.909640742700000000e+10
1.902378052473068237e-01,1.422527313232421875e+00,4.835545485000000000e+09
1.702127754688262939e-01,1.430136919021606445e+00,4.500900976200000000e+10
2.215269058942794800e-01,1.356958389282226562e+00,4.399051338400000000e+10
2.177722156047821045e-01,1.384036302566528320e+00,9.754288400000000000e+09
2.115143984556198120e-01,1.352654933929443359e+00,7.257896967700000000e+10
2.240300476551055908e-01,1.355631351470947266e+00,1.346037128300000000e+10
1.877346783876419067e-01,1.500827193260192871e+00,5.447057843500000000e+10
1.677096337080001831e-01,1.453095316886901855e+00,6.866562184100000000e+10
1.877346783876419067e-01,1.387730360031127930e+00,9.504789341600000000e+10
1.877346783876419067e-01,1.407237410545349121e+00,9.845788479000000000e+10
2.077597081661224365e-01,1.347369909286499023e+00,6.716415961000000000e+09
2.065081447362899780e-01,1.401264905929565430e+00,5.913209754700000000e+10
1.777221560478210449e-01,1.456974744796752930e+00,7.264968270400000000e+10
2.015018761157989502e-01,1.391990065574645996e+00,3.068528096400000000e+10
2.090112715959548950e-01,1.354759693145751953e+00,5.822186645300000000e+10
2.052565813064575195e-01,1.412196159362792969e+00,9.525194350000000000e+08
2.077597081661224365e-01,1.361198186874389648e+00,4.817363923800000000e+10
2.102628350257873535e-01,1.365251779556274414e+00,7.709932537700000000e+10
2.165206521749496460e-01,1.339768409729003906e+00,8.960138182600000000e+10
1.852315366268157959e-01,1.389770507812500000e+00,6.309083029200000000e+10
2.065081447362899780e-01,1.384557962417602539e+00,6.483980169200000000e+10
1.839799731969833374e-01,1.418190360069274902e+00,5.609400897100000000e+10
1.652065068483352661e-01,1.426557540893554688e+00,9.444493750600000000e+10
1.802252829074859619e-01,1.432026386260986328e+00,2.988916679900000000e+10
1.989987492561340332e-01,1.357045173645019531e+00,1.337466838300000000e+10
2.015018761157989502e-01,1.390252113342285156e+00,6.464502228000000000e+09
1.764705926179885864e-01,1.419436216354370117e+00,8.541163621100000000e+10
1.802252829074859619e-01,1.408632516860961914e+00,3.655774654300000000e+10
1.752190291881561279e-01,1.422119855880737305e+00,1.743911393000000000e+10
1.789737194776535034e-01,1.383521795272827148e+00,9.408051672800000000e+10
2.077597081661224365e-01,1.352657198905944824e+00,1.842590772800000000e+10
2.165206521749496460e-01,1.363037109375000000e+00,4.894046742500000000e+10
2.077597081661224365e-01,1.363688707351684570e+00,6.686950651100000000e+10
2.052565813064575195e-01,1.382958769798278809e+00,6.086934463500000000e+10
1.989987492561340332e-01,1.360322952270507812e+00,4.665491691100000000e+10
2.252816110849380493e-01,1.361943483352661133e+00,1.837301691800000000e+10
1.952440589666366577e-01,1.355103254318237305e+00,5.722188403400000000e+10
1.989987492561340332e-01,1.376847028732299805e+00,2.845999214100000000e+10
1.989987492561340332e-01,1.443308234214782715e+00,1.008407834000000000e+10
2.065081447362899780e-01,1.350434303283691406e+00,1.719729193600000000e+10
2.302878648042678833e-01,1.363561153411865234e+00,2.660878697600000000e+10
1.752190291881561279e-01,1.419355392456054688e+00,8.588572379900000000e+10
2.152690887451171875e-01,1.352517962455749512e+00,6.039262565000000000e+09
2.102628350257873535e-01,1.397452831268310547e+00,4.349031599600000000e+10
1.752190291881561279e-01,1.433590292930603027e+00,7.346427855200000000e+10
2.215269058942794800e-01,1.345503211021423340e+00,4.349866051400000000e+10
2.127659618854522705e-01,1.345885157585144043e+00,2.655059016900000000e+10
2.340425550937652588e-01,1.368646860122680664e+00,1.834531642600000000e+10
1.927409321069717407e-01,1.389395236968994141e+00,3.058093535500000000e+10
2.052565813064575195e-01,1.347070693969726562e+00,3.301415439700000000e+10
1.764705926179885864e-01,1.455241680145263672e+00,6.586191028900000000e+10
2.202753424644470215e-01,1.346184492111206055e+00,3.855557984200000000e+10
2.290363013744354248e-01,1.355236291885375977e+00,2.456015666600000000e+10
1.977471858263015747e-01,1.389918088912963867e+00,7.334178364800000000e+10
1.902378052473068237e-01,1.414919614791870117e+00,5.725127615900000000e+10
2.177722156047821045e-01,1.346882581710815430e+00,9.259421735000000000e+09
2.077597081661224365e-01,1.386231422424316406e+00,1.811058057100000000e+10
2.077597081661224365e-01,1.378175735473632812e+00,7.895969462700000000e+10
2.140175253152847290e-01,1.382918119430541992e+00,2.986400116900000000e+10
2.027534395456314087e-01,1.377251625061035156e+00,4.753410151700000000e+10
2.040050029754638672e-01,1.406844496726989746e+00,2.117355521900000000e+10
2.027534395456314087e-01,1.373856782913208008e+00,6.208257781000000000e+09
2.152690887451171875e-01,1.341805458068847656e+00,2.691992959000000000e+09
1.764705926179885864e-01,1.437019705772399902e+00,5.246865210000000000e+08
2.102628350257873535e-01,1.414661645889282227e+00,7.544257601200000000e+10
1.789737194776535034e-01,1.417155027389526367e+00,2.150059210600000000e+10
1.914893686771392822e-01,1.382688403129577637e+00,1.311537822700000000e+10
2.352941185235977173e-01,1.356902003288269043e+00,2.006833395100000000e+10
1.927409321069717407e-01,1.412210822105407715e+00,7.042357284100000000e+10
1.964956223964691162e-01,1.409609675407409668e+00,9.031674564300000000e+10
1.889862418174743652e-01,1.403851747512817383e+00,6.514610962900000000e+10
1.877346783876419067e-01,1.439677119255065918e+00,7.580915186800000000e+10
1.664580702781677246e-01,1.465306997299194336e+00,7.245626917000000000e+09
2.227784842252731323e-01,1.346218824386596680e+00,9.068107796000000000e+09
1.964956223964691162e-01,1.402155280113220215e+00,4.325128017900000000e+10
1.839799731969833374e-01,1.423986673355102539e+00,4.822929314000000000e+09
1.952440589666366577e-01,1.399057865142822266e+00,5.363660481900000000e+10
2.152690887451171875e-01,1.352414488792419434e+00,7.370287411100000000e+10
1.877346783876419067e-01,1.408591985702514648e+00,5.291158981000000000e+09
2.240300476551055908e-01,1.360781073570251465e+00,9.049176658000000000e+09
2.090112715959548950e-01,1.364489793777465820e+00,4.200540595600000000e+10
2.165206521749496460e-01,1.371505975723266602e+00,2.748031273400000000e+10
1.864831000566482544e-01,1.411924719810485840e+00,4.308743464100000000e+10
2.202753424644470215e-01,1.365589380264282227e+00,4.959597828500000000e+10
1.902378052473068237e-01,1.428685069084167480e+00,4.229835312200000000e+10
1.677096337080001831e-01,1.455173254013061523e+00,7.418156102100000000e+10
1.989987492561340332e-01,1.381759881973266602e+00,4.371205775400000000e+10
1.652065068483352661e-01,1.422970056533813477e+00,4.794448377300000000e+10
1.614518165588378906e-01,1.423676490783691406e+00,3.773352831700000000e+10
1.764705926179885864e-01,1.399731159210205078e+00,4.927980620300000000e+10
2.140175253152847290e-01,1.346771717071533203e+00,3.530356952000000000e+10
1.827284097671508789e-01,1.458200812339782715e+00,1.598716866300000000e+10
2.115143984556198120e-01,1.357290625572204590e+00,1.225020867100000000e+10
1.952440589666366577e-01,1.414352655410766602e+00,7.366686816800000000e+10
2.040050029754638672e-01,1.380556583404541016e+00,7.993419338200000000e+10
2.165206521749496460e-01,1.368485450744628906e+00,8.349665776700000000e+10
1.827284097671508789e-01,1.400986194610595703e+00,3.463952288900000000e+10
1.964956223964691162e-01,1.409929275512695312e+00,2.493255142700000000e+10
2.040050029754638672e-01,1.391440629959106445e+00,1.920952845300000000e+10
1.777221560478210449e-01,1.411988973617553711e+00,3.905872416600000000e+10
2.115143984556198120e-01,1.406803965568542480e+00,1.669913809000000000e+10
2.127659618854522705e-01,1.389985442161560059e+00,8.806160704300000000e+10
1.839799731969833374e-01,1.402852535247802734e+00,9.785103356100000000e+10
2.065081447362899780e-01,1.442397117614746094e+00,8.901850569300000000e+10
1.664580702781677246e-01,1.432570815086364746e+00,4.863732071000000000e+10
2.040050029754638672e-01,1.388144016265869141e+00,9.566522759000000000e+09
1.952440589666366577e-01,1.409410238265991211e+00,3.400037902200000000e+10
1.939924955368041992e-01,1.396116614341735840e+00,6.407272352900000000e+10
1.877346783876419067e-01,1.430850505828857422e+00,5.838310240800000000e+10
2.052565813064575195e-01,1.356065630912780762e+00,1.956988660000000000e+09
1.927409321069717407e-01,1.407774329185485840e+00,5.779627976900000000e+10
1.627033799886703491e-01,1.565598368644714355e+00,8.930235809300000000e+10
2.040050029754638672e-01,1.366549491882324219e+00,2.304848903200000000e+10
1.752190291881561279e-01,1.417948126792907715e+00,5.571478678300000000e+10
1.739674657583236694e-01,1.417629241943359375e+00,7.944575981700000000e+10
1.777221560478210449e-01,1.420725703239440918e+00,7.574958884600000000e+10
2.040050029754638672e-01,1.391485929489135742e+00,2.370425513800000000e+10
2.240300476551055908e-01,1.342505693435668945e+00,5.323191378000000000e+10
1.852315366268157959e-01,1.454567790031433105e+00,8.469681260000000000e+08
1.802252829074859619e-01,1.426753878593444824e+00,9.845395483500000000e+10
2.052565813064575195e-01,1.347611308097839355e+00,7.605797872700000000e+10
1.902378052473068237e-01,1.479666113853454590e+00,2.542098758700000000e+10
1.714643388986587524e-01,1.442440986633300781e+00,6.662777061700000000e+10
1.652065068483352661e-01,1.437511205673217773e+00,9.925277008700000000e+10
2.040050029754638672e-01,1.352092623710632324e+00,1.236226915500000000e+10
2.077597081661224365e-01,1.365330696105957031e+00,1.416892455900000000e+10
2.002503126859664917e-01,1.390167951583862305e+00,5.987700180000000000e+08
1.914893686771392822e-01,1.413524389266967773e+00,8.404620711000000000e+09
2.227784842252731323e-01,1.351933479309082031e+00,4.516714496800000000e+10
2.165206521749496460e-01,1.357815980911254883e+00,6.835224611000000000e+09
2.040050029754638672e-01,1.379873991012573242e+00,8.124330354200000000e+10
2.090112715959548950e-01,1.389101505279541016e+00,1.380454896000000000e+09
1.864831000566482544e-01,1.402255892753601074e+00,9.360504950200000000e+10
1.652065068483352661e-01,1.458751678466796875e+00,7.556197614000000000e+09
2.040050029754638672e-01,1.402011632919311523e+00,1.003561204500000000e+10
2.002503126859664917e-01,1.410544157028198242e+00,8.511013763000000000e+09
1.914893686771392822e-01,1.409909486770629883e+00,3.909430110200000000e+10
1.714643388986587524e-01,1.459814310073852539e+00,5.927675872800000000e+10
1.989987492561340332e-01,1.350862026214599609e+00,4.868000247600000000e+10
2.140175253152847290e-01,1.361342787742614746e+00,4.567529176400000000e+10
1.702127754688262939e-01,1.397687315940856934e+00,5.465613024300000000e+10
1.889862418174743652e-01,1.413136243820190430e+00,5.872354407900000000e+10
1.939924955368041992e-01,1.410862922668457031e+00,5.386879973800000000e+10
2.002503126859664917e-01,1.386580705642700195e+00,7.209051856900000000e+10
1.877346783876419067e-01,1.427996397018432617e+00,8.527529793200000000e+10
1.889862418174743652e-01,1.364303469657897949e+00,8.419112197000000000e+10
1.714643388986587524e-01,1.453454017639160156e+00,7.705473413200000000e+10
2.127659618854522705e-01,1.355076193809509277e+00,3.995731434600000000e+10
1.877346783876419067e-01,1.407978892326354980e+00,4.989077483200000000e+10
1.939924955368041992e-01,1.404412031173706055e+00,4.057590662100000000e+10
2.052565813064575195e-01,1.409084200859069824e+00,9.047453181400000000e+10
2.240300476551055908e-01,1.352276325225830078e+00,9.225817487000000000e+10
1.902378052473068237e-01,1.494693756103515625e+00,8.539624078900000000e+10
2.052565813064575195e-01,1.405098915100097656e+00,9.020613512000000000e+10
2.065081447362899780e-01,1.363815546035766602e+00,6.581477953800000000e+10
2.052565813064575195e-01,1.354386210441589355e+00,1.264484388600000000e+10
2.090112715959548950e-01,1.400649547576904297e+00,9.213946633000000000e+09
2.115143984556198120e-01,1.401699423789978027e+00,3.348875608300000000e+10
2.090112715959548950e-01,1.386907100677490234e+00,7.693015782200000000e+10
1.927409321069717407e-01,1.434643745422363281e+00,3.652495822300000000e+10
2.077597081661224365e-01,1.380373835563659668e+00,8.471442172300000000e+10
1.839799731969833374e-01,1.408425092697143555e+00,3.270320397600000000e+10
2.077597081661224365e-01,1.374123930931091309e+00,6.872860916700000000e+10
1.814768463373184204e-01,1.408834457397460938e+00,9.479935845800000000e+10
1.739674657583236694e-01,1.426060080528259277e+00,4.014337752200000000e+10
2.140175253152847290e-01,1.349099874496459961e+00,4.057477296200000000e+10
1.964956223964691162e-01,1.387388229370117188e+00,7.069763165500000000e+10
1.664580702781677246e-01,1.455641508102416992e+00,5.817348015600000000e+10
1.914893686771392822e-01,1.403222799301147461e+00,7.176526150200000000e+10
1.964956223964691162e-01,1.405176877975463867e+00,6.977478485900000000e+10
1.914893686771392822e-01,1.418308496475219727e+00,2.236325738100000000e+10
1.964956223964691162e-01,1.375401377677917480e+00,8.670743835500000000e+10
2.077597081661224365e-01,1.395567893981933594e+00,6.398958179200000000e+10
2.177722156047821045e-01,1.357203841209411621e+00,5.610108254100000000e+10
2.027534395456314087e-01,1.363621592521667480e+00,4.676513424700000000e+10
1.989987492561340332e-01,1.378521919250488281e+00,5.313069999400000000e+10
2.190237790346145630e-01,1.389850378036499023e+00,3.136805116900000000e+10
1.814768463373184204e-01,1.467852473258972168e+00,3.359535423200000000e+10
2.165206521749496460e-01,1.395724296569824219e+00,3.234827072500000000e+10
1.914893686771392822e-01,1.395303249359130859e+00,8.848479044400000000e+10
2.102628350257873535e-01,1.350580692291259766e+00,2.005912410300000000e+10
1.939924955368041992e-01,1.359822273254394531e+00,8.322096740500000000e+10
1.714643388986587524e-01,1.441121339797973633e+00,1.253870008700000000e+10
2.065081447362899780e-01,1.364322066307067871e+00,3.697940654900000000e+10
2.127659618854522705e-01,1.395039558410644531e+00,9.787165867600000000e+10
2.015018761157989502e-01,1.409060359001159668e+00,4.856207113600000000e+10
2.177722156047821045e-01,1.416621565818786621e+00,1.422599988600000000e+10
2.090112715959548950e-01,1.355572938919067383e+00,2.774649283900000000e+10
1.889862418174743652e-01,1.418525099754333496e+00,7.172475310600000000e+10
1.664580702781677246e-01,1.426296234130859375e+00,3.399749207300000000e+10
2.115143984556198120e-01,1.359958529472351074e+00,8.261504715300000000e+10
1.702127754688262939e-01,1.491128325462341309e+00,4.341522846100000000e+10
2.102628350257873535e-01,1.364617824554443359e+00,2.029803499000000000e+09
2.165206521749496460e-01,1.370141386985778809e+00,2.185724821600000000e+10
1.989987492561340332e-01,1.424444437026977539e+00,9.064450462400000000e+10
1.827284097671508789e-01,1.448429107666015625e+00,3.494821444100000000e+10
2.102628350257873535e-01,1.380891799926757812e+00,8.041084806600000000e+10
2.165206521749496460e-01,1.393255591392517090e+00,2.680815671900000000e+10
2.040050029754638672e-01,1.367535829544067383e+00,9.071962016500000000e+10
2.102628350257873535e-01,1.358510494232177734e+00,9.189531600400000000e+10
2.165206521749496460e-01,1.358651876449584961e+00,5.084998817300000000e+10
1.689611971378326416e-01,1.466680526733398438e+00,7.158037601000000000e+09
1.977471858263015747e-01,1.436585426330566406e+00,9.667578972700000000e+10
1.939924955368041992e-01,1.400384783744812012e+00,7.980359839200000000e+10
2.240300476551055908e-01,1.348676443099975586e+00,9.200425151800000000e+10
1.839799731969833374e-01,1.410329818725585938e+00,6.970777382300000000e+10
2.215269058942794800e-01,1.390565633773803711e+00,4.034346024400000000e+10
1.752190291881561279e-01,1.444535136222839355e+00,7.379480032800000000e+10
1.927409321069717407e-01,1.394608259201049805e+00,4.922726408700000000e+10
2.127659618854522705e-01,1.362600088119506836e+00,2.235176284900000000e+10
1.939924955368041992e-01,1.400053024291992188e+00,6.322344814800000000e+10
1.702127754688262939e-01,1.423222064971923828e+00,9.127497713900000000e+10
2.065081447362899780e-01,1.421236991882324219e+00,4.514905481500000000e+10
2.165206521749496460e-01,1.373659491539001465e+00,7.742719632700000000e+10
2.102628350257873535e-01,1.358634948730468750e+00,8.989217982100000000e+10
1.639549434185028076e-01,1.462221026420593262e+00,8.588973396700000000e+10
1.852315366268157959e-01,1.439986109733581543e+00,9.174031673000000000e+10
2.165206521749496460e-01,1.370993852615356445e+00,5.997593669000000000e+09
2.040050029754638672e-01,1.394630670547485352e+00,7.887052220900000000e+10
1.889862418174743652e-01,1.419213056564331055e+00,2.922059511500000000e+10
1.764705926179885864e-01,1.435049295425415039e+00,1.430570523400000000e+10
2.040050029754638672e-01,1.399845480918884277e+00,2.341808130300000000e+10
2.015018761157989502e-01,1.414690852165222168e+00,3.101387980000000000e+08
1.864831000566482544e-01,1.372657060623168945e+00,1.726610807200000000e+10
2.065081447362899780e-01,1.364793539047241211e+00,2.498890436000000000e+10
2.065081447362899780e-01,1.390773653984069824e+00,8.095699359500000000e+10
2.190237790346145630e-01,1.359303236007690430e+00,8.619741047900000000e+10
1.902378052473068237e-01,1.452092170715332031e+00,6.211894883300000000e+10
2.115143984556198120e-01,1.387850046157836914e+00,1.205735089000000000e+09
1.939924955368041992e-01,1.420396208763122559e+00,8.407788897700000000e+10
1.639549434185028076e-01,1.436660766601562500e+00,9.585346922000000000e+10
2.102628350257873535e-01,1.369349360466003418e+00,4.701909230900000000e+10
2.115143984556198120e-01,1.349522948265075684e+00,2.697508275100000000e+10
2.165206521749496460e-01,1.353273391723632812e+00,5.992553602200000000e+10
2.027534395456314087e-01,1.364456057548522949e+00,2.240895196000000000e+10
2.065081447362899780e-01,1.373241901397705078e+00,3.164302248900000000e+10
2.052565813064575195e-01,1.398075103759765625e+00,9.444814767200000000e+10
2.090112715959548950e-01,1.436166763305664062e+00,2.657154547900000000e+10
2.115143984556198120e-01,1.396365523338317871e+00,4.373721398300000000e+10
2.152690887451171875e-01,1.346018314361572266e+00,1.275315564400000000e+10
2.215269058942794800e-01,1.365415811538696289e+00,9.499621123800000000e+10
2.165206521749496460e-01,1.363933086395263672e+00,5.457999767000000000e+10
2.152690887451171875e-01,1.401490926742553711e+00,7.750452705100000000e+10
2.052565813064575195e-01,1.378017902374267578e+00,8.206838264200000000e+10
1.827284097671508789e-01,1.421907424926757812e+00,4.696784178000000000e+10
1.864831000566482544e-01,1.408796310424804688e+00,8.592515923100000000e+10
1.877346783876419067e-01,1.426133036613464355e+00,9.308790152100000000e+10
2.002503126859664917e-01,1.418535232543945312e+00,8.646142184000000000e+09
1.989987492561340332e-01,1.406054258346557617e+00,9.098520673400000000e+10
2.027534395456314087e-01,1.401384711265563965e+00,4.932838283200000000e+10
2.052565813064575195e-01,1.392132997512817383e+00,4.148176666200000000e+10
2.165206521749496460e-01,1.365668296813964844e+00,8.202977566300000000e+10
1.764705926179885864e-01,1.463051557540893555e+00,7.776141445400000000e+10
2.027534395456314087e-01,1.358999252319335938e+00,8.950076033300000000e+10
2.040050029754638672e-01,1.356059432029724121e+00,7.115545825100000000e+10
1.964956223964691162e-01,1.396156787872314453e+00,9.242934881600000000e+10
2.040050029754638672e-01,1.410326004028320312e+00,6.763115208000000000e+10
2.177722156047821045e-01,1.391967654228210449e+00,3.834669885200000000e+10
1.902378052473068237e-01,1.386018753051757812e+00,2.992092752100000000e+10
2.190237790346145630e-01,1.350934982299804688e+00,7.749041794100000000e+10
1.939924955368041992e-01,1.428660631179809570e+00,5.601048695200000000e+10
2.115143984556198120e-01,1.413967967033386230e+00,8.551473736600000000e+10
2.102628350257873535e-01,1.354771137237548828e+00,1.901565936300000000e+10
1.314142644405364990e-01,1.651567220687866211e+00,8.623298478700000000e+10
1.802252829074859619e-01,1.506792902946472168e+00,5.933604248900000000e+10
1.814768463373184204e-01,1.462604522705078125e+00,6.557631977400000000e+10
1.702127754688262939e-01,1.452062845230102539e+00,7.671142839100000000e+10
1.727159023284912109e-01,1.456073522567749023e+00,9.959110190300000000e+10
1.802252829074859619e-01,1.411533713340759277e+00,9.968633540500000000e+10
2.065081447362899780e-01,1.351536512374877930e+00,5.714321102800000000e+10
2.077597081661224365e-01,1.403792142868041992e+00,3.901888503900000000e+10
1.839799731969833374e-01,1.420984745025634766e+00,8.551580986000000000e+10
1.727159023284912109e-01,1.418755292892456055e+00,5.833892974100000000e+10
2.115143984556198120e-01,1.349767088890075684e+00,9.923816600400000000e+10
1.902378052473068237e-01,1.390727400779724121e+00,7.200861311100000000e+10
2.015018761157989502e-01,1.399590969085693359e+00,4.860831222200000000e+10
1.889862418174743652e-01,1.394265651702880859e+00,3.452870632500000000e+10
2.102628350257873535e-01,1.373836874961853027e+00,4.861096387400000000e+10
1.964956223964691162e-01,1.404049158096313477e+00,5.052059049400000000e+10
2.040050029754638672e-01,1.359184265136718750e+00,1.155701402500000000e+10
2.115143984556198120e-01,1.380780696868896484e+00,8.325645517400000000e+10
1.964956223964691162e-01,1.375848054885864258e+00,4.376790554700000000e+10
2.102628350257873535e-01,1.367877364158630371e+00,9.599188602100000000e+10
1.652065068483352661e-01,1.453647971153259277e+00,1.223210365600000000e+10
1.952440589666366577e-01,1.350279569625854492e+00,8.701711863400000000e+10
2.152690887451171875e-01,1.365668773651123047e+00,4.670563355500000000e+10
1.764705926179885864e-01,1.416470408439636230e+00,3.201509305300000000e+10
1.964956223964691162e-01,1.424421310424804688e+00,8.866469689000000000e+10
1.764705926179885864e-01,1.445008516311645508e+00,6.016859152600000000e+10
2.202753424644470215e-01,1.353532075881958008e+00,3.269235893700000000e+10
1.839799731969833374e-01,1.415909767150878906e+00,9.302647041700000000e+10
1.827284097671508789e-01,1.448529958724975586e+00,2.542308143700000000e+10
1.927409321069717407e-01,1.409218668937683105e+00,1.331583347900000000e+10
2.090112715959548950e-01,1.391087532043457031e+00,4.626235141800000000e+10
2.102628350257873535e-01,1.358561277389526367e+00,7.533067612000000000e+10
1.677096337080001831e-01,1.527434349060058594e+00,9.191820873800000000e+10
1.752190291881561279e-01,1.441216230392456055e+00,6.355921435400000000e+10
2.027534395456314087e-01,1.358919858932495117e+00,2.634861244000000000e+09
1.927409321069717407e-01,1.367253661155700684e+00,1.935116195000000000e+10
2.040050029754638672e-01,1.372251868247985840e+00,6.299184695200000000e+10
1.489361673593521118e-01,1.516161918640136719e+00,8.696474629900000000e+10
1.977471858263015747e-01,1.382537841796875000e+00,1.999626711200000000e+10
2.102628350257873535e-01,1.367551088333129883e+00,1.109570994600000000e+10
2.152690887451171875e-01,1.392874240875244141e+00,5.491133034700000000e+10
2.152690887451171875e-01,1.343337774276733398e+00,9.900469859600000000e+10
1.927409321069717407e-01,1.440277814865112305e+00,5.275781394000000000e+10
2.115143984556198120e-01,1.383633017539978027e+00,3.654345784300000000e+10
1.927409321069717407e-01,1.400768756866455078e+00,2.873553013400000000e+10
1.977471858263015747e-01,1.400918245315551758e+00,8.227829940000000000e+10
1.964956223964691162e-01,1.402985811233520508e+00,6.951769837900000000e+10
2.127659618854522705e-01,1.352917194366455078e+00,8.276808357400000000e+10
2.002503126859664917e-01,1.394959330558776855e+00,4.392537284000000000e+10
1.802252829074859619e-01,1.527251243591308594e+00,8.855580236000000000e+10
2.065081447362899780e-01,1.391085982322692871e+00,6.683058883600000000e+10
2.165206521749496460e-01,1.363429546356201172e+00,4.464308104500000000e+10
2.040050029754638672e-01,1.397214770317077637e+00,3.310012260800000000e+10
2.065081447362899780e-01,1.402552127838134766e+00,4.142054528600000000e+10
2.065081447362899780e-01,1.362555980682373047e+00,5.955473980300000000e+10
2.002503126859664917e-01,1.382209300994873047e+00,6.787216018600000000e+10
2.027534395456314087e-01,1.386031866073608398e+00,6.571176948600000000e+10
1.702127754688262939e-01,1.468778133392333984e+00,2.982911066600000000e+10
2.140175253152847290e-01,1.330271959304809570e+00,6.338208495500000000e+10
2.027534395456314087e-01,1.405120372772216797e+00,9.268372456000000000e+09
2.165206521749496460e-01,1.365135431289672852e+00,8.236711995400000000e+10
1.964956223964691162e-01,1.398984432220458984e+00,7.508971928400000000e+10
1.764705926179885864e-01,1.440335512161254883e+00,2.193152157900000000e+10
2.290363013744354248e-01,1.344698190689086914e+00,1.242629879300000000e+10
2.177722156047821045e-01,1.385187983512878418e+00,4.851943699700000000e+10
1.977471858263015747e-01,1.425349950790405273e+00,1.704271994100000000e+10
2.090112715959548950e-01,1.389859557151794434e+00,8.950398127500000000e+10
1.877346783876419067e-01,1.411064624786376953e+00,9.326694707000000000e+10
1.814768463373184204e-01,1.412090301513671875e+00,9.602954933500000000e+10
1.914893686771392822e-01,1.430813670158386230e+00,9.209864887800000000e+10
2.040050029754638672e-01,1.350642919540405273e+00,7.510949791300000000e+10
2.177722156047821045e-01,1.363324046134948730e+00,2.044439094200000000e+10
2.002503126859664917e-01,1.384286761283874512e+00,2.304041807800000000e+10
1.764705926179885864e-01,1.468229055404663086e+00,8.354574411700000000e+10
1.864831000566482544e-01,1.434877157211303711e+00,9.989865203400000000e+10
2.215269058942794800e-01,1.351857066154479980e+00,2.916349992500000000e+10
1.864831000566482544e-01,1.409803152084350586e+00,3.517069818000000000e+10
2.077597081661224365e-01,1.377789855003356934e+00,5.645438161900000000e+10
2.065081447362899780e-01,1.394867300987243652e+00,6.053227932000000000e+09
2.165206521749496460e-01,1.365024805068969727e+00,2.260651290900000000e+10
2.277847379446029663e-01,1.362744331359863281e+00,9.018861498000000000e+10
2.052565813064575195e-01,1.359260797500610352e+00,9.906496315500000000e+10
1.689611971378326416e-01,1.433240890502929688e+00,2.412044548100000000e+10
2.040050029754638672e-01,1.355654120445251465e+00,1.780263132600000000e+10
1.952440589666366577e-01,1.414941191673278809e+00,1.040843714900000000e+10
1.739674657583236694e-01,1.443877100944519043e+00,4.196965830500000000e+10
1.864831000566482544e-01,1.413216352462768555e+00,5.720727535300000000e+10
2.090112715959548950e-01,1.400779962539672852e+00,3.898703257600000000e+10
2.065081447362899780e-01,1.410386919975280762e+00,6.102123605000000000e+10
2.090112715959548950e-01,1.353241205215454102e+00,1.994171421700000000e+10
1.864831000566482544e-01,1.408406615257263184e+00,4.251469147600000000e+10
1.764705926179885864e-01,1.450199127197265625e+00,3.224983621300000000e+10
2.090112715959548950e-01,1.400679469108581543e+00,5.413134586400000000e+10
2.240300476551055908e-01,1.338775515556335449e+00,2.913356987000000000e+09
1.977471858263015747e-01,1.396333694458007812e+00,2.212313971800000000e+10
1.839799731969833374e-01,1.437202215194702148e+00,6.594296338700000000e+10
1.839799731969833374e-01,1.412980914115905762e+00,9.747346089900000000e+10
1.664580702781677246e-01,1.517773985862731934e+00,8.548323008700000000e+10
1.902378052473068237e-01,1.450992941856384277e+00,7.016313690500000000e+10
2.290363013744354248e-01,1.336971163749694824e+00,2.322214564200000000e+10
1.739674657583236694e-01,1.505689859390258789e+00,4.142745823800000000e+10
2.115143984556198120e-01,1.349779844284057617e+00,3.627402080000000000e+10
2.252816110849380493e-01,1.350821018218994141e+00,5.224609297800000000e+10
2.152690887451171875e-01,1.347234249114990234e+00,5.128616229300000000e+10
1.939924955368041992e-01,1.392695784568786621e+00,2.177951199400000000e+10
2.002503126859664917e-01,1.456712126731872559e+00,7.943183063100000000e+10
1.927409321069717407e-01,1.452287912368774414e+00,5.960586742500000000e+10
1.689611971378326416e-01,1.465013384819030762e+00,7.126595065200000000e+10
1.727159023284912109e-01,1.452049732208251953e+00,3.268366747600000000e+10
2.015018761157989502e-01,1.359812140464782715e+00,7.927263912300000000e+10
2.077597081661224365e-01,1.346877455711364746e+00,7.728286541400000000e+10
2.002503126859664917e-01,1.393297076225280762e+00,3.857686790200000000e+10
1.914893686771392822e-01,1.381820082664489746e+00,1.672171295400000000e+10
1.902378052473068237e-01,1.389495849609375000e+00,1.811242726400000000e+10
2.140175253152847290e-01,1.374533414840698242e+00,3.729543207700000000e+10
1.839799731969833374e-01,1.444585561752319336e+00,9.138583527000000000e+10
2.027534395456314087e-01,1.350496768951416016e+00,8.556541494700000000e+10
1.939924955368041992e-01,1.401721715927124023e+00,6.219458101400000000e+10
2.215269058942794800e-01,1.357926726341247559e+00,9.358096639600000000e+10
1.802252829074859619e-01,1.462940216064453125e+00,5.086455177100000000e+10
2.040050029754638672e-01,1.379876017570495605e+00,7.205685423200000000e+10
1.914893686771392822e-01,1.466344833374023438e+00,1.231182975900000000e+10
2.265331745147705078e-01,1.342152833938598633e+00,9.483769056800000000e+10
1.952440589666366577e-01,1.406263232231140137e+00,5.255626424000000000e+10
2.040050029754638672e-01,1.381759405136108398e+00,1.429288420000000000e+08
1.852315366268157959e-01,1.430356502532958984e+00,2.139286553700000000e+10
1.914893686771392822e-01,1.398629665374755859e+00,9.187951093100000000e+10
1.902378052473068237e-01,1.400024890899658203e+00,9.300779237200000000e+10
2.077597081661224365e-01,1.424320936203002930e+00,9.364000897000000000e+10
1.927409321069717407e-01,1.380830645561218262e+00,8.424021796000000000e+10
2.140175253152847290e-01,1.364550828933715820e+00,6.192626320000000000e+08
1.889862418174743652e-01,1.348141193389892578e+00,9.315621550500000000e+10
1.989987492561340332e-01,1.371320962905883789e+00,9.629081792100000000e+10
1.777221560478210449e-01,1.453001499176025391e+00,7.342680622000000000e+10
2.015018761157989502e-01,1.340460181236267090e+00,8.845886709400000000e+10
2.140175253152847290e-01,1.356783747673034668e+00,4.597850786800000000e+10
1.889862418174743652e-01,1.432201862335205078e+00,3.856834290000000000e+08
1.727159023284912109e-01,1.395834922790527344e+00,4.753304223000000000e+10
2.090112715959548950e-01,1.375825166702270508e+00,2.360793324900000000e+10
2.177722156047821045e-01,1.367293834686279297e+00,6.271847517600000000e+10
2.052565813064575195e-01,1.395359992980957031e+00,1.261742317800000000e+10
1.739674657583236694e-01,1.457826018333435059e+00,6.909757583200000000e+10
1.827284097671508789e-01,1.404616832733154297e+00,4.690339638000000000e+09
2.077597081661224365e-01,1.359562397003173828e+00,2.721040558600000000e+10
1.989987492561340332e-01,1.387106657028198242e+00,1.616007035300000000e+10
2.090112715959548950e-01,1.387549877166748047e+00,7.032571401300000000e+10
2.027534395456314087e-01,1.347163558006286621e+00,1.288830611500000000e+10
1.989987492561340332e-01,1.370783209800720215e+00,5.929847232700000000e+10
1.589486896991729736e-01,1.468165397644042969e+00,5.165475434200000000e+10
1.877346783876419067e-01,1.410268306732177734e+00,1.695829594700000000e+10
1.827284097671508789e-01,1.413740515708923340e+00,7.782340684200000000e+10
1.952440589666366577e-01,1.392456531524658203e+00,2.751648081000000000e+10
2.077597081661224365e-01,1.353483676910400391e+00,5.679869032900000000e+10
2.165206521749496460e-01,1.345551967620849609e+00,8.768826046100000000e+10
1.939924955368041992e-01,1.357960700988769531e+00,9.581791388500000000e+10
1.927409321069717407e-01,1.416005492210388184e+00,5.294278791800000000e+10
1.727159023284912109e-01,1.458909869194030762e+00,2.860043936600000000e+10
1.864831000566482544e-01,1.404966831207275391e+00,1.478970219400000000e+10
2.002503126859664917e-01,1.396648883819580078e+00,4.414005781800000000e+10
1.827284097671508789e-01,1.447501063346862793e+00,2.045796097200000000e+10
2.152690887451171875e-01,1.357801437377929688e+00,7.865208607400000000e+10
1.964956223964691162e-01,1.402558326721191406e+00,9.403839514800000000e+10
2.040050029754638672e-01,1.345146894454956055e+00,3.428826427500000000e+10
1.902378052473068237e-01,1.390227079391479492e+00,2.119116125500000000e+10
1.964956223964691162e-01,1.402904510498046875e+00,3.180725620900000000e+10
1.902378052473068237e-01,1.405800342559814453e+00,2.925509122000000000e+10
2.015018761157989502e-01,1.395299911499023438e+00,7.044685101700000000e+10
1.977471858263015747e-01,1.390653610229492188e+00,3.518285673700000000e+10
1.964956223964691162e-01,1.399376392364501953e+00,9.433614630300000000e+10
2.252816110849380493e-01,1.338002920150756836e+00,9.257044096300000000e+10
2.065081447362899780e-01,1.354014396667480469e+00,6.718538648000000000e+09
2.202753424644470215e-01,1.376617431640625000e+00,8.131206861100000000e+10
1.514393091201782227e-01,1.476820826530456543e+00,9.347012072800000000e+10
1.952440589666366577e-01,1.388025641441345215e+00,6.385828410600000000e+10
1.727159023284912109e-01,1.396800756454467773e+00,9.383114019400000000e+10
2.165206521749496460e-01,1.362061977386474609e+00,4.457000515000000000e+10
1.902378052473068237e-01,1.419040918350219727e+00,6.358169222000000000e+09
1.789737194776535034e-01,1.454246401786804199e+00,7.731772765000000000e+09
2.090112715959548950e-01,1.346923828125000000e+00,7.167741748400000000e+10
1.852315366268157959e-01,1.390097022056579590e+00,4.304324031700000000e+10
2.015018761157989502e-01,1.360259532928466797e+00,5.421093557500000000e+10
2.090112715959548950e-01,1.354418754577636719e+00,7.691359595300000000e+10
1.914893686771392822e-01,1.364846706390380859e+00,4.840324760800000000e+10
1.889862418174743652e-01,1.442971944808959961e+00,6.945774468100000000e+10
1.752190291881561279e-01,1.437823534011840820e+00,4.749592433800000000e+10
1.789737194776535034e-01,1.428172469139099121e+00,5.965103454900000000e+10
1.827284097671508789e-01,1.391914606094360352e+00,4.134221063100000000e+10
2.040050029754638672e-01,1.385420560836791992e+00,3.652410763400000000e+10
1.989987492561340332e-01,1.396082639694213867e+00,1.114565788800000000e+10
1.727159023284912109e-01,1.413002490997314453e+00,6.812931791800000000e+10
1.689611971378326416e-01,1.473042964935302734e+00,1.283719894800000000e+10
2.065081447362899780e-01,1.391832351684570312e+00,8.448760250600000000e+10
2.165206521749496460e-01,1.354569196701049805e+00,4.934281629100000000e+10
1.739674657583236694e-01,1.464419126510620117e+00,6.859593459600000000e+10
1.952440589666366577e-01,1.421620368957519531e+00,4.916005290100000000e+10
1.977471858263015747e-01,1.412840843200683594e+00,8.055283082700000000e+10
1.927409321069717407e-01,1.354951143264770508e+00,5.750576003200000000e+10
1.889862418174743652e-01,1.421360850334167480e+00,7.025463408900000000e+10
1.902378052473068237e-01,1.410806059837341309e+00,3.805939682000000000e+10
2.090112715959548950e-01,1.385092973709106445e+00,4.085213994600000000e+10
2.377972453832626343e-01,1.363102316856384277e+00,3.342751073000000000e+09
1.764705926179885864e-01,1.414043784141540527e+00,4.014453446500000000e+10
1.864831000566482544e-01,1.425445079803466797e+00,5.854653430600000000e+10
1.952440589666366577e-01,1.402795076370239258e+00,5.658038091300000000e+10
1.852315366268157959e-01,1.442944765090942383e+00,7.906089762900000000e+10
2.065081447362899780e-01,1.347459197044372559e+00,6.817360470900000000e+10
2.215269058942794800e-01,1.390736103057861328e+00,5.421568908000000000e+09
2.027534395456314087e-01,1.426302790641784668e+00,9.028826222400000000e+10
2.015018761157989502e-01,1.388431310653686523e+00,1.349822619700000000e+10
2.040050029754638672e-01,1.354553699493408203e+00,5.088391442800000000e+10
2.002503126859664917e-01,1.401872873306274414e+00,6.917357631800000000e+10
2.002503126859664917e-01,1.348910331726074219e+00,5.054257573100000000e+10
1.989987492561340332e-01,1.370490074157714844e+00,4.810706656000000000e+10
1.802252829074859619e-01,1.417113542556762695e+00,2.308661460200000000e+10
1.864831000566482544e-01,1.429348349571228027e+00,7.875982268000000000e+10
1.952440589666366577e-01,1.401444911956787109e+00,9.003402797300000000e+10
1.902378052473068237e-01,1.387959241867065430e+00,9.135722201200000000e+10
2.090112715959548950e-01,1.406131267547607422e+00,7.148970671100000000e+10
1.989987492561340332e-01,1.407868742942810059e+00,8.145429259100000000e+10
1.702127754688262939e-01,1.537388205528259277e+00,4.530672902800000000e+10
1.989987492561340332e-01,1.393014907836914062e+00,8.835438555000000000e+10
1.802252829074859619e-01,1.583329081535339355e+00,9.895055309100000000e+10
1.964956223964691162e-01,1.385327219963073730e+00,8.643466953100000000e+10
2.040050029754638672e-01,1.359634160995483398e+00,2.451466781800000000e+10
1.789737194776535034e-01,1.449881315231323242e+00,6.781840227100000000e+10
2.002503126859664917e-01,1.372282505035400391e+00,6.000511201300000000e+10
1.864831000566482544e-01,1.411821246147155762e+00,6.683305869200000000e+10
2.065081447362899780e-01,1.345446109771728516e+00,3.602391369000000000e+10
2.115143984556198120e-01,1.347898006439208984e+00,2.725396966400000000e+10
2.127659618854522705e-01,1.380643248558044434e+00,1.062899397900000000e+10
1.989987492561340332e-01,1.352734446525573730e+00,9.649991252800000000e+10
1.977471858263015747e-01,1.351305484771728516e+00,9.644800445400000000e+10
2.252816110849380493e-01,1.354411363601684570e+00,2.178689686500000000e+10
2.165206521749496460e-01,1.358863592147827148e+00,5.921898756400000000e+10
1.902378052473068237e-01,1.415880084037780762e+00,8.423189728200000000e+10
1.814768463373184204e-01,1.413337111473083496e+00,3.906908784600000000e+10
1.877346783876419067e-01,1.451756238937377930e+00,4.593588958800000000e+10
2.265331745147705078e-01,1.385111808776855469e+00,5.004697510400000000e+10
2.040050029754638672e-01,1.396165251731872559e+00,1.060955288800000000e+10
1.789737194776535034e-01,1.392145633697509766e+00,1.464797185600000000e+10
1.939924955368041992e-01,1.383350253105163574e+00,8.376694550700000000e+10
1.964956223964691162e-01,1.396811842918395996e+00,2.181914477900000000e+10
2.165206521749496460e-01,1.384092330932617188e+00,6.777229189400000000e+10
1.739674657583236694e-01,1.445354819297790527e+00,6.920765435600000000e+10
1.752190291881561279e-01,1.412575721740722656e+00,7.720060877300000000e+10
1.877346783876419067e-01,1.395392179489135742e+00,5.864813181700000000e+10
1.852315366268157959e-01,1.446497201919555664e+00,7.470697697500000000e+10
2.152690887451171875e-01,1.341624140739440918e+00,8.922836307400000000e+10
1.814768463373184204e-01,1.414072990417480469e+00,6.800370465400000000e+10
2.177722156047821045e-01,1.351155281066894531e+00,5.299147290600000000e+10
1.639549434185028076e-01,1.522918462753295898e+00,5.145483754300000000e+10
1.952440589666366577e-01,1.420705676078796387e+00,4.509371763700000000e+10
1.964956223964691162e-01,1.407025814056396484e+00,3.215410867200000000e+10
1.802252829074859619e-01,1.456083059310913086e+00,9.456103223200000000e+10
1.864831000566482544e-01,1.393908500671386719e+00,3.720086389400000000e+10
1.927409321069717407e-01,1.406671047210693359e+00,4.938911290700000000e+10
1.814768463373184204e-01,1.448944330215454102e+00,6.118740984000000000e+10
2.240300476551055908e-01,1.340932369232177734e+00,7.304718345100000000e+10
1.664580702781677246e-01,1.617286205291748047e+00,6.445092281800000000e+10
1.977471858263015747e-01,1.363880872726440430e+00,3.860571897800000000e+10
1.964956223964691162e-01,1.435348510742187500e+00,5.547535937200000000e+10
1.752190291881561279e-01,1.414222478866577148e+00,8.197598444200000000e+10
1.902378052473068237e-01,1.400755643844604492e+00,5.686663224300000000e+10
2.015018761157989502e-01,1.355872631072998047e+00,4.116929301000000000e+09
2.040050029754638672e-01,1.347765803337097168e+00,1.827544941900000000e+10
1.977471858263015747e-01,1.399908065795898438e+00,9.180867681900000000e+10
2.002503126859664917e-01,1.344256401062011719e+00,3.357698012000000000e+09
2.027534395456314087e-01,1.379399299621582031e+00,9.347887942700000000e+10
1.764705926179885864e-01,1.416942596435546875e+00,5.806923751300000000e+10
1.989987492561340332e-01,1.381880760192871094e+00,6.502066872200000000e+10
2.065081447362899780e-01,1.367831707000732422e+00,8.458197136200000000e+10
2.240300476551055908e-01,1.350172996520996094e+00,2.833675956100000000e+10
2.165206521749496460e-01,1.334482669830322266e+00,4.098220649400000000e+10
1.802252829074859619e-01,1.448612451553344727e+00,5.507040250000000000e+09
1.852315366268157959e-01,1.406002521514892578e+00,7.298580983500000000e+10
2.090112715959548950e-01,1.390295982360839844e+00,3.469274009200000000e+10
1.814768463373184204e-01,1.455090045928955078e+00,7.445616488000000000e+10
2.052565813064575195e-01,1.394405126571655273e+00,1.382382666600000000e+10
2.202753424644470215e-01,1.340957045555114746e+00,6.257121027400000000e+10
2.052565813064575195e-01,1.389765143394470215e+00,1.258729529900000000e+10
1.927409321069717407e-01,1.407822132110595703e+00,1.747953928400000000e+10
1.989987492561340332e-01,1.358581781387329102e+00,3.119159607600000000e+10
1.964956223964691162e-01,1.414341807365417480e+00,2.176964227500000000e+10
1.852315366268157959e-01,1.433448076248168945e+00,5.129328288700000000e+10
2.077597081661224365e-01,1.369345068931579590e+00,4.831687466200000000e+10
1.802252829074859619e-01,1.437860250473022461e+00,7.572223592000000000e+09
1.802252829074859619e-01,1.452500700950622559e+00,2.667417713300000000e+10
2.002503126859664917e-01,1.412411570549011230e+00,2.984427532400000000e+10
1.902378052473068237e-01,1.391134977340698242e+00,2.638392307800000000e+10
2.102628350257873535e-01,1.366626262664794922e+00,3.994117207700000000e+10
1.889862418174743652e-01,1.406783342361450195e+00,2.438404963700000000e+10
2.102628350257873535e-01,1.396433115005493164e+00,6.014667641200000000e+10
2.127659618854522705e-01,1.360509872436523438e+00,3.788709764300000000e+10
1.914893686771392822e-01,1.429453849792480469e+00,9.670649166600000000e+10
1.639549434185028076e-01,1.467310190200805664e+00,5.124210268800000000e+10
1.902378052473068237e-01,1.428916215896606445e+00,9.777877301000000000e+09
1.877346783876419067e-01,1.397528886795043945e+00,6.487652278800000000e+10
2.002503126859664917e-01,1.410892844200134277e+00,7.316500429800000000e+10
1.839799731969833374e-01,1.389469146728515625e+00,2.847114533600000000e+10
2.002503126859664917e-01,1.364087820053100586e+00,3.085864802800000000e+10
2.052565813064575195e-01,1.384535670280456543e+00,4.958990813000000000e+09
2.027534395456314087e-01,1.399520635604858398e+00,6.330017615000000000e+10
1.877346783876419067e-01,1.401855230331420898e+00,9.684924005000000000e+10
2.365456819534301758e-01,1.384666919708251953e+00,8.936808125700000000e+10
2.227784842252731323e-01,1.352760672569274902e+00,5.403831239500000000e+10
1.914893686771392822e-01,1.409051179885864258e+00,7.033036712700000000e+10
2.102628350257873535e-01,1.359422922134399414e+00,6.671112240700000000e+10
1.814768463373184204e-01,1.407465219497680664e+00,8.131021063500000000e+10
1.889862418174743652e-01,1.455249667167663574e+00,9.717979153600000000e+10
1.952440589666366577e-01,1.484820842742919922e+00,5.910269174200000000e+10
1.827284097671508789e-01,1.453657865524291992e+00,8.801876994000000000e+10
2.302878648042678833e-01,1.351361513137817383e+00,3.512233371200000000e+10
2.027534395456314087e-01,1.403559207916259766e+00,7.036730743600000000e+10
2.040050029754638672e-01,1.398630023002624512e+00,8.237588944100000000e+10
2.040050029754638672e-01,1.384503841400146484e+00,9.817633625500000000e+10
2.077597081661224365e-01,1.342703580856323242e+00,3.405190985500000000e+10
2.102628350257873535e-01,1.340344429016113281e+00,3.843854329200000000e+10
1.977471858263015747e-01,1.424234151840209961e+00,1.628881164000000000e+10
1.889862418174743652e-01,1.470622301101684570e+00,4.056739038000000000e+10
2.102628350257873535e-01,1.344233989715576172e+00,9.149037827600000000e+10
1.639549434185028076e-01,1.465389966964721680e+00,9.187603779000000000e+09
2.077597081661224365e-01,1.404110193252563477e+00,7.783088900000000000e+09
1.702127754688262939e-01,1.442456722259521484e+00,9.351363911000000000e+10
1.952440589666366577e-01,1.364414691925048828e+00,2.116002265500000000e+10
2.015018761157989502e-01,1.352449774742126465e+00,8.334427549800000000e+10
2.052565813064575195e-01,1.355654597282409668e+00,8.898042463000000000e+09
1.777221560478210449e-01,1.440990328788757324e+00,8.299523832900000000e+10
1.652065068483352661e-01,1.445743322372436523e+00,6.963927806000000000e+10
1.977471858263015747e-01,1.403526663780212402e+00,6.624889561600000000e+10
1.864831000566482544e-01,1.404663920402526855e+00,2.027376840500000000e+10
2.202753424644470215e-01,1.361043930053710938e+00,4.173021196900000000e+10
1.952440589666366577e-01,1.414465904235839844e+00,1.070258067200000000e+10
2.040050029754638672e-01,1.399192810058593750e+00,8.949672024700000000e+10
1.777221560478210449e-01,1.440876364707946777e+00,6.803694622900000000e+10
2.215269058942794800e-01,1.343515157699584961e+00,2.064724277900000000e+10
1.889862418174743652e-01,1.352091193199157715e+00,8.571141680500000000e+10
2.002503126859664917e-01,1.403842449188232422e+00,6.741260832700000000e+10
2.152690887451171875e-01,1.365928053855895996e+00,2.162131079500000000e+10
1.914893686771392822e-01,1.452054738998413086e+00,2.560817910800000000e+10
1.964956223964691162e-01,1.373713850975036621e+00,5.376611240400000000e+10
1.677096337080001831e-01,1.532878756523132324e+00,3.391786172400000000e+10
1.977471858263015747e-01,1.429583430290222168e+00,9.844382072600000000e+10
1.589486896991729736e-01,1.447334766387939453e+00,3.693927651100000000e+10
1.827284097671508789e-01,1.429082751274108887e+00,6.862400312000000000e+10
2.052565813064575195e-01,1.367092847824096680e+00,3.635815192300000000e+10
2.115143984556198120e-01,1.353488802909851074e+00,2.740726951600000000e+10
2.002503126859664917e-01,1.386261463165283203e+00,5.459252825000000000e+09
1.739674657583236694e-01,1.449425101280212402e+00,6.040601819700000000e+10
1.914893686771392822e-01,1.431695938110351562e+00,6.625069155300000000e+10
2.065081447362899780e-01,1.390461921691894531e+00,3.056717616200000000e+10
2.140175253152847290e-01,1.387227773666381836e+00,4.912846873700000000e+10
1.852315366268157959e-01,1.402486562728881836e+00,7.101013896000000000e+10
2.177722156047821045e-01,1.403705835342407227e+00,7.265781511600000000e+10
1.727159023284912109e-01,1.443472146987915039e+00,4.619336716000000000e+09
2.227784842252731323e-01,1.373426914215087891e+00,8.842877194000000000e+10
1.551939994096755981e-01,1.716502070426940918e+00,7.145050415800000000e+10
1.789737194776535034e-01,1.443671226501464844e+00,2.145446256800000000e+10
2.002503126859664917e-01,1.361922979354858398e+00,1.360345268300000000e+10
1.689611971378326416e-01,1.430079817771911621e+00,5.566820294000000000e+09
2.065081447362899780e-01,1.342760562896728516e+00,9.590287437100000000e+10
1.814768463373184204e-01,1.420004367828369141e+00,5.103991926400000000e+10
2.190237790346145630e-01,1.338166236877441406e+00,3.233141157800000000e+10
2.140175253152847290e-01,1.405826449394226074e+00,6.044431203700000000e+10
2.165206521749496460e-01,1.369662642478942871e+00,2.215337891500000000e+10
2.052565813064575195e-01,1.354485988616943359e+00,3.806667202300000000e+10
2.102628350257873535e-01,1.400160074234008789e+00,3.456023312600000000e+10
1.939924955368041992e-01,1.423821449279785156e+00,1.802155716200000000e+10
1.989987492561340332e-01,1.365069746971130371e+00,2.861841853700000000e+10
2.152690887451171875e-01,1.357270717620849609e+00,6.437007133300000000e+10
1.639549434185028076e-01,1.640813589096069336e+00,5.260150235400000000e+10
2.077597081661224365e-01,1.384262800216674805e+00,2.809123330100000000e+10
2.152690887451171875e-01,1.397605180740356445e+00,9.175199001700000000e+10
1.677096337080001831e-01,1.450083494186401367e+00,4.109493345800000000e+10
1.677096337080001831e-01,1.434039592742919922e+00,1.120339008200000000e+10
1.914893686771392822e-01,1.429240942001342773e+00,3.987100872400000000e+10
2.090112715959548950e-01,1.343401789665222168e+00,2.339442640100000000e+10
1.839799731969833374e-01,1.495424985885620117e+00,1.744730620500000000e+10
2.140175253152847290e-01,1.363904833793640137e+00,5.644185607300000000e+10
2.177722156047821045e-01,1.358016371726989746e+00,2.462551298100000000e+10
1.902378052473068237e-01,1.449537754058837891e+00,7.986343058700000000e+10
1.852315366268157959e-01,1.421331763267517090e+00,9.029070147700000000e+10
2.152690887451171875e-01,1.342653512954711914e+00,4.289972382200000000e+10
2.090112715959548950e-01,1.362557649612426758e+00,4.883200369100000000e+10
2.152690887451171875e-01,1.359666705131530762e+00,8.495222552100000000e+10
1.977471858263015747e-01,1.382665634155273438e+00,1.048913904700000000e+10
2.102628350257873535e-01,1.362876176834106445e+00,1.573271859400000000e+10
1.814768463373184204e-01,1.449246883392333984e+00,4.059830089500000000e+10
2.077597081661224365e-01,1.380072951316833496e+00,8.058671125500000000e+10
1.989987492561340332e-01,1.462279558181762695e+00,5.397092847600000000e+10
2.115143984556198120e-01,1.375185370445251465e+00,9.395773880300000000e+10
2.140175253152847290e-01,1.391445636749267578e+00,2.043020323600000000e+10
2.202753424644470215e-01,1.365957021713256836e+00,5.269657299000000000e+09
2.052565813064575195e-01,1.358833193778991699e+00,8.718913660000000000e+08
2.015018761157989502e-01,1.405243158340454102e+00,1.062301270100000000e+10
1.927409321069717407e-01,1.435794353485107422e+00,3.255656007000000000e+09
2.002503126859664917e-01,1.417172789573669434e+00,1.188036486400000000e+10
1.952440589666366577e-01,1.402558207511901855e+00,2.836042702800000000e+10
1.914893686771392822e-01,1.442048430442810059e+00,3.451760516900000000e+10
2.115143984556198120e-01,1.347479581832885742e+00,3.309723735700000000e+10
2.127659618854522705e-01,1.388405799865722656e+00,2.202620139700000000e+10
2.265331745147705078e-01,1.343288779258728027e+00,4.978128296200000000e+10
2.065081447362899780e-01,1.357940077781677246e+00,5.272957957100000000e+10
1.902378052473068237e-01,1.426574110984802246e+00,8.759163045000000000e+10
1.677096337080001831e-01,1.463066101074218750e+00,1.112905739400000000e+10
1.827284097671508789e-01,1.456597805023193359e+00,5.230394018800000000e+10
1.802252829074859619e-01,1.443638801574707031e+00,9.419375952800000000e+10
1.877346783876419067e-01,1.424184322357177734e+00,3.516571876800000000e+10
1.989987492561340332e-01,1.397911310195922852e+00,7.931080383400000000e+10
1.939924955368041992e-01,1.388051867485046387e+00,5.317442425600000000e+10
2.215269058942794800e-01,1.344423174858093262e+00,6.656285999700000000e+10
2.040050029754638672e-01,1.412069082260131836e+00,8.449013425100000000e+10
1.827284097671508789e-01,1.449927806854248047e+00,8.617535293800000000e+10
1.964956223964691162e-01,1.387795448303222656e+00,1.973571048000000000e+10
1.964956223964691162e-01,1.396726965904235840e+00,4.427221142500000000e+10
2.165206521749496460e-01,1.374896526336669922e+00,8.058194916800000000e+10
1.564455628395080566e-01,1.460513830184936523e+00,4.730817157300000000e+10
1.952440589666366577e-01,1.418763160705566406e+00,8.463932807300000000e+10
1.939924955368041992e-01,1.371293902397155762e+00,3.497210957900000000e+10
1.927409321069717407e-01,1.398297190666198730e+00,2.097787248800000000e+10
2.127659618854522705e-01,1.359528303146362305e+00,6.677840311400000000e+10
1.827284097671508789e-01,1.414794921875000000e+00,3.360928703400000000e+10
1.864831000566482544e-01,1.417544722557067871e+00,3.986508706800000000e+10
1.827284097671508789e-01,1.423231124877929688e+00,3.480400200900000000e+10
1.902378052473068237e-01,1.389729380607604980e+00,7.193116037000000000e+10
1.989987492561340332e-01,1.398907184600830078e+00,1.117100124300000000e+10
2.140175253152847290e-01,1.353675603866577148e+00,2.063894715200000000e+10
2.115143984556198120e-01,1.388632059097290039e+00,3.630629509900000000e+10
2.002503126859664917e-01,1.415421843528747559e+00,7.420261651600000000e+10
1.914893686771392822e-01,1.416050791740417480e+00,3.301564396400000000e+10
2.015018761157989502e-01,1.353841781616210938e+00,8.999609110000000000e+08
1.889862418174743652e-01,1.398489236831665039e+00,8.418182066600000000e+10
2.152690887451171875e-01,1.353016257286071777e+00,9.607195685200000000e+10
2.077597081661224365e-01,1.386743068695068359e+00,9.536933470800000000e+10
2.240300476551055908e-01,1.386448621749877930e+00,4.197482897100000000e+10
1.739674657583236694e-01,1.441642642021179199e+00,9.733916176700000000e+10
1.714643388986587524e-01,1.411791682243347168e+00,2.032725322800000000e+10
1.927409321069717407e-01,1.396143436431884766e+00,4.016812572700000000e+10
2.202753424644470215e-01,1.347030878067016602e+00,4.497182829000000000e+10
2.215269058942794800e-01,1.382215738296508789e+00,1.554044478100000000e+10
2.290363013744354248e-01,1.355069041252136230e+00,3.737462348200000000e+10
2.115143984556198120e-01,1.403883695602416992e+00,9.766778382000000000e+09
2.065081447362899780e-01,1.381784796714782715e+00,2.739432885000000000e+10
2.065081447362899780e-01,1.361963272094726562e+00,1.221847610800000000e+10
1.977471858263015747e-01,1.384519577026367188e+00,7.134242315100000000e+10
2.027534395456314087e-01,1.400808691978454590e+00,8.001152602400000000e+10
1.727159023284912109e-01,1.434883832931518555e+00,7.597982402500000000e+10
2.127659618854522705e-01,1.347184896469116211e+00,4.335105786200000000e+10
2.115143984556198120e-01,1.342231512069702148e+00,4.063882524000000000e+09
1.864831000566482544e-01,1.386175036430358887e+00,3.217717807000000000e+10
1.977471858263015747e-01,1.420309543609619141e+00,5.602674026900000000e+10
2.127659618854522705e-01,1.355533123016357422e+00,1.610504660000000000e+09
1.964956223964691162e-01,1.358416080474853516e+00,1.408901222900000000e+10
1.989987492561340332e-01,1.353499889373779297e+00,4.309870674000000000e+10
1.927409321069717407e-01,1.420294523239135742e+00,3.099257525500000000e+10
1.639549434185028076e-01,1.608092308044433594e+00,5.042073453500000000e+10
2.115143984556198120e-01,1.406692385673522949e+00,4.438752776900000000e+10
2.077597081661224365e-01,1.363505721092224121e+00,9.369672710900000000e+10
2.177722156047821045e-01,1.386245727539062500e+00,8.770463682200000000e+10
2.077597081661224365e-01,1.345752120018005371e+00,3.527513888600000000e+10
1.814768463373184204e-01,1.353681564331054688e+00,5.238171881000000000e+09
2.277847379446029663e-01,1.354129076004028320e+00,5.557631317200000000e+10
1.652065068483352661e-01,1.416748762130737305e+00,4.386968404000000000e+10
1.864831000566482544e-01,1.405932903289794922e+00,1.653375858000000000e+10
2.065081447362899780e-01,1.401292324066162109e+00,3.351370850000000000e+09
2.177722156047821045e-01,1.407962322235107422e+00,2.481841477400000000e+10
1.839799731969833374e-01,1.406621932983398438e+00,3.086552532600000000e+10
1.639549434185028076e-01,1.480919599533081055e+00,9.416510046400000000e+10
2.015018761157989502e-01,1.418017864227294922e+00,8.352959683500000000e+10
2.052565813064575195e-01,1.348435640335083008e+00,9.457905695300000000e+10
2.127659618854522705e-01,1.345486164093017578e+00,4.290413111900000000e+10
1.939924955368041992e-01,1.399314641952514648e+00,8.130832566100000000e+10
1.814768463373184204e-01,1.437981486320495605e+00,7.729243191500000000e+10
2.052565813064575195e-01,1.374469757080078125e+00,9.496133248000000000e+09
1.927409321069717407e-01,1.409057974815368652e+00,5.497651586000000000e+09
1.889862418174743652e-01,1.406040549278259277e+00,1.072824210300000000e+10
2.090112715959548950e-01,1.342381715774536133e+00,6.788620052400000000e+10
2.152690887451171875e-01,1.366704702377319336e+00,4.329527428300000000e+10
1.902378052473068237e-01,1.420841217041015625e+00,2.700610796800000000e+10
1.814768463373184204e-01,1.417244672775268555e+00,5.125304556000000000e+09
2.027534395456314087e-01,1.350657343864440918e+00,4.663376408200000000e+10
2.027534395456314087e-01,1.395952582359313965e+00,9.145267326400000000e+10
1.864831000566482544e-01,1.443535566329956055e+00,2.617768513200000000e+10
2.002503126859664917e-01,1.399515509605407715e+00,9.123836997700000000e+10
2.052565813064575195e-01,1.404142260551452637e+00,6.785161128300000000e+10
2.165206521749496460e-01,1.361259818077087402e+00,6.126329730700000000e+10
2.090112715959548950e-01,1.430951952934265137e+00,7.648285121600000000e+10
2.190237790346145630e-01,1.371443271636962891e+00,8.908673523000000000e+10
1.677096337080001831e-01,1.430380225181579590e+00,1.396682607200000000e+10
1.852315366268157959e-01,1.393745422363281250e+00,9.474869084600000000e+10
2.052565813064575195e-01,1.391114115715026855e+00,1.880522808000000000e+10
2.090112715959548950e-01,1.398702025413513184e+00,4.893280021400000000e+10
2.115143984556198120e-01,1.388422369956970215e+00,8.623909115700000000e+10
1.927409321069717407e-01,1.388520479202270508e+00,7.253949102600000000e+10
1.614518165588378906e-01,1.456905722618103027e+00,8.486348839900000000e+10
2.202753424644470215e-01,1.368370890617370605e+00,9.826280586700000000e+10
2.002503126859664917e-01,1.424710035324096680e+00,1.690879988800000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_250_.csv <==
1.889862418174743652e-01,1.470299720764160156e+00,5.819420566200000000e+10
2.327909916639328003e-01,1.353532791137695312e+00,9.182935039800000000e+10
1.664580702781677246e-01,1.461661815643310547e+00,7.948233914500000000e+10
1.889862418174743652e-01,1.442236900329589844e+00,6.183083621300000000e+10
1.839799731969833374e-01,1.491183996200561523e+00,1.258457130000000000e+09
2.077597081661224365e-01,1.399527072906494141e+00,9.032654769100000000e+10
1.827284097671508789e-01,1.455475568771362305e+00,4.743045500000000000e+07
1.977471858263015747e-01,1.436371684074401855e+00,5.513970623300000000e+10
2.077597081661224365e-01,1.412937641143798828e+00,1.832474605000000000e+10
1.664580702781677246e-01,1.540149092674255371e+00,8.348862271400000000e+10
2.115143984556198120e-01,1.405730962753295898e+00,1.729759165200000000e+10
2.077597081661224365e-01,1.385408401489257812e+00,3.794456715000000000e+09
2.090112715959548950e-01,1.403540849685668945e+00,6.823292865500000000e+10
2.190237790346145630e-01,1.406536340713500977e+00,3.387459197000000000e+09
2.165206521749496460e-01,1.417779326438903809e+00,5.704705447100000000e+10
1.764705926179885864e-01,1.495144605636596680e+00,8.059562125000000000e+10
1.802252829074859619e-01,1.460884809494018555e+00,7.362918878300000000e+10
2.127659618854522705e-01,1.396012187004089355e+00,3.523804338100000000e+10
2.227784842252731323e-01,1.403307914733886719e+00,1.779923380900000000e+10
1.877346783876419067e-01,1.419731855392456055e+00,1.313216399600000000e+10
2.027534395456314087e-01,1.373896837234497070e+00,6.269707886600000000e+10
2.252816110849380493e-01,1.387246489524841309e+00,3.621422250000000000e+08
2.040050029754638672e-01,1.453754425048828125e+00,2.704553671700000000e+10
2.090112715959548950e-01,1.411579489707946777e+00,7.018886209900000000e+10
2.102628350257873535e-01,1.394191741943359375e+00,6.455190901100000000e+10
2.165206521749496460e-01,1.397260189056396484e+00,3.517615708600000000e+10
2.115143984556198120e-01,1.383600950241088867e+00,6.565024833800000000e+10
2.115143984556198120e-01,1.398068308830261230e+00,3.954016127000000000e+09
1.839799731969833374e-01,1.507448554039001465e+00,8.936276999900000000e+10
2.340425550937652588e-01,1.341186404228210449e+00,8.561436043500000000e+10
1.977471858263015747e-01,1.480060100555419922e+00,1.526906447700000000e+10
2.002503126859664917e-01,1.436992645263671875e+00,4.865030306600000000e+10
2.265331745147705078e-01,1.357563257217407227e+00,8.697051858200000000e+10
6.382978707551956177e-02,1.611521482467651367e+00,1.841992095300000000e+10
2.002503126859664917e-01,1.418072700500488281e+00,4.571763210300000000e+10
2.340425550937652588e-01,1.394831418991088867e+00,2.480845611100000000e+10
1.902378052473068237e-01,1.489433765411376953e+00,9.587914100000000000e+07
2.403003871440887451e-01,1.333273530006408691e+00,7.149388067400000000e+10
2.127659618854522705e-01,1.404768824577331543e+00,2.104327106000000000e+10
2.015018761157989502e-01,1.425577044486999512e+00,8.289596570000000000e+08
2.040050029754638672e-01,1.441643714904785156e+00,8.991735805700000000e+10
2.440550774335861206e-01,1.338640213012695312e+00,5.057703489300000000e+10
2.377972453832626343e-01,1.339453458786010742e+00,2.090986108400000000e+10
1.927409321069717407e-01,1.441567659378051758e+00,8.441515380100000000e+10
1.989987492561340332e-01,1.396545171737670898e+00,5.546715338400000000e+10
1.977471858263015747e-01,1.459389925003051758e+00,9.346845507900000000e+10
2.077597081661224365e-01,1.390405178070068359e+00,8.061734474400000000e+10
1.814768463373184204e-01,1.429929018020629883e+00,4.292692217300000000e+10
2.027534395456314087e-01,1.391733050346374512e+00,1.052394988700000000e+10
2.290363013744354248e-01,1.361324548721313477e+00,9.951028044000000000e+09
1.939924955368041992e-01,1.446633338928222656e+00,3.014602254100000000e+10
2.090112715959548950e-01,1.374410033226013184e+00,4.507979571600000000e+10
1.914893686771392822e-01,1.472801923751831055e+00,6.120347374600000000e+10
2.152690887451171875e-01,1.398688316345214844e+00,4.512492571400000000e+10
1.764705926179885864e-01,1.457946538925170898e+00,8.745569330300000000e+10
2.515644729137420654e-01,1.336978197097778320e+00,3.323484088600000000e+10
2.190237790346145630e-01,1.388684272766113281e+00,6.247627145100000000e+10
2.002503126859664917e-01,1.410474061965942383e+00,5.482807594500000000e+10
1.877346783876419067e-01,1.438516139984130859e+00,2.728529128900000000e+10
2.015018761157989502e-01,1.380590677261352539e+00,5.263279412000000000e+10
2.390488088130950928e-01,1.331656932830810547e+00,9.016318463700000000e+10
1.614518165588378906e-01,1.528480052947998047e+00,6.047978342900000000e+10
2.190237790346145630e-01,1.388233900070190430e+00,3.027552734400000000e+10
1.964956223964691162e-01,1.425668120384216309e+00,4.263269263600000000e+10
2.403003871440887451e-01,1.367989540100097656e+00,4.607848417700000000e+10
2.165206521749496460e-01,1.398481607437133789e+00,1.111229900600000000e+10
2.490613311529159546e-01,1.336143732070922852e+00,1.993565700100000000e+10
1.739674657583236694e-01,1.457566618919372559e+00,3.835913904000000000e+10
2.115143984556198120e-01,1.393208265304565430e+00,5.761601618000000000e+09
2.478097677230834961e-01,1.347906827926635742e+00,5.787634507100000000e+10
1.839799731969833374e-01,1.461901426315307617e+00,4.082807966700000000e+10
2.403003871440887451e-01,1.392191290855407715e+00,3.942740573400000000e+10
1.914893686771392822e-01,1.450855016708374023e+00,2.625963617000000000e+10
2.252816110849380493e-01,1.350471735000610352e+00,3.277741658700000000e+10
2.302878648042678833e-01,1.346224784851074219e+00,4.147239208900000000e+10
2.077597081661224365e-01,1.407311439514160156e+00,4.118981967900000000e+10
2.027534395456314087e-01,1.428855895996093750e+00,7.971121160000000000e+08
2.403003871440887451e-01,1.361916542053222656e+00,2.273533406400000000e+10
1.739674657583236694e-01,1.407047510147094727e+00,8.433116795100000000e+10
1.539424359798431396e-01,1.460664749145507812e+00,6.747260212000000000e+10
1.952440589666366577e-01,1.447704076766967773e+00,7.352062930100000000e+10
2.290363013744354248e-01,1.377501487731933594e+00,4.625847812600000000e+10
2.390488088130950928e-01,1.346717834472656250e+00,3.495738154400000000e+10
1.914893686771392822e-01,1.469878673553466797e+00,3.344766742200000000e+10
2.515644729137420654e-01,1.339312434196472168e+00,2.532335880000000000e+09
2.265331745147705078e-01,1.374608039855957031e+00,7.579130347600000000e+10
1.789737194776535034e-01,1.458190679550170898e+00,6.342723397900000000e+10
2.052565813064575195e-01,1.408047199249267578e+00,6.675155291600000000e+10
2.352941185235977173e-01,1.356564044952392578e+00,8.233552616000000000e+09
2.127659618854522705e-01,1.427770853042602539e+00,7.876195155700000000e+10
1.839799731969833374e-01,1.443159818649291992e+00,6.166496949000000000e+10
2.340425550937652588e-01,1.339482069015502930e+00,5.788684542800000000e+10
2.302878648042678833e-01,1.371479392051696777e+00,1.386598276000000000e+10
2.077597081661224365e-01,1.433132886886596680e+00,1.650319288500000000e+10
1.689611971378326416e-01,1.461319684982299805e+00,3.456689324500000000e+10
2.227784842252731323e-01,1.358818411827087402e+00,2.960913714000000000e+09
2.252816110849380493e-01,1.343088984489440918e+00,2.182224462100000000e+10
2.265331745147705078e-01,1.380296707153320312e+00,3.042066598100000000e+10
2.052565813064575195e-01,1.439193725585937500e+00,5.146128711500000000e+10
2.277847379446029663e-01,1.353376269340515137e+00,5.994650758500000000e+10
1.977471858263015747e-01,1.409472823143005371e+00,1.117271340300000000e+10
1.864831000566482544e-01,1.403081178665161133e+00,6.676598284400000000e+10
2.340425550937652588e-01,1.366966128349304199e+00,5.763271388200000000e+10
1.727159023284912109e-01,1.564031362533569336e+00,9.504921878800000000e+10
2.190237790346145630e-01,1.375689506530761719e+00,3.678783905700000000e+10
2.027534395456314087e-01,1.418200254440307617e+00,5.377933710000000000e+09
2.340425550937652588e-01,1.344441890716552734e+00,7.581798742800000000e+10
1.977471858263015747e-01,1.446105003356933594e+00,7.536147579500000000e+10
2.152690887451171875e-01,1.418421506881713867e+00,1.768554916500000000e+10
2.403003871440887451e-01,1.353924036026000977e+00,1.342418668400000000e+10
1.702127754688262939e-01,1.471897482872009277e+00,7.444427133300000000e+10
1.977471858263015747e-01,1.401239633560180664e+00,2.177973403100000000e+10
2.190237790346145630e-01,1.442044258117675781e+00,3.764428364400000000e+10
1.977471858263015747e-01,1.395498752593994141e+00,8.737835145000000000e+09
2.440550774335861206e-01,1.351544380187988281e+00,4.469184113500000000e+10
2.302878648042678833e-01,1.341769576072692871e+00,4.674574577300000000e+10
2.390488088130950928e-01,1.342011809349060059e+00,2.066529974000000000e+10
2.478097677230834961e-01,1.343812227249145508e+00,9.812532222500000000e+10
1.814768463373184204e-01,1.420448780059814453e+00,6.640201481300000000e+10
1.639549434185028076e-01,1.483733892440795898e+00,4.567153476700000000e+10
2.140175253152847290e-01,1.356510400772094727e+00,7.768966170000000000e+08
1.664580702781677246e-01,1.467533826828002930e+00,1.663058930700000000e+10
2.102628350257873535e-01,1.347848653793334961e+00,7.096768754800000000e+10
1.627033799886703491e-01,1.478145599365234375e+00,7.570320632700000000e+10
2.465582042932510376e-01,1.339353442192077637e+00,1.272387621300000000e+10
2.052565813064575195e-01,1.388443470001220703e+00,4.042084127800000000e+10
1.952440589666366577e-01,1.446534037590026855e+00,8.302628928100000000e+10
2.215269058942794800e-01,1.365241050720214844e+00,9.149324310300000000e+10
2.040050029754638672e-01,1.419551134109497070e+00,1.307996564000000000e+09
1.914893686771392822e-01,1.410799503326416016e+00,7.344175713000000000e+10
2.227784842252731323e-01,1.352286577224731445e+00,6.962586885900000000e+10
2.290363013744354248e-01,1.361759066581726074e+00,5.931530472400000000e+10
2.052565813064575195e-01,1.399768352508544922e+00,9.905777051800000000e+10
2.365456819534301758e-01,1.349102258682250977e+00,4.017554361600000000e+10
1.501877307891845703e-01,1.446713209152221680e+00,5.586952309100000000e+10
2.390488088130950928e-01,1.344027280807495117e+00,3.499836226400000000e+10
1.752190291881561279e-01,1.451516151428222656e+00,8.255879406500000000e+10
2.027534395456314087e-01,1.432567477226257324e+00,4.477219642700000000e+10
2.290363013744354248e-01,1.371937155723571777e+00,2.548846246100000000e+10
2.403003871440887451e-01,1.340442538261413574e+00,3.725192694700000000e+10
1.777221560478210449e-01,1.520352840423583984e+00,1.437857940800000000e+10
2.265331745147705078e-01,1.392658233642578125e+00,9.488615924500000000e+10
2.227784842252731323e-01,1.344083070755004883e+00,7.527175557500000000e+10
1.827284097671508789e-01,1.447302699089050293e+00,1.954807293600000000e+10
2.027534395456314087e-01,1.396828174591064453e+00,9.612993874200000000e+10
1.977471858263015747e-01,1.392499685287475586e+00,3.714549334900000000e+10
2.127659618854522705e-01,1.383973002433776855e+00,7.362751199000000000e+10
2.327909916639328003e-01,1.345831394195556641e+00,4.015936818500000000e+10
2.515644729137420654e-01,1.343253850936889648e+00,3.263143870000000000e+08
1.914893686771392822e-01,1.433459043502807617e+00,9.385126279000000000e+09
2.277847379446029663e-01,1.392827749252319336e+00,8.613150647900000000e+10
2.177722156047821045e-01,1.374117732048034668e+00,9.645372118000000000e+10
2.202753424644470215e-01,1.337019443511962891e+00,1.102338435400000000e+10
2.027534395456314087e-01,1.420472502708435059e+00,6.828321359900000000e+10
1.664580702781677246e-01,1.453758239746093750e+00,9.031764218200000000e+10
1.839799731969833374e-01,1.471166491508483887e+00,8.498636078300000000e+10
2.090112715959548950e-01,1.407061576843261719e+00,4.937594477000000000e+09
1.914893686771392822e-01,1.557665824890136719e+00,8.485203375000000000e+10
2.202753424644470215e-01,1.381862401962280273e+00,4.304047278800000000e+10
1.852315366268157959e-01,1.448149442672729492e+00,6.222062311700000000e+10
2.428035140037536621e-01,1.345997571945190430e+00,9.272785559300000000e+10
1.877346783876419067e-01,1.439960002899169922e+00,9.167740857800000000e+10
2.015018761157989502e-01,1.409194231033325195e+00,2.566739452000000000e+09
2.002503126859664917e-01,1.418463587760925293e+00,7.354101802400000000e+10
2.115143984556198120e-01,1.386985063552856445e+00,2.040155746000000000e+10
2.352941185235977173e-01,1.342022299766540527e+00,2.634540473100000000e+10
1.702127754688262939e-01,1.456200122833251953e+00,8.523004914100000000e+10
1.902378052473068237e-01,1.418048143386840820e+00,2.648334583400000000e+10
2.152690887451171875e-01,1.403181552886962891e+00,9.009933817000000000e+09
2.202753424644470215e-01,1.386742949485778809e+00,2.070044945200000000e+10
2.252816110849380493e-01,1.351275682449340820e+00,7.444121114700000000e+10
2.002503126859664917e-01,1.412578582763671875e+00,6.660703261400000000e+10
1.852315366268157959e-01,1.461862444877624512e+00,8.983181694300000000e+10
1.739674657583236694e-01,1.459885358810424805e+00,3.130471859100000000e+10
2.240300476551055908e-01,1.383004069328308105e+00,3.069845902800000000e+10
2.127659618854522705e-01,1.388399600982666016e+00,7.636679526200000000e+10
1.977471858263015747e-01,1.409825563430786133e+00,9.694922277000000000e+10
2.352941185235977173e-01,1.382348299026489258e+00,3.422508392000000000e+09
2.177722156047821045e-01,1.395335674285888672e+00,6.694183421300000000e+10
2.327909916639328003e-01,1.360097646713256836e+00,2.267782645300000000e+10
1.752190291881561279e-01,1.586031436920166016e+00,6.177342483700000000e+10
2.077597081661224365e-01,1.426949024200439453e+00,4.290570189500000000e+10
1.939924955368041992e-01,1.433138728141784668e+00,3.304301314200000000e+10
1.939924955368041992e-01,1.435648202896118164e+00,9.721701311000000000e+09
2.277847379446029663e-01,1.390724658966064453e+00,5.496480931100000000e+10
1.939924955368041992e-01,1.415755748748779297e+00,3.182768975200000000e+10
2.252816110849380493e-01,1.344895839691162109e+00,1.372661486300000000e+10
1.714643388986587524e-01,1.490960359573364258e+00,9.618450635000000000e+10
1.839799731969833374e-01,1.394539117813110352e+00,4.069388563600000000e+10
2.002503126859664917e-01,1.414475679397583008e+00,7.284924548500000000e+10
2.090112715959548950e-01,1.385092496871948242e+00,7.095109840500000000e+10
1.827284097671508789e-01,1.425391674041748047e+00,1.584399673700000000e+10
1.989987492561340332e-01,1.443278193473815918e+00,7.049278375000000000e+09
1.727159023284912109e-01,1.456620931625366211e+00,1.157301511200000000e+10
2.115143984556198120e-01,1.393699407577514648e+00,9.896976939000000000e+10
2.240300476551055908e-01,1.338148832321166992e+00,8.824100093300000000e+10
1.714643388986587524e-01,1.459234476089477539e+00,5.095562797000000000e+09
2.115143984556198120e-01,1.398398756980895996e+00,7.368518619800000000e+10
2.327909916639328003e-01,1.342008352279663086e+00,1.616005184700000000e+10
2.440550774335861206e-01,1.355598449707031250e+00,8.830226045000000000e+10
2.152690887451171875e-01,1.385915517807006836e+00,8.563310400100000000e+10
1.702127754688262939e-01,1.514897704124450684e+00,3.394448463000000000e+09
2.352941185235977173e-01,1.348111152648925781e+00,6.935474111500000000e+10
1.964956223964691162e-01,1.455282926559448242e+00,1.302742202100000000e+10
2.340425550937652588e-01,1.345952987670898438e+00,9.372316890600000000e+10
1.914893686771392822e-01,1.441569685935974121e+00,4.778447904700000000e+10
1.652065068483352661e-01,1.451714515686035156e+00,9.680375835100000000e+10
2.340425550937652588e-01,1.375684738159179688e+00,1.773557580500000000e+10
2.377972453832626343e-01,1.355753779411315918e+00,4.624085446500000000e+10
2.040050029754638672e-01,1.431073904037475586e+00,3.467370783800000000e+10
2.177722156047821045e-01,1.394583702087402344e+00,5.091978210400000000e+10
2.290363013744354248e-01,1.351117372512817383e+00,6.594177805600000000e+10
2.002503126859664917e-01,1.404847145080566406e+00,6.563936235000000000e+09
2.327909916639328003e-01,1.402502417564392090e+00,7.330952014200000000e+10
2.215269058942794800e-01,1.357921600341796875e+00,1.299878503100000000e+10
1.789737194776535034e-01,1.438297510147094727e+00,8.790908405700000000e+10
1.877346783876419067e-01,1.432734966278076172e+00,6.978827748000000000e+10
1.864831000566482544e-01,1.537313342094421387e+00,6.775995079000000000e+09
2.340425550937652588e-01,1.352396488189697266e+00,9.528648795700000000e+10
2.115143984556198120e-01,1.405572295188903809e+00,1.996246132000000000e+10
2.277847379446029663e-01,1.357701778411865234e+00,3.095927744000000000e+10
1.827284097671508789e-01,1.456753134727478027e+00,4.314081958400000000e+10
1.952440589666366577e-01,1.444508790969848633e+00,6.329136145300000000e+10
1.914893686771392822e-01,1.481297016143798828e+00,1.227782822900000000e+10
1.902378052473068237e-01,1.435148596763610840e+00,7.234640738700000000e+10
2.015018761157989502e-01,1.356972217559814453e+00,4.704576024800000000e+10
2.290363013744354248e-01,1.348733425140380859e+00,9.864203025400000000e+10
2.177722156047821045e-01,1.382708072662353516e+00,2.810381886600000000e+10
2.190237790346145630e-01,1.386785387992858887e+00,5.732598444500000000e+10
2.052565813064575195e-01,1.383620142936706543e+00,3.242676723400000000e+10
1.927409321069717407e-01,1.433875322341918945e+00,2.660901814600000000e+10
1.902378052473068237e-01,1.426820755004882812e+00,9.617150563200000000e+10
2.403003871440887451e-01,1.336438536643981934e+00,1.595138525000000000e+09
1.914893686771392822e-01,1.428867578506469727e+00,6.298786045800000000e+10
2.252816110849380493e-01,1.347465872764587402e+00,7.649989229600000000e+10
2.265331745147705078e-01,1.385197401046752930e+00,9.187150297000000000e+09
2.002503126859664917e-01,1.435815095901489258e+00,1.111717058600000000e+10
2.327909916639328003e-01,1.353942275047302246e+00,9.483839264200000000e+10
1.864831000566482544e-01,1.562677383422851562e+00,8.420090328300000000e+10
2.302878648042678833e-01,1.329652309417724609e+00,3.190685319200000000e+10
2.515644729137420654e-01,1.347417712211608887e+00,4.329127758800000000e+10
1.752190291881561279e-01,1.442431449890136719e+00,5.510854226500000000e+10
2.140175253152847290e-01,1.401833534240722656e+00,5.870081184000000000e+09
2.302878648042678833e-01,1.344043254852294922e+00,6.943512893800000000e+10
2.252816110849380493e-01,1.342062950134277344e+00,5.593155360900000000e+10
2.002503126859664917e-01,1.435521841049194336e+00,2.715407781900000000e+10
2.027534395456314087e-01,1.406243085861206055e+00,7.757729298500000000e+10
2.027534395456314087e-01,1.413326025009155273e+00,3.541353664200000000e+10
2.365456819534301758e-01,1.348252177238464355e+00,9.978443139400000000e+10
1.852315366268157959e-01,1.449773669242858887e+00,5.550196917300000000e+10
1.952440589666366577e-01,1.395457148551940918e+00,7.134150543500000000e+10
2.215269058942794800e-01,1.378072738647460938e+00,4.499490922500000000e+10
1.964956223964691162e-01,1.436953783035278320e+00,3.480586505100000000e+10
2.090112715959548950e-01,1.388387680053710938e+00,1.479185967900000000e+10
2.252816110849380493e-01,1.343427896499633789e+00,8.091956952700000000e+10
1.702127754688262939e-01,1.449853777885437012e+00,7.254022895300000000e+10
1.627033799886703491e-01,1.455795049667358398e+00,9.172202501400000000e+10
1.864831000566482544e-01,1.479246497154235840e+00,6.491775672100000000e+10
1.914893686771392822e-01,1.395668268203735352e+00,4.858008261200000000e+10
2.065081447362899780e-01,1.390212416648864746e+00,9.734943690600000000e+10
2.152690887451171875e-01,1.391211986541748047e+00,4.936341922900000000e+10
1.977471858263015747e-01,1.465524673461914062e+00,5.268915639400000000e+10
2.140175253152847290e-01,1.378358364105224609e+00,1.253052797300000000e+10
2.015018761157989502e-01,1.425532102584838867e+00,2.714203585800000000e+10
2.302878648042678833e-01,1.361637473106384277e+00,4.864661442000000000e+10
1.902378052473068237e-01,1.498142242431640625e+00,6.664221700700000000e+10
2.052565813064575195e-01,1.397146463394165039e+00,5.470758849900000000e+10
1.877346783876419067e-01,1.492873072624206543e+00,3.308236048400000000e+10
2.127659618854522705e-01,1.386964678764343262e+00,1.745134760900000000e+10
2.115143984556198120e-01,1.384820818901062012e+00,9.378209708300000000e+10
2.340425550937652588e-01,1.367627024650573730e+00,6.148541046500000000e+10
1.939924955368041992e-01,1.425684452056884766e+00,4.469927603000000000e+09
2.077597081661224365e-01,1.423920512199401855e+00,6.731930039300000000e+10
1.814768463373184204e-01,1.555938243865966797e+00,2.146480257400000000e+10
2.352941185235977173e-01,1.344004034996032715e+00,6.592833098900000000e+10
2.315394282341003418e-01,1.384214758872985840e+00,1.727828023300000000e+10
2.052565813064575195e-01,1.400173425674438477e+00,3.833738018900000000e+10
2.415519505739212036e-01,1.352554321289062500e+00,4.864583283000000000e+10
2.327909916639328003e-01,1.377834677696228027e+00,6.547419129300000000e+10
1.989987492561340332e-01,1.425286293029785156e+00,3.445369363000000000e+10
1.877346783876419067e-01,1.440086126327514648e+00,1.476172296200000000e+10
2.390488088130950928e-01,1.348489642143249512e+00,8.808619811000000000e+10
2.377972453832626343e-01,1.328051805496215820e+00,1.883982976200000000e+10
1.814768463373184204e-01,1.428960323333740234e+00,5.997345891700000000e+10
1.802252829074859619e-01,1.468260526657104492e+00,9.060627607300000000e+10
1.802252829074859619e-01,1.448901057243347168e+00,1.390669211100000000e+10
1.964956223964691162e-01,1.387741565704345703e+00,7.451300884800000000e+10
2.377972453832626343e-01,1.354153156280517578e+00,3.981174627100000000e+10
1.627033799886703491e-01,1.623790144920349121e+00,2.447092029300000000e+10
1.764705926179885864e-01,1.458567500114440918e+00,1.194444450000000000e+08
2.202753424644470215e-01,1.406553030014038086e+00,1.406137372600000000e+10
2.115143984556198120e-01,1.451151609420776367e+00,9.047044650700000000e+10
2.302878648042678833e-01,1.350238680839538574e+00,7.122690852500000000e+10
2.227784842252731323e-01,1.334172010421752930e+00,8.410953805400000000e+10
2.015018761157989502e-01,1.408037900924682617e+00,4.594891219400000000e+10
1.689611971378326416e-01,1.452822446823120117e+00,1.154224186000000000e+09
2.315394282341003418e-01,1.343959808349609375e+00,6.341915475700000000e+10
2.152690887451171875e-01,1.406313776969909668e+00,2.888127202800000000e+10
1.714643388986587524e-01,1.463592052459716797e+00,3.027945391800000000e+10
2.252816110849380493e-01,1.387280225753784180e+00,3.407846359900000000e+10
1.814768463373184204e-01,1.408869028091430664e+00,9.024690603800000000e+10
2.615769803524017334e-01,1.340476274490356445e+00,7.828017146000000000e+09
2.277847379446029663e-01,1.342758059501647949e+00,2.548567981300000000e+10
2.140175253152847290e-01,1.399625539779663086e+00,7.712787748900000000e+10
1.827284097671508789e-01,1.409500837326049805e+00,1.480595732300000000e+10
2.015018761157989502e-01,1.435474634170532227e+00,7.253117023000000000e+09
2.377972453832626343e-01,1.334971189498901367e+00,2.311624797000000000e+10
2.002503126859664917e-01,1.407866358757019043e+00,2.192678786100000000e+10
2.490613311529159546e-01,1.351236343383789062e+00,9.977515362800000000e+10
2.165206521749496460e-01,1.390404701232910156e+00,2.674183292100000000e+10
2.315394282341003418e-01,1.338922858238220215e+00,8.494070467400000000e+10
2.027534395456314087e-01,1.445960521697998047e+00,1.819713158000000000e+10
2.240300476551055908e-01,1.407688021659851074e+00,7.781713533800000000e+10
2.065081447362899780e-01,1.416431188583374023e+00,3.370698564500000000e+10
2.215269058942794800e-01,1.385449409484863281e+00,7.967178097800000000e+10
2.227784842252731323e-01,1.337053179740905762e+00,7.558508236100000000e+10
1.539424359798431396e-01,1.479859113693237305e+00,6.772864427500000000e+10
1.589486896991729736e-01,1.456757307052612305e+00,5.366700916700000000e+10
2.290363013744354248e-01,1.326707124710083008e+00,1.268483897800000000e+10
2.015018761157989502e-01,1.412205219268798828e+00,9.253365847100000000e+10
1.789737194776535034e-01,1.562751531600952148e+00,1.506534424000000000e+10
2.352941185235977173e-01,1.331828117370605469e+00,4.635607366300000000e+10
2.227784842252731323e-01,1.381457090377807617e+00,1.067012144500000000e+10
2.302878648042678833e-01,1.390899896621704102e+00,1.299045636000000000e+10
1.514393091201782227e-01,1.552978396415710449e+00,9.160359764700000000e+10
2.352941185235977173e-01,1.346079230308532715e+00,4.698807577800000000e+10
1.802252829074859619e-01,1.500129699707031250e+00,9.839023779600000000e+10
1.827284097671508789e-01,1.538975000381469727e+00,9.334309402400000000e+10
1.964956223964691162e-01,1.440534472465515137e+00,3.160465490000000000e+08
2.052565813064575195e-01,1.382769823074340820e+00,2.665300754000000000e+10
1.902378052473068237e-01,1.437458395957946777e+00,5.003838521500000000e+10
1.652065068483352661e-01,1.466397762298583984e+00,6.878200940000000000e+09
1.789737194776535034e-01,1.440534353256225586e+00,5.404097171300000000e+10
1.727159023284912109e-01,1.445409178733825684e+00,3.700634491100000000e+10
1.714643388986587524e-01,1.476708769798278809e+00,5.400014364700000000e+10
2.015018761157989502e-01,1.416744947433471680e+00,4.717094096700000000e+10
2.490613311529159546e-01,1.332915663719177246e+00,1.201120706000000000e+10
2.127659618854522705e-01,1.428523778915405273e+00,6.571165144500000000e+10
2.090112715959548950e-01,1.393506050109863281e+00,7.627090580400000000e+10
2.177722156047821045e-01,1.379645228385925293e+00,2.192480149000000000e+10
2.002503126859664917e-01,1.438589096069335938e+00,3.824481472700000000e+10
2.165206521749496460e-01,1.417405843734741211e+00,2.547787249900000000e+10
1.752190291881561279e-01,1.449058294296264648e+00,1.246893933100000000e+10
2.152690887451171875e-01,1.345230579376220703e+00,7.960544940100000000e+10
2.102628350257873535e-01,1.389476060867309570e+00,6.417400082500000000e+10
2.277847379446029663e-01,1.350798130035400391e+00,3.925046817800000000e+10
1.852315366268157959e-01,1.424956560134887695e+00,2.311642169700000000e+10
2.027534395456314087e-01,1.452689886093139648e+00,3.111108615200000000e+10
1.989987492561340332e-01,1.427060842514038086e+00,3.346507280900000000e+10
2.277847379446029663e-01,1.343062639236450195e+00,5.018184501100000000e+10
2.465582042932510376e-01,1.333273291587829590e+00,4.203980678900000000e+10
2.202753424644470215e-01,1.375104665756225586e+00,7.933113170000000000e+10
2.453066408634185791e-01,1.342687845230102539e+00,6.011469403200000000e+10
2.315394282341003418e-01,1.337852239608764648e+00,1.741550229300000000e+10
2.152690887451171875e-01,1.373021364212036133e+00,2.208453209900000000e+10
1.989987492561340332e-01,1.388178825378417969e+00,2.578880422100000000e+10
1.864831000566482544e-01,1.441648364067077637e+00,8.508790225000000000e+09
1.827284097671508789e-01,1.508825540542602539e+00,4.911961302500000000e+10
2.340425550937652588e-01,1.359588980674743652e+00,3.399738780000000000e+08
2.252816110849380493e-01,1.354984164237976074e+00,7.805582579600000000e+10
2.190237790346145630e-01,1.381411075592041016e+00,5.764596885300000000e+10
2.315394282341003418e-01,1.358045935630798340e+00,1.146531229400000000e+10
2.302878648042678833e-01,1.344817399978637695e+00,8.952790617700000000e+10
2.102628350257873535e-01,1.418416380882263184e+00,4.779528950000000000e+09
1.752190291881561279e-01,1.444691061973571777e+00,8.159503338900000000e+10
1.839799731969833374e-01,1.450291633605957031e+00,6.147318805300000000e+10
1.764705926179885864e-01,1.654145598411560059e+00,5.829364769100000000e+10
2.177722156047821045e-01,1.406754016876220703e+00,9.070058080100000000e+10
1.714643388986587524e-01,1.460156798362731934e+00,7.296058136700000000e+10
2.327909916639328003e-01,1.385057806968688965e+00,2.864561706000000000e+09
2.315394282341003418e-01,1.330884814262390137e+00,7.314976718500000000e+10
2.215269058942794800e-01,1.388479471206665039e+00,2.376351434700000000e+10
2.227784842252731323e-01,1.349117040634155273e+00,7.316261337300000000e+10
2.503128945827484131e-01,1.335710883140563965e+00,2.861792804400000000e+10
1.939924955368041992e-01,1.412111163139343262e+00,7.151646836700000000e+10
2.102628350257873535e-01,1.388527154922485352e+00,6.847859558400000000e+10
2.352941185235977173e-01,1.386751174926757812e+00,2.239438361600000000e+10
2.415519505739212036e-01,1.346831083297729492e+00,3.124906796500000000e+10
2.102628350257873535e-01,1.397748351097106934e+00,2.882367753100000000e+10
2.415519505739212036e-01,1.357849597930908203e+00,1.723586434200000000e+10
1.802252829074859619e-01,1.440552473068237305e+00,4.613111210200000000e+10
1.977471858263015747e-01,1.417983531951904297e+00,9.428162721400000000e+10
2.102628350257873535e-01,1.409814238548278809e+00,8.441991573700000000e+10
1.952440589666366577e-01,1.470122098922729492e+00,7.245385487200000000e+10
2.127659618854522705e-01,1.405855536460876465e+00,3.443618305800000000e+10
2.052565813064575195e-01,1.432247877120971680e+00,3.668314710600000000e+10
1.689611971378326416e-01,1.457638144493103027e+00,4.827889769000000000e+09
2.190237790346145630e-01,1.381419658660888672e+00,3.577326651100000000e+10
1.964956223964691162e-01,1.427730083465576172e+00,9.962368489500000000e+10
1.739674657583236694e-01,1.460393428802490234e+00,2.463131888700000000e+10
2.165206521749496460e-01,1.405149698257446289e+00,8.155137738000000000e+10
1.889862418174743652e-01,1.451407432556152344e+00,9.690187581200000000e+10
2.503128945827484131e-01,1.385740160942077637e+00,5.911244385500000000e+10
2.002503126859664917e-01,1.416698694229125977e+00,7.266739611200000000e+10
2.077597081661224365e-01,1.391251921653747559e+00,1.322962874200000000e+10
1.977471858263015747e-01,1.429383277893066406e+00,8.450404957700000000e+10
2.052565813064575195e-01,1.383618235588073730e+00,3.284142921000000000e+09
2.315394282341003418e-01,1.331104755401611328e+00,3.923615306000000000e+09
1.852315366268157959e-01,1.462798595428466797e+00,5.735798400300000000e+10
2.152690887451171875e-01,1.440599441528320312e+00,6.440251721500000000e+10
2.340425550937652588e-01,1.346994757652282715e+00,9.691201268400000000e+10
1.777221560478210449e-01,1.461584329605102539e+00,6.476822376000000000e+10
1.914893686771392822e-01,1.450293421745300293e+00,6.817190014800000000e+10
2.240300476551055908e-01,1.346794009208679199e+00,3.032498949400000000e+10
1.814768463373184204e-01,1.464459776878356934e+00,4.957403819100000000e+10
1.877346783876419067e-01,1.441594362258911133e+00,5.743182402500000000e+10
1.602002531290054321e-01,1.465441226959228516e+00,3.563941925200000000e+10
2.315394282341003418e-01,1.349609255790710449e+00,3.501277848400000000e+10
2.090112715959548950e-01,1.420349001884460449e+00,8.915142663400000000e+10
2.052565813064575195e-01,1.412961959838867188e+00,3.260366142700000000e+10
2.040050029754638672e-01,1.437990546226501465e+00,2.194252179400000000e+10
1.952440589666366577e-01,1.418169260025024414e+00,9.204586575100000000e+10
1.702127754688262939e-01,1.456151366233825684e+00,1.773979517900000000e+10
1.914893686771392822e-01,1.462700247764587402e+00,5.493235867800000000e+10
2.327909916639328003e-01,1.350667953491210938e+00,2.619726777700000000e+10
2.390488088130950928e-01,1.357816219329833984e+00,3.072111601500000000e+10
2.065081447362899780e-01,1.397957086563110352e+00,8.249297865100000000e+10
1.989987492561340332e-01,1.430141687393188477e+00,6.932918860900000000e+10
2.115143984556198120e-01,1.426200866699218750e+00,9.054719370600000000e+10
1.964956223964691162e-01,1.435608625411987305e+00,2.213467543100000000e+10
2.177722156047821045e-01,1.398526430130004883e+00,3.064512388100000000e+10
2.152690887451171875e-01,1.401851177215576172e+00,6.027932621300000000e+10
2.202753424644470215e-01,1.404463648796081543e+00,9.553740590700000000e+10
2.340425550937652588e-01,1.338469505310058594e+00,9.971592772000000000e+09
2.277847379446029663e-01,1.338240981101989746e+00,7.499878595900000000e+10
2.428035140037536621e-01,1.330844759941101074e+00,4.649911997200000000e+10
2.140175253152847290e-01,1.391291379928588867e+00,6.515387441700000000e+10
2.227784842252731323e-01,1.417810797691345215e+00,2.238465517200000000e+10
2.152690887451171875e-01,1.395428538322448730e+00,3.521971902900000000e+10
2.102628350257873535e-01,1.397391676902770996e+00,9.962373175200000000e+10
1.814768463373184204e-01,1.509880781173706055e+00,3.830247866200000000e+10
2.015018761157989502e-01,1.439407110214233398e+00,7.135252527500000000e+10
2.277847379446029663e-01,1.363631010055541992e+00,9.813528225600000000e+10
1.777221560478210449e-01,1.441141605377197266e+00,2.462633913400000000e+10
1.914893686771392822e-01,1.431456804275512695e+00,8.292689032400000000e+10
1.777221560478210449e-01,1.453992605209350586e+00,5.394702687600000000e+10
1.714643388986587524e-01,1.441593050956726074e+00,8.851201650900000000e+10
2.252816110849380493e-01,1.358689785003662109e+00,5.665160790900000000e+10
1.852315366268157959e-01,1.444355010986328125e+00,7.598891395500000000e+10
1.914893686771392822e-01,1.425012946128845215e+00,1.754749318700000000e+10
2.428035140037536621e-01,1.352956175804138184e+00,3.466145570900000000e+10
2.227784842252731323e-01,1.347785949707031250e+00,3.821490821700000000e+10
2.027534395456314087e-01,1.423915863037109375e+00,7.334080851100000000e+10
2.277847379446029663e-01,1.348608851432800293e+00,9.991903804100000000e+10
2.302878648042678833e-01,1.371688127517700195e+00,7.749224829700000000e+10
1.902378052473068237e-01,1.426779150962829590e+00,9.651853231600000000e+10
1.927409321069717407e-01,1.435025691986083984e+00,6.326053117000000000e+09
2.002503126859664917e-01,1.433331489562988281e+00,5.629846945800000000e+10
2.327909916639328003e-01,1.352669119834899902e+00,1.432961929900000000e+10
2.478097677230834961e-01,1.356820344924926758e+00,1.091367903400000000e+10
2.140175253152847290e-01,1.391249895095825195e+00,6.585545808400000000e+10
2.077597081661224365e-01,1.421509146690368652e+00,8.690216053100000000e+10
2.277847379446029663e-01,1.349947810173034668e+00,5.383411904600000000e+10
1.702127754688262939e-01,1.462356090545654297e+00,5.961499111300000000e+10
1.889862418174743652e-01,1.427107095718383789e+00,6.223357199000000000e+10
2.252816110849380493e-01,1.344218969345092773e+00,8.919101318000000000e+09
1.989987492561340332e-01,1.392448782920837402e+00,4.576340990400000000e+10
2.165206521749496460e-01,1.343268394470214844e+00,8.898942835100000000e+10
2.152690887451171875e-01,1.388068675994873047e+00,8.271834263500000000e+10
1.802252829074859619e-01,1.448487281799316406e+00,3.578394912800000000e+10
2.040050029754638672e-01,1.434882402420043945e+00,1.099623021000000000e+10
2.403003871440887451e-01,1.375913858413696289e+00,7.411871210200000000e+10
2.352941185235977173e-01,1.334927916526794434e+00,8.074540046200000000e+10
1.877346783876419067e-01,1.441833019256591797e+00,9.739105921400000000e+10
1.877346783876419067e-01,1.458933353424072266e+00,9.844790446200000000e+10
1.814768463373184204e-01,1.499046087265014648e+00,8.298559300000000000e+07
2.040050029754638672e-01,1.410698771476745605e+00,5.460940935100000000e+10
2.415519505739212036e-01,1.329823970794677734e+00,5.091188747400000000e+10
1.952440589666366577e-01,1.451556682586669922e+00,9.777636482100000000e+10
2.340425550937652588e-01,1.383778095245361328e+00,5.828690208300000000e+10
1.852315366268157959e-01,1.499402999877929688e+00,1.263738997200000000e+10
2.365456819534301758e-01,1.344217300415039062e+00,9.053565217000000000e+09
2.403003871440887451e-01,1.338356733322143555e+00,3.652788960800000000e+10
2.453066408634185791e-01,1.353612661361694336e+00,7.034195100000000000e+09
2.077597081661224365e-01,1.454102396965026855e+00,9.720597894400000000e+10
1.927409321069717407e-01,1.395435810089111328e+00,5.692869468300000000e+10
2.040050029754638672e-01,1.417872190475463867e+00,1.855934252100000000e+10
1.614518165588378906e-01,1.668516993522644043e+00,6.834551172500000000e+10
2.277847379446029663e-01,1.344744086265563965e+00,7.248222415900000000e+10
2.340425550937652588e-01,1.343933105468750000e+00,4.947819925200000000e+10
2.152690887451171875e-01,1.395725131034851074e+00,3.186954880700000000e+10
1.939924955368041992e-01,1.451600432395935059e+00,5.528139087100000000e+10
2.240300476551055908e-01,1.346515059471130371e+00,9.062584851100000000e+10
2.340425550937652588e-01,1.344732284545898438e+00,6.974115642500000000e+10
1.814768463373184204e-01,1.441604971885681152e+00,9.545975349800000000e+10
2.140175253152847290e-01,1.389675378799438477e+00,6.663131063000000000e+09
1.627033799886703491e-01,1.554051637649536133e+00,3.791737176900000000e+10
2.415519505739212036e-01,1.346651315689086914e+00,9.696180134900000000e+10
1.627033799886703491e-01,1.463915705680847168e+00,4.903047579400000000e+10
1.852315366268157959e-01,1.491558909416198730e+00,3.562022453200000000e+10
2.302878648042678833e-01,1.348086595535278320e+00,1.506838175800000000e+10
1.977471858263015747e-01,1.417443990707397461e+00,6.623729925000000000e+09
1.852315366268157959e-01,1.425000667572021484e+00,1.436607686200000000e+10
2.415519505739212036e-01,1.347830176353454590e+00,8.656116753000000000e+10
2.352941185235977173e-01,1.340223073959350586e+00,3.179896470800000000e+10
2.352941185235977173e-01,1.338813543319702148e+00,9.271271866000000000e+10
1.964956223964691162e-01,1.405999064445495605e+00,4.045924965600000000e+10
2.377972453832626343e-01,1.350485205650329590e+00,8.430826771200000000e+10
2.090112715959548950e-01,1.391577005386352539e+00,2.640659102200000000e+10
2.240300476551055908e-01,1.337920665740966797e+00,9.666685504000000000e+10
1.952440589666366577e-01,1.429662466049194336e+00,7.635817726200000000e+10
2.077597081661224365e-01,1.383945822715759277e+00,6.679343064000000000e+10
1.752190291881561279e-01,1.427366137504577637e+00,1.888396012900000000e+10
2.290363013744354248e-01,1.350872039794921875e+00,7.998322131600000000e+10
1.752190291881561279e-01,1.469349622726440430e+00,1.804519427900000000e+10
1.889862418174743652e-01,1.460295200347900391e+00,1.673066419800000000e+10
1.939924955368041992e-01,1.417093753814697266e+00,1.055770875700000000e+10
1.789737194776535034e-01,1.444243192672729492e+00,3.569061193300000000e+10
1.677096337080001831e-01,1.450495719909667969e+00,5.654743987000000000e+09
2.277847379446029663e-01,1.369589686393737793e+00,9.513931675400000000e+10
1.939924955368041992e-01,1.431606769561767578e+00,3.016229755700000000e+10
2.315394282341003418e-01,1.337257862091064453e+00,9.637257862400000000e+10
2.315394282341003418e-01,1.380775809288024902e+00,7.067816469200000000e+10
2.015018761157989502e-01,1.440982580184936523e+00,8.504274430900000000e+10
2.252816110849380493e-01,1.358181953430175781e+00,7.926317800800000000e+10
2.415519505739212036e-01,1.363956451416015625e+00,8.456587343300000000e+10
2.315394282341003418e-01,1.352458357810974121e+00,5.579592781600000000e+10
2.240300476551055908e-01,1.360521078109741211e+00,2.988739857900000000e+10
1.952440589666366577e-01,1.431094169616699219e+00,7.505557400900000000e+10
1.664580702781677246e-01,1.454915285110473633e+00,6.398410664700000000e+10
2.415519505739212036e-01,1.334304809570312500e+00,7.062516308800000000e+10
1.877346783876419067e-01,1.457924604415893555e+00,9.660592965700000000e+10
1.977471858263015747e-01,1.422911405563354492e+00,9.152757130500000000e+10
1.777221560478210449e-01,1.445462465286254883e+00,1.804706307000000000e+09
2.115143984556198120e-01,1.398782968521118164e+00,1.050367736400000000e+10
2.065081447362899780e-01,1.412518501281738281e+00,5.271059309800000000e+10
2.215269058942794800e-01,1.330865383148193359e+00,6.995132818300000000e+10
1.752190291881561279e-01,1.447430610656738281e+00,8.033174852400000000e+10
2.453066408634185791e-01,1.340334892272949219e+00,9.815461564900000000e+10
1.839799731969833374e-01,1.445539951324462891e+00,8.301168855000000000e+09
2.403003871440887451e-01,1.372661113739013672e+00,6.053019501600000000e+10
2.302878648042678833e-01,1.350839853286743164e+00,8.322692586400000000e+10
2.015018761157989502e-01,1.447321414947509766e+00,5.272890043500000000e+10
1.839799731969833374e-01,1.511883139610290527e+00,6.793279179800000000e+10
2.165206521749496460e-01,1.422691226005554199e+00,5.083618829300000000e+10
2.027534395456314087e-01,1.436664581298828125e+00,9.680479162200000000e+10
2.015018761157989502e-01,1.520913481712341309e+00,1.225149068000000000e+09
1.914893686771392822e-01,1.541482210159301758e+00,2.550838803200000000e+10
1.864831000566482544e-01,1.431066870689392090e+00,8.192865999700000000e+10
1.877346783876419067e-01,1.443863391876220703e+00,6.352542588600000000e+10
2.165206521749496460e-01,1.388417601585388184e+00,5.509682269500000000e+10
2.265331745147705078e-01,1.404503822326660156e+00,7.257082097300000000e+10
1.914893686771392822e-01,1.526032686233520508e+00,6.172794180000000000e+10
2.390488088130950928e-01,1.375155448913574219e+00,5.455679888100000000e+10
2.040050029754638672e-01,1.402088880538940430e+00,1.670400220600000000e+10
1.939924955368041992e-01,1.436543226242065430e+00,5.707170021100000000e+10
2.015018761157989502e-01,1.409162759780883789e+00,1.953902632000000000e+09
1.714643388986587524e-01,1.559222459793090820e+00,9.805384948000000000e+09
1.739674657583236694e-01,1.456733942031860352e+00,7.236766614900000000e+10
2.365456819534301758e-01,1.373377084732055664e+00,1.796050235900000000e+10
1.852315366268157959e-01,1.524355649948120117e+00,6.761634799100000000e+10
2.215269058942794800e-01,1.393048524856567383e+00,4.452249872300000000e+10
2.165206521749496460e-01,1.402337431907653809e+00,1.322941426800000000e+10
2.102628350257873535e-01,1.407101154327392578e+00,4.819305975500000000e+10
2.352941185235977173e-01,1.339471220970153809e+00,9.709501776300000000e+10
2.365456819534301758e-01,1.347196817398071289e+00,7.706754358400000000e+10
2.490613311529159546e-01,1.324572801589965820e+00,7.471735817900000000e+10
2.027534395456314087e-01,1.438041567802429199e+00,2.160725661900000000e+10
2.327909916639328003e-01,1.367729187011718750e+00,5.163746663000000000e+09
2.015018761157989502e-01,1.391339659690856934e+00,6.637796621200000000e+10
2.015018761157989502e-01,1.401998519897460938e+00,6.089249058200000000e+10
2.352941185235977173e-01,1.360300064086914062e+00,7.534442981500000000e+10
2.440550774335861206e-01,1.354532957077026367e+00,7.047679907500000000e+10
1.889862418174743652e-01,1.428531527519226074e+00,2.034506869000000000e+10
2.215269058942794800e-01,1.352243185043334961e+00,8.711465809800000000e+10
1.877346783876419067e-01,1.460298418998718262e+00,5.047471544500000000e+10
2.352941185235977173e-01,1.351998567581176758e+00,7.556150184900000000e+10
2.227784842252731323e-01,1.357965707778930664e+00,7.664830401400000000e+10
2.403003871440887451e-01,1.345971822738647461e+00,4.395321611000000000e+10
2.290363013744354248e-01,1.397674441337585449e+00,7.396335237100000000e+10
2.090112715959548950e-01,1.389782786369323730e+00,6.409539079000000000e+09
2.290363013744354248e-01,1.351703405380249023e+00,2.126594513800000000e+10
2.252816110849380493e-01,1.384214639663696289e+00,2.182361554100000000e+10
2.240300476551055908e-01,1.345028758049011230e+00,6.517562835300000000e+10
2.365456819534301758e-01,1.358078241348266602e+00,6.705669868300000000e+10
2.227784842252731323e-01,1.369233369827270508e+00,5.618085646300000000e+10
1.877346783876419067e-01,1.404679298400878906e+00,7.587389631000000000e+09
1.576971262693405151e-01,1.554188489913940430e+00,5.566692938900000000e+10
1.789737194776535034e-01,1.457904219627380371e+00,7.478608273400000000e+10
1.977471858263015747e-01,1.454322218894958496e+00,2.626739410400000000e+10
2.252816110849380493e-01,1.349977493286132812e+00,5.517663398700000000e+10
1.501877307891845703e-01,1.864790797233581543e+00,4.518693836800000000e+10
2.115143984556198120e-01,1.383217573165893555e+00,5.137373454300000000e+10
2.302878648042678833e-01,1.358079910278320312e+00,2.908969472400000000e+10
2.077597081661224365e-01,1.410959243774414062e+00,4.907954489600000000e+10
2.365456819534301758e-01,1.363454818725585938e+00,5.354011884900000000e+10
2.090112715959548950e-01,1.392651557922363281e+00,4.355468225500000000e+10
1.839799731969833374e-01,1.450734376907348633e+00,5.684816926700000000e+10
2.265331745147705078e-01,1.352021217346191406e+00,5.202090787600000000e+10
2.327909916639328003e-01,1.333720922470092773e+00,8.621351340400000000e+10
2.252816110849380493e-01,1.373277425765991211e+00,1.393200844000000000e+09
1.902378052473068237e-01,1.483237266540527344e+00,5.180040854000000000e+09
2.077597081661224365e-01,1.415942549705505371e+00,9.092090939700000000e+10
2.365456819534301758e-01,1.346247076988220215e+00,3.542409863700000000e+10
2.390488088130950928e-01,1.342924118041992188e+00,3.686963564900000000e+10
1.589486896991729736e-01,1.470681905746459961e+00,9.830936350000000000e+08
2.252816110849380493e-01,1.344475030899047852e+00,4.591777303900000000e+10
2.352941185235977173e-01,1.349477291107177734e+00,9.068468433600000000e+10
1.864831000566482544e-01,1.406277179718017578e+00,5.781033956900000000e+10
2.415519505739212036e-01,1.325133919715881348e+00,6.841295739700000000e+10
1.727159023284912109e-01,1.546165347099304199e+00,2.650373714000000000e+10
1.839799731969833374e-01,1.516711950302124023e+00,2.215011189300000000e+10
2.277847379446029663e-01,1.339618682861328125e+00,8.816915974900000000e+10
2.090112715959548950e-01,1.384800314903259277e+00,7.388208424100000000e+10
2.340425550937652588e-01,1.361718177795410156e+00,2.799918108800000000e+10
2.352941185235977173e-01,1.373217344284057617e+00,1.742892090000000000e+08
2.152690887451171875e-01,1.391838550567626953e+00,6.164796424100000000e+10
1.677096337080001831e-01,1.471211433410644531e+00,7.460475477900000000e+10
2.202753424644470215e-01,1.406493663787841797e+00,1.749945482900000000e+10
2.403003871440887451e-01,1.369261980056762695e+00,4.914236591000000000e+09
2.352941185235977173e-01,1.345425605773925781e+00,1.592246402200000000e+10
2.277847379446029663e-01,1.345150709152221680e+00,4.438159794400000000e+10
1.802252829074859619e-01,1.453577041625976562e+00,5.961820750300000000e+10
1.939924955368041992e-01,1.406913518905639648e+00,6.639851128800000000e+10
2.265331745147705078e-01,1.346230268478393555e+00,8.005627276400000000e+10
2.327909916639328003e-01,1.380708456039428711e+00,1.344632638000000000e+10
1.739674657583236694e-01,1.461062669754028320e+00,6.354475893500000000e+10
2.277847379446029663e-01,1.412636995315551758e+00,7.887018330500000000e+10
1.864831000566482544e-01,1.476780295372009277e+00,2.234121019000000000e+09
2.377972453832626343e-01,1.338847041130065918e+00,5.173645709600000000e+10
2.115143984556198120e-01,1.424863338470458984e+00,2.023115992000000000e+10
1.927409321069717407e-01,1.441396236419677734e+00,4.620770054100000000e+10
2.277847379446029663e-01,1.367487430572509766e+00,7.128342561000000000e+09
1.889862418174743652e-01,1.427738666534423828e+00,5.935557224200000000e+10
2.002503126859664917e-01,1.410878062248229980e+00,5.930481251400000000e+10
1.939924955368041992e-01,1.423986673355102539e+00,2.803111023200000000e+10
1.752190291881561279e-01,1.456964492797851562e+00,8.448014327600000000e+10
2.065081447362899780e-01,1.416700839996337891e+00,9.902277035700000000e+10
1.852315366268157959e-01,1.430690765380859375e+00,9.688822751700000000e+10
2.077597081661224365e-01,1.405258417129516602e+00,6.031223246700000000e+10
1.814768463373184204e-01,1.468867182731628418e+00,1.211911397500000000e+10
1.889862418174743652e-01,1.429280042648315430e+00,7.881510663300000000e+10
2.077597081661224365e-01,1.392615199089050293e+00,8.596801476800000000e+10
2.077597081661224365e-01,1.402313709259033203e+00,1.794325744600000000e+10
1.814768463373184204e-01,1.452751994132995605e+00,3.334489932500000000e+10
2.165206521749496460e-01,1.377782583236694336e+00,7.153605087300000000e+10
2.127659618854522705e-01,1.428811311721801758e+00,4.523912074100000000e+10
2.227784842252731323e-01,1.388195991516113281e+00,1.660261268800000000e+10
2.165206521749496460e-01,1.412920832633972168e+00,4.721794251400000000e+10
2.327909916639328003e-01,1.341195821762084961e+00,7.999242839800000000e+10
2.440550774335861206e-01,1.351156473159790039e+00,9.163877238300000000e+10
2.403003871440887451e-01,1.341582536697387695e+00,1.994969263800000000e+10
2.490613311529159546e-01,1.342033863067626953e+00,9.808980582800000000e+10
2.102628350257873535e-01,1.354624032974243164e+00,7.056832986100000000e+10
2.052565813064575195e-01,1.423139095306396484e+00,9.475577232800000000e+10
2.290363013744354248e-01,1.351519107818603516e+00,3.409417293000000000e+10
2.403003871440887451e-01,1.331886529922485352e+00,7.930120531900000000e+10
2.052565813064575195e-01,1.423756480216979980e+00,2.335355023100000000e+10
2.465582042932510376e-01,1.337129950523376465e+00,8.236548148600000000e+10
2.127659618854522705e-01,1.403480410575866699e+00,7.249716272900000000e+10
1.889862418174743652e-01,1.386273384094238281e+00,4.537481097800000000e+10
2.065081447362899780e-01,1.395244002342224121e+00,8.339136668600000000e+10
2.165206521749496460e-01,1.416976928710937500e+00,9.552226206900000000e+10
2.090112715959548950e-01,1.396697998046875000e+00,5.127416073200000000e+10
2.302878648042678833e-01,1.351846694946289062e+00,9.677074889100000000e+10
2.327909916639328003e-01,1.363187193870544434e+00,2.472338963200000000e+10
1.877346783876419067e-01,1.434825301170349121e+00,9.882556229700000000e+10
1.702127754688262939e-01,1.516281843185424805e+00,6.668516220100000000e+10
2.478097677230834961e-01,1.345544219017028809e+00,7.791463350000000000e+09
2.403003871440887451e-01,1.334806323051452637e+00,5.977952226600000000e+10
1.852315366268157959e-01,1.458298206329345703e+00,9.716818107600000000e+10
2.115143984556198120e-01,1.389930248260498047e+00,7.816792289800000000e+10
2.352941185235977173e-01,1.342082262039184570e+00,6.403222640000000000e+09
2.127659618854522705e-01,1.352438926696777344e+00,9.683842458000000000e+10
2.340425550937652588e-01,1.338115453720092773e+00,1.950043219100000000e+10
2.002503126859664917e-01,1.407541275024414062e+00,6.018673695000000000e+10
2.165206521749496460e-01,1.368075728416442871e+00,5.777623186600000000e+10
2.352941185235977173e-01,1.338503360748291016e+00,3.280925541300000000e+10
1.777221560478210449e-01,1.456120967864990234e+00,2.665872323800000000e+10
1.702127754688262939e-01,1.470941305160522461e+00,4.904718885900000000e+10
1.777221560478210449e-01,1.454709529876708984e+00,9.169932099800000000e+10
2.415519505739212036e-01,1.375608444213867188e+00,1.655650818300000000e+10
2.340425550937652588e-01,1.323850750923156738e+00,3.847153803300000000e+10
2.352941185235977173e-01,1.342199563980102539e+00,7.154112268500000000e+10
2.365456819534301758e-01,1.354498386383056641e+00,5.992202983900000000e+10
2.077597081661224365e-01,1.381964564323425293e+00,6.074409784500000000e+10
2.227784842252731323e-01,1.385724902153015137e+00,5.092162342000000000e+09
1.964956223964691162e-01,1.398195743560791016e+00,4.470861319500000000e+10
1.952440589666366577e-01,1.401181221008300781e+00,6.398092769400000000e+10
1.802252829074859619e-01,1.448343157768249512e+00,6.211506976200000000e+10
2.365456819534301758e-01,1.377707004547119141e+00,3.653446385300000000e+10
2.127659618854522705e-01,1.385586261749267578e+00,2.562237601800000000e+10
2.202753424644470215e-01,1.422914028167724609e+00,2.242365720700000000e+10
1.864831000566482544e-01,1.517217636108398438e+00,5.063669213500000000e+10
1.977471858263015747e-01,1.410337924957275391e+00,3.486028013600000000e+10
1.889862418174743652e-01,1.526985526084899902e+00,3.392780627400000000e+10
2.040050029754638672e-01,1.407503366470336914e+00,3.509037012500000000e+10
1.852315366268157959e-01,1.423698782920837402e+00,5.271231307600000000e+10
1.814768463373184204e-01,1.454403877258300781e+00,8.678386323900000000e+10
2.390488088130950928e-01,1.336739540100097656e+00,1.508769208700000000e+10
1.777221560478210449e-01,1.451801538467407227e+00,8.403612753000000000e+10
2.277847379446029663e-01,1.383085012435913086e+00,2.745249650800000000e+10
1.877346783876419067e-01,1.440712213516235352e+00,9.112359840000000000e+10
2.352941185235977173e-01,1.352417230606079102e+00,6.198785628100000000e+10
1.927409321069717407e-01,1.423428773880004883e+00,8.638133399800000000e+10
1.589486896991729736e-01,1.482567667961120605e+00,4.509586504300000000e+10
2.277847379446029663e-01,1.355690717697143555e+00,7.487707509000000000e+10
2.040050029754638672e-01,1.401703715324401855e+00,4.102716132100000000e+10
1.989987492561340332e-01,1.417652010917663574e+00,4.746593480000000000e+08
2.090112715959548950e-01,1.387344121932983398e+00,8.796612200300000000e+10
1.727159023284912109e-01,1.463578581809997559e+00,4.812355035900000000e+10
2.190237790346145630e-01,1.393443107604980469e+00,5.710979458300000000e+10
2.015018761157989502e-01,1.414282560348510742e+00,8.323936238800000000e+10
2.553191483020782471e-01,1.328675508499145508e+00,6.137253776300000000e+10
2.465582042932510376e-01,1.347203254699707031e+00,9.565109057000000000e+09
2.415519505739212036e-01,1.325060248374938965e+00,1.654938875300000000e+10
2.202753424644470215e-01,1.412739634513854980e+00,5.101700559000000000e+10
2.190237790346145630e-01,1.355651140213012695e+00,3.654306431100000000e+10
2.277847379446029663e-01,1.405439257621765137e+00,4.865127973800000000e+10
2.090112715959548950e-01,1.414755582809448242e+00,5.276042953500000000e+10
2.390488088130950928e-01,1.346993684768676758e+00,2.285275445300000000e+10
1.827284097671508789e-01,1.456950187683105469e+00,5.996820088500000000e+10
2.265331745147705078e-01,1.388341784477233887e+00,3.422591419700000000e+10
2.127659618854522705e-01,1.337424159049987793e+00,5.399399578000000000e+09
1.939924955368041992e-01,1.441225767135620117e+00,4.695533679200000000e+10
1.827284097671508789e-01,1.432411193847656250e+00,8.677683721400000000e+10
1.752190291881561279e-01,1.457815647125244141e+00,9.226768343700000000e+10
2.015018761157989502e-01,1.422591567039489746e+00,8.674821367200000000e+10
2.177722156047821045e-01,1.360738635063171387e+00,7.239948518400000000e+10
1.677096337080001831e-01,1.463232517242431641e+00,9.404321100100000000e+10
2.290363013744354248e-01,1.397103548049926758e+00,3.310089352900000000e+10
1.852315366268157959e-01,1.480214476585388184e+00,6.856209949900000000e+10
1.989987492561340332e-01,1.403775215148925781e+00,4.944537502000000000e+10
2.478097677230834961e-01,1.344072699546813965e+00,4.942765934300000000e+10
1.789737194776535034e-01,1.473454952239990234e+00,8.494296023200000000e+10
1.839799731969833374e-01,1.453876852989196777e+00,8.744387602500000000e+10
2.065081447362899780e-01,1.422022342681884766e+00,9.832471500400000000e+10
2.327909916639328003e-01,1.349550962448120117e+00,8.074054149600000000e+10
1.827284097671508789e-01,1.435415983200073242e+00,7.308491822600000000e+10
2.102628350257873535e-01,1.402537107467651367e+00,5.595743138700000000e+10
2.115143984556198120e-01,1.399239420890808105e+00,1.218507913800000000e+10
2.190237790346145630e-01,1.367081642150878906e+00,8.708855917000000000e+09
2.015018761157989502e-01,1.484413862228393555e+00,6.839387000100000000e+10
2.015018761157989502e-01,1.419958591461181641e+00,6.154360135100000000e+10
2.215269058942794800e-01,1.361926794052124023e+00,6.638665933800000000e+10
1.602002531290054321e-01,1.479560613632202148e+00,6.296185131000000000e+09
1.689611971378326416e-01,1.466639757156372070e+00,5.315780457800000000e+10
2.302878648042678833e-01,1.348341703414916992e+00,3.528973594200000000e+10
1.689611971378326416e-01,1.424738287925720215e+00,8.368887293200000000e+10
2.490613311529159546e-01,1.341466903686523438e+00,3.106697010300000000e+10
1.627033799886703491e-01,1.543801188468933105e+00,2.932919402100000000e+10
1.977471858263015747e-01,1.428248405456542969e+00,3.668692885800000000e+10
1.864831000566482544e-01,1.456102371215820312e+00,2.032317880400000000e+10
1.739674657583236694e-01,1.511230349540710449e+00,7.119558775000000000e+10
2.202753424644470215e-01,1.389110088348388672e+00,6.959230899700000000e+10
2.190237790346145630e-01,1.338861823081970215e+00,7.410635064100000000e+10
2.165206521749496460e-01,1.387193679809570312e+00,5.279455249900000000e+10
1.977471858263015747e-01,1.423432826995849609e+00,8.426778085100000000e+10
2.390488088130950928e-01,1.353127837181091309e+00,9.928502821600000000e+10
1.989987492561340332e-01,1.432064056396484375e+00,6.952397634300000000e+10
2.090112715959548950e-01,1.435696363449096680e+00,7.098719980800000000e+10
2.352941185235977173e-01,1.345082998275756836e+00,5.602567525000000000e+10
2.115143984556198120e-01,1.416662573814392090e+00,1.891588196300000000e+10
2.140175253152847290e-01,1.410672664642333984e+00,1.277261382300000000e+10
2.302878648042678833e-01,1.347791075706481934e+00,5.020230160000000000e+10
2.365456819534301758e-01,1.354770541191101074e+00,3.921971555100000000e+10
2.002503126859664917e-01,1.416150927543640137e+00,6.524014489300000000e+10
1.877346783876419067e-01,1.450935840606689453e+00,3.303975456500000000e+10
1.902378052473068237e-01,1.436831235885620117e+00,7.247458658000000000e+09
2.077597081661224365e-01,1.427620410919189453e+00,1.114154732800000000e+10
2.403003871440887451e-01,1.345213413238525391e+00,7.626859981000000000e+10
2.227784842252731323e-01,1.360723853111267090e+00,5.344889239600000000e+10
1.839799731969833374e-01,1.505544900894165039e+00,5.148045396500000000e+10
2.390488088130950928e-01,1.375251173973083496e+00,3.659668587300000000e+10
2.002503126859664917e-01,1.379193305969238281e+00,2.835280850400000000e+10
2.252816110849380493e-01,1.336292266845703125e+00,5.526931959900000000e+10
2.428035140037536621e-01,1.342992305755615234e+00,6.791737959400000000e+10
2.277847379446029663e-01,1.332807540893554688e+00,3.513982352500000000e+10
2.315394282341003418e-01,1.336437463760375977e+00,5.558485196200000000e+10
2.027534395456314087e-01,1.389647245407104492e+00,3.594936419500000000e+10
1.576971262693405151e-01,1.897783637046813965e+00,5.829798067600000000e+10
1.702127754688262939e-01,1.649954319000244141e+00,7.553018668000000000e+10
2.453066408634185791e-01,1.341233611106872559e+00,2.388054507700000000e+10
2.115143984556198120e-01,1.419910311698913574e+00,4.352023203200000000e+10
2.140175253152847290e-01,1.406259059906005859e+00,2.155752432900000000e+10
2.277847379446029663e-01,1.340013504028320312e+00,6.474187884100000000e+10
1.852315366268157959e-01,1.468478560447692871e+00,1.743656965000000000e+10
2.215269058942794800e-01,1.393262386322021484e+00,8.520268786200000000e+10
2.115143984556198120e-01,1.395053744316101074e+00,4.606040871800000000e+10
2.265331745147705078e-01,1.376501917839050293e+00,8.471997453000000000e+10
1.914893686771392822e-01,1.432289600372314453e+00,3.926322783000000000e+09
1.964956223964691162e-01,1.466571331024169922e+00,3.806459210800000000e+10
2.315394282341003418e-01,1.340541720390319824e+00,3.143480387000000000e+09
2.352941185235977173e-01,1.374021530151367188e+00,9.333204873500000000e+10
1.752190291881561279e-01,1.505863904953002930e+00,9.211022436600000000e+10
1.864831000566482544e-01,1.415693044662475586e+00,6.873184204200000000e+10
2.390488088130950928e-01,1.344205737113952637e+00,7.006995716100000000e+10
2.140175253152847290e-01,1.400712251663208008e+00,9.409901129900000000e+10
1.889862418174743652e-01,1.459385633468627930e+00,1.832206889000000000e+10
2.102628350257873535e-01,1.357526063919067383e+00,7.584578742600000000e+10
2.302878648042678833e-01,1.343091726303100586e+00,3.059940636900000000e+10
2.177722156047821045e-01,1.349049091339111328e+00,4.170604072800000000e+10
2.365456819534301758e-01,1.352936029434204102e+00,4.394979757000000000e+10
2.302878648042678833e-01,1.338299155235290527e+00,9.317551189600000000e+10
1.927409321069717407e-01,1.464865922927856445e+00,2.148459289200000000e+10
2.190237790346145630e-01,1.379804491996765137e+00,4.813852807200000000e+10
1.902378052473068237e-01,1.415407657623291016e+00,6.071609184100000000e+10
2.390488088130950928e-01,1.349329710006713867e+00,6.319346654700000000e+10
2.327909916639328003e-01,1.342255353927612305e+00,6.910707811700000000e+10
2.528160214424133301e-01,1.349194526672363281e+00,5.002227198000000000e+10
1.852315366268157959e-01,1.474584341049194336e+00,1.774005800900000000e+10
2.465582042932510376e-01,1.348772525787353516e+00,5.130061278900000000e+10
2.365456819534301758e-01,1.354304552078247070e+00,2.503850001700000000e+10
1.964956223964691162e-01,1.496703147888183594e+00,5.577061211000000000e+10
1.551939994096755981e-01,1.457494974136352539e+00,1.931202146900000000e+10
2.002503126859664917e-01,1.436261892318725586e+00,5.391240964200000000e+10
1.839799731969833374e-01,1.457630872726440430e+00,1.630917406800000000e+10
2.302878648042678833e-01,1.346476912498474121e+00,3.979271452400000000e+10
2.315394282341003418e-01,1.381436109542846680e+00,8.736312641000000000e+09
1.839799731969833374e-01,1.473902583122253418e+00,9.647063524100000000e+10
2.428035140037536621e-01,1.334969997406005859e+00,6.595536397700000000e+10
1.927409321069717407e-01,1.425173640251159668e+00,5.477410880000000000e+09
2.102628350257873535e-01,1.380802869796752930e+00,8.425484670000000000e+08
1.702127754688262939e-01,1.555540323257446289e+00,1.558584664500000000e+10
2.115143984556198120e-01,1.426129341125488281e+00,5.673107972200000000e+10
1.476846039295196533e-01,1.466614484786987305e+00,6.618384039500000000e+10
1.964956223964691162e-01,1.475575685501098633e+00,6.796108523500000000e+10
2.177722156047821045e-01,1.379172563552856445e+00,6.103203409500000000e+10
2.165206521749496460e-01,1.396139025688171387e+00,6.977082361600000000e+10
2.440550774335861206e-01,1.332051277160644531e+00,4.652886763000000000e+10
1.927409321069717407e-01,1.400784015655517578e+00,4.851616654900000000e+10
2.115143984556198120e-01,1.353459835052490234e+00,5.950235406600000000e+10
1.714643388986587524e-01,1.457480430603027344e+00,4.132993167100000000e+10
2.027534395456314087e-01,1.413740634918212891e+00,9.758587534000000000e+10
1.864831000566482544e-01,1.416225433349609375e+00,1.459823900700000000e+10
1.739674657583236694e-01,1.441983222961425781e+00,9.872897137400000000e+10
1.902378052473068237e-01,1.469778895378112793e+00,8.423303898000000000e+09
2.265331745147705078e-01,1.349755764007568359e+00,6.333633949100000000e+10
1.802252829074859619e-01,1.448088884353637695e+00,2.767096097700000000e+10
2.377972453832626343e-01,1.347522735595703125e+00,6.570817755200000000e+10
2.015018761157989502e-01,1.378891825675964355e+00,2.279817211900000000e+10
1.889862418174743652e-01,1.459028124809265137e+00,4.198656472600000000e+10
1.927409321069717407e-01,1.422062158584594727e+00,2.020520782800000000e+10
1.927409321069717407e-01,1.411278724670410156e+00,7.720430690100000000e+10
1.864831000566482544e-01,1.425341844558715820e+00,4.864250859200000000e+10
1.927409321069717407e-01,1.454793691635131836e+00,9.959945605600000000e+10
1.952440589666366577e-01,1.436116456985473633e+00,1.755652682600000000e+10
2.327909916639328003e-01,1.351122736930847168e+00,4.661562601300000000e+10
2.377972453832626343e-01,1.344561815261840820e+00,6.561591593300000000e+10
1.877346783876419067e-01,1.459785699844360352e+00,3.367285829500000000e+10
1.989987492561340332e-01,1.422417998313903809e+00,5.889775676300000000e+10
1.639549434185028076e-01,1.469102382659912109e+00,8.474776095300000000e+10
2.115143984556198120e-01,1.421513795852661133e+00,1.589505623000000000e+09
2.190237790346145630e-01,1.379887104034423828e+00,6.282137468800000000e+10
1.739674657583236694e-01,1.454062223434448242e+00,7.695869103700000000e+10
1.764705926179885864e-01,1.471181631088256836e+00,1.962304505000000000e+10
2.377972453832626343e-01,1.350586891174316406e+00,8.978652145000000000e+10
2.465582042932510376e-01,1.336869120597839355e+00,6.224805975000000000e+09
2.327909916639328003e-01,1.346494197845458984e+00,2.656181633600000000e+10
2.478097677230834961e-01,1.337186694145202637e+00,7.419372390200000000e+10
2.490613311529159546e-01,1.349285602569580078e+00,2.891740549900000000e+10
1.989987492561340332e-01,1.431656599044799805e+00,5.264052974600000000e+10
2.415519505739212036e-01,1.337368845939636230e+00,2.861687992600000000e+10
1.752190291881561279e-01,1.596718549728393555e+00,9.423427402700000000e+10
2.265331745147705078e-01,1.374371528625488281e+00,9.811444059000000000e+10
1.914893686771392822e-01,1.425475597381591797e+00,1.152829557000000000e+09
1.852315366268157959e-01,1.432734489440917969e+00,1.131600478600000000e+10
1.914893686771392822e-01,1.423556566238403320e+00,6.558745800800000000e+10
2.340425550937652588e-01,1.350752830505371094e+00,8.391492961200000000e+10
1.802252829074859619e-01,1.446042299270629883e+00,3.563856183400000000e+10
2.115143984556198120e-01,1.444527149200439453e+00,9.599273363000000000e+09
2.090112715959548950e-01,1.398459911346435547e+00,6.212218801100000000e+10
2.027534395456314087e-01,1.433213472366333008e+00,9.748934233400000000e+10
2.215269058942794800e-01,1.356695055961608887e+00,5.814276951500000000e+10
2.490613311529159546e-01,1.349251508712768555e+00,4.319121405800000000e+10
2.152690887451171875e-01,1.398935794830322266e+00,9.571550059700000000e+10
2.315394282341003418e-01,1.346044898033142090e+00,2.245266226100000000e+10
1.852315366268157959e-01,1.419941425323486328e+00,7.088857458600000000e+10
1.727159023284912109e-01,1.462537169456481934e+00,9.620675117000000000e+10
2.140175253152847290e-01,1.385327219963073730e+00,1.782384670800000000e+10
2.265331745147705078e-01,1.354696154594421387e+00,8.030374286800000000e+10
1.752190291881561279e-01,1.461233854293823242e+00,8.596026510800000000e+10
2.327909916639328003e-01,1.345770835876464844e+00,2.768439801300000000e+10
1.814768463373184204e-01,1.452476859092712402e+00,8.303074832800000000e+10
2.090112715959548950e-01,1.396489024162292480e+00,9.504701272800000000e+10
1.727159023284912109e-01,1.522769927978515625e+00,9.895463035100000000e+10
1.839799731969833374e-01,1.442343115806579590e+00,6.898357131100000000e+10
1.939924955368041992e-01,1.440463066101074219e+00,4.206776245900000000e+10
1.964956223964691162e-01,1.434279799461364746e+00,1.203026909400000000e+10
1.902378052473068237e-01,1.398140430450439453e+00,3.247666680700000000e+10
1.877346783876419067e-01,1.472473144531250000e+00,2.945297036600000000e+10
2.440550774335861206e-01,1.348973989486694336e+00,8.649160954000000000e+09
1.827284097671508789e-01,1.461009860038757324e+00,3.397207592200000000e+10
1.852315366268157959e-01,1.455189228057861328e+00,4.539416531800000000e+10
2.415519505739212036e-01,1.374660015106201172e+00,5.506850831100000000e+10
2.290363013744354248e-01,1.344201803207397461e+00,8.455541964500000000e+10
2.090112715959548950e-01,1.384194612503051758e+00,9.796380619700000000e+10
1.551939994096755981e-01,1.527869939804077148e+00,4.917680930700000000e+10
2.265331745147705078e-01,1.416328787803649902e+00,3.415927115000000000e+09
1.902378052473068237e-01,1.456614255905151367e+00,4.714923729900000000e+10
2.127659618854522705e-01,1.385668277740478516e+00,5.477606136500000000e+10
2.002503126859664917e-01,1.429354429244995117e+00,2.648862326900000000e+10
1.727159023284912109e-01,1.672609090805053711e+00,2.380747090600000000e+10
1.827284097671508789e-01,1.521174788475036621e+00,4.776427897500000000e+10
1.977471858263015747e-01,1.401292204856872559e+00,4.306196697400000000e+10
2.002503126859664917e-01,1.393097400665283203e+00,3.791095967600000000e+10
1.764705926179885864e-01,1.439754843711853027e+00,1.563946081500000000e+10
2.252816110849380493e-01,1.357934951782226562e+00,6.972843710100000000e+10
2.390488088130950928e-01,1.325701832771301270e+00,6.911346167600000000e+10
1.939924955368041992e-01,1.437404155731201172e+00,3.955308552700000000e+10
2.503128945827484131e-01,1.343004941940307617e+00,8.057124792600000000e+10
1.727159023284912109e-01,1.473589301109313965e+00,2.774912633900000000e+10
2.077597081661224365e-01,1.412113070487976074e+00,6.338898810000000000e+09
2.215269058942794800e-01,1.352220535278320312e+00,9.484987557400000000e+10
1.727159023284912109e-01,1.458172082901000977e+00,2.638759799500000000e+10
1.627033799886703491e-01,1.485489249229431152e+00,6.237294640300000000e+10
2.040050029754638672e-01,1.400911211967468262e+00,5.283562326000000000e+09
2.177722156047821045e-01,1.382412433624267578e+00,2.889773819000000000e+09
2.315394282341003418e-01,1.341925024986267090e+00,7.984914324200000000e+10
2.265331745147705078e-01,1.344858884811401367e+00,9.534183114000000000e+10
2.115143984556198120e-01,1.383814096450805664e+00,4.574361673800000000e+10
2.302878648042678833e-01,1.359559059143066406e+00,1.614895217000000000e+10
1.964956223964691162e-01,1.440539240837097168e+00,3.874479667200000000e+10
1.952440589666366577e-01,1.439729571342468262e+00,4.269856468600000000e+10
1.714643388986587524e-01,1.591477632522583008e+00,5.990062965000000000e+09
1.714643388986587524e-01,1.484561681747436523e+00,7.964299062300000000e+10
2.215269058942794800e-01,1.374538660049438477e+00,4.540458516200000000e+10
2.190237790346145630e-01,1.346455574035644531e+00,1.440528794500000000e+10
2.140175253152847290e-01,1.352696776390075684e+00,9.886241126200000000e+10
2.365456819534301758e-01,1.340340614318847656e+00,4.197680000800000000e+10
2.227784842252731323e-01,1.375762462615966797e+00,5.787355696300000000e+10
2.428035140037536621e-01,1.340198278427124023e+00,1.897472300800000000e+10
2.202753424644470215e-01,1.390473604202270508e+00,4.441909999200000000e+10
1.902378052473068237e-01,1.462949514389038086e+00,4.877404297900000000e+10
2.165206521749496460e-01,1.363687038421630859e+00,4.825212999000000000e+09
2.252816110849380493e-01,1.376703143119812012e+00,2.097276006200000000e+10
2.327909916639328003e-01,1.374685287475585938e+00,7.692772060400000000e+10
2.302878648042678833e-01,1.372999548912048340e+00,5.980105817600000000e+10
1.902378052473068237e-01,1.466517925262451172e+00,1.889902682700000000e+10
2.040050029754638672e-01,1.411485195159912109e+00,2.826338878500000000e+10
2.340425550937652588e-01,1.354198694229125977e+00,4.853872439000000000e+09
1.977471858263015747e-01,1.407585501670837402e+00,2.501457698700000000e+10
1.889862418174743652e-01,1.423736095428466797e+00,3.514632223000000000e+10
1.639549434185028076e-01,1.477174282073974609e+00,7.344719479100000000e+10
1.802252829074859619e-01,1.430913329124450684e+00,8.459932617900000000e+10
2.240300476551055908e-01,1.372643828392028809e+00,5.035872221900000000e+10
1.764705926179885864e-01,1.463707327842712402e+00,9.806663057600000000e+10
2.102628350257873535e-01,1.422693967819213867e+00,3.459157280900000000e+10
1.939924955368041992e-01,1.508328676223754883e+00,6.346205432300000000e+10
2.352941185235977173e-01,1.351254940032958984e+00,5.075350931900000000e+10
1.789737194776535034e-01,1.469912290573120117e+00,2.344242570000000000e+08
1.977471858263015747e-01,1.435393691062927246e+00,5.946833161600000000e+10
1.677096337080001831e-01,1.457754015922546387e+00,8.211340608900000000e+10
2.415519505739212036e-01,1.339512348175048828e+00,1.482498169400000000e+10
2.152690887451171875e-01,1.387594580650329590e+00,4.144318009900000000e+10
2.177722156047821045e-01,1.389442682266235352e+00,3.617108039300000000e+10
2.240300476551055908e-01,1.346045970916748047e+00,1.573805110800000000e+10
2.240300476551055908e-01,1.344648838043212891e+00,3.937974394800000000e+10
2.415519505739212036e-01,1.335340499877929688e+00,1.347457788600000000e+10
2.277847379446029663e-01,1.367974281311035156e+00,1.716482104000000000e+09
1.714643388986587524e-01,1.467339754104614258e+00,4.308301707200000000e+10
2.127659618854522705e-01,1.400178790092468262e+00,1.538335768200000000e+10
2.127659618854522705e-01,1.423061847686767578e+00,6.467891258500000000e+10
1.814768463373184204e-01,1.462615966796875000e+00,4.382396457000000000e+09
1.814768463373184204e-01,1.422967791557312012e+00,7.731642437700000000e+10
1.902378052473068237e-01,1.435790896415710449e+00,7.232656452400000000e+10
1.839799731969833374e-01,1.454275131225585938e+00,3.684839129400000000e+10
2.240300476551055908e-01,1.356320261955261230e+00,6.471990733800000000e+10
2.327909916639328003e-01,1.352753400802612305e+00,7.582383574900000000e+10
2.252816110849380493e-01,1.383587718009948730e+00,5.296900926400000000e+10
2.403003871440887451e-01,1.351879596710205078e+00,4.970925469000000000e+09
2.215269058942794800e-01,1.398495912551879883e+00,4.786475047700000000e+10
2.227784842252731323e-01,1.356056928634643555e+00,2.928029012000000000e+10
2.403003871440887451e-01,1.343393325805664062e+00,2.748985661300000000e+10
2.252816110849380493e-01,1.348974108695983887e+00,6.297786435200000000e+10
2.052565813064575195e-01,1.400044202804565430e+00,9.996268369600000000e+10
2.177722156047821045e-01,1.344115972518920898e+00,8.325380783000000000e+10
2.177722156047821045e-01,1.377280592918395996e+00,2.198368939900000000e+10
2.190237790346145630e-01,1.375909805297851562e+00,6.068880967200000000e+10
2.352941185235977173e-01,1.349980115890502930e+00,8.093729618800000000e+10
1.852315366268157959e-01,1.461076498031616211e+00,9.941355056800000000e+10
2.202753424644470215e-01,1.344098091125488281e+00,5.220921029300000000e+10
2.440550774335861206e-01,1.352942228317260742e+00,5.236695947000000000e+09
2.327909916639328003e-01,1.392295241355895996e+00,2.379047328000000000e+10
2.152690887451171875e-01,1.387334108352661133e+00,4.640537627300000000e+10
2.277847379446029663e-01,1.334915161132812500e+00,1.757235230400000000e+10
2.090112715959548950e-01,1.433798313140869141e+00,1.195139200400000000e+10
2.327909916639328003e-01,1.346228599548339844e+00,4.980841738000000000e+09
2.327909916639328003e-01,1.341484069824218750e+00,8.465021850800000000e+10
2.415519505739212036e-01,1.355814814567565918e+00,5.073591071900000000e+10
1.927409321069717407e-01,1.442401647567749023e+00,2.458100778500000000e+10
1.989987492561340332e-01,1.534924268722534180e+00,8.714915526300000000e+10
1.764705926179885864e-01,1.451447010040283203e+00,6.634324629300000000e+10
2.102628350257873535e-01,1.425083041191101074e+00,4.326852422000000000e+09
1.952440589666366577e-01,1.414698839187622070e+00,3.996018026000000000e+09
1.627033799886703491e-01,1.449098944664001465e+00,2.317419274700000000e+10
2.077597081661224365e-01,1.406023859977722168e+00,7.260604729000000000e+10
2.315394282341003418e-01,1.337381839752197266e+00,4.615248111200000000e+10
2.115143984556198120e-01,1.391009330749511719e+00,5.982717315700000000e+10
2.165206521749496460e-01,1.421648502349853516e+00,1.002521887900000000e+10
2.215269058942794800e-01,1.376177668571472168e+00,5.035144972600000000e+10
1.652065068483352661e-01,1.500925421714782715e+00,7.443188252000000000e+09
1.902378052473068237e-01,1.425248622894287109e+00,2.170802778800000000e+10
2.190237790346145630e-01,1.352558016777038574e+00,7.895207850800000000e+10
2.090112715959548950e-01,1.411176919937133789e+00,3.860849824800000000e+10
2.077597081661224365e-01,1.398253440856933594e+00,3.927024138000000000e+09
2.415519505739212036e-01,1.331503987312316895e+00,8.577393064200000000e+10
2.390488088130950928e-01,1.346921682357788086e+00,5.042445305100000000e+10
2.215269058942794800e-01,1.399643659591674805e+00,5.454888654700000000e+10
1.902378052473068237e-01,1.442158579826354980e+00,7.959446332700000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_4000_.csv <==
1.752190291881561279e-01,1.462923288345336914e+00,9.809702975800000000e+10
1.614518165588378906e-01,1.400748491287231445e+00,6.005917352400000000e+10
1.939924955368041992e-01,1.408086299896240234e+00,7.300978898800000000e+10
1.614518165588378906e-01,1.622996330261230469e+00,8.992136403100000000e+10
1.739674657583236694e-01,1.415383338928222656e+00,7.804496956600000000e+10
1.789737194776535034e-01,1.407458305358886719e+00,3.720132894700000000e+10
1.939924955368041992e-01,1.438517332077026367e+00,8.308956208000000000e+10
2.015018761157989502e-01,1.387814402580261230e+00,8.556004638000000000e+09
1.802252829074859619e-01,1.427311182022094727e+00,7.362976662200000000e+10
2.002503126859664917e-01,1.394922971725463867e+00,2.815654420000000000e+10
1.902378052473068237e-01,1.365468740463256836e+00,6.113985479900000000e+10
2.152690887451171875e-01,1.395047187805175781e+00,6.321308636700000000e+10
2.015018761157989502e-01,1.395735621452331543e+00,3.032149337700000000e+10
1.839799731969833374e-01,1.415153384208679199e+00,7.906839206200000000e+10
1.551939994096755981e-01,1.470027446746826172e+00,3.729803893800000000e+10
1.964956223964691162e-01,1.395981669425964355e+00,3.456845228500000000e+10
2.015018761157989502e-01,1.400761961936950684e+00,1.996088227500000000e+10
1.814768463373184204e-01,1.441525340080261230e+00,4.191017675400000000e+10
1.839799731969833374e-01,1.445102095603942871e+00,9.483357819900000000e+10
1.839799731969833374e-01,1.440845727920532227e+00,2.360858879600000000e+10
2.190237790346145630e-01,1.347640037536621094e+00,7.991645800900000000e+10
1.777221560478210449e-01,1.410026788711547852e+00,7.863469264300000000e+10
2.002503126859664917e-01,1.392042517662048340e+00,9.565553912000000000e+10
1.814768463373184204e-01,1.363699793815612793e+00,2.787867842500000000e+10
2.065081447362899780e-01,1.399865388870239258e+00,4.269089075600000000e+10
2.052565813064575195e-01,1.381302356719970703e+00,6.876486344700000000e+10
1.739674657583236694e-01,1.455352187156677246e+00,4.814818912800000000e+10
2.277847379446029663e-01,1.340318441390991211e+00,3.695010895800000000e+10
1.664580702781677246e-01,1.411389708518981934e+00,8.221834985200000000e+10
1.727159023284912109e-01,1.442674160003662109e+00,7.451429860000000000e+10
2.102628350257873535e-01,1.333563208580017090e+00,1.899651089500000000e+10
1.927409321069717407e-01,1.397796630859375000e+00,3.439012383000000000e+09
2.227784842252731323e-01,1.353809237480163574e+00,3.465263449100000000e+10
1.902378052473068237e-01,1.395892143249511719e+00,3.124605213800000000e+10
1.964956223964691162e-01,1.359411001205444336e+00,5.976900389600000000e+10
1.789737194776535034e-01,1.421839952468872070e+00,2.000469432800000000e+10
1.952440589666366577e-01,1.370004177093505859e+00,7.716053450200000000e+10
1.614518165588378906e-01,1.498241186141967773e+00,8.318921098200000000e+10
1.764705926179885864e-01,1.415728807449340820e+00,4.924688118200000000e+10
2.077597081661224365e-01,1.384637355804443359e+00,7.692731107000000000e+10
1.864831000566482544e-01,1.402624130249023438e+00,7.542594860300000000e+10
2.240300476551055908e-01,1.347209930419921875e+00,2.560453732000000000e+09
2.090112715959548950e-01,1.338807582855224609e+00,6.101046938800000000e+10
1.789737194776535034e-01,1.357529044151306152e+00,8.634183547200000000e+10
2.002503126859664917e-01,1.369603991508483887e+00,7.964314515200000000e+10
1.952440589666366577e-01,1.433764934539794922e+00,5.098495867900000000e+10
2.052565813064575195e-01,1.405676245689392090e+00,1.381514446300000000e+10
2.115143984556198120e-01,1.337908029556274414e+00,9.568938905300000000e+10
2.015018761157989502e-01,1.391162633895874023e+00,7.689705979600000000e+10
2.190237790346145630e-01,1.337387442588806152e+00,3.746130263900000000e+10
1.952440589666366577e-01,1.393869400024414062e+00,9.522182312000000000e+10
2.002503126859664917e-01,1.332901000976562500e+00,7.146487898700000000e+10
1.989987492561340332e-01,1.395291090011596680e+00,7.779522080300000000e+10
1.889862418174743652e-01,1.407787322998046875e+00,4.134262491000000000e+10
2.090112715959548950e-01,1.407806277275085449e+00,5.346383145000000000e+10
2.127659618854522705e-01,1.347738742828369141e+00,5.631195048000000000e+10
2.165206521749496460e-01,1.342568397521972656e+00,6.842911174000000000e+09
1.939924955368041992e-01,1.390241146087646484e+00,2.583041460000000000e+10
2.177722156047821045e-01,1.363253355026245117e+00,8.703319382900000000e+10
2.202753424644470215e-01,1.333640575408935547e+00,7.916201602300000000e+10
1.977471858263015747e-01,1.431000471115112305e+00,3.897146446800000000e+10
2.027534395456314087e-01,1.403411865234375000e+00,4.426115193400000000e+10
1.802252829074859619e-01,1.412330865859985352e+00,1.084681735000000000e+10
2.240300476551055908e-01,1.336263656616210938e+00,9.113338065900000000e+10
2.315394282341003418e-01,1.334215641021728516e+00,7.222942169300000000e+10
2.002503126859664917e-01,1.398483276367187500e+00,1.226528079000000000e+10
2.052565813064575195e-01,1.389490842819213867e+00,8.844548724000000000e+09
2.215269058942794800e-01,1.364302039146423340e+00,9.982337731000000000e+10
1.839799731969833374e-01,1.438848853111267090e+00,2.703201062400000000e+10
2.065081447362899780e-01,1.419720411300659180e+00,3.541504534600000000e+10
1.201501935720443726e-01,1.603000879287719727e+00,5.305959401700000000e+10
1.952440589666366577e-01,1.392106413841247559e+00,3.352819662000000000e+10
2.140175253152847290e-01,1.364561557769775391e+00,2.236341147500000000e+10
2.065081447362899780e-01,1.405553102493286133e+00,4.161505479400000000e+10
1.802252829074859619e-01,1.439344167709350586e+00,1.825457448000000000e+09
2.177722156047821045e-01,1.385976672172546387e+00,4.711473152400000000e+10
2.127659618854522705e-01,1.324506878852844238e+00,3.196444627100000000e+10
2.027534395456314087e-01,1.387877225875854492e+00,3.336809766800000000e+10
1.852315366268157959e-01,1.416741609573364258e+00,8.673707211400000000e+10
2.027534395456314087e-01,1.410118818283081055e+00,9.918574694700000000e+10
2.227784842252731323e-01,1.346239924430847168e+00,2.735189306400000000e+10
1.752190291881561279e-01,1.386079311370849609e+00,1.379570807700000000e+10
2.202753424644470215e-01,1.345325350761413574e+00,3.012078707900000000e+10
2.115143984556198120e-01,1.325698852539062500e+00,9.258437408000000000e+10
2.165206521749496460e-01,1.338917255401611328e+00,4.684281804900000000e+10
2.152690887451171875e-01,1.344462156295776367e+00,4.513290083200000000e+10
2.127659618854522705e-01,1.340192317962646484e+00,3.523617108500000000e+10
1.939924955368041992e-01,1.388836383819580078e+00,5.642766741100000000e+10
1.739674657583236694e-01,1.434169054031372070e+00,3.237871392400000000e+10
1.927409321069717407e-01,1.397275924682617188e+00,9.257263531500000000e+10
2.102628350257873535e-01,1.396438121795654297e+00,4.740641003400000000e+10
1.914893686771392822e-01,1.441119551658630371e+00,7.919794851900000000e+10
1.939924955368041992e-01,1.398095607757568359e+00,1.191505071800000000e+10
2.127659618854522705e-01,1.346050500869750977e+00,5.869928492700000000e+10
1.964956223964691162e-01,1.381516814231872559e+00,1.674112752000000000e+09
1.802252829074859619e-01,1.427206397056579590e+00,7.635113650800000000e+10
1.464330404996871948e-01,1.439822435379028320e+00,5.150628539800000000e+10
1.939924955368041992e-01,1.399521350860595703e+00,4.220093965500000000e+10
2.027534395456314087e-01,1.402565717697143555e+00,3.072559044000000000e+10
2.027534395456314087e-01,1.403228044509887695e+00,8.157786982000000000e+10
1.777221560478210449e-01,1.391139745712280273e+00,9.237851738100000000e+10
2.102628350257873535e-01,1.358346462249755859e+00,6.032244298600000000e+10
2.152690887451171875e-01,1.338655948638916016e+00,4.169818711800000000e+10
2.052565813064575195e-01,1.348227262496948242e+00,4.925925630100000000e+10
2.190237790346145630e-01,1.329478144645690918e+00,7.471670650900000000e+10
2.215269058942794800e-01,1.376338481903076172e+00,6.879073879000000000e+10
2.152690887451171875e-01,1.338725805282592773e+00,5.130085322900000000e+10
1.839799731969833374e-01,1.397819995880126953e+00,1.639931549400000000e+10
1.902378052473068237e-01,1.401870727539062500e+00,9.928800845900000000e+10
2.202753424644470215e-01,1.403216719627380371e+00,8.075854710800000000e+10
2.052565813064575195e-01,1.381227970123291016e+00,6.620610809500000000e+10
1.702127754688262939e-01,1.460811495780944824e+00,6.571998220800000000e+10
1.814768463373184204e-01,1.512561678886413574e+00,5.482377274700000000e+10
1.827284097671508789e-01,1.433644652366638184e+00,8.963611545200000000e+10
2.065081447362899780e-01,1.397292494773864746e+00,6.464333167800000000e+10
1.739674657583236694e-01,1.438513755798339844e+00,4.961467910600000000e+10
1.802252829074859619e-01,1.487870693206787109e+00,7.741650498900000000e+10
2.040050029754638672e-01,1.397379398345947266e+00,2.747573223800000000e+10
1.914893686771392822e-01,1.431497931480407715e+00,9.035123681600000000e+10
2.002503126859664917e-01,1.395486831665039062e+00,8.355300342700000000e+10
2.115143984556198120e-01,1.341523647308349609e+00,8.936752483900000000e+10
1.789737194776535034e-01,1.391336441040039062e+00,5.667107035900000000e+10
1.852315366268157959e-01,1.387187719345092773e+00,3.344285267500000000e+10
2.140175253152847290e-01,1.342226386070251465e+00,4.333801302600000000e+10
1.727159023284912109e-01,1.440959334373474121e+00,8.261933112500000000e+10
2.027534395456314087e-01,1.391436815261840820e+00,9.855085531800000000e+10
1.989987492561340332e-01,1.332980990409851074e+00,8.306902188400000000e+10
1.677096337080001831e-01,1.467293143272399902e+00,1.642873936600000000e+10
1.802252829074859619e-01,1.503117322921752930e+00,3.729551712400000000e+10
2.090112715959548950e-01,1.395543336868286133e+00,7.964261143700000000e+10
2.227784842252731323e-01,1.352103710174560547e+00,3.634683390700000000e+10
2.240300476551055908e-01,1.377448797225952148e+00,2.982159364700000000e+10
1.989987492561340332e-01,1.402794241905212402e+00,5.580721004100000000e+10
2.002503126859664917e-01,1.334810733795166016e+00,2.105073281200000000e+10
2.040050029754638672e-01,1.400818586349487305e+00,5.964143236700000000e+10
2.102628350257873535e-01,1.355892062187194824e+00,4.147474148300000000e+10
2.127659618854522705e-01,1.347965240478515625e+00,7.257835826700000000e+10
1.702127754688262939e-01,1.451759815216064453e+00,1.071251329000000000e+09
2.202753424644470215e-01,1.374160766601562500e+00,2.414131339900000000e+10
1.739674657583236694e-01,1.421485424041748047e+00,4.079430503100000000e+10
1.702127754688262939e-01,1.426637411117553711e+00,3.898492084200000000e+10
2.027534395456314087e-01,1.353042602539062500e+00,8.269556077200000000e+10
1.864831000566482544e-01,1.414602279663085938e+00,9.441053172600000000e+10
2.190237790346145630e-01,1.353148937225341797e+00,8.708259209000000000e+10
2.240300476551055908e-01,1.323307633399963379e+00,5.226505071600000000e+10
2.202753424644470215e-01,1.369233012199401855e+00,5.302031266700000000e+10
2.102628350257873535e-01,1.346615314483642578e+00,8.234942180900000000e+10
2.102628350257873535e-01,1.329855561256408691e+00,3.912445508600000000e+10
2.065081447362899780e-01,1.406818747520446777e+00,9.646779882600000000e+10
2.127659618854522705e-01,1.370517969131469727e+00,3.132627917400000000e+10
1.727159023284912109e-01,1.431475639343261719e+00,8.818964418000000000e+10
2.052565813064575195e-01,1.400217890739440918e+00,4.607479498000000000e+09
1.727159023284912109e-01,1.457719802856445312e+00,1.460273935800000000e+10
2.090112715959548950e-01,1.374196529388427734e+00,4.642368728800000000e+10
1.989987492561340332e-01,1.385106444358825684e+00,2.195993196900000000e+10
2.015018761157989502e-01,1.368313550949096680e+00,9.594427242300000000e+10
1.727159023284912109e-01,1.426758766174316406e+00,7.144024869000000000e+10
2.140175253152847290e-01,1.398730993270874023e+00,3.019136504700000000e+10
2.102628350257873535e-01,1.328559398651123047e+00,3.219278677600000000e+10
2.027534395456314087e-01,1.405672073364257812e+00,3.407592938500000000e+10
1.977471858263015747e-01,1.384873151779174805e+00,1.626707519800000000e+10
1.902378052473068237e-01,1.413671851158142090e+00,7.524394605900000000e+10
1.914893686771392822e-01,1.413003683090209961e+00,5.773300212000000000e+10
1.551939994096755981e-01,1.475111007690429688e+00,7.273813088200000000e+10
1.902378052473068237e-01,1.417698860168457031e+00,7.851177116300000000e+10
1.539424359798431396e-01,1.467984914779663086e+00,2.877153490600000000e+10
1.814768463373184204e-01,1.411491394042968750e+00,3.393986947600000000e+10
2.065081447362899780e-01,1.330996513366699219e+00,1.035684229900000000e+10
1.789737194776535034e-01,1.429535150527954102e+00,2.900309348300000000e+10
1.852315366268157959e-01,1.439309477806091309e+00,3.316161200000000000e+10
2.065081447362899780e-01,1.358904361724853516e+00,4.208176738900000000e+10
2.115143984556198120e-01,1.392470121383666992e+00,5.032520340500000000e+10
2.115143984556198120e-01,1.354966521263122559e+00,2.309680868300000000e+10
2.052565813064575195e-01,1.433626413345336914e+00,6.554543796100000000e+10
2.052565813064575195e-01,1.394221186637878418e+00,1.211598823900000000e+10
1.677096337080001831e-01,1.455216288566589355e+00,9.512128315500000000e+10
2.027534395456314087e-01,1.399326324462890625e+00,1.303152351400000000e+10
2.065081447362899780e-01,1.404428958892822266e+00,9.831622338600000000e+10
1.977471858263015747e-01,1.431566715240478516e+00,5.808727830000000000e+08
1.889862418174743652e-01,1.439634561538696289e+00,1.115705916700000000e+10
1.752190291881561279e-01,1.437016010284423828e+00,7.789616087200000000e+10
2.002503126859664917e-01,1.388206958770751953e+00,3.274828326500000000e+10
1.864831000566482544e-01,1.451825141906738281e+00,6.261832620400000000e+10
1.514393091201782227e-01,1.602207899093627930e+00,8.466823297100000000e+10
1.989987492561340332e-01,1.407222747802734375e+00,5.740200662000000000e+10
2.015018761157989502e-01,1.409857034683227539e+00,4.547027712500000000e+10
1.977471858263015747e-01,1.411052227020263672e+00,2.734802230200000000e+10
2.002503126859664917e-01,1.339229345321655273e+00,3.635145456200000000e+10
2.102628350257873535e-01,1.397498846054077148e+00,3.909852874800000000e+10
2.027534395456314087e-01,1.416631937026977539e+00,2.457820849700000000e+10
2.177722156047821045e-01,1.408624529838562012e+00,9.057955248000000000e+10
2.040050029754638672e-01,1.333215951919555664e+00,2.085524580200000000e+10
1.952440589666366577e-01,1.375458002090454102e+00,2.714615007700000000e+10
1.827284097671508789e-01,1.412797808647155762e+00,9.728533423800000000e+10
1.877346783876419067e-01,1.408350825309753418e+00,2.105673699100000000e+10
1.239048838615417480e-01,1.580742359161376953e+00,6.536226454400000000e+10
1.977471858263015747e-01,1.401523828506469727e+00,2.164612899100000000e+10
1.977471858263015747e-01,1.354386091232299805e+00,6.172420633900000000e+10
1.964956223964691162e-01,1.400941610336303711e+00,1.310998003300000000e+10
1.927409321069717407e-01,1.397382140159606934e+00,8.050327545000000000e+10
1.789737194776535034e-01,1.390075206756591797e+00,4.872455902000000000e+10
1.964956223964691162e-01,1.381244540214538574e+00,5.925009106300000000e+10
2.102628350257873535e-01,1.340749740600585938e+00,5.500896406500000000e+10
2.040050029754638672e-01,1.387410402297973633e+00,6.400154840400000000e+10
2.040050029754638672e-01,1.347186326980590820e+00,6.595804434000000000e+10
1.814768463373184204e-01,1.460150957107543945e+00,2.319112296200000000e+10
2.165206521749496460e-01,1.350427389144897461e+00,1.480270455800000000e+10
1.702127754688262939e-01,1.398433685302734375e+00,9.716989076600000000e+10
2.102628350257873535e-01,1.347043991088867188e+00,2.867234095300000000e+10
2.227784842252731323e-01,1.332233428955078125e+00,6.442519522000000000e+09
2.077597081661224365e-01,1.339411497116088867e+00,7.342007062400000000e+10
1.952440589666366577e-01,1.341940641403198242e+00,6.110432852500000000e+10
2.227784842252731323e-01,1.360422015190124512e+00,7.858345780600000000e+10
1.614518165588378906e-01,1.503886222839355469e+00,1.218758846600000000e+10
2.190237790346145630e-01,1.329679727554321289e+00,5.007356312500000000e+10
2.102628350257873535e-01,1.393314123153686523e+00,8.929961314900000000e+10
1.664580702781677246e-01,1.513705253601074219e+00,8.569924373800000000e+10
1.864831000566482544e-01,1.394682407379150391e+00,2.337783337000000000e+10
1.952440589666366577e-01,1.324026823043823242e+00,2.701324192900000000e+10
2.165206521749496460e-01,1.343443632125854492e+00,4.453821367200000000e+10
1.827284097671508789e-01,1.440134763717651367e+00,5.877546904000000000e+09
2.065081447362899780e-01,1.331394791603088379e+00,5.490394648400000000e+10
2.377972453832626343e-01,1.326727867126464844e+00,3.885610077000000000e+09
1.789737194776535034e-01,1.465086221694946289e+00,6.536070216100000000e+10
2.077597081661224365e-01,1.326666593551635742e+00,7.854989713000000000e+10
2.190237790346145630e-01,1.352456331253051758e+00,9.900316273100000000e+10
2.002503126859664917e-01,1.384859442710876465e+00,5.730960486900000000e+10
1.827284097671508789e-01,1.499179363250732422e+00,8.353361282000000000e+09
2.040050029754638672e-01,1.349617362022399902e+00,9.688482445000000000e+09
2.290363013744354248e-01,1.330662727355957031e+00,5.862505053100000000e+10
1.877346783876419067e-01,1.418598413467407227e+00,8.549250696800000000e+10
1.727159023284912109e-01,1.421597838401794434e+00,8.343243716100000000e+10
2.115143984556198120e-01,1.346132278442382812e+00,5.635170444800000000e+10
2.077597081661224365e-01,1.364554762840270996e+00,9.430601274600000000e+10
2.152690887451171875e-01,1.320971012115478516e+00,7.890026409900000000e+10
1.964956223964691162e-01,1.410196065902709961e+00,5.590919249200000000e+10
1.777221560478210449e-01,1.400632262229919434e+00,9.918073305500000000e+10
2.077597081661224365e-01,1.416185855865478516e+00,3.621330929400000000e+10
1.989987492561340332e-01,1.395841598510742188e+00,5.586989183500000000e+10
2.077597081661224365e-01,1.334249734878540039e+00,9.997536901800000000e+10
1.589486896991729736e-01,1.448515772819519043e+00,6.650432173500000000e+10
1.889862418174743652e-01,1.405255079269409180e+00,9.054366109700000000e+10
2.090112715959548950e-01,1.405035018920898438e+00,2.741790212500000000e+10
1.739674657583236694e-01,1.430859446525573730e+00,8.990096708300000000e+10
2.165206521749496460e-01,1.344470858573913574e+00,4.313427740200000000e+10
1.964956223964691162e-01,1.333875060081481934e+00,7.446213941800000000e+10
1.977471858263015747e-01,1.392675638198852539e+00,8.516857597700000000e+10
2.177722156047821045e-01,1.322610855102539062e+00,1.993136912000000000e+10
2.140175253152847290e-01,1.332317113876342773e+00,4.515423957200000000e+10
2.102628350257873535e-01,1.336824178695678711e+00,3.612365991100000000e+10
2.127659618854522705e-01,1.384749293327331543e+00,9.912403151000000000e+09
1.977471858263015747e-01,1.417120933532714844e+00,2.230982685300000000e+10
1.964956223964691162e-01,1.405897855758666992e+00,1.035711887200000000e+10
2.152690887451171875e-01,1.362389564514160156e+00,8.555463879200000000e+10
1.889862418174743652e-01,1.388642191886901855e+00,4.997481586000000000e+10
1.902378052473068237e-01,1.392923116683959961e+00,4.989417577600000000e+10
1.964956223964691162e-01,1.396525740623474121e+00,7.947159577000000000e+09
2.077597081661224365e-01,1.375030040740966797e+00,6.399289798000000000e+09
2.190237790346145630e-01,1.335465431213378906e+00,6.012361295300000000e+10
1.827284097671508789e-01,1.429232954978942871e+00,2.405600769500000000e+10
2.052565813064575195e-01,1.342336058616638184e+00,7.734557634500000000e+10
1.989987492561340332e-01,1.363775253295898438e+00,6.945301859100000000e+10
1.964956223964691162e-01,1.445907831192016602e+00,6.681067056800000000e+10
1.889862418174743652e-01,1.420224547386169434e+00,6.825180641600000000e+10
1.777221560478210449e-01,1.449624896049499512e+00,8.392536030000000000e+08
2.027534395456314087e-01,1.436549425125122070e+00,4.555930195600000000e+10
2.227784842252731323e-01,1.340960383415222168e+00,6.087863130900000000e+10
1.939924955368041992e-01,1.403856158256530762e+00,5.728881160800000000e+10
1.902378052473068237e-01,1.380540609359741211e+00,9.220244698000000000e+10
1.977471858263015747e-01,1.333136558532714844e+00,2.531614708400000000e+10
1.764705926179885864e-01,1.433633685111999512e+00,3.585150507400000000e+10
2.065081447362899780e-01,1.340174198150634766e+00,2.690666499200000000e+10
1.664580702781677246e-01,1.419248461723327637e+00,1.179826556600000000e+10
1.752190291881561279e-01,1.402418613433837891e+00,9.934994293100000000e+10
1.977471858263015747e-01,1.336809158325195312e+00,3.905688483600000000e+10
2.065081447362899780e-01,1.360059022903442383e+00,2.815688879100000000e+10
1.902378052473068237e-01,1.405720233917236328e+00,8.695920846300000000e+10
2.115143984556198120e-01,1.367298007011413574e+00,3.445304026100000000e+10
2.202753424644470215e-01,1.349333643913269043e+00,7.143174912000000000e+09
2.177722156047821045e-01,1.325369238853454590e+00,2.536056621600000000e+10
1.514393091201782227e-01,1.506279468536376953e+00,9.816744486000000000e+09
2.052565813064575195e-01,1.417720198631286621e+00,5.785922363000000000e+10
1.777221560478210449e-01,1.410172462463378906e+00,1.209853274000000000e+09
1.889862418174743652e-01,1.420076131820678711e+00,1.888072673300000000e+10
2.140175253152847290e-01,1.396682620048522949e+00,5.378946759000000000e+10
2.027534395456314087e-01,1.395831823348999023e+00,8.783668586700000000e+10
2.190237790346145630e-01,1.395011305809020996e+00,7.026581084000000000e+10
2.040050029754638672e-01,1.371778845787048340e+00,6.666989626400000000e+10
2.090112715959548950e-01,1.392108798027038574e+00,7.031547257700000000e+10
1.827284097671508789e-01,1.414768218994140625e+00,3.535907828000000000e+09
2.190237790346145630e-01,1.373978614807128906e+00,6.286574790100000000e+10
2.127659618854522705e-01,1.366695404052734375e+00,3.046256820500000000e+10
2.090112715959548950e-01,1.402658224105834961e+00,1.780437005000000000e+10
2.202753424644470215e-01,1.343086481094360352e+00,9.357163282500000000e+10
2.177722156047821045e-01,1.327814221382141113e+00,6.114536307500000000e+10
1.877346783876419067e-01,1.444709658622741699e+00,2.619816712400000000e+10
1.864831000566482544e-01,1.402409076690673828e+00,9.723949492300000000e+10
1.952440589666366577e-01,1.331602334976196289e+00,1.945675523400000000e+10
1.952440589666366577e-01,1.419763326644897461e+00,6.056347673600000000e+10
1.952440589666366577e-01,1.385659456253051758e+00,1.533265231300000000e+10
2.040050029754638672e-01,1.347729563713073730e+00,2.724705162700000000e+10
1.188986226916313171e-01,1.657029628753662109e+00,1.395907145700000000e+10
2.027534395456314087e-01,1.401739001274108887e+00,1.966863512500000000e+10
2.065081447362899780e-01,1.403775215148925781e+00,9.958515266000000000e+10
1.989987492561340332e-01,1.387326478958129883e+00,8.754185146800000000e+10
1.752190291881561279e-01,1.412348508834838867e+00,6.631429962100000000e+10
2.165206521749496460e-01,1.361579418182373047e+00,1.134821562600000000e+10
1.839799731969833374e-01,1.421906828880310059e+00,5.722932143000000000e+09
2.140175253152847290e-01,1.338264942169189453e+00,8.536072112700000000e+10
1.989987492561340332e-01,1.358884215354919434e+00,9.156387599000000000e+09
1.902378052473068237e-01,1.428378462791442871e+00,4.775643471500000000e+10
2.002503126859664917e-01,1.345877647399902344e+00,9.255694398400000000e+10
1.689611971378326416e-01,1.577404975891113281e+00,3.447107468200000000e+10
2.227784842252731323e-01,1.337011337280273438e+00,1.105697817600000000e+10
2.290363013744354248e-01,1.333913207054138184e+00,8.350186376300000000e+10
2.102628350257873535e-01,1.362338066101074219e+00,7.059796604900000000e+10
2.015018761157989502e-01,1.387705564498901367e+00,5.491891817300000000e+10
2.102628350257873535e-01,1.351284265518188477e+00,4.159957212700000000e+10
1.464330404996871948e-01,1.537508487701416016e+00,4.141421970000000000e+09
2.027534395456314087e-01,1.324731230735778809e+00,1.443036503400000000e+10
1.852315366268157959e-01,1.387913227081298828e+00,2.792632207200000000e+10
2.127659618854522705e-01,1.323830008506774902e+00,5.339314024200000000e+10
1.927409321069717407e-01,1.398027896881103516e+00,4.832536538100000000e+10
1.864831000566482544e-01,1.406269907951354980e+00,7.020940689600000000e+10
1.814768463373184204e-01,1.428875684738159180e+00,3.953586067100000000e+10
1.952440589666366577e-01,1.421508073806762695e+00,1.154532956600000000e+10
1.952440589666366577e-01,1.411974668502807617e+00,4.633424470900000000e+10
2.052565813064575195e-01,1.334269404411315918e+00,4.591506601100000000e+10
2.165206521749496460e-01,1.330028772354125977e+00,1.394916109200000000e+10
2.115143984556198120e-01,1.346810221672058105e+00,5.385860124000000000e+09
1.977471858263015747e-01,1.393541097640991211e+00,7.292359380000000000e+10
2.077597081661224365e-01,1.375611543655395508e+00,8.997942389700000000e+10
1.539424359798431396e-01,1.473992824554443359e+00,7.465872931700000000e+10
2.252816110849380493e-01,1.323578357696533203e+00,9.667955411900000000e+10
2.165206521749496460e-01,1.352210998535156250e+00,8.162923672700000000e+10
2.140175253152847290e-01,1.335695147514343262e+00,9.524590894500000000e+10
1.852315366268157959e-01,1.411407232284545898e+00,4.461708495000000000e+09
2.177722156047821045e-01,1.333259105682373047e+00,4.475157855700000000e+10
2.177722156047821045e-01,1.328407764434814453e+00,5.039369973500000000e+10
2.065081447362899780e-01,1.395754694938659668e+00,4.645450331900000000e+10
1.964956223964691162e-01,1.395416975021362305e+00,9.625237799000000000e+10
1.889862418174743652e-01,1.422855854034423828e+00,7.251809518800000000e+10
2.240300476551055908e-01,1.337376475334167480e+00,9.613167731200000000e+10
2.040050029754638672e-01,1.339614272117614746e+00,9.812809922100000000e+10
1.727159023284912109e-01,1.538071870803833008e+00,2.125011720300000000e+10
2.140175253152847290e-01,1.345254778861999512e+00,5.559817932700000000e+10
1.764705926179885864e-01,1.435720443725585938e+00,4.067253776400000000e+10
1.602002531290054321e-01,1.505626559257507324e+00,1.617079213400000000e+10
1.827284097671508789e-01,1.423151373863220215e+00,4.934793880400000000e+10
1.827284097671508789e-01,1.398818254470825195e+00,5.185200269600000000e+10
2.052565813064575195e-01,1.393526554107666016e+00,6.673058397700000000e+10
2.002503126859664917e-01,1.401833057403564453e+00,1.633065510400000000e+10
2.002503126859664917e-01,1.368615388870239258e+00,7.547511434900000000e+10
1.952440589666366577e-01,1.394801139831542969e+00,9.877616144500000000e+10
2.090112715959548950e-01,1.382867097854614258e+00,3.602200541100000000e+10
2.140175253152847290e-01,1.340089201927185059e+00,7.191045624300000000e+10
2.390488088130950928e-01,1.335551023483276367e+00,9.912746142700000000e+10
1.889862418174743652e-01,1.394982337951660156e+00,5.894300740200000000e+10
1.864831000566482544e-01,1.401246786117553711e+00,2.233704513000000000e+10
1.714643388986587524e-01,1.431614637374877930e+00,6.533233516000000000e+09
2.090112715959548950e-01,1.372699499130249023e+00,5.227232659400000000e+10
2.152690887451171875e-01,1.337764739990234375e+00,4.852595117400000000e+10
1.864831000566482544e-01,1.410174131393432617e+00,7.686848653000000000e+09
1.677096337080001831e-01,1.439170837402343750e+00,7.393920936200000000e+10
1.752190291881561279e-01,1.434539794921875000e+00,7.808651457800000000e+10
1.839799731969833374e-01,1.403725504875183105e+00,2.760576470100000000e+10
2.127659618854522705e-01,1.386718511581420898e+00,7.985338909100000000e+10
1.664580702781677246e-01,1.448749303817749023e+00,5.437435453500000000e+10
2.115143984556198120e-01,1.390093326568603516e+00,8.091165144300000000e+10
2.152690887451171875e-01,1.369452476501464844e+00,2.711572639000000000e+10
2.090112715959548950e-01,1.347983241081237793e+00,1.556772252700000000e+10
1.952440589666366577e-01,1.408940315246582031e+00,3.595441406100000000e+10
1.777221560478210449e-01,1.433640360832214355e+00,9.809049149800000000e+10
2.077597081661224365e-01,1.392210960388183594e+00,7.977300185300000000e+10
1.964956223964691162e-01,1.381901979446411133e+00,8.354001274300000000e+10
2.052565813064575195e-01,1.375545024871826172e+00,8.927369066000000000e+09
2.077597081661224365e-01,1.337504148483276367e+00,1.000120257700000000e+10
1.914893686771392822e-01,1.388344168663024902e+00,5.186377224100000000e+10
1.689611971378326416e-01,1.442270994186401367e+00,6.388086904300000000e+10
2.127659618854522705e-01,1.343116044998168945e+00,2.930251994300000000e+10
1.576971262693405151e-01,1.477824568748474121e+00,9.369195080600000000e+10
2.002503126859664917e-01,1.408395051956176758e+00,6.284856850700000000e+10
1.914893686771392822e-01,1.365854144096374512e+00,1.767100677000000000e+10
1.827284097671508789e-01,1.514130353927612305e+00,6.755039771200000000e+10
2.127659618854522705e-01,1.339493513107299805e+00,8.421370819400000000e+10
1.727159023284912109e-01,1.646058559417724609e+00,4.505016154400000000e+10
2.027534395456314087e-01,1.379400491714477539e+00,5.439722423900000000e+10
2.252816110849380493e-01,1.328878879547119141e+00,4.591023777400000000e+10
1.652065068483352661e-01,1.468936800956726074e+00,9.019457013200000000e+10
2.115143984556198120e-01,1.327006340026855469e+00,4.316080672900000000e+10
2.027534395456314087e-01,1.377307772636413574e+00,5.899603134600000000e+10
2.090112715959548950e-01,1.353997707366943359e+00,6.458830028300000000e+10
2.102628350257873535e-01,1.390039443969726562e+00,4.783110886100000000e+10
1.889862418174743652e-01,1.345754623413085938e+00,3.277729603600000000e+10
1.964956223964691162e-01,1.431888580322265625e+00,8.336180767600000000e+10
1.939924955368041992e-01,1.397426009178161621e+00,5.920420947000000000e+10
2.090112715959548950e-01,1.385839700698852539e+00,6.601571211400000000e+10
2.102628350257873535e-01,1.340371012687683105e+00,9.651398235800000000e+10
2.290363013744354248e-01,1.385859370231628418e+00,7.910955448000000000e+10
1.489361673593521118e-01,1.490949869155883789e+00,5.082808078300000000e+10
1.864831000566482544e-01,1.348235368728637695e+00,3.279307176800000000e+10
1.564455628395080566e-01,1.465707778930664062e+00,7.150459429000000000e+09
2.102628350257873535e-01,1.393174886703491211e+00,2.561099921300000000e+10
1.989987492561340332e-01,1.351820230484008789e+00,1.843309001400000000e+10
2.065081447362899780e-01,1.384815096855163574e+00,5.095837025500000000e+10
1.977471858263015747e-01,1.382676959037780762e+00,1.813841580000000000e+09
2.015018761157989502e-01,1.383083820343017578e+00,5.454603887000000000e+10
1.827284097671508789e-01,1.394125819206237793e+00,7.305547940200000000e+10
1.852315366268157959e-01,1.398844480514526367e+00,3.451527207600000000e+10
1.964956223964691162e-01,1.363175392150878906e+00,6.477006803800000000e+10
1.689611971378326416e-01,1.393925666809082031e+00,6.718168262400000000e+10
2.215269058942794800e-01,1.360104322433471680e+00,4.288011777800000000e+10
1.802252829074859619e-01,1.454181551933288574e+00,2.725123231900000000e+10
1.652065068483352661e-01,1.457360625267028809e+00,1.022287322000000000e+10
1.827284097671508789e-01,1.402009844779968262e+00,4.794664473000000000e+10
2.227784842252731323e-01,1.377432107925415039e+00,1.337072773100000000e+10
2.165206521749496460e-01,1.336439013481140137e+00,4.508484306200000000e+10
1.764705926179885864e-01,1.419488787651062012e+00,5.247228828600000000e+10
2.077597081661224365e-01,1.386948823928833008e+00,6.218314101500000000e+10
2.227784842252731323e-01,1.336656332015991211e+00,1.135847961000000000e+10
1.989987492561340332e-01,1.383693933486938477e+00,8.104766417100000000e+10
2.090112715959548950e-01,1.397576808929443359e+00,1.465211100100000000e+10
2.165206521749496460e-01,1.346755862236022949e+00,5.013154338900000000e+10
1.777221560478210449e-01,1.430480003356933594e+00,2.185941236000000000e+09
1.777221560478210449e-01,1.451800823211669922e+00,3.743105108600000000e+10
1.789737194776535034e-01,1.432356834411621094e+00,5.195194577700000000e+10
2.152690887451171875e-01,1.357156276702880859e+00,4.073732915700000000e+10
1.964956223964691162e-01,1.372395873069763184e+00,4.742053689400000000e+10
2.115143984556198120e-01,1.378852128982543945e+00,5.837089777700000000e+10
2.015018761157989502e-01,1.341866731643676758e+00,6.190617284000000000e+10
1.964956223964691162e-01,1.400240898132324219e+00,3.978801546700000000e+10
1.627033799886703491e-01,1.563014507293701172e+00,1.221748359700000000e+10
1.664580702781677246e-01,1.472281813621520996e+00,2.801819685700000000e+10
2.040050029754638672e-01,1.395042181015014648e+00,3.892391523500000000e+10
2.002503126859664917e-01,1.397403597831726074e+00,1.866463158500000000e+10
2.127659618854522705e-01,1.337715506553649902e+00,1.764258038500000000e+10
2.277847379446029663e-01,1.339321494102478027e+00,4.972480821000000000e+10
1.952440589666366577e-01,1.432896494865417480e+00,2.806096523000000000e+10
1.852315366268157959e-01,1.365314841270446777e+00,3.706793529700000000e+10
2.065081447362899780e-01,1.386869907379150391e+00,9.123883562200000000e+10
1.764705926179885864e-01,1.441127538681030273e+00,9.629444872300000000e+10
1.739674657583236694e-01,1.437985181808471680e+00,2.803351819600000000e+10
2.027534395456314087e-01,1.379583358764648438e+00,1.616060290700000000e+10
1.852315366268157959e-01,1.384143233299255371e+00,5.512641535200000000e+10
1.964956223964691162e-01,1.381337523460388184e+00,8.376498893900000000e+10
2.152690887451171875e-01,1.333565711975097656e+00,5.051778883400000000e+10
1.877346783876419067e-01,1.442545413970947266e+00,9.755741822000000000e+10
2.240300476551055908e-01,1.337822914123535156e+00,4.130857324200000000e+10
1.939924955368041992e-01,1.425352454185485840e+00,8.002109012400000000e+10
2.015018761157989502e-01,1.414916396141052246e+00,7.183098018800000000e+10
2.015018761157989502e-01,1.396153926849365234e+00,9.734019233600000000e+10
1.977471858263015747e-01,1.380400538444519043e+00,3.065928898100000000e+10
1.914893686771392822e-01,1.413196444511413574e+00,8.180628406200000000e+10
2.215269058942794800e-01,1.341619849205017090e+00,3.906342302900000000e+10
2.015018761157989502e-01,1.348142862319946289e+00,2.464857574500000000e+10
1.827284097671508789e-01,1.417915582656860352e+00,2.557968801500000000e+10
1.952440589666366577e-01,1.382920980453491211e+00,2.741322406600000000e+10
1.914893686771392822e-01,1.395106673240661621e+00,2.744986872000000000e+10
1.927409321069717407e-01,1.392103195190429688e+00,2.332970940500000000e+10
1.802252829074859619e-01,1.433417558670043945e+00,4.368305391200000000e+10
2.027534395456314087e-01,1.344669818878173828e+00,2.855750761000000000e+10
1.977471858263015747e-01,1.377748727798461914e+00,5.578587718800000000e+10
1.764705926179885864e-01,1.491605043411254883e+00,1.399708984000000000e+10
1.989987492561340332e-01,1.367905974388122559e+00,9.333393594000000000e+09
2.140175253152847290e-01,1.335300922393798828e+00,4.723886770000000000e+08
1.752190291881561279e-01,1.426761388778686523e+00,5.412789765600000000e+10
2.040050029754638672e-01,1.403672695159912109e+00,9.086216175000000000e+09
2.027534395456314087e-01,1.378279209136962891e+00,4.888924264800000000e+10
1.964956223964691162e-01,1.403958559036254883e+00,5.522984120000000000e+10
2.102628350257873535e-01,1.342685103416442871e+00,5.243922422000000000e+10
1.814768463373184204e-01,1.403112411499023438e+00,5.187183532600000000e+10
1.789737194776535034e-01,1.437539577484130859e+00,3.500460580500000000e+10
1.952440589666366577e-01,1.404626607894897461e+00,5.694152557100000000e+10
2.127659618854522705e-01,1.395429968833923340e+00,2.621037391600000000e+10
2.002503126859664917e-01,1.404397368431091309e+00,6.569246179700000000e+10
2.165206521749496460e-01,1.334697246551513672e+00,6.865988804800000000e+10
2.165206521749496460e-01,1.338219165802001953e+00,8.786390157900000000e+10
2.165206521749496460e-01,1.349334120750427246e+00,6.663583740100000000e+10
1.952440589666366577e-01,1.403554797172546387e+00,6.509984718800000000e+10
1.652065068483352661e-01,1.652769804000854492e+00,8.807393002800000000e+10
1.814768463373184204e-01,1.437754631042480469e+00,9.774512826600000000e+10
2.115143984556198120e-01,1.343877077102661133e+00,8.929029011000000000e+09
1.451814770698547363e-01,1.519660472869873047e+00,7.569957956000000000e+09
2.177722156047821045e-01,1.427149534225463867e+00,1.877117510000000000e+09
1.902378052473068237e-01,1.382567644119262695e+00,5.762793821700000000e+10
1.877346783876419067e-01,1.387310028076171875e+00,3.682548543000000000e+10
1.839799731969833374e-01,1.389390349388122559e+00,9.924589424000000000e+10
2.152690887451171875e-01,1.330484390258789062e+00,5.551921025700000000e+10
2.202753424644470215e-01,1.331853985786437988e+00,7.047664737000000000e+10
1.564455628395080566e-01,1.498346686363220215e+00,6.389026305400000000e+10
1.977471858263015747e-01,1.354668140411376953e+00,5.188064405600000000e+10
2.115143984556198120e-01,1.344910860061645508e+00,7.566360149400000000e+10
1.977471858263015747e-01,1.392655611038208008e+00,3.508338072700000000e+10
1.889862418174743652e-01,1.406494140625000000e+00,6.515868342000000000e+09
1.764705926179885864e-01,1.427381515502929688e+00,3.162870363000000000e+09
2.127659618854522705e-01,1.377552986145019531e+00,6.553125974900000000e+10
1.952440589666366577e-01,1.388756632804870605e+00,3.276468131500000000e+10
1.839799731969833374e-01,1.431361079216003418e+00,6.695707610000000000e+10
2.040050029754638672e-01,1.396681547164916992e+00,2.128046069100000000e+10
1.864831000566482544e-01,1.402683138847351074e+00,9.391102553900000000e+10
2.165206521749496460e-01,1.339427351951599121e+00,7.770761751600000000e+10
1.827284097671508789e-01,1.417790770530700684e+00,7.541322298500000000e+10
1.952440589666366577e-01,1.379729747772216797e+00,1.361348843600000000e+10
2.040050029754638672e-01,1.365929961204528809e+00,4.873756650000000000e+08
2.052565813064575195e-01,1.355825424194335938e+00,7.083956249800000000e+10
1.952440589666366577e-01,1.349305987358093262e+00,1.673162043400000000e+10
1.827284097671508789e-01,1.390453577041625977e+00,7.484566990800000000e+10
2.002503126859664917e-01,1.376517176628112793e+00,3.365149132000000000e+10
2.065081447362899780e-01,1.324941158294677734e+00,6.470779828300000000e+10
1.914893686771392822e-01,1.379788398742675781e+00,4.992643559500000000e+10
1.939924955368041992e-01,1.388197660446166992e+00,8.332742093000000000e+09
1.977471858263015747e-01,1.387698531150817871e+00,2.060792062300000000e+10
1.989987492561340332e-01,1.384596109390258789e+00,5.853486176700000000e+10
2.090112715959548950e-01,1.338515639305114746e+00,3.861899140200000000e+10
2.090112715959548950e-01,1.372962951660156250e+00,9.256277394700000000e+10
1.827284097671508789e-01,1.443367958068847656e+00,1.335223723000000000e+10
2.165206521749496460e-01,1.351835608482360840e+00,3.110028730300000000e+10
2.102628350257873535e-01,1.404329776763916016e+00,2.840903099400000000e+10
2.227784842252731323e-01,1.334476470947265625e+00,4.495290283000000000e+10
2.290363013744354248e-01,1.332378268241882324e+00,6.199300084100000000e+10
2.065081447362899780e-01,1.390168666839599609e+00,1.320453239900000000e+10
2.115143984556198120e-01,1.398958563804626465e+00,3.298535673500000000e+10
2.090112715959548950e-01,1.375735759735107422e+00,4.676395773500000000e+10
2.077597081661224365e-01,1.349541425704956055e+00,2.384832772100000000e+10
2.090112715959548950e-01,1.353518962860107422e+00,3.819743521000000000e+09
2.177722156047821045e-01,1.366688251495361328e+00,8.934094210000000000e+09
2.165206521749496460e-01,1.353543162345886230e+00,3.214416690900000000e+10
1.952440589666366577e-01,1.405810713768005371e+00,6.525929836300000000e+10
2.077597081661224365e-01,1.382799386978149414e+00,3.937426903600000000e+10
1.827284097671508789e-01,1.444983720779418945e+00,7.151596523000000000e+10
2.227784842252731323e-01,1.335324287414550781e+00,3.289279161800000000e+10
1.927409321069717407e-01,1.463673353195190430e+00,6.006552603400000000e+10
2.227784842252731323e-01,1.343031883239746094e+00,6.599822306900000000e+10
1.852315366268157959e-01,1.412747621536254883e+00,3.500024973700000000e+10
2.040050029754638672e-01,1.398595094680786133e+00,1.150949873000000000e+09
2.027534395456314087e-01,1.339571356773376465e+00,9.059781854000000000e+09
2.052565813064575195e-01,1.392812132835388184e+00,5.829850596800000000e+10
1.902378052473068237e-01,1.391340494155883789e+00,6.837202460000000000e+09
1.827284097671508789e-01,1.425703883171081543e+00,3.012055009600000000e+10
1.902378052473068237e-01,1.424124240875244141e+00,4.119027061700000000e+10
1.752190291881561279e-01,1.424665689468383789e+00,1.261506198600000000e+10
2.165206521749496460e-01,1.329427599906921387e+00,8.129284848000000000e+10
1.739674657583236694e-01,1.457601428031921387e+00,9.150051366600000000e+10
1.664580702781677246e-01,1.438245177268981934e+00,9.537858841300000000e+10
2.165206521749496460e-01,1.341385364532470703e+00,9.683376608900000000e+10
1.877346783876419067e-01,1.402492284774780273e+00,7.958502995200000000e+10
1.989987492561340332e-01,1.404816031455993652e+00,8.189181515100000000e+10
1.689611971378326416e-01,1.412357211112976074e+00,2.593405294900000000e+10
1.952440589666366577e-01,1.446576833724975586e+00,9.795970586200000000e+10
1.977471858263015747e-01,1.392451524734497070e+00,5.937836758000000000e+10
1.964956223964691162e-01,1.405670881271362305e+00,2.450804371400000000e+10
1.614518165588378906e-01,1.449379920959472656e+00,8.067484812800000000e+10
2.152690887451171875e-01,1.363285303115844727e+00,7.715666600000000000e+10
2.090112715959548950e-01,1.385039091110229492e+00,9.668908860000000000e+09
1.864831000566482544e-01,1.432999968528747559e+00,1.186205603300000000e+10
1.839799731969833374e-01,1.435600161552429199e+00,3.545526833000000000e+10
1.689611971378326416e-01,1.425352454185485840e+00,1.895024903500000000e+10
1.952440589666366577e-01,1.411062002182006836e+00,3.175739733400000000e+10
2.027534395456314087e-01,1.391665697097778320e+00,3.189165659700000000e+10
1.614518165588378906e-01,1.476506590843200684e+00,6.012672373900000000e+10
2.240300476551055908e-01,1.334126234054565430e+00,3.376945097100000000e+10
1.889862418174743652e-01,1.408310294151306152e+00,1.447029429400000000e+10
1.476846039295196533e-01,1.581801891326904297e+00,1.602449631500000000e+10
2.102628350257873535e-01,1.389164209365844727e+00,5.463776844400000000e+10
1.902378052473068237e-01,1.387722373008728027e+00,1.235283661800000000e+10
1.927409321069717407e-01,1.387886404991149902e+00,8.007485850800000000e+10
2.040050029754638672e-01,1.396418571472167969e+00,6.370498479100000000e+10
2.177722156047821045e-01,1.345645189285278320e+00,4.780477965900000000e+10
2.065081447362899780e-01,1.372366666793823242e+00,6.748455236200000000e+10
2.077597081661224365e-01,1.392655730247497559e+00,4.129144295500000000e+10
1.889862418174743652e-01,1.378188848495483398e+00,9.326639097600000000e+10
2.115143984556198120e-01,1.339424133300781250e+00,4.058429919000000000e+10
2.177722156047821045e-01,1.322164893150329590e+00,5.627756306900000000e+10
2.227784842252731323e-01,1.341057538986206055e+00,9.468491669500000000e+10
1.889862418174743652e-01,1.403513312339782715e+00,8.290180879700000000e+10
1.939924955368041992e-01,1.400031924247741699e+00,3.786993902800000000e+10
2.140175253152847290e-01,1.371750831604003906e+00,6.559955054700000000e+10
2.065081447362899780e-01,1.332120418548583984e+00,4.112755492000000000e+10
2.277847379446029663e-01,1.347897529602050781e+00,1.474898788300000000e+10
1.501877307891845703e-01,1.475544691085815430e+00,4.987124704100000000e+10
1.902378052473068237e-01,1.433214545249938965e+00,2.629000799500000000e+10
2.052565813064575195e-01,1.405719161033630371e+00,5.400018003000000000e+10
2.202753424644470215e-01,1.343246817588806152e+00,1.107089796300000000e+10
2.090112715959548950e-01,1.396398901939392090e+00,8.942766988100000000e+10
1.952440589666366577e-01,1.421140670776367188e+00,5.658536759400000000e+10
2.040050029754638672e-01,1.377573013305664062e+00,7.834405754600000000e+10
2.290363013744354248e-01,1.346420168876647949e+00,1.368721571900000000e+10
1.764705926179885864e-01,1.417500495910644531e+00,2.371872711000000000e+10
1.989987492561340332e-01,1.403135299682617188e+00,9.104298593100000000e+10
2.102628350257873535e-01,1.328923583030700684e+00,6.803118155700000000e+10
2.040050029754638672e-01,1.337285757064819336e+00,2.848770125100000000e+10
2.090112715959548950e-01,1.339333534240722656e+00,2.707119615800000000e+10
2.090112715959548950e-01,1.333577156066894531e+00,5.418058539800000000e+10
1.902378052473068237e-01,1.421561717987060547e+00,8.734443134900000000e+10
1.564455628395080566e-01,1.480107307434082031e+00,8.204388715100000000e+10
2.102628350257873535e-01,1.343706607818603516e+00,6.572044226000000000e+09
1.989987492561340332e-01,1.320366144180297852e+00,5.479921560500000000e+10
2.240300476551055908e-01,1.362621307373046875e+00,7.610530704800000000e+10
2.127659618854522705e-01,1.339841365814208984e+00,8.901086296000000000e+09
2.090112715959548950e-01,1.327677488327026367e+00,3.759029603200000000e+10
1.802252829074859619e-01,1.447237968444824219e+00,8.977380608500000000e+10
1.952440589666366577e-01,1.357043266296386719e+00,3.845622301700000000e+10
1.952440589666366577e-01,1.403786182403564453e+00,1.112897988600000000e+10
1.964956223964691162e-01,1.393346667289733887e+00,8.201968163000000000e+10
1.977471858263015747e-01,1.397090911865234375e+00,1.324255053900000000e+10
1.752190291881561279e-01,1.432406783103942871e+00,2.858372762700000000e+10
1.989987492561340332e-01,1.350142002105712891e+00,4.562750791300000000e+10
1.589486896991729736e-01,1.427356004714965820e+00,3.536224298500000000e+10
2.015018761157989502e-01,1.410427570343017578e+00,8.710807359600000000e+10
2.115143984556198120e-01,1.334123492240905762e+00,4.057436958600000000e+10
1.989987492561340332e-01,1.411046385765075684e+00,7.720872403900000000e+10
2.040050029754638672e-01,1.407284975051879883e+00,5.543891093400000000e+10
1.902378052473068237e-01,1.365598917007446289e+00,1.281116699700000000e+10
2.077597081661224365e-01,1.392297625541687012e+00,1.687429174600000000e+10
2.277847379446029663e-01,1.344373106956481934e+00,8.225893254800000000e+10
2.077597081661224365e-01,1.404643058776855469e+00,8.959657572900000000e+10
1.914893686771392822e-01,1.355788230895996094e+00,8.706619136800000000e+10
1.852315366268157959e-01,1.397857189178466797e+00,8.392816603700000000e+10
1.914893686771392822e-01,1.394391298294067383e+00,8.442609666600000000e+10
1.977471858263015747e-01,1.374834895133972168e+00,3.591545954500000000e+10
2.202753424644470215e-01,1.350777506828308105e+00,2.141270620500000000e+10
2.115143984556198120e-01,1.393821001052856445e+00,6.513899349300000000e+10
1.827284097671508789e-01,1.408291697502136230e+00,3.612555371200000000e+10
1.689611971378326416e-01,1.593640089035034180e+00,3.549416180500000000e+10
2.090112715959548950e-01,1.379917502403259277e+00,1.710983202400000000e+10
2.190237790346145630e-01,1.350882291793823242e+00,4.232009007400000000e+10
2.090112715959548950e-01,1.359146118164062500e+00,1.477438307400000000e+10
2.277847379446029663e-01,1.346199274063110352e+00,6.493626865800000000e+10
1.702127754688262939e-01,1.426855087280273438e+00,8.192917907500000000e+10
1.852315366268157959e-01,1.424501895904541016e+00,5.114360950700000000e+10
2.102628350257873535e-01,1.396665811538696289e+00,8.365527867300000000e+10
1.839799731969833374e-01,1.407337427139282227e+00,9.653029605100000000e+10
1.964956223964691162e-01,1.336276769638061523e+00,3.670390951800000000e+10
2.202753424644470215e-01,1.337147235870361328e+00,6.958063234000000000e+09
2.040050029754638672e-01,1.392184972763061523e+00,9.198089430800000000e+10
2.252816110849380493e-01,1.348883628845214844e+00,1.089886990100000000e+10
2.052565813064575195e-01,1.408555388450622559e+00,9.920268951900000000e+10
2.015018761157989502e-01,1.390055537223815918e+00,3.618853824000000000e+09
1.902378052473068237e-01,1.369209527969360352e+00,7.219033760000000000e+10
1.727159023284912109e-01,1.438167929649353027e+00,7.378534575000000000e+09
2.165206521749496460e-01,1.336294889450073242e+00,2.924744449000000000e+09
1.989987492561340332e-01,1.387603044509887695e+00,1.952572451900000000e+10
2.077597081661224365e-01,1.342711210250854492e+00,1.087207192100000000e+10
2.002503126859664917e-01,1.386736750602722168e+00,9.270419199000000000e+09
2.302878648042678833e-01,1.351513385772705078e+00,6.785317628200000000e+10
2.090112715959548950e-01,1.391152739524841309e+00,1.779141462200000000e+10
2.190237790346145630e-01,1.388435363769531250e+00,4.442950063100000000e+10
2.077597081661224365e-01,1.389638185501098633e+00,4.054115036500000000e+10
1.739674657583236694e-01,1.430428266525268555e+00,6.539590809800000000e+10
2.190237790346145630e-01,1.336408615112304688e+00,8.636391814400000000e+10
1.539424359798431396e-01,1.464975714683532715e+00,2.530611066100000000e+10
1.752190291881561279e-01,1.444579601287841797e+00,2.427235316500000000e+10
2.040050029754638672e-01,1.394439697265625000e+00,1.034328059700000000e+10
2.252816110849380493e-01,1.389182567596435547e+00,5.938121819500000000e+10
1.802252829074859619e-01,1.424798488616943359e+00,3.734349479500000000e+10
2.127659618854522705e-01,1.339283227920532227e+00,6.093346967900000000e+10
1.814768463373184204e-01,1.453086376190185547e+00,6.360078768200000000e+10
2.002503126859664917e-01,1.370495557785034180e+00,4.216373162500000000e+10
1.814768463373184204e-01,1.423417568206787109e+00,2.150523629900000000e+10
2.077597081661224365e-01,1.335087060928344727e+00,2.027211685700000000e+10
1.514393091201782227e-01,1.505630850791931152e+00,6.418312873700000000e+10
2.065081447362899780e-01,1.324547290802001953e+00,4.181125179700000000e+10
1.989987492561340332e-01,1.350957393646240234e+00,6.160306471800000000e+10
2.240300476551055908e-01,1.333695292472839355e+00,4.638257978400000000e+10
1.939924955368041992e-01,1.396449446678161621e+00,8.917227352200000000e+10
1.902378052473068237e-01,1.397339701652526855e+00,6.665549723000000000e+10
1.852315366268157959e-01,1.413225889205932617e+00,5.291547963600000000e+10
1.802252829074859619e-01,1.544825434684753418e+00,7.714190602300000000e+10
1.889862418174743652e-01,1.355411767959594727e+00,3.516548886900000000e+10
1.989987492561340332e-01,1.416325569152832031e+00,4.120626800000000000e+10
1.914893686771392822e-01,1.439826250076293945e+00,4.695738980000000000e+08
1.802252829074859619e-01,1.419101476669311523e+00,9.662916304000000000e+10
1.902378052473068237e-01,1.397820472717285156e+00,2.605535415400000000e+10
1.864831000566482544e-01,1.412981867790222168e+00,4.370689036800000000e+10
1.777221560478210449e-01,1.450606226921081543e+00,6.785187100000000000e+10
2.052565813064575195e-01,1.399798750877380371e+00,4.337446665100000000e+10
1.902378052473068237e-01,1.353238463401794434e+00,3.403866181000000000e+10
2.040050029754638672e-01,1.346106886863708496e+00,4.657572905900000000e+10
2.165206521749496460e-01,1.374009609222412109e+00,9.129555242800000000e+10
1.714643388986587524e-01,1.449676871299743652e+00,2.977128113400000000e+10
2.015018761157989502e-01,1.386523008346557617e+00,7.354127496600000000e+10
2.165206521749496460e-01,1.375192523002624512e+00,5.120656588300000000e+10
1.827284097671508789e-01,1.439821600914001465e+00,8.613314672900000000e+10
2.152690887451171875e-01,1.393429994583129883e+00,6.397805562900000000e+10
2.190237790346145630e-01,1.395081758499145508e+00,2.900579164600000000e+10
2.115143984556198120e-01,1.397606253623962402e+00,4.308859343400000000e+10
2.127659618854522705e-01,1.342532873153686523e+00,9.879789502600000000e+10
1.852315366268157959e-01,1.402384757995605469e+00,2.927664436700000000e+10
2.240300476551055908e-01,1.383956909179687500e+00,1.227308621500000000e+10
1.989987492561340332e-01,1.394873023033142090e+00,5.622931405000000000e+09
2.077597081661224365e-01,1.380483150482177734e+00,8.773280161100000000e+10
1.714643388986587524e-01,1.433775424957275391e+00,2.514963770000000000e+08
1.764705926179885864e-01,1.421839237213134766e+00,9.047280407100000000e+10
1.939924955368041992e-01,1.349536299705505371e+00,6.911552081900000000e+10
2.102628350257873535e-01,1.345035791397094727e+00,7.468388333200000000e+10
1.802252829074859619e-01,1.422229170799255371e+00,4.534442707700000000e+10
2.002503126859664917e-01,1.388623952865600586e+00,4.998532838300000000e+10
2.102628350257873535e-01,1.344971895217895508e+00,8.278142759100000000e+10
1.889862418174743652e-01,1.391061067581176758e+00,5.655861958300000000e+10
1.989987492561340332e-01,1.322218656539916992e+00,9.072572389000000000e+09
1.802252829074859619e-01,1.440666079521179199e+00,3.648086390400000000e+10
1.964956223964691162e-01,1.388305544853210449e+00,8.014043693900000000e+10
2.065081447362899780e-01,1.392431735992431641e+00,4.251208558000000000e+10
2.027534395456314087e-01,1.338283419609069824e+00,8.941414161000000000e+10
1.989987492561340332e-01,1.334916472434997559e+00,5.389218916000000000e+10
2.015018761157989502e-01,1.410692691802978516e+00,5.578547321700000000e+10
2.127659618854522705e-01,1.337512254714965820e+00,7.284055288900000000e+10
2.115143984556198120e-01,1.325870990753173828e+00,8.831650053500000000e+10
1.939924955368041992e-01,1.406724929809570312e+00,8.420744761900000000e+10
1.914893686771392822e-01,1.444469332695007324e+00,8.419385257100000000e+10
1.814768463373184204e-01,1.398035287857055664e+00,3.734583145200000000e+10
1.989987492561340332e-01,1.398945808410644531e+00,8.148218449100000000e+10
2.202753424644470215e-01,1.398622989654541016e+00,9.025899680200000000e+10
2.240300476551055908e-01,1.338761329650878906e+00,1.717306566900000000e+10
1.952440589666366577e-01,1.426203489303588867e+00,5.112490277200000000e+10
1.914893686771392822e-01,1.393290400505065918e+00,5.280922151600000000e+10
2.190237790346145630e-01,1.334508657455444336e+00,2.774699784300000000e+10
1.764705926179885864e-01,1.437509536743164062e+00,3.892212638600000000e+10
1.927409321069717407e-01,1.387216329574584961e+00,5.551854068100000000e+10
2.202753424644470215e-01,1.338471770286560059e+00,4.727964197800000000e+10
2.252816110849380493e-01,1.371469497680664062e+00,1.955076617600000000e+10
1.652065068483352661e-01,1.463658571243286133e+00,1.977388403000000000e+10
2.040050029754638672e-01,1.374137878417968750e+00,7.886476991400000000e+10
2.002503126859664917e-01,1.387758255004882812e+00,7.405523311200000000e+10
1.927409321069717407e-01,1.387248516082763672e+00,1.574153966000000000e+09
2.190237790346145630e-01,1.344640970230102539e+00,6.011509809700000000e+10
2.040050029754638672e-01,1.341435790061950684e+00,4.598879130500000000e+10
1.989987492561340332e-01,1.417478442192077637e+00,1.967218698000000000e+09
1.914893686771392822e-01,1.425804495811462402e+00,7.758338391000000000e+10
1.839799731969833374e-01,1.388653039932250977e+00,1.098047582400000000e+10
2.152690887451171875e-01,1.368815302848815918e+00,4.283474159500000000e+10
1.964956223964691162e-01,1.394046306610107422e+00,5.170546009600000000e+10
2.052565813064575195e-01,1.394725203514099121e+00,1.024235761300000000e+10
1.964956223964691162e-01,1.336929678916931152e+00,4.631810982600000000e+10
2.077597081661224365e-01,1.336989402770996094e+00,7.333777691900000000e+10
1.789737194776535034e-01,1.411651611328125000e+00,3.797450269400000000e+10
1.964956223964691162e-01,1.392114877700805664e+00,7.447549359100000000e+10
2.052565813064575195e-01,1.402097702026367188e+00,5.510052507000000000e+10
2.240300476551055908e-01,1.336050987243652344e+00,1.265943676900000000e+10
2.177722156047821045e-01,1.326978445053100586e+00,9.941416614900000000e+10
1.802252829074859619e-01,1.457456827163696289e+00,3.813962478700000000e+10
1.614518165588378906e-01,1.467545032501220703e+00,1.151025441200000000e+10
1.977471858263015747e-01,1.396211028099060059e+00,4.548629406400000000e+10
2.115143984556198120e-01,1.386794090270996094e+00,8.980798765700000000e+10
2.190237790346145630e-01,1.335319399833679199e+00,6.283522344300000000e+10
2.040050029754638672e-01,1.329183340072631836e+00,8.459890881000000000e+09
2.165206521749496460e-01,1.330795288085937500e+00,1.281632689200000000e+10
1.602002531290054321e-01,1.448755025863647461e+00,1.115081640700000000e+10
1.889862418174743652e-01,1.421893954277038574e+00,7.749467988000000000e+10
1.977471858263015747e-01,1.407952547073364258e+00,3.863843671000000000e+09
1.802252829074859619e-01,1.448732733726501465e+00,5.386961067900000000e+10
1.839799731969833374e-01,1.424242973327636719e+00,3.702495025300000000e+10
1.927409321069717407e-01,1.416935920715332031e+00,8.119861464000000000e+10
2.327909916639328003e-01,1.337408900260925293e+00,7.924833627100000000e+10
2.090112715959548950e-01,1.441782712936401367e+00,6.445151293600000000e+10
2.052565813064575195e-01,1.330610156059265137e+00,2.752983533000000000e+09
1.627033799886703491e-01,1.463962078094482422e+00,9.402870080000000000e+09
1.852315366268157959e-01,1.419549226760864258e+00,8.444205716800000000e+10
1.852315366268157959e-01,1.402594566345214844e+00,1.058553721800000000e+10
2.090112715959548950e-01,1.355650305747985840e+00,8.010314848900000000e+10
1.852315366268157959e-01,1.389522075653076172e+00,9.910714427800000000e+10
2.190237790346145630e-01,1.362205505371093750e+00,6.719781860200000000e+10
1.914893686771392822e-01,1.397645711898803711e+00,7.118355246800000000e+10
1.927409321069717407e-01,1.422205448150634766e+00,4.937750451800000000e+10
2.165206521749496460e-01,1.365575075149536133e+00,8.436106316800000000e+10
1.964956223964691162e-01,1.409525871276855469e+00,7.016941213000000000e+09
2.002503126859664917e-01,1.391543745994567871e+00,4.951195441300000000e+10
2.277847379446029663e-01,1.339656710624694824e+00,7.558949036500000000e+10
2.165206521749496460e-01,1.350320219993591309e+00,4.152881145100000000e+10
1.702127754688262939e-01,1.466998457908630371e+00,6.661352323100000000e+10
1.802252829074859619e-01,1.425449609756469727e+00,9.658101347000000000e+10
2.140175253152847290e-01,1.346238017082214355e+00,5.580284668700000000e+10
2.040050029754638672e-01,1.359049797058105469e+00,8.072274643500000000e+10
1.952440589666366577e-01,1.382494211196899414e+00,4.702930412400000000e+10
1.514393091201782227e-01,1.571635603904724121e+00,7.317828222500000000e+10
1.814768463373184204e-01,1.420112967491149902e+00,7.790652564100000000e+10
2.002503126859664917e-01,1.344808578491210938e+00,9.194818644300000000e+10
1.777221560478210449e-01,1.437153100967407227e+00,1.732647554300000000e+10
1.877346783876419067e-01,1.383355379104614258e+00,5.407130730300000000e+10
1.914893686771392822e-01,1.336034536361694336e+00,8.003215682600000000e+10
2.077597081661224365e-01,1.376630783081054688e+00,9.731879970600000000e+10
1.789737194776535034e-01,1.444968700408935547e+00,8.051114059000000000e+10
2.002503126859664917e-01,1.375547409057617188e+00,3.793968694500000000e+10
1.977471858263015747e-01,1.342443943023681641e+00,7.578771148900000000e+10
1.752190291881561279e-01,1.441687464714050293e+00,9.475920480200000000e+10
2.115143984556198120e-01,1.341643810272216797e+00,8.189759132600000000e+10
2.140175253152847290e-01,1.331624269485473633e+00,3.002908526800000000e+10
2.015018761157989502e-01,1.332542896270751953e+00,6.875596759400000000e+10
1.877346783876419067e-01,1.407909154891967773e+00,6.649467672100000000e+10
1.802252829074859619e-01,1.414374589920043945e+00,6.987133205800000000e+10
2.190237790346145630e-01,1.344360828399658203e+00,8.422392122800000000e+10
2.177722156047821045e-01,1.336107254028320312e+00,1.089158380300000000e+10
1.789737194776535034e-01,1.471418619155883789e+00,3.850826534300000000e+10
2.227784842252731323e-01,1.334290504455566406e+00,2.905281050700000000e+10
2.127659618854522705e-01,1.330504655838012695e+00,5.543498288200000000e+10
1.927409321069717407e-01,1.422661066055297852e+00,2.413353573000000000e+09
1.889862418174743652e-01,1.374496698379516602e+00,3.095089073300000000e+10
2.040050029754638672e-01,1.391456484794616699e+00,8.836058100400000000e+10
1.689611971378326416e-01,1.460144281387329102e+00,5.121254513800000000e+10
2.102628350257873535e-01,1.352362990379333496e+00,6.055079954900000000e+10
1.727159023284912109e-01,1.434917807579040527e+00,7.035389735300000000e+10
1.877346783876419067e-01,1.406500577926635742e+00,2.010671258000000000e+10
1.964956223964691162e-01,1.377200841903686523e+00,5.596984669800000000e+10
1.727159023284912109e-01,1.389658451080322266e+00,1.860838111700000000e+10
2.015018761157989502e-01,1.407522082328796387e+00,8.243565787100000000e+10
2.102628350257873535e-01,1.351030826568603516e+00,6.809954918000000000e+09
2.165206521749496460e-01,1.336708426475524902e+00,2.825508750700000000e+10
1.989987492561340332e-01,1.391009330749511719e+00,5.989697173400000000e+10
2.027534395456314087e-01,1.340457201004028320e+00,1.464233448700000000e+10
1.814768463373184204e-01,1.427999973297119141e+00,1.671866972000000000e+10
1.739674657583236694e-01,1.424094915390014648e+00,8.599638918300000000e+10
1.927409321069717407e-01,1.384133577346801758e+00,7.545272115500000000e+10
1.864831000566482544e-01,1.424178004264831543e+00,2.099291026000000000e+09
1.777221560478210449e-01,1.439399719238281250e+00,5.899820235500000000e+10
2.240300476551055908e-01,1.339848041534423828e+00,7.946589896800000000e+10
1.864831000566482544e-01,1.384437322616577148e+00,8.741590060300000000e+10
2.252816110849380493e-01,1.327031135559082031e+00,3.860311875200000000e+10
2.140175253152847290e-01,1.341699957847595215e+00,1.217650774000000000e+10
2.065081447362899780e-01,1.357120275497436523e+00,7.580012425200000000e+10
2.040050029754638672e-01,1.378354072570800781e+00,8.711707223600000000e+10
2.215269058942794800e-01,1.350178718566894531e+00,8.883005749200000000e+10
2.077597081661224365e-01,1.343369960784912109e+00,7.947561030100000000e+10
2.190237790346145630e-01,1.340204954147338867e+00,6.640732635300000000e+10
2.015018761157989502e-01,1.377403497695922852e+00,5.728498624200000000e+10
2.165206521749496460e-01,1.327823996543884277e+00,9.761802395600000000e+10
1.839799731969833374e-01,1.371979236602783203e+00,6.492096707400000000e+10
2.065081447362899780e-01,1.347397685050964355e+00,6.538203558100000000e+10
1.952440589666366577e-01,1.382950782775878906e+00,6.102692956000000000e+09
2.202753424644470215e-01,1.339600920677185059e+00,2.277750809200000000e+10
1.889862418174743652e-01,1.385370135307312012e+00,7.041007185000000000e+10
1.326658278703689575e-01,1.545002222061157227e+00,5.889298798000000000e+09
1.902378052473068237e-01,1.416974306106567383e+00,3.109192280100000000e+10
2.002503126859664917e-01,1.373358249664306641e+00,4.276444317200000000e+10
1.939924955368041992e-01,1.446612834930419922e+00,9.943287116500000000e+10
2.002503126859664917e-01,1.403831243515014648e+00,6.676473827800000000e+10
1.939924955368041992e-01,1.391666412353515625e+00,2.341387083600000000e+10
1.539424359798431396e-01,1.513363718986511230e+00,7.997211745000000000e+10
1.889862418174743652e-01,1.414215922355651855e+00,1.371905933600000000e+10
1.964956223964691162e-01,1.417668342590332031e+00,9.666972173900000000e+10
2.202753424644470215e-01,1.347172617912292480e+00,7.685787592400000000e+10
1.964956223964691162e-01,1.380212783813476562e+00,1.522548653500000000e+10
2.152690887451171875e-01,1.357472419738769531e+00,8.662964840300000000e+10
1.989987492561340332e-01,1.344661593437194824e+00,6.356732130000000000e+08
1.964956223964691162e-01,1.420173168182373047e+00,6.218712594900000000e+10
1.952440589666366577e-01,1.345214247703552246e+00,4.451201363000000000e+10
1.764705926179885864e-01,1.409360766410827637e+00,3.782507957100000000e+10
1.802252829074859619e-01,1.450788736343383789e+00,6.546855151000000000e+09
1.789737194776535034e-01,1.390030622482299805e+00,6.595006035900000000e+10
2.152690887451171875e-01,1.384335994720458984e+00,7.068699352500000000e+10
2.140175253152847290e-01,1.343366026878356934e+00,4.992613148300000000e+10
1.952440589666366577e-01,1.377621650695800781e+00,2.769629080900000000e+10
2.115143984556198120e-01,1.353886008262634277e+00,6.634614252900000000e+10
1.877346783876419067e-01,1.415192842483520508e+00,8.277494058900000000e+10
2.052565813064575195e-01,1.334442973136901855e+00,4.701307701000000000e+10
2.065081447362899780e-01,1.348283767700195312e+00,1.076840278300000000e+10
2.077597081661224365e-01,1.400055885314941406e+00,9.376605873800000000e+10
2.252816110849380493e-01,1.358155131340026855e+00,5.930705978400000000e+10
2.202753424644470215e-01,1.376341581344604492e+00,7.602947072200000000e+10
1.889862418174743652e-01,1.393329143524169922e+00,9.915151591000000000e+10
2.065081447362899780e-01,1.348006725311279297e+00,3.090570593200000000e+10
2.265331745147705078e-01,1.344311594963073730e+00,1.766242940200000000e+10
2.015018761157989502e-01,1.412098407745361328e+00,7.312569080200000000e+10
1.777221560478210449e-01,1.396241903305053711e+00,3.675266107100000000e+10
2.227784842252731323e-01,1.348903536796569824e+00,9.572045755500000000e+10
1.864831000566482544e-01,1.413702845573425293e+00,2.003463086100000000e+10
2.027534395456314087e-01,1.377521276473999023e+00,9.863367853200000000e+10
1.964956223964691162e-01,1.393589377403259277e+00,2.291507488200000000e+10
2.102628350257873535e-01,1.390073299407958984e+00,7.817796006300000000e+10
2.115143984556198120e-01,1.338036298751831055e+00,9.608367293100000000e+10
1.977471858263015747e-01,1.372389674186706543e+00,8.471230210700000000e+10
2.190237790346145630e-01,1.335704326629638672e+00,9.973108437900000000e+10
1.852315366268157959e-01,1.339266180992126465e+00,5.073536312400000000e+10
1.914893686771392822e-01,1.403776884078979492e+00,6.043055714000000000e+10
1.914893686771392822e-01,1.393831729888916016e+00,2.680721528700000000e+10
2.065081447362899780e-01,1.371983408927917480e+00,6.220687287000000000e+09
1.964956223964691162e-01,1.406052827835083008e+00,8.182427874100000000e+10
2.077597081661224365e-01,1.392287969589233398e+00,6.994699632000000000e+10
1.877346783876419067e-01,1.404025793075561523e+00,2.746234830400000000e+10
1.864831000566482544e-01,1.416967391967773438e+00,6.690038699900000000e+10
2.052565813064575195e-01,1.423492789268493652e+00,1.992662633000000000e+09
1.914893686771392822e-01,1.451043605804443359e+00,2.820533794300000000e+10
1.864831000566482544e-01,1.435504913330078125e+00,1.553714474200000000e+10
1.989987492561340332e-01,1.401683211326599121e+00,7.575447953000000000e+09
1.914893686771392822e-01,1.386582374572753906e+00,8.125396811800000000e+10
2.002503126859664917e-01,1.406946897506713867e+00,5.789636597200000000e+10
1.789737194776535034e-01,1.445477366447448730e+00,3.549644327700000000e+10
2.002503126859664917e-01,1.393419504165649414e+00,2.295607968000000000e+09
1.864831000566482544e-01,1.425341129302978516e+00,1.636831203900000000e+10
2.090112715959548950e-01,1.361419081687927246e+00,2.964021422100000000e+10
2.152690887451171875e-01,1.329961776733398438e+00,8.970465276100000000e+10
2.027534395456314087e-01,1.337625861167907715e+00,8.187706886000000000e+10
1.964956223964691162e-01,1.394019484519958496e+00,9.410915232800000000e+10
1.939924955368041992e-01,1.388770341873168945e+00,8.929380266600000000e+10
1.914893686771392822e-01,1.425773859024047852e+00,7.456718470600000000e+10
1.952440589666366577e-01,1.391730189323425293e+00,6.044733753400000000e+10
1.927409321069717407e-01,1.440162062644958496e+00,5.683229879200000000e+10
1.839799731969833374e-01,1.407041430473327637e+00,9.615347543400000000e+10
2.090112715959548950e-01,1.399472713470458984e+00,1.731821170100000000e+10
2.015018761157989502e-01,1.399590969085693359e+00,2.442841567400000000e+10
2.177722156047821045e-01,1.334838390350341797e+00,6.441325657000000000e+10
1.689611971378326416e-01,1.449461221694946289e+00,2.333950560600000000e+10
2.252816110849380493e-01,1.338880777359008789e+00,4.202578034300000000e+10
2.115143984556198120e-01,1.403414607048034668e+00,1.408785833900000000e+10
2.040050029754638672e-01,1.403375148773193359e+00,7.017136394500000000e+10
2.077597081661224365e-01,1.388315677642822266e+00,7.115090104100000000e+10
2.202753424644470215e-01,1.337568998336791992e+00,1.188694104600000000e+10
1.989987492561340332e-01,1.395616292953491211e+00,7.600890893400000000e+10
1.889862418174743652e-01,1.420814752578735352e+00,7.664457886500000000e+10
1.939924955368041992e-01,1.409721255302429199e+00,2.910669068500000000e+10
1.789737194776535034e-01,1.433949351310729980e+00,9.146834031200000000e+10
2.077597081661224365e-01,1.347786307334899902e+00,1.566548683200000000e+10
1.902378052473068237e-01,1.412650346755981445e+00,7.024374798400000000e+10
2.102628350257873535e-01,1.371765136718750000e+00,2.018765716900000000e+10
2.052565813064575195e-01,1.389853358268737793e+00,5.579082557000000000e+09
1.964956223964691162e-01,1.425588130950927734e+00,9.837211790500000000e+10
1.764705926179885864e-01,1.392613768577575684e+00,1.922266720000000000e+09
1.914893686771392822e-01,1.386766433715820312e+00,4.853100562100000000e+10
2.127659618854522705e-01,1.345547199249267578e+00,3.589772594900000000e+10
1.714643388986587524e-01,1.460334777832031250e+00,9.767309130000000000e+10
2.077597081661224365e-01,1.342192649841308594e+00,3.822263834100000000e+10
1.977471858263015747e-01,1.402669906616210938e+00,9.192595763900000000e+10
2.177722156047821045e-01,1.348688006401062012e+00,6.297096687900000000e+10
2.127659618854522705e-01,1.348200559616088867e+00,1.702744471700000000e+10
2.215269058942794800e-01,1.335693359375000000e+00,4.355871072800000000e+10
2.002503126859664917e-01,1.399430990219116211e+00,2.295168726200000000e+10
1.852315366268157959e-01,1.432202219963073730e+00,6.610768411500000000e+10
2.277847379446029663e-01,1.327260732650756836e+00,9.037219233900000000e+10
1.939924955368041992e-01,1.409052371978759766e+00,1.064582622800000000e+10
2.115143984556198120e-01,1.358645677566528320e+00,4.024147452400000000e+10
2.227784842252731323e-01,1.333974719047546387e+00,8.469872355800000000e+10
2.027534395456314087e-01,1.406514883041381836e+00,6.330344890100000000e+10
1.952440589666366577e-01,1.397170901298522949e+00,1.381144794800000000e+10
1.764705926179885864e-01,1.430596590042114258e+00,6.897657976000000000e+10
1.977471858263015747e-01,1.392839312553405762e+00,3.160014979000000000e+10
2.177722156047821045e-01,1.382835626602172852e+00,3.645202687500000000e+10
2.290363013744354248e-01,1.329219341278076172e+00,3.788580361500000000e+10
1.989987492561340332e-01,1.392394423484802246e+00,3.165062166400000000e+10
2.202753424644470215e-01,1.366279602050781250e+00,6.766060604100000000e+10
2.065081447362899780e-01,1.339896917343139648e+00,1.628190925100000000e+10
2.152690887451171875e-01,1.365106940269470215e+00,7.266706138400000000e+10
2.077597081661224365e-01,1.329719543457031250e+00,4.183136071800000000e+10
2.052565813064575195e-01,1.389384627342224121e+00,9.940800597000000000e+10
1.964956223964691162e-01,1.401096224784851074e+00,7.400510762400000000e+10
1.714643388986587524e-01,1.421542644500732422e+00,4.953068879000000000e+09
2.015018761157989502e-01,1.335600256919860840e+00,1.607343661600000000e+10
1.764705926179885864e-01,1.415206432342529297e+00,8.833523368900000000e+10
2.015018761157989502e-01,1.428708791732788086e+00,6.320575544000000000e+10
1.964956223964691162e-01,1.334013342857360840e+00,7.131291481300000000e+10
2.002503126859664917e-01,1.343492031097412109e+00,7.612920562800000000e+10
1.964956223964691162e-01,1.390659093856811523e+00,6.433013753400000000e+10
1.902378052473068237e-01,1.418985366821289062e+00,6.202249116000000000e+10
2.265331745147705078e-01,1.326391458511352539e+00,8.768173524500000000e+10
1.551939994096755981e-01,1.466045141220092773e+00,1.917620195400000000e+10
1.777221560478210449e-01,1.416510105133056641e+00,1.504217486000000000e+09
2.165206521749496460e-01,1.408766269683837891e+00,8.322191943700000000e+10
2.065081447362899780e-01,1.352750539779663086e+00,3.472675759000000000e+09
2.215269058942794800e-01,1.334719061851501465e+00,2.660420895000000000e+09
1.802252829074859619e-01,1.420206785202026367e+00,3.250432038100000000e+10
1.939924955368041992e-01,1.436801910400390625e+00,3.965170415500000000e+10
2.040050029754638672e-01,1.330692648887634277e+00,8.415791198700000000e+10
1.839799731969833374e-01,1.409814834594726562e+00,5.556184129300000000e+10
1.889862418174743652e-01,1.403275847434997559e+00,1.319855157000000000e+10
2.265331745147705078e-01,1.338034033775329590e+00,2.405174004000000000e+09
1.777221560478210449e-01,1.431277990341186523e+00,9.448768457200000000e+10
1.814768463373184204e-01,1.462551355361938477e+00,5.952860844800000000e+10
2.277847379446029663e-01,1.331887960433959961e+00,3.702006822400000000e+10
2.090112715959548950e-01,1.321647047996520996e+00,4.908432550000000000e+10
2.215269058942794800e-01,1.389534235000610352e+00,8.416307892200000000e+10
2.165206521749496460e-01,1.364143729209899902e+00,9.437458948400000000e+10
1.914893686771392822e-01,1.421875953674316406e+00,7.730502945200000000e+10
2.065081447362899780e-01,1.397007346153259277e+00,8.984015749300000000e+10
2.077597081661224365e-01,1.334265470504760742e+00,6.696478000000000000e+07
2.290363013744354248e-01,1.346869230270385742e+00,9.100952001200000000e+10
2.165206521749496460e-01,1.349598407745361328e+00,7.576099689600000000e+10
1.764705926179885864e-01,1.496838331222534180e+00,8.714722037000000000e+10
1.914893686771392822e-01,1.396381378173828125e+00,3.906351234500000000e+10
2.040050029754638672e-01,1.337002277374267578e+00,7.689009400000000000e+08
1.964956223964691162e-01,1.403270721435546875e+00,7.652324601100000000e+10
2.015018761157989502e-01,1.335025787353515625e+00,8.284543656900000000e+10
2.077597081661224365e-01,1.401151061058044434e+00,1.458047248700000000e+10
1.989987492561340332e-01,1.409065961837768555e+00,4.911072415500000000e+10
1.914893686771392822e-01,1.403589129447937012e+00,2.426737628700000000e+10
1.952440589666366577e-01,1.387608051300048828e+00,6.405752197000000000e+09
1.702127754688262939e-01,1.475964307785034180e+00,5.535828568300000000e+10
2.165206521749496460e-01,1.350104808807373047e+00,7.089330382600000000e+10
2.065081447362899780e-01,1.340762615203857422e+00,3.291785962800000000e+10
2.102628350257873535e-01,1.395823836326599121e+00,6.651208479600000000e+10
1.864831000566482544e-01,1.403294920921325684e+00,7.730819196600000000e+10
1.889862418174743652e-01,1.412487506866455078e+00,9.381989662500000000e+10
1.977471858263015747e-01,1.390980482101440430e+00,5.872611743100000000e+10
1.777221560478210449e-01,1.432472705841064453e+00,9.605709322000000000e+09
2.277847379446029663e-01,1.330525636672973633e+00,2.823316299200000000e+10
2.152690887451171875e-01,1.337468981742858887e+00,5.136452358800000000e+10
1.989987492561340332e-01,1.416517019271850586e+00,7.033034500900000000e+10
1.702127754688262939e-01,1.429517269134521484e+00,9.850929755300000000e+10
2.140175253152847290e-01,1.349864959716796875e+00,2.813461930600000000e+10
1.677096337080001831e-01,1.439896464347839355e+00,7.101258169000000000e+10
1.902378052473068237e-01,1.360253095626831055e+00,8.114458663200000000e+10
2.115143984556198120e-01,1.350680589675903320e+00,1.951155180500000000e+10
1.902378052473068237e-01,1.396139621734619141e+00,4.355523300300000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_428_.csv <==
2.265331745147705078e-01,1.337626457214355469e+00,7.261378814400000000e+10
1.739674657583236694e-01,1.436151266098022461e+00,8.843028620800000000e+10
1.939924955368041992e-01,1.479289412498474121e+00,4.405568072500000000e+10
2.202753424644470215e-01,1.331933021545410156e+00,8.379551016500000000e+10
2.215269058942794800e-01,1.343928098678588867e+00,4.243599522700000000e+10
2.040050029754638672e-01,1.367426872253417969e+00,2.960873469100000000e+10
1.939924955368041992e-01,1.419341921806335449e+00,8.761456823100000000e+10
1.576971262693405151e-01,1.433818697929382324e+00,2.531054790600000000e+10
2.277847379446029663e-01,1.325540065765380859e+00,2.706689781600000000e+10
1.752190291881561279e-01,1.418422222137451172e+00,4.851064955600000000e+10
2.152690887451171875e-01,1.364768505096435547e+00,4.693255592100000000e+10
1.677096337080001831e-01,1.462370276451110840e+00,1.464120436900000000e+10
1.639549434185028076e-01,1.438256263732910156e+00,9.573685126200000000e+10
2.052565813064575195e-01,1.383775711059570312e+00,6.038611521700000000e+10
1.714643388986587524e-01,1.438520669937133789e+00,2.348378955000000000e+09
2.152690887451171875e-01,1.359484434127807617e+00,9.729312873900000000e+10
2.140175253152847290e-01,1.376331329345703125e+00,2.421039449100000000e+10
2.315394282341003418e-01,1.343022823333740234e+00,2.317359927000000000e+10
2.165206521749496460e-01,1.370216846466064453e+00,1.797854911300000000e+10
2.127659618854522705e-01,1.354696154594421387e+00,8.025194246000000000e+09
2.077597081661224365e-01,1.391820788383483887e+00,7.359289417100000000e+10
1.927409321069717407e-01,1.416695594787597656e+00,2.552038727300000000e+10
1.802252829074859619e-01,1.407569169998168945e+00,4.696909552900000000e+10
2.352941185235977173e-01,1.333089351654052734e+00,6.309546408400000000e+10
1.814768463373184204e-01,1.396497130393981934e+00,2.820921397600000000e+10
1.839799731969833374e-01,1.412905573844909668e+00,2.223703578400000000e+10
1.802252829074859619e-01,1.445893526077270508e+00,9.419145667800000000e+10
1.764705926179885864e-01,1.401170253753662109e+00,8.974915919500000000e+10
1.652065068483352661e-01,1.438446879386901855e+00,6.514251165800000000e+10
2.327909916639328003e-01,1.330126523971557617e+00,4.035321128900000000e+10
2.215269058942794800e-01,1.341621756553649902e+00,6.777827530000000000e+09
1.877346783876419067e-01,1.418816566467285156e+00,1.529235850200000000e+10
1.839799731969833374e-01,1.425871372222900391e+00,3.067185120900000000e+10
2.315394282341003418e-01,1.360180735588073730e+00,3.151716975300000000e+10
2.090112715959548950e-01,1.354651927947998047e+00,9.253945612500000000e+10
2.140175253152847290e-01,1.382408142089843750e+00,3.266817564300000000e+10
2.040050029754638672e-01,1.404697775840759277e+00,8.642335122500000000e+10
1.664580702781677246e-01,1.549521923065185547e+00,7.571238362200000000e+10
1.689611971378326416e-01,1.442381620407104492e+00,7.408098676200000000e+10
1.927409321069717407e-01,1.442080020904541016e+00,9.425687903900000000e+10
1.764705926179885864e-01,1.426346182823181152e+00,6.663995805000000000e+09
2.127659618854522705e-01,1.381688952445983887e+00,4.062688029200000000e+10
2.327909916639328003e-01,1.364936709403991699e+00,8.315869523200000000e+10
1.752190291881561279e-01,1.419267535209655762e+00,4.418565951800000000e+10
2.240300476551055908e-01,1.325577378273010254e+00,6.010054205100000000e+10
1.376720964908599854e-01,1.573587417602539062e+00,1.084895275000000000e+10
2.015018761157989502e-01,1.386921882629394531e+00,1.311299320500000000e+10
1.689611971378326416e-01,1.427136659622192383e+00,4.792972447700000000e+10
1.864831000566482544e-01,1.428344964981079102e+00,2.059204456500000000e+10
2.077597081661224365e-01,1.328596472740173340e+00,7.123225363000000000e+09
2.277847379446029663e-01,1.320647239685058594e+00,5.304998260000000000e+08
1.476846039295196533e-01,1.472632765769958496e+00,5.040615334300000000e+10
2.190237790346145630e-01,1.382748484611511230e+00,8.474152372500000000e+10
1.689611971378326416e-01,1.463789343833923340e+00,4.522288599300000000e+10
1.814768463373184204e-01,1.412010908126831055e+00,3.856795798800000000e+10
1.964956223964691162e-01,1.385771155357360840e+00,6.561068556400000000e+10
2.040050029754638672e-01,1.387465238571166992e+00,3.159506934700000000e+10
1.814768463373184204e-01,1.422366499900817871e+00,6.491157383400000000e+10
2.327909916639328003e-01,1.336203098297119141e+00,2.721219656100000000e+10
1.727159023284912109e-01,1.443279147148132324e+00,4.221552777200000000e+10
1.789737194776535034e-01,1.435216903686523438e+00,9.278773286000000000e+09
1.902378052473068237e-01,1.416578292846679688e+00,7.338159258000000000e+10
1.777221560478210449e-01,1.435578703880310059e+00,3.081541610800000000e+10
1.764705926179885864e-01,1.429687976837158203e+00,5.868436469000000000e+09
2.277847379446029663e-01,1.338622331619262695e+00,8.804254669300000000e+10
2.077597081661224365e-01,1.374600648880004883e+00,8.965564808200000000e+10
2.115143984556198120e-01,1.390439510345458984e+00,3.103891438200000000e+10
2.065081447362899780e-01,1.394245386123657227e+00,3.549386647300000000e+10
2.215269058942794800e-01,1.342757463455200195e+00,1.835338956000000000e+10
2.140175253152847290e-01,1.367629885673522949e+00,7.168366172000000000e+09
2.252816110849380493e-01,1.320673942565917969e+00,2.299430331000000000e+09
2.115143984556198120e-01,1.391762018203735352e+00,4.331654359400000000e+10
1.401752233505249023e-01,1.571588277816772461e+00,9.890901570500000000e+10
1.989987492561340332e-01,1.397791147232055664e+00,4.022647660100000000e+10
1.664580702781677246e-01,1.439670801162719727e+00,6.037329076500000000e+10
2.227784842252731323e-01,1.325480580329895020e+00,9.504485795900000000e+10
1.902378052473068237e-01,1.429849982261657715e+00,1.134863697000000000e+10
1.664580702781677246e-01,1.441963434219360352e+00,4.512349928000000000e+09
1.802252829074859619e-01,1.415208578109741211e+00,7.814837302000000000e+09
1.727159023284912109e-01,1.439182519912719727e+00,4.840104172900000000e+10
1.764705926179885864e-01,1.439843058586120605e+00,1.735988273100000000e+10
2.002503126859664917e-01,1.417549014091491699e+00,6.034260653700000000e+10
2.227784842252731323e-01,1.344406843185424805e+00,6.540397732200000000e+10
1.889862418174743652e-01,1.401057124137878418e+00,6.301545734500000000e+10
2.240300476551055908e-01,1.332271933555603027e+00,5.684914343900000000e+10
2.215269058942794800e-01,1.372761487960815430e+00,6.588358066700000000e+10
1.839799731969833374e-01,1.406900882720947266e+00,9.948498938000000000e+10
1.964956223964691162e-01,1.406034350395202637e+00,8.940362626500000000e+10
2.190237790346145630e-01,1.355133771896362305e+00,7.196596508500000000e+10
2.190237790346145630e-01,1.337364196777343750e+00,9.425189869300000000e+10
1.689611971378326416e-01,1.442262530326843262e+00,3.916917050200000000e+10
2.202753424644470215e-01,1.337213516235351562e+00,7.724741090200000000e+10
1.551939994096755981e-01,1.428813457489013672e+00,7.604934663700000000e+10
1.889862418174743652e-01,1.421376228332519531e+00,7.093872358900000000e+10
1.689611971378326416e-01,1.429244399070739746e+00,8.203344132900000000e+10
1.539424359798431396e-01,1.435572504997253418e+00,9.868375733000000000e+09
2.102628350257873535e-01,1.338125228881835938e+00,6.372984896800000000e+10
2.140175253152847290e-01,1.333261251449584961e+00,3.685203092000000000e+10
1.714643388986587524e-01,1.420304059982299805e+00,8.390150610500000000e+10
2.002503126859664917e-01,1.395633697509765625e+00,2.466221951200000000e+10
2.202753424644470215e-01,1.326874732971191406e+00,7.357470925800000000e+10
2.327909916639328003e-01,1.342163562774658203e+00,8.908903325700000000e+10
2.277847379446029663e-01,1.331352829933166504e+00,9.092018960300000000e+10
2.290363013744354248e-01,1.339998960494995117e+00,6.460835749100000000e+10
2.428035140037536621e-01,1.336907744407653809e+00,2.809765124700000000e+10
2.052565813064575195e-01,1.385293483734130859e+00,6.397481297500000000e+10
2.177722156047821045e-01,1.345562219619750977e+00,1.071505466000000000e+09
2.190237790346145630e-01,1.361838579177856445e+00,9.352284842000000000e+09
1.714643388986587524e-01,1.433910131454467773e+00,8.346749292500000000e+10
2.240300476551055908e-01,1.335364699363708496e+00,3.094161660000000000e+09
1.789737194776535034e-01,1.393594622611999512e+00,6.925428832200000000e+10
1.639549434185028076e-01,1.452555060386657715e+00,3.055825519100000000e+10
1.664580702781677246e-01,1.421254634857177734e+00,5.878566133000000000e+09
2.290363013744354248e-01,1.341724395751953125e+00,4.830443170400000000e+10
2.052565813064575195e-01,1.396764755249023438e+00,5.501746222600000000e+10
2.290363013744354248e-01,1.334124565124511719e+00,7.722052721300000000e+10
1.714643388986587524e-01,1.454261183738708496e+00,4.496423208400000000e+10
2.090112715959548950e-01,1.412995696067810059e+00,3.699429569000000000e+10
2.102628350257873535e-01,1.363908529281616211e+00,7.226341347000000000e+09
1.877346783876419067e-01,1.429946780204772949e+00,2.125203985500000000e+10
2.240300476551055908e-01,1.331936836242675781e+00,2.540129052700000000e+10
2.190237790346145630e-01,1.370245933532714844e+00,4.355199330100000000e+10
2.265331745147705078e-01,1.332662343978881836e+00,4.366484628900000000e+10
2.052565813064575195e-01,1.367739200592041016e+00,2.795837102000000000e+10
1.714643388986587524e-01,1.493215560913085938e+00,5.763297512700000000e+10
1.752190291881561279e-01,1.426790237426757812e+00,4.165956084000000000e+10
1.877346783876419067e-01,1.409736990928649902e+00,3.126407425000000000e+09
2.352941185235977173e-01,1.332359671592712402e+00,1.130140693000000000e+10
1.939924955368041992e-01,1.388517618179321289e+00,2.963529716600000000e+10
2.015018761157989502e-01,1.375210285186767578e+00,3.640736721000000000e+10
2.165206521749496460e-01,1.339425444602966309e+00,6.229608367900000000e+10
2.090112715959548950e-01,1.401338338851928711e+00,1.962960978900000000e+10
2.302878648042678833e-01,1.336135387420654297e+00,6.432175384900000000e+10
2.215269058942794800e-01,1.344827651977539062e+00,7.016601473200000000e+10
1.714643388986587524e-01,1.421977758407592773e+00,2.824629777000000000e+10
1.939924955368041992e-01,1.381499528884887695e+00,2.888159314900000000e+10
1.914893686771392822e-01,1.427919745445251465e+00,2.607610422900000000e+10
2.265331745147705078e-01,1.339367747306823730e+00,3.163942644500000000e+10
1.664580702781677246e-01,1.783395290374755859e+00,7.223391549200000000e+10
2.040050029754638672e-01,1.398951530456542969e+00,8.884624175500000000e+10
2.215269058942794800e-01,1.328260421752929688e+00,8.253747053000000000e+09
2.227784842252731323e-01,1.342873930931091309e+00,5.530793327000000000e+10
2.290363013744354248e-01,1.337646722793579102e+00,1.400104237000000000e+09
1.627033799886703491e-01,1.439247488975524902e+00,9.067301808000000000e+09
2.265331745147705078e-01,1.333597898483276367e+00,2.793787568300000000e+10
1.677096337080001831e-01,1.419534087181091309e+00,9.226728550200000000e+10
2.290363013744354248e-01,1.336296558380126953e+00,1.891618213300000000e+10
1.902378052473068237e-01,1.416061282157897949e+00,4.143903506200000000e+10
1.877346783876419067e-01,1.533689379692077637e+00,7.169424075000000000e+10
1.914893686771392822e-01,1.480157732963562012e+00,6.905365058900000000e+10
2.265331745147705078e-01,1.344714045524597168e+00,6.696386065700000000e+10
2.040050029754638672e-01,1.402406573295593262e+00,3.844403584000000000e+09
2.115143984556198120e-01,1.412316083908081055e+00,6.534798193000000000e+09
2.152690887451171875e-01,1.341299295425415039e+00,9.544615182700000000e+10
2.127659618854522705e-01,1.385192394256591797e+00,3.082049020000000000e+09
1.889862418174743652e-01,1.434499740600585938e+00,3.814122754100000000e+10
2.152690887451171875e-01,1.368226885795593262e+00,3.714171213100000000e+10
2.252816110849380493e-01,1.331502914428710938e+00,3.936758908500000000e+10
1.914893686771392822e-01,1.408965945243835449e+00,8.138031582500000000e+10
1.802252829074859619e-01,1.428942680358886719e+00,8.769157908200000000e+10
2.240300476551055908e-01,1.321208477020263672e+00,8.964211268000000000e+10
1.939924955368041992e-01,1.500213861465454102e+00,2.440890041000000000e+09
1.939924955368041992e-01,1.413787841796875000e+00,4.675233338000000000e+09
2.090112715959548950e-01,1.346589803695678711e+00,8.241286442300000000e+10
1.964956223964691162e-01,1.415795564651489258e+00,7.243032146500000000e+10
2.115143984556198120e-01,1.345624685287475586e+00,4.689753712900000000e+10
2.102628350257873535e-01,1.398480653762817383e+00,1.886772516100000000e+10
1.614518165588378906e-01,1.451006174087524414e+00,1.695388448700000000e+10
2.090112715959548950e-01,1.365368366241455078e+00,9.616351024800000000e+10
2.090112715959548950e-01,1.353096365928649902e+00,9.431486018600000000e+10
1.902378052473068237e-01,1.414193987846374512e+00,3.170577012400000000e+10
1.789737194776535034e-01,1.439245104789733887e+00,1.932870908200000000e+10
2.202753424644470215e-01,1.352291107177734375e+00,6.241119810900000000e+10
1.814768463373184204e-01,1.410859465599060059e+00,5.494915385100000000e+10
1.852315366268157959e-01,1.428784728050231934e+00,9.886968799100000000e+10
1.714643388986587524e-01,1.432860851287841797e+00,4.896737765000000000e+09
2.252816110849380493e-01,1.375910639762878418e+00,3.444808567200000000e+10
1.814768463373184204e-01,1.416071414947509766e+00,4.753799981000000000e+09
1.802252829074859619e-01,1.422824382781982422e+00,8.354267336000000000e+10
1.627033799886703491e-01,1.476855754852294922e+00,1.416028217500000000e+10
2.015018761157989502e-01,1.392422676086425781e+00,4.977685800200000000e+10
1.702127754688262939e-01,1.429866552352905273e+00,5.637899616600000000e+10
2.027534395456314087e-01,1.375903367996215820e+00,1.645013829300000000e+10
1.789737194776535034e-01,1.408697128295898438e+00,8.976087622900000000e+10
2.140175253152847290e-01,1.360521078109741211e+00,6.763573457100000000e+10
1.964956223964691162e-01,1.373510718345642090e+00,9.197232041700000000e+10
2.102628350257873535e-01,1.334030389785766602e+00,4.670627426800000000e+10
2.227784842252731323e-01,1.373758077621459961e+00,4.818230358600000000e+10
2.315394282341003418e-01,1.332529544830322266e+00,4.676619696000000000e+09
2.027534395456314087e-01,1.404822230339050293e+00,7.155314792000000000e+10
2.077597081661224365e-01,1.390627741813659668e+00,6.218355025200000000e+10
2.090112715959548950e-01,1.385506033897399902e+00,7.002957187400000000e+10
1.889862418174743652e-01,1.465417385101318359e+00,2.225890526800000000e+10
1.764705926179885864e-01,1.450034022331237793e+00,1.873118343600000000e+10
1.977471858263015747e-01,1.405115008354187012e+00,5.533349049400000000e+10
1.902378052473068237e-01,1.427649855613708496e+00,4.963249853900000000e+10
2.065081447362899780e-01,1.410943269729614258e+00,4.553671170300000000e+10
1.739674657583236694e-01,1.419780611991882324e+00,5.727040466000000000e+10
2.115143984556198120e-01,1.353215694427490234e+00,5.206798534500000000e+10
2.365456819534301758e-01,1.323943734169006348e+00,9.788173790900000000e+10
2.215269058942794800e-01,1.343832731246948242e+00,9.652145883600000000e+10
2.027534395456314087e-01,1.378100633621215820e+00,1.359171481700000000e+10
2.277847379446029663e-01,1.341337203979492188e+00,2.176562653300000000e+10
1.739674657583236694e-01,1.508457183837890625e+00,1.966922518600000000e+10
2.190237790346145630e-01,1.371788024902343750e+00,7.012067812200000000e+10
1.839799731969833374e-01,1.394795417785644531e+00,1.984718234600000000e+10
2.240300476551055908e-01,1.329418778419494629e+00,2.483907417700000000e+10
1.927409321069717407e-01,1.454680919647216797e+00,9.751649380900000000e+10
2.252816110849380493e-01,1.328766226768493652e+00,8.637714737200000000e+10
2.127659618854522705e-01,1.374783515930175781e+00,8.894274170300000000e+10
2.190237790346145630e-01,1.337843298912048340e+00,9.787663973300000000e+10
2.240300476551055908e-01,1.332118988037109375e+00,1.303442963600000000e+10
2.027534395456314087e-01,1.401645183563232422e+00,5.363588542000000000e+09
1.739674657583236694e-01,1.431627273559570312e+00,7.709549715000000000e+09
2.340425550937652588e-01,1.325222253799438477e+00,3.298785266100000000e+10
2.377972453832626343e-01,1.334090232849121094e+00,3.713370974900000000e+10
1.889862418174743652e-01,1.496521830558776855e+00,7.985132102100000000e+10
1.614518165588378906e-01,1.426221370697021484e+00,8.306563408500000000e+10
2.140175253152847290e-01,1.376176834106445312e+00,2.454990804000000000e+09
1.864831000566482544e-01,1.404970884323120117e+00,7.980004308600000000e+10
1.714643388986587524e-01,1.421948432922363281e+00,9.634574783100000000e+10
2.127659618854522705e-01,1.377925634384155273e+00,9.376461024400000000e+10
2.240300476551055908e-01,1.318750381469726562e+00,7.754859043000000000e+10
1.814768463373184204e-01,1.435544729232788086e+00,2.035058036500000000e+10
1.839799731969833374e-01,1.489415407180786133e+00,1.272321736200000000e+10
2.290363013744354248e-01,1.347543239593505859e+00,2.621256563600000000e+10
2.265331745147705078e-01,1.328578948974609375e+00,1.349254786000000000e+10
2.252816110849380493e-01,1.369204998016357422e+00,3.830536160000000000e+08
2.040050029754638672e-01,1.362854838371276855e+00,9.475607287300000000e+10
2.102628350257873535e-01,1.351148366928100586e+00,4.650514843800000000e+10
2.277847379446029663e-01,1.338597059249877930e+00,1.722780535400000000e+10
2.065081447362899780e-01,1.407473921775817871e+00,7.562418660000000000e+09
1.689611971378326416e-01,1.420699119567871094e+00,1.354835466900000000e+10
2.227784842252731323e-01,1.351323485374450684e+00,8.418971447900000000e+10
1.789737194776535034e-01,1.421663999557495117e+00,4.481253963200000000e+10
1.739674657583236694e-01,1.577846288681030273e+00,2.045231536800000000e+10
1.864831000566482544e-01,1.415014743804931641e+00,8.436903730500000000e+10
1.739674657583236694e-01,1.418101191520690918e+00,7.574698074300000000e+10
2.202753424644470215e-01,1.377563834190368652e+00,7.046010801000000000e+10
1.952440589666366577e-01,1.409615278244018555e+00,8.196137237000000000e+10
2.015018761157989502e-01,1.398113965988159180e+00,9.301634661800000000e+10
1.739674657583236694e-01,1.418432235717773438e+00,8.321794762000000000e+10
2.302878648042678833e-01,1.327933430671691895e+00,1.946603700000000000e+07
2.140175253152847290e-01,1.346278429031372070e+00,6.759363670900000000e+10
2.265331745147705078e-01,1.331799983978271484e+00,4.267404978800000000e+10
1.602002531290054321e-01,1.449772238731384277e+00,1.042805269200000000e+10
1.739674657583236694e-01,1.433489799499511719e+00,8.244675865300000000e+10
1.952440589666366577e-01,1.382834315299987793e+00,2.542573168100000000e+10
2.252816110849380493e-01,1.340350031852722168e+00,1.353282091000000000e+09
1.827284097671508789e-01,1.428462505340576172e+00,4.212778741800000000e+10
2.202753424644470215e-01,1.351850509643554688e+00,1.452547390300000000e+10
2.403003871440887451e-01,1.350668907165527344e+00,9.791826744400000000e+10
2.102628350257873535e-01,1.328340053558349609e+00,8.998603594900000000e+10
2.177722156047821045e-01,1.340844988822937012e+00,5.354173817700000000e+10
1.802252829074859619e-01,1.417304396629333496e+00,3.300407983500000000e+10
1.939924955368041992e-01,1.417438745498657227e+00,3.982459037600000000e+10
1.752190291881561279e-01,1.425486564636230469e+00,3.286672496000000000e+09
1.639549434185028076e-01,1.505143642425537109e+00,6.858361708200000000e+10
2.140175253152847290e-01,1.378042221069335938e+00,9.076069741000000000e+10
1.877346783876419067e-01,1.403909921646118164e+00,9.951331117800000000e+10
1.964956223964691162e-01,1.412869453430175781e+00,8.579315136000000000e+09
1.464330404996871948e-01,1.528241515159606934e+00,2.565051791000000000e+10
1.952440589666366577e-01,1.408784151077270508e+00,4.862781943000000000e+10
2.365456819534301758e-01,1.340530395507812500e+00,5.778059134000000000e+10
1.852315366268157959e-01,1.401285052299499512e+00,1.373789013900000000e+10
2.327909916639328003e-01,1.326775908470153809e+00,2.614197098600000000e+10
1.814768463373184204e-01,1.425227642059326172e+00,5.488861588300000000e+10
2.140175253152847290e-01,1.377502202987670898e+00,2.828366166900000000e+10
2.177722156047821045e-01,1.373818159103393555e+00,9.462318874100000000e+10
2.140175253152847290e-01,1.384134650230407715e+00,5.306908938400000000e+10
2.252816110849380493e-01,1.332718729972839355e+00,6.365109755900000000e+10
1.727159023284912109e-01,1.415084362030029297e+00,2.723847226000000000e+09
1.489361673593521118e-01,1.550235152244567871e+00,1.193787317700000000e+10
2.252816110849380493e-01,1.340620517730712891e+00,1.063386392000000000e+10
2.127659618854522705e-01,1.374281406402587891e+00,1.754977481200000000e+10
2.302878648042678833e-01,1.326719760894775391e+00,5.709477306400000000e+10
2.290363013744354248e-01,1.333185911178588867e+00,6.220596425700000000e+10
2.115143984556198120e-01,1.367829084396362305e+00,4.314328939200000000e+10
1.652065068483352661e-01,1.440929293632507324e+00,9.528705422300000000e+10
2.152690887451171875e-01,1.337995409965515137e+00,1.798609097700000000e+10
1.814768463373184204e-01,1.415395498275756836e+00,9.255496397500000000e+10
1.877346783876419067e-01,1.443440198898315430e+00,2.047991112200000000e+10
1.914893686771392822e-01,1.408894419670104980e+00,4.455160582000000000e+10
1.839799731969833374e-01,1.411904096603393555e+00,5.056943017900000000e+10
2.390488088130950928e-01,1.336434125900268555e+00,6.415269385700000000e+10
1.952440589666366577e-01,1.437658071517944336e+00,3.204931594500000000e+10
1.864831000566482544e-01,1.389812350273132324e+00,2.381609778800000000e+10
1.614518165588378906e-01,1.424332141876220703e+00,3.529560467500000000e+10
1.564455628395080566e-01,1.700196266174316406e+00,7.907160679500000000e+10
2.052565813064575195e-01,1.341042876243591309e+00,2.994402066400000000e+10
2.190237790346145630e-01,1.335213541984558105e+00,6.098096465000000000e+09
2.327909916639328003e-01,1.343546748161315918e+00,2.875043275000000000e+09
1.839799731969833374e-01,1.398764014244079590e+00,1.849149978600000000e+10
2.277847379446029663e-01,1.356919169425964355e+00,6.416376674700000000e+10
2.227784842252731323e-01,1.368105769157409668e+00,6.849895307800000000e+10
2.365456819534301758e-01,1.325129032135009766e+00,5.013858437300000000e+10
2.177722156047821045e-01,1.332930564880371094e+00,6.399589961300000000e+10
1.889862418174743652e-01,1.423410415649414062e+00,3.637148842600000000e+10
1.727159023284912109e-01,1.496465206146240234e+00,7.167473650000000000e+10
2.340425550937652588e-01,1.331012010574340820e+00,7.028810565200000000e+10
1.939924955368041992e-01,1.432825922966003418e+00,6.485099039600000000e+10
1.764705926179885864e-01,1.420181989669799805e+00,7.180423859800000000e+10
2.290363013744354248e-01,1.357501268386840820e+00,1.459236277000000000e+10
1.827284097671508789e-01,1.414634466171264648e+00,4.515183930600000000e+10
1.789737194776535034e-01,1.425430655479431152e+00,7.402947029300000000e+10
1.752190291881561279e-01,1.452689647674560547e+00,2.113469953700000000e+10
1.839799731969833374e-01,1.405702948570251465e+00,8.953588169200000000e+10
2.252816110849380493e-01,1.356697916984558105e+00,4.894043759600000000e+10
1.827284097671508789e-01,1.503333449363708496e+00,4.549642250500000000e+10
2.403003871440887451e-01,1.334002733230590820e+00,4.144533970000000000e+08
2.240300476551055908e-01,1.380289435386657715e+00,1.562518355200000000e+10
2.227784842252731323e-01,1.352649450302124023e+00,3.664281102900000000e+10
1.864831000566482544e-01,1.423878073692321777e+00,5.816046698000000000e+09
2.327909916639328003e-01,1.317934036254882812e+00,3.047771204900000000e+10
1.827284097671508789e-01,1.420032262802124023e+00,1.095683479700000000e+10
1.764705926179885864e-01,1.424583673477172852e+00,7.803712159100000000e+10
2.152690887451171875e-01,1.398416519165039062e+00,4.875560273000000000e+10
2.240300476551055908e-01,1.361724138259887695e+00,8.008671780900000000e+10
1.714643388986587524e-01,1.433257579803466797e+00,6.432485001800000000e+10
2.277847379446029663e-01,1.367641925811767578e+00,6.311712886600000000e+10
2.202753424644470215e-01,1.341224074363708496e+00,2.555654205200000000e+10
2.315394282341003418e-01,1.331697225570678711e+00,7.205460073600000000e+10
2.252816110849380493e-01,1.339909791946411133e+00,9.797435219200000000e+10
1.689611971378326416e-01,1.446071386337280273e+00,8.462912666800000000e+10
2.152690887451171875e-01,1.367018222808837891e+00,1.934233737000000000e+09
1.752190291881561279e-01,1.426492452621459961e+00,2.390344252900000000e+10
2.315394282341003418e-01,1.333390593528747559e+00,2.694154907000000000e+09
1.802252829074859619e-01,1.583785057067871094e+00,6.667174854800000000e+10
2.102628350257873535e-01,1.376095533370971680e+00,3.991399041200000000e+10
2.127659618854522705e-01,1.352953791618347168e+00,3.079841340000000000e+10
2.027534395456314087e-01,1.377114534378051758e+00,9.228400265000000000e+10
1.514393091201782227e-01,1.680658221244812012e+00,6.727830912200000000e+10
2.340425550937652588e-01,1.340332031250000000e+00,3.303575333800000000e+10
1.689611971378326416e-01,1.417742013931274414e+00,4.722706072700000000e+10
2.240300476551055908e-01,1.325013875961303711e+00,5.828124093400000000e+10
1.964956223964691162e-01,1.409854769706726074e+00,3.063045963900000000e+10
2.290363013744354248e-01,1.322806119918823242e+00,6.951484842800000000e+10
2.265331745147705078e-01,1.344132661819458008e+00,8.142996356400000000e+10
2.190237790346145630e-01,1.334762930870056152e+00,2.886721298300000000e+10
1.914893686771392822e-01,1.394459128379821777e+00,2.629437978400000000e+10
2.127659618854522705e-01,1.327270627021789551e+00,3.240611045000000000e+10
2.052565813064575195e-01,1.393938064575195312e+00,8.406392736000000000e+09
2.065081447362899780e-01,1.335809111595153809e+00,7.169235335000000000e+09
2.190237790346145630e-01,1.368490695953369141e+00,8.405492196300000000e+10
1.902378052473068237e-01,1.419702768325805664e+00,9.759058043500000000e+10
1.877346783876419067e-01,1.533643007278442383e+00,8.239809232400000000e+10
2.215269058942794800e-01,1.336165904998779297e+00,6.214579123700000000e+10
1.864831000566482544e-01,1.427108764648437500e+00,1.596643797200000000e+10
2.265331745147705078e-01,1.330409526824951172e+00,8.228329409000000000e+10
2.115143984556198120e-01,1.380671381950378418e+00,4.784414210600000000e+10
1.964956223964691162e-01,1.370976209640502930e+00,5.087702044800000000e+10
1.727159023284912109e-01,1.422480344772338867e+00,8.115568564500000000e+10
1.602002531290054321e-01,1.457646250724792480e+00,3.326865014100000000e+10
2.252816110849380493e-01,1.326433539390563965e+00,7.614725103400000000e+10
2.177722156047821045e-01,1.333542823791503906e+00,5.036410075800000000e+10
2.165206521749496460e-01,1.372076272964477539e+00,9.258001079000000000e+10
1.814768463373184204e-01,1.430392622947692871e+00,8.364940434600000000e+10
2.227784842252731323e-01,1.331291437149047852e+00,2.394059373300000000e+10
2.190237790346145630e-01,1.322866439819335938e+00,1.707585092200000000e+10
2.002503126859664917e-01,1.377542257308959961e+00,3.641915505400000000e+10
2.265331745147705078e-01,1.331967592239379883e+00,6.925912577900000000e+10
1.514393091201782227e-01,1.449345588684082031e+00,5.668500768500000000e+10
1.827284097671508789e-01,1.418371438980102539e+00,1.699922906500000000e+10
2.052565813064575195e-01,1.367567896842956543e+00,9.611336885800000000e+10
2.040050029754638672e-01,1.379369974136352539e+00,9.450639902100000000e+10
1.877346783876419067e-01,1.404167056083679199e+00,7.807976877700000000e+10
2.215269058942794800e-01,1.374331355094909668e+00,7.588324973100000000e+10
2.240300476551055908e-01,1.332849025726318359e+00,9.683539770000000000e+10
2.190237790346145630e-01,1.324332237243652344e+00,5.573681020100000000e+10
1.677096337080001831e-01,1.425644755363464355e+00,2.619472352600000000e+10
2.352941185235977173e-01,1.335395574569702148e+00,8.475094801000000000e+10
1.739674657583236694e-01,1.409698247909545898e+00,1.960748682000000000e+10
2.315394282341003418e-01,1.339567661285400391e+00,1.633884851000000000e+09
2.052565813064575195e-01,1.396782875061035156e+00,6.139472410000000000e+09
2.077597081661224365e-01,1.369150042533874512e+00,8.844611767700000000e+10
1.852315366268157959e-01,1.429470062255859375e+00,4.408963644800000000e+10
1.702127754688262939e-01,1.488702774047851562e+00,5.895472931000000000e+09
1.639549434185028076e-01,1.416784286499023438e+00,6.804984708500000000e+10
2.040050029754638672e-01,1.378147006034851074e+00,3.596456971200000000e+10
1.702127754688262939e-01,1.416745543479919434e+00,3.000946995900000000e+10
1.727159023284912109e-01,1.433717250823974609e+00,8.488643453300000000e+10
1.664580702781677246e-01,1.445734024047851562e+00,8.679788640400000000e+10
2.215269058942794800e-01,1.331230401992797852e+00,3.492084698200000000e+10
1.814768463373184204e-01,1.429142236709594727e+00,2.336356721500000000e+10
2.140175253152847290e-01,1.377501964569091797e+00,7.118755708700000000e+10
1.827284097671508789e-01,1.419383406639099121e+00,8.864749390100000000e+10
2.252816110849380493e-01,1.339609980583190918e+00,8.191570281000000000e+10
1.664580702781677246e-01,1.485410690307617188e+00,7.797896737000000000e+10
2.202753424644470215e-01,1.334189414978027344e+00,7.929286526300000000e+10
1.814768463373184204e-01,1.403967618942260742e+00,5.530343378700000000e+10
1.902378052473068237e-01,1.429750204086303711e+00,8.960485895900000000e+10
2.090112715959548950e-01,1.355899095535278320e+00,6.056076903000000000e+09
2.177722156047821045e-01,1.376593828201293945e+00,7.043119790600000000e+10
1.977471858263015747e-01,1.406687021255493164e+00,5.146580626000000000e+09
2.190237790346145630e-01,1.354918479919433594e+00,4.743605490100000000e+10
2.027534395456314087e-01,1.396788597106933594e+00,1.002457067500000000e+10
2.302878648042678833e-01,1.338884830474853516e+00,9.057928041200000000e+10
1.864831000566482544e-01,1.410613775253295898e+00,1.583535485400000000e+10
1.639549434185028076e-01,1.406194448471069336e+00,9.485681617500000000e+10
2.090112715959548950e-01,1.332890748977661133e+00,9.183427223900000000e+10
1.777221560478210449e-01,1.425739169120788574e+00,8.513392228000000000e+09
1.727159023284912109e-01,1.422288894653320312e+00,2.667564440100000000e+10
2.065081447362899780e-01,1.373542070388793945e+00,2.154590585000000000e+09
1.839799731969833374e-01,1.410404682159423828e+00,9.651225070000000000e+10
1.576971262693405151e-01,1.427111387252807617e+00,1.156430200700000000e+10
2.240300476551055908e-01,1.356058120727539062e+00,7.315845492400000000e+10
2.315394282341003418e-01,1.343351364135742188e+00,8.723530451800000000e+10
2.152690887451171875e-01,1.339762687683105469e+00,2.138798649200000000e+10
1.752190291881561279e-01,1.426396608352661133e+00,7.475079143300000000e+10
2.340425550937652588e-01,1.334380984306335449e+00,4.562449319700000000e+10
2.202753424644470215e-01,1.340752124786376953e+00,6.913133699900000000e+10
2.040050029754638672e-01,1.407024860382080078e+00,7.458743719000000000e+09
2.302878648042678833e-01,1.336424589157104492e+00,1.170350751900000000e+10
1.689611971378326416e-01,1.468717932701110840e+00,5.627365209400000000e+10
2.152690887451171875e-01,1.349734783172607422e+00,6.328984549500000000e+10
2.215269058942794800e-01,1.342370033264160156e+00,9.191378942100000000e+10
2.002503126859664917e-01,1.413954496383666992e+00,2.066637068000000000e+10
2.015018761157989502e-01,1.367259860038757324e+00,3.047875002500000000e+10
1.764705926179885864e-01,1.412744760513305664e+00,8.132377828900000000e+10
1.902378052473068237e-01,1.424525499343872070e+00,3.185441872400000000e+10
2.065081447362899780e-01,1.385759711265563965e+00,6.886531480400000000e+10
1.914893686771392822e-01,1.503993391990661621e+00,9.765567246500000000e+10
2.177722156047821045e-01,1.367126941680908203e+00,2.332995868500000000e+10
2.052565813064575195e-01,1.342708587646484375e+00,5.084183520000000000e+10
2.277847379446029663e-01,1.340211391448974609e+00,2.033875285700000000e+10
1.727159023284912109e-01,1.446319341659545898e+00,3.489206608600000000e+10
2.365456819534301758e-01,1.340581893920898438e+00,9.472822341000000000e+10
1.614518165588378906e-01,1.520434856414794922e+00,4.535570048100000000e+10
1.914893686771392822e-01,1.413960337638854980e+00,1.292892154700000000e+10
1.877346783876419067e-01,1.416187763214111328e+00,5.809168926000000000e+09
1.952440589666366577e-01,1.429512977600097656e+00,8.043806129600000000e+10
1.714643388986587524e-01,1.439397215843200684e+00,4.142029806100000000e+10
2.015018761157989502e-01,1.390371799468994141e+00,5.819895811800000000e+10
1.752190291881561279e-01,1.419925689697265625e+00,6.922016365600000000e+10
1.927409321069717407e-01,1.418441772460937500e+00,6.942681712700000000e+10
2.177722156047821045e-01,1.358581066131591797e+00,4.785746292200000000e+10
2.140175253152847290e-01,1.371305823326110840e+00,6.701350736100000000e+10
2.227784842252731323e-01,1.351123809814453125e+00,6.880081429000000000e+10
1.764705926179885864e-01,1.414377927780151367e+00,9.407171406300000000e+10
2.227784842252731323e-01,1.332241773605346680e+00,3.419277305900000000e+10
1.827284097671508789e-01,1.426482677459716797e+00,4.663995871000000000e+10
1.702127754688262939e-01,1.427068114280700684e+00,1.559675734000000000e+09
2.215269058942794800e-01,1.336451292037963867e+00,6.493315214500000000e+10
2.040050029754638672e-01,1.487967967987060547e+00,4.504621701000000000e+10
1.827284097671508789e-01,1.434082031250000000e+00,6.431561926800000000e+10
1.877346783876419067e-01,1.390920400619506836e+00,4.206744254900000000e+10
2.390488088130950928e-01,1.334584116935729980e+00,3.203781775700000000e+10
1.677096337080001831e-01,1.448851823806762695e+00,7.883260742200000000e+10
1.989987492561340332e-01,1.407115697860717773e+00,8.446237497400000000e+10
2.090112715959548950e-01,1.369060516357421875e+00,1.619797768800000000e+10
2.115143984556198120e-01,1.350496649742126465e+00,3.593005575000000000e+09
1.702127754688262939e-01,1.429149627685546875e+00,9.307683036600000000e+10
2.002503126859664917e-01,1.420392870903015137e+00,7.601047610100000000e+10
2.152690887451171875e-01,1.351440191268920898e+00,9.706408627400000000e+10
2.315394282341003418e-01,1.332679390907287598e+00,6.297601809300000000e+10
1.752190291881561279e-01,1.436311721801757812e+00,4.983984832100000000e+10
2.365456819534301758e-01,1.340745449066162109e+00,4.332728548800000000e+10
1.677096337080001831e-01,1.476995229721069336e+00,2.819458595200000000e+10
2.327909916639328003e-01,1.330793380737304688e+00,3.858425724000000000e+09
1.589486896991729736e-01,1.454109668731689453e+00,9.980659490800000000e+10
1.814768463373184204e-01,1.429249763488769531e+00,8.285328474000000000e+09
2.202753424644470215e-01,1.365179061889648438e+00,1.122884270400000000e+10
2.177722156047821045e-01,1.333505988121032715e+00,1.829064561500000000e+10
2.240300476551055908e-01,1.336090087890625000e+00,2.440847416900000000e+10
2.215269058942794800e-01,1.348325610160827637e+00,9.002636374200000000e+10
2.202753424644470215e-01,1.332154750823974609e+00,7.647600190000000000e+10
2.115143984556198120e-01,1.397565126419067383e+00,8.973123703400000000e+10
2.252816110849380493e-01,1.345039248466491699e+00,1.139684139900000000e+10
1.802252829074859619e-01,1.416359663009643555e+00,1.813716060000000000e+10
2.115143984556198120e-01,1.374295592308044434e+00,7.853557003000000000e+10
2.115143984556198120e-01,1.337306380271911621e+00,2.726183065200000000e+10
2.140175253152847290e-01,1.336527585983276367e+00,8.554109427200000000e+10
1.789737194776535034e-01,1.418308973312377930e+00,2.956534931500000000e+10
1.814768463373184204e-01,1.417823314666748047e+00,7.377879556700000000e+10
2.340425550937652588e-01,1.329360961914062500e+00,7.679377681900000000e+10
1.727159023284912109e-01,1.427090644836425781e+00,1.146714625000000000e+09
2.115143984556198120e-01,1.349309206008911133e+00,2.350748513900000000e+10
2.215269058942794800e-01,1.386002898216247559e+00,9.111327512800000000e+10
1.889862418174743652e-01,1.395695090293884277e+00,4.921962819300000000e+10
2.202753424644470215e-01,1.338089346885681152e+00,9.405679974200000000e+10
1.764705926179885864e-01,1.413400053977966309e+00,5.477906485700000000e+10
2.140175253152847290e-01,1.335580825805664062e+00,6.744572709300000000e+10
1.777221560478210449e-01,1.428484797477722168e+00,5.708696273600000000e+10
2.127659618854522705e-01,1.323789358139038086e+00,9.549502269100000000e+10
1.889862418174743652e-01,1.416510939598083496e+00,3.241205382600000000e+10
1.614518165588378906e-01,1.415415763854980469e+00,7.016960280100000000e+10
1.802252829074859619e-01,1.433547973632812500e+00,4.404764661700000000e+10
2.327909916639328003e-01,1.339086294174194336e+00,5.718002257000000000e+09
1.877346783876419067e-01,1.438398122787475586e+00,4.351135036000000000e+09
2.165206521749496460e-01,1.360925555229187012e+00,4.477942301400000000e+10
1.727159023284912109e-01,1.416370749473571777e+00,4.883680629000000000e+09
1.864831000566482544e-01,1.409958839416503906e+00,4.926826181000000000e+10
2.252816110849380493e-01,1.316708803176879883e+00,6.636812384000000000e+10
1.839799731969833374e-01,1.409118890762329102e+00,8.933586664000000000e+10
2.177722156047821045e-01,1.331435799598693848e+00,9.347827758000000000e+09
2.002503126859664917e-01,1.411891460418701172e+00,7.486888239100000000e+10
2.177722156047821045e-01,1.357948064804077148e+00,2.531779575800000000e+10
2.152690887451171875e-01,1.344079971313476562e+00,7.787080225900000000e+10
2.040050029754638672e-01,1.385422110557556152e+00,6.760428024500000000e+10
2.152690887451171875e-01,1.382098913192749023e+00,9.340925136200000000e+10
1.852315366268157959e-01,1.392238140106201172e+00,2.656695269400000000e+10
2.215269058942794800e-01,1.414252519607543945e+00,2.170360924700000000e+10
1.551939994096755981e-01,1.495437383651733398e+00,2.547021696200000000e+10
1.689611971378326416e-01,1.437437415122985840e+00,6.469431175500000000e+10
1.964956223964691162e-01,1.486047744750976562e+00,7.243261399900000000e+10
1.614518165588378906e-01,1.434724807739257812e+00,8.503710389100000000e+10
2.265331745147705078e-01,1.344572782516479492e+00,1.844805866000000000e+10
2.165206521749496460e-01,1.384938716888427734e+00,2.268279976900000000e+10
2.115143984556198120e-01,1.342983722686767578e+00,3.625223715600000000e+10
1.827284097671508789e-01,1.414093017578125000e+00,3.048279502200000000e+10
2.065081447362899780e-01,1.372011661529541016e+00,8.712665427300000000e+10
2.152690887451171875e-01,1.329710483551025391e+00,4.368748634800000000e+10
1.764705926179885864e-01,1.624841690063476562e+00,8.207612637300000000e+10
1.827284097671508789e-01,1.410767912864685059e+00,5.212410156000000000e+09
1.702127754688262939e-01,1.428828954696655273e+00,9.180941853700000000e+10
1.864831000566482544e-01,1.412450790405273438e+00,3.964960094600000000e+10
2.177722156047821045e-01,1.392352581024169922e+00,4.592159877000000000e+10
1.727159023284912109e-01,1.424266695976257324e+00,3.883770363500000000e+10
2.015018761157989502e-01,1.414995551109313965e+00,7.039540126400000000e+10
2.102628350257873535e-01,1.353949427604675293e+00,5.358829478100000000e+10
2.202753424644470215e-01,1.370133161544799805e+00,3.505577294900000000e+10
1.664580702781677246e-01,1.422006130218505859e+00,2.064203829500000000e+10
2.177722156047821045e-01,1.351402759552001953e+00,9.508124405600000000e+10
1.889862418174743652e-01,1.419269800186157227e+00,2.697370773600000000e+10
2.290363013744354248e-01,1.321882963180541992e+00,3.832733996000000000e+10
2.177722156047821045e-01,1.342327117919921875e+00,3.252072783200000000e+10
2.240300476551055908e-01,1.360541701316833496e+00,3.037859468600000000e+10
2.428035140037536621e-01,1.334366321563720703e+00,5.232076919400000000e+10
1.864831000566482544e-01,1.416587710380554199e+00,9.093308843500000000e+10
1.664580702781677246e-01,1.432047605514526367e+00,6.113337629000000000e+10
2.040050029754638672e-01,1.378985166549682617e+00,5.152394362300000000e+10
1.964956223964691162e-01,1.419991493225097656e+00,8.966479667900000000e+10
2.165206521749496460e-01,1.378087759017944336e+00,7.504274497400000000e+10
2.190237790346145630e-01,1.338536620140075684e+00,5.509935596700000000e+10
1.802252829074859619e-01,1.413168907165527344e+00,6.248186384300000000e+10
2.315394282341003418e-01,1.334949254989624023e+00,1.309316426300000000e+10
2.077597081661224365e-01,1.346479654312133789e+00,4.676887205200000000e+10
1.964956223964691162e-01,1.398189783096313477e+00,3.443501388000000000e+09
1.677096337080001831e-01,1.431552290916442871e+00,2.843852931000000000e+09
1.739674657583236694e-01,1.417227745056152344e+00,8.152285245400000000e+10
1.777221560478210449e-01,1.409965038299560547e+00,1.774051719700000000e+10
1.727159023284912109e-01,1.431563735008239746e+00,2.516202299000000000e+10
2.202753424644470215e-01,1.371654391288757324e+00,1.226483437600000000e+10
2.227784842252731323e-01,1.336428046226501465e+00,1.079805170700000000e+10
2.277847379446029663e-01,1.337664961814880371e+00,1.346952174600000000e+10
1.864831000566482544e-01,1.403274774551391602e+00,8.624615147400000000e+10
2.115143984556198120e-01,1.370849490165710449e+00,6.098209838200000000e+10
2.240300476551055908e-01,1.331362962722778320e+00,6.006788820900000000e+10
2.002503126859664917e-01,1.392927885055541992e+00,7.804288031700000000e+10
2.102628350257873535e-01,1.372420787811279297e+00,7.432486896800000000e+10
1.702127754688262939e-01,1.474530935287475586e+00,4.674347726700000000e+10
2.327909916639328003e-01,1.331543207168579102e+00,4.285186536000000000e+09
1.964956223964691162e-01,1.396493911743164062e+00,4.323109510000000000e+10
2.240300476551055908e-01,1.347978353500366211e+00,6.217293127600000000e+10
1.702127754688262939e-01,1.399567127227783203e+00,1.731041287400000000e+10
1.727159023284912109e-01,1.417114257812500000e+00,9.574856660200000000e+10
1.864831000566482544e-01,1.421862602233886719e+00,9.539429749000000000e+09
2.290363013744354248e-01,1.343048453330993652e+00,6.979429162200000000e+10
1.764705926179885864e-01,1.436364054679870605e+00,9.356059700200000000e+10
1.964956223964691162e-01,1.412348151206970215e+00,1.836274139800000000e+10
1.827284097671508789e-01,1.416437387466430664e+00,5.290628173900000000e+10
2.127659618854522705e-01,1.379209995269775391e+00,3.029253521400000000e+10
2.290363013744354248e-01,1.345037221908569336e+00,6.528877238900000000e+10
1.627033799886703491e-01,1.505820155143737793e+00,6.515818216400000000e+10
1.964956223964691162e-01,1.397179126739501953e+00,4.055583590600000000e+10
1.827284097671508789e-01,1.427298545837402344e+00,5.098586957900000000e+10
1.977471858263015747e-01,1.410541772842407227e+00,8.576171075600000000e+10
1.877346783876419067e-01,1.413557529449462891e+00,9.941817453300000000e+10
2.365456819534301758e-01,1.339524626731872559e+00,7.300546615600000000e+10
2.102628350257873535e-01,1.367909669876098633e+00,6.266659013200000000e+10
2.277847379446029663e-01,1.341296195983886719e+00,9.357256598800000000e+10
2.215269058942794800e-01,1.339703917503356934e+00,2.009802757200000000e+10
1.714643388986587524e-01,1.448841094970703125e+00,1.577807850800000000e+10
1.839799731969833374e-01,1.443187236785888672e+00,6.500880895900000000e+10
2.340425550937652588e-01,1.332689642906188965e+00,5.354470560700000000e+10
1.927409321069717407e-01,1.452196836471557617e+00,5.583358977800000000e+10
2.115143984556198120e-01,1.377130508422851562e+00,8.657580319300000000e+10
2.415519505739212036e-01,1.333115577697753906e+00,4.720596511200000000e+10
1.677096337080001831e-01,1.425349235534667969e+00,9.576585523300000000e+10
2.177722156047821045e-01,1.333721160888671875e+00,9.194370813500000000e+10
2.102628350257873535e-01,1.373546957969665527e+00,2.545945596400000000e+10
2.127659618854522705e-01,1.334818243980407715e+00,2.514648155800000000e+10
2.290363013744354248e-01,1.335288286209106445e+00,8.294169428400000000e+10
1.702127754688262939e-01,1.436140775680541992e+00,3.293956366500000000e+10
2.302878648042678833e-01,1.335466623306274414e+00,8.997639126700000000e+10
2.102628350257873535e-01,1.365414619445800781e+00,7.166094727400000000e+10
2.377972453832626343e-01,1.319351911544799805e+00,5.189527926200000000e+10
2.315394282341003418e-01,1.328987002372741699e+00,2.948350411700000000e+10
2.202753424644470215e-01,1.333346724510192871e+00,9.843914561900000000e+10
1.902378052473068237e-01,1.415978670120239258e+00,3.972108463300000000e+10
2.052565813064575195e-01,1.350395679473876953e+00,1.121841611700000000e+10
1.664580702781677246e-01,1.421980381011962891e+00,6.880438854800000000e+10
2.265331745147705078e-01,1.372199296951293945e+00,2.288547681700000000e+10
1.852315366268157959e-01,1.397676825523376465e+00,3.786795334400000000e+10
1.889862418174743652e-01,1.396964550018310547e+00,2.792372181000000000e+09
1.802252829074859619e-01,1.412951946258544922e+00,1.781486412100000000e+10
1.664580702781677246e-01,1.509289145469665527e+00,7.089767718300000000e+10
2.165206521749496460e-01,1.374841451644897461e+00,3.568530503200000000e+10
1.539424359798431396e-01,1.426399707794189453e+00,1.668135487000000000e+10
2.165206521749496460e-01,1.341056227684020996e+00,2.216701181900000000e+10
2.090112715959548950e-01,1.343892574310302734e+00,9.722532123300000000e+10
1.727159023284912109e-01,1.436561942100524902e+00,4.566881914700000000e+10
2.102628350257873535e-01,1.337561011314392090e+00,3.686112541900000000e+10
1.939924955368041992e-01,1.416424274444580078e+00,2.588218186200000000e+10
1.789737194776535034e-01,1.384662508964538574e+00,2.966647832000000000e+09
2.277847379446029663e-01,1.345347762107849121e+00,3.286355706100000000e+10
2.065081447362899780e-01,1.411594867706298828e+00,4.575624901900000000e+10
2.165206521749496460e-01,1.339973211288452148e+00,5.721550004200000000e+10
2.015018761157989502e-01,1.381121516227722168e+00,9.624028817200000000e+10
1.777221560478210449e-01,1.431257605552673340e+00,2.641814980000000000e+09
1.877346783876419067e-01,1.356870055198669434e+00,7.221382564700000000e+10
2.052565813064575195e-01,1.331999063491821289e+00,8.665897516300000000e+10
2.140175253152847290e-01,1.342685222625732422e+00,2.946729170800000000e+10
1.702127754688262939e-01,1.438593268394470215e+00,5.129767615000000000e+09
2.215269058942794800e-01,1.359049558639526367e+00,3.221390061000000000e+09
1.576971262693405151e-01,1.431759595870971680e+00,8.380953071000000000e+10
2.277847379446029663e-01,1.327613592147827148e+00,9.390315642000000000e+09
1.789737194776535034e-01,1.405694007873535156e+00,4.021451095200000000e+10
2.390488088130950928e-01,1.321638822555541992e+00,2.847805290100000000e+10
2.315394282341003418e-01,1.325893402099609375e+00,1.764220968300000000e+10
2.302878648042678833e-01,1.373896956443786621e+00,5.816875002600000000e+10
2.090112715959548950e-01,1.392442464828491211e+00,9.647288434900000000e+10
2.165206521749496460e-01,1.381784319877624512e+00,7.710664490700000000e+10
1.964956223964691162e-01,1.390595436096191406e+00,8.783444772200000000e+10
1.702127754688262939e-01,1.421021342277526855e+00,6.548288380100000000e+10
2.277847379446029663e-01,1.331678390502929688e+00,3.984070451000000000e+10
2.127659618854522705e-01,1.358570933341979980e+00,6.828118046600000000e+10
1.902378052473068237e-01,1.425755977630615234e+00,7.207239973000000000e+09
2.002503126859664917e-01,1.411157846450805664e+00,1.227407851600000000e+10
2.165206521749496460e-01,1.357841730117797852e+00,1.915952439000000000e+09
2.040050029754638672e-01,1.350039720535278320e+00,1.571249307500000000e+10
2.165206521749496460e-01,1.337074995040893555e+00,1.063470905000000000e+10
2.277847379446029663e-01,1.373512744903564453e+00,8.446841128400000000e+10
1.827284097671508789e-01,1.421620368957519531e+00,4.676436992600000000e+10
2.252816110849380493e-01,1.335446119308471680e+00,2.596394240500000000e+10
2.015018761157989502e-01,1.393578529357910156e+00,6.065853750900000000e+10
2.165206521749496460e-01,1.369891405105590820e+00,5.199152444300000000e+10
2.202753424644470215e-01,1.330232501029968262e+00,2.642687946000000000e+10
2.390488088130950928e-01,1.347483396530151367e+00,8.890610895900000000e+10
1.777221560478210449e-01,1.430357813835144043e+00,3.051114852900000000e+10
1.714643388986587524e-01,1.618679046630859375e+00,1.954384111200000000e+10
1.764705926179885864e-01,1.411720156669616699e+00,7.777417475500000000e+10
2.227784842252731323e-01,1.327310562133789062e+00,5.118633412500000000e+10
1.752190291881561279e-01,1.433148384094238281e+00,5.776549164200000000e+10
2.403003871440887451e-01,1.326750397682189941e+00,6.832439179300000000e+10
2.227784842252731323e-01,1.325417041778564453e+00,6.061662593500000000e+10
2.090112715959548950e-01,1.343611240386962891e+00,6.370937759700000000e+10
2.227784842252731323e-01,1.324862837791442871e+00,5.891694356000000000e+09
2.265331745147705078e-01,1.325238823890686035e+00,6.523265454900000000e+10
1.414267867803573608e-01,1.703807234764099121e+00,3.507909340000000000e+09
1.739674657583236694e-01,1.411165475845336914e+00,1.252042029300000000e+10
2.102628350257873535e-01,1.375938892364501953e+00,9.013136846100000000e+10
2.240300476551055908e-01,1.357742071151733398e+00,5.259449129200000000e+10
1.789737194776535034e-01,1.428625941276550293e+00,3.895194037800000000e+10
1.764705926179885864e-01,1.427899241447448730e+00,6.364075270300000000e+10
1.677096337080001831e-01,1.427885890007019043e+00,8.060875239400000000e+10
1.739674657583236694e-01,1.528505325317382812e+00,4.415020154700000000e+10
2.290363013744354248e-01,1.332300305366516113e+00,2.468854949000000000e+10
2.102628350257873535e-01,1.386909842491149902e+00,4.048644970600000000e+10
2.090112715959548950e-01,1.391355276107788086e+00,8.836518484800000000e+10
2.327909916639328003e-01,1.357923388481140137e+00,5.239355902900000000e+10
2.152690887451171875e-01,1.333894968032836914e+00,8.485203285800000000e+10
2.202753424644470215e-01,1.326264858245849609e+00,4.612768547600000000e+10
1.652065068483352661e-01,1.449064016342163086e+00,7.356992851700000000e+10
2.377972453832626343e-01,1.329787731170654297e+00,3.620930411000000000e+10
1.877346783876419067e-01,1.418020248413085938e+00,4.935641464100000000e+10
1.914893686771392822e-01,1.403723597526550293e+00,9.072141304400000000e+10
1.764705926179885864e-01,1.417079806327819824e+00,9.669980438600000000e+10
1.977471858263015747e-01,1.405941724777221680e+00,2.872083055100000000e+10
2.177722156047821045e-01,1.323522806167602539e+00,4.892697627200000000e+10
2.240300476551055908e-01,1.368526816368103027e+00,9.901536907500000000e+10
2.202753424644470215e-01,1.327545166015625000e+00,5.387405977000000000e+09
2.177722156047821045e-01,1.381574153900146484e+00,6.545893590600000000e+10
1.814768463373184204e-01,1.407353639602661133e+00,9.504431210000000000e+10
1.977471858263015747e-01,1.391062259674072266e+00,3.857607833500000000e+10
2.065081447362899780e-01,1.385446548461914062e+00,9.990874672400000000e+10
2.277847379446029663e-01,1.356173753738403320e+00,9.861207915500000000e+10
2.277847379446029663e-01,1.381415247917175293e+00,2.267807746600000000e+10
2.177722156047821045e-01,1.374694347381591797e+00,6.268392995400000000e+10
1.927409321069717407e-01,1.399199843406677246e+00,4.443032406900000000e+10
2.377972453832626343e-01,1.356919050216674805e+00,4.004564472300000000e+10
1.839799731969833374e-01,1.408280849456787109e+00,5.533063285100000000e+10
2.140175253152847290e-01,1.337777137756347656e+00,2.835748021200000000e+10
2.365456819534301758e-01,1.356654882431030273e+00,3.463588906000000000e+10
2.165206521749496460e-01,1.347972631454467773e+00,4.106542205700000000e+10
2.202753424644470215e-01,1.343188047409057617e+00,4.240290002600000000e+10
1.752190291881561279e-01,1.428416967391967773e+00,1.540848498400000000e+10
1.702127754688262939e-01,1.446773886680603027e+00,2.308360028300000000e+10
1.752190291881561279e-01,1.431698679924011230e+00,8.526478634800000000e+10
1.777221560478210449e-01,1.448114395141601562e+00,5.563492490800000000e+10
1.677096337080001831e-01,1.424981951713562012e+00,4.073609836100000000e+10
2.365456819534301758e-01,1.334330916404724121e+00,3.450944364000000000e+10
1.576971262693405151e-01,1.444334983825683594e+00,8.792759070600000000e+10
1.376720964908599854e-01,1.601724624633789062e+00,3.347978739700000000e+10
1.702127754688262939e-01,1.441291332244873047e+00,1.672931423300000000e+10
1.902378052473068237e-01,1.417338848114013672e+00,8.907465069600000000e+10
2.102628350257873535e-01,1.391041517257690430e+00,2.407633226600000000e+10
1.989987492561340332e-01,1.405758619308471680e+00,2.582635795000000000e+09
2.202753424644470215e-01,1.372762680053710938e+00,9.270316645600000000e+10
2.340425550937652588e-01,1.331006050109863281e+00,8.374747026200000000e+10
1.739674657583236694e-01,1.431826591491699219e+00,1.341984489100000000e+10
2.365456819534301758e-01,1.333165049552917480e+00,4.870951320200000000e+10
1.789737194776535034e-01,1.439572095870971680e+00,1.118921852100000000e+10
1.752190291881561279e-01,1.412359476089477539e+00,8.148725225600000000e+10
1.877346783876419067e-01,1.413495898246765137e+00,6.136319605300000000e+10
1.889862418174743652e-01,1.376499891281127930e+00,2.147874742200000000e+10
1.902378052473068237e-01,1.410596728324890137e+00,6.367307523000000000e+09
2.277847379446029663e-01,1.334673285484313965e+00,2.393315220400000000e+10
2.315394282341003418e-01,1.329563856124877930e+00,4.800382989000000000e+09
1.839799731969833374e-01,1.404947161674499512e+00,4.559381166500000000e+10
2.302878648042678833e-01,1.373282194137573242e+00,8.066228700000000000e+08
1.814768463373184204e-01,1.407514572143554688e+00,3.254101720200000000e+10
1.802252829074859619e-01,1.435735464096069336e+00,6.132737480000000000e+09
2.090112715959548950e-01,1.373228907585144043e+00,4.626679615300000000e+10
1.727159023284912109e-01,1.453281283378601074e+00,9.242443319400000000e+10
1.789737194776535034e-01,1.426108598709106445e+00,4.333343134900000000e+10
2.102628350257873535e-01,1.340411663055419922e+00,2.953808233300000000e+10
2.265331745147705078e-01,1.338174819946289062e+00,5.644553195500000000e+10
1.789737194776535034e-01,1.424343585968017578e+00,2.175279050000000000e+10
2.190237790346145630e-01,1.326550245285034180e+00,6.698683006400000000e+10
1.877346783876419067e-01,1.406499862670898438e+00,9.449544470000000000e+09
2.352941185235977173e-01,1.326726555824279785e+00,4.577998618800000000e+10
2.177722156047821045e-01,1.366114974021911621e+00,2.580260995300000000e+10
2.340425550937652588e-01,1.331590175628662109e+00,8.347233047000000000e+09
2.415519505739212036e-01,1.350766897201538086e+00,8.904780397900000000e+10
2.177722156047821045e-01,1.377693653106689453e+00,5.560612950300000000e+10
1.814768463373184204e-01,1.430668592453002930e+00,6.962422720600000000e+10
2.040050029754638672e-01,1.360719919204711914e+00,7.138541911000000000e+09
1.977471858263015747e-01,1.407114028930664062e+00,3.050188375000000000e+10
2.102628350257873535e-01,1.384519934654235840e+00,5.992758341000000000e+09
2.027534395456314087e-01,1.384857177734375000e+00,2.274731124300000000e+10
1.852315366268157959e-01,1.412406444549560547e+00,2.761886248700000000e+10
1.902378052473068237e-01,1.399247050285339355e+00,4.808928041300000000e+10
2.177722156047821045e-01,1.339059829711914062e+00,8.734339001900000000e+10
2.252816110849380493e-01,1.366536140441894531e+00,9.665086278100000000e+10
1.739674657583236694e-01,1.412108778953552246e+00,7.460986246000000000e+09
1.889862418174743652e-01,1.425702095031738281e+00,5.455935814400000000e+10
1.802252829074859619e-01,1.406562805175781250e+00,9.501370790000000000e+08
2.177722156047821045e-01,1.352217555046081543e+00,7.701800767800000000e+10
1.827284097671508789e-01,1.423702478408813477e+00,4.489253547300000000e+10
1.852315366268157959e-01,1.412408590316772461e+00,2.602685699400000000e+10
2.052565813064575195e-01,1.353372573852539062e+00,2.105612216200000000e+10
2.152690887451171875e-01,1.428381204605102539e+00,3.554709007300000000e+10
1.814768463373184204e-01,1.411514639854431152e+00,8.200782848100000000e+10
1.789737194776535034e-01,1.436288595199584961e+00,7.792026398000000000e+10
1.777221560478210449e-01,1.421603202819824219e+00,6.572908586600000000e+10
1.727159023284912109e-01,1.423217058181762695e+00,8.177919165500000000e+10
1.802252829074859619e-01,1.429952144622802734e+00,6.908382941000000000e+09
2.215269058942794800e-01,1.333580493927001953e+00,9.047614586200000000e+10
2.015018761157989502e-01,1.409910559654235840e+00,5.470584602100000000e+10
1.827284097671508789e-01,1.432331919670104980e+00,3.112536668800000000e+10
1.889862418174743652e-01,1.401681661605834961e+00,5.683147897800000000e+10
1.952440589666366577e-01,1.448601961135864258e+00,2.576867768500000000e+10
2.090112715959548950e-01,1.380501151084899902e+00,5.082866240700000000e+10
1.914893686771392822e-01,1.406363248825073242e+00,6.291713760600000000e+10
2.190237790346145630e-01,1.354867696762084961e+00,4.962235331000000000e+09
2.277847379446029663e-01,1.344575881958007812e+00,9.387220771600000000e+10
1.927409321069717407e-01,1.394579648971557617e+00,4.006709265400000000e+10
1.789737194776535034e-01,1.429568171501159668e+00,1.916869663300000000e+10
1.689611971378326416e-01,1.435298681259155273e+00,6.911037049100000000e+10
2.052565813064575195e-01,1.353659152984619141e+00,7.061989218900000000e+10
2.227784842252731323e-01,1.379709243774414062e+00,2.465695034800000000e+10
1.727159023284912109e-01,1.428770780563354492e+00,6.949120426800000000e+10
1.689611971378326416e-01,1.440911769866943359e+00,6.172977871400000000e+10
1.802252829074859619e-01,1.576184988021850586e+00,2.593105950700000000e+10
1.739674657583236694e-01,1.407676219940185547e+00,2.285858989100000000e+10
2.127659618854522705e-01,1.373774766921997070e+00,1.917086724500000000e+10
1.964956223964691162e-01,1.411628723144531250e+00,7.255006230400000000e+10
1.927409321069717407e-01,1.444025397300720215e+00,2.620239053200000000e+10
2.177722156047821045e-01,1.369818210601806641e+00,2.167294095500000000e+10
2.265331745147705078e-01,1.351359605789184570e+00,2.009568402900000000e+10
1.652065068483352661e-01,1.445434451103210449e+00,9.242244440500000000e+10
2.340425550937652588e-01,1.315246939659118652e+00,8.426895777000000000e+10
1.814768463373184204e-01,1.424395442008972168e+00,9.994443858000000000e+10
2.015018761157989502e-01,1.394983649253845215e+00,4.219822260300000000e+10
2.240300476551055908e-01,1.371729135513305664e+00,5.494945941000000000e+10
1.889862418174743652e-01,1.415164947509765625e+00,8.246607963000000000e+09
2.177722156047821045e-01,1.380361437797546387e+00,7.352390454500000000e+10
2.240300476551055908e-01,1.380981326103210449e+00,2.777873998000000000e+09
2.152690887451171875e-01,1.348405241966247559e+00,8.134178174400000000e+10
2.490613311529159546e-01,1.343230724334716797e+00,1.826706150200000000e+10
1.789737194776535034e-01,1.417729258537292480e+00,1.255870886200000000e+10
2.102628350257873535e-01,1.393816947937011719e+00,4.306612318900000000e+10
2.040050029754638672e-01,1.415818452835083008e+00,6.848702342900000000e+10
1.739674657583236694e-01,1.471895933151245117e+00,1.916581855000000000e+10
2.127659618854522705e-01,1.376028895378112793e+00,5.494720583600000000e+10
2.302878648042678833e-01,1.325979590415954590e+00,8.076257747600000000e+10
2.302878648042678833e-01,1.342201113700866699e+00,5.166666555800000000e+10
1.939924955368041992e-01,1.385518789291381836e+00,7.661777744900000000e+10
1.914893686771392822e-01,1.415912985801696777e+00,4.543905461800000000e+10
2.277847379446029663e-01,1.329658508300781250e+00,2.205369015600000000e+10
1.802252829074859619e-01,1.416689753532409668e+00,2.895329528500000000e+10
1.989987492561340332e-01,1.373602271080017090e+00,8.973274794300000000e+10
2.177722156047821045e-01,1.342558264732360840e+00,9.118685275000000000e+10
2.302878648042678833e-01,1.348210096359252930e+00,4.997979641800000000e+10
2.240300476551055908e-01,1.347917556762695312e+00,5.593273291700000000e+10
1.889862418174743652e-01,1.402389287948608398e+00,7.487521521600000000e+10
2.202753424644470215e-01,1.384517073631286621e+00,6.147442226600000000e+10
2.190237790346145630e-01,1.330208539962768555e+00,3.012718297100000000e+10
2.177722156047821045e-01,1.372720479965209961e+00,8.000964732300000000e+10
2.127659618854522705e-01,1.335122346878051758e+00,1.347482061000000000e+10
2.015018761157989502e-01,1.439306497573852539e+00,5.554309579800000000e+10
2.090112715959548950e-01,1.397064089775085449e+00,7.447954397300000000e+10
2.040050029754638672e-01,1.333917617797851562e+00,1.099383671000000000e+09
1.727159023284912109e-01,1.408633589744567871e+00,5.963963819000000000e+09
1.727159023284912109e-01,1.438020706176757812e+00,4.827131671400000000e+10
2.252816110849380493e-01,1.335844397544860840e+00,1.893640837000000000e+09
2.265331745147705078e-01,1.344630718231201172e+00,4.612109751900000000e+10
2.065081447362899780e-01,1.397211074829101562e+00,5.354606813100000000e+10
2.352941185235977173e-01,1.353599786758422852e+00,6.257945364400000000e+10
2.140175253152847290e-01,1.387531280517578125e+00,9.600767973100000000e+10
1.877346783876419067e-01,1.413018226623535156e+00,9.323502996500000000e+10
1.964956223964691162e-01,1.446965217590332031e+00,6.328246301000000000e+10
2.240300476551055908e-01,1.347848296165466309e+00,8.905138734100000000e+10
1.752190291881561279e-01,1.436677694320678711e+00,6.807038549600000000e+10
2.290363013744354248e-01,1.333119630813598633e+00,8.345476076200000000e+10
2.152690887451171875e-01,1.374369978904724121e+00,3.465542519100000000e+10
1.739674657583236694e-01,1.566473722457885742e+00,2.860017348600000000e+10
2.202753424644470215e-01,1.342381834983825684e+00,2.446103165800000000e+10
1.902378052473068237e-01,1.431472539901733398e+00,4.400431221500000000e+10
2.190237790346145630e-01,1.335675239562988281e+00,3.577500739700000000e+10
2.340425550937652588e-01,1.336815834045410156e+00,6.293338927800000000e+10
2.090112715959548950e-01,1.350567698478698730e+00,9.296555132000000000e+10
2.252816110849380493e-01,1.325334787368774414e+00,4.099754520900000000e+10
2.177722156047821045e-01,1.402528166770935059e+00,1.092073099900000000e+10
1.789737194776535034e-01,1.499758005142211914e+00,6.884182735500000000e+10
1.602002531290054321e-01,1.455789804458618164e+00,8.027246270000000000e+10
1.977471858263015747e-01,1.382254838943481445e+00,7.755965365100000000e+10
1.639549434185028076e-01,1.415034651756286621e+00,2.906953170200000000e+10
1.839799731969833374e-01,1.422717094421386719e+00,4.390797497600000000e+10
2.215269058942794800e-01,1.360268115997314453e+00,2.399386705000000000e+10
1.877346783876419067e-01,1.425322890281677246e+00,2.839260552000000000e+10
2.152690887451171875e-01,1.346551775932312012e+00,4.660937137500000000e+10
2.015018761157989502e-01,1.385895490646362305e+00,3.757581914700000000e+10
1.814768463373184204e-01,1.420565485954284668e+00,2.452679729700000000e+10
2.277847379446029663e-01,1.334927558898925781e+00,4.079499798000000000e+10
2.302878648042678833e-01,1.344316005706787109e+00,9.170426872500000000e+10
2.015018761157989502e-01,1.370162010192871094e+00,4.109219162200000000e+10
2.165206521749496460e-01,1.339945793151855469e+00,4.893010426200000000e+10
2.352941185235977173e-01,1.333569407463073730e+00,2.347124510400000000e+10
2.190237790346145630e-01,1.332017421722412109e+00,9.833321333100000000e+10
2.052565813064575195e-01,1.430002570152282715e+00,5.030466168000000000e+09
2.202753424644470215e-01,1.338073253631591797e+00,4.760105491400000000e+10
2.115143984556198120e-01,1.362126231193542480e+00,4.918998463800000000e+10
2.227784842252731323e-01,1.320095539093017578e+00,6.567340605800000000e+10
1.789737194776535034e-01,1.432034254074096680e+00,8.158233247800000000e+10
2.165206521749496460e-01,1.342477798461914062e+00,5.272476783300000000e+10
1.627033799886703491e-01,1.462651729583740234e+00,5.884559404500000000e+10
2.302878648042678833e-01,1.346978902816772461e+00,9.140582984900000000e+10
2.315394282341003418e-01,1.372238874435424805e+00,6.908109802200000000e+10
1.964956223964691162e-01,1.394590854644775391e+00,9.330590437200000000e+10
2.265331745147705078e-01,1.341014385223388672e+00,7.173455888200000000e+10
2.040050029754638672e-01,1.391418457031250000e+00,8.466061097300000000e+10
1.889862418174743652e-01,1.401694059371948242e+00,6.576247825900000000e+10
2.102628350257873535e-01,1.337466478347778320e+00,9.535277777100000000e+10
1.814768463373184204e-01,1.400381445884704590e+00,2.432026389300000000e+10
2.040050029754638672e-01,1.363693714141845703e+00,3.458746696700000000e+10
2.152690887451171875e-01,1.353227853775024414e+00,8.692097610000000000e+08
2.027534395456314087e-01,1.391024470329284668e+00,3.372043156400000000e+10
1.714643388986587524e-01,1.436936616897583008e+00,9.213360290900000000e+10
2.127659618854522705e-01,1.374815821647644043e+00,8.508170460200000000e+10
1.827284097671508789e-01,1.429555296897888184e+00,7.322367704700000000e+10
2.277847379446029663e-01,1.318091034889221191e+00,6.808972034000000000e+09
2.140175253152847290e-01,1.376220226287841797e+00,2.628905733700000000e+10
2.065081447362899780e-01,1.349923133850097656e+00,1.489680705900000000e+10
1.952440589666366577e-01,1.382453680038452148e+00,5.940250023900000000e+10
1.752190291881561279e-01,1.410112857818603516e+00,2.717702857400000000e+10
1.977471858263015747e-01,1.390201926231384277e+00,8.077816761200000000e+10
1.814768463373184204e-01,1.416975855827331543e+00,9.059164500100000000e+10
1.652065068483352661e-01,1.478984355926513672e+00,5.597090740900000000e+10
2.290363013744354248e-01,1.334073781967163086e+00,3.829129555700000000e+10
2.177722156047821045e-01,1.327964663505554199e+00,7.904826287800000000e+10
2.465582042932510376e-01,1.332962870597839355e+00,3.345185529800000000e+10
1.814768463373184204e-01,1.430349349975585938e+00,6.081014135800000000e+10
1.652065068483352661e-01,1.419337630271911621e+00,6.886744002200000000e+10
2.127659618854522705e-01,1.400375843048095703e+00,8.619728974100000000e+10
2.015018761157989502e-01,1.401170134544372559e+00,2.515348176300000000e+10
2.177722156047821045e-01,1.371999263763427734e+00,3.525263723400000000e+10
1.664580702781677246e-01,1.435010433197021484e+00,5.140610604900000000e+10
2.102628350257873535e-01,1.378398418426513672e+00,4.562231646800000000e+10
1.702127754688262939e-01,1.422779321670532227e+00,4.978178859400000000e+10
1.977471858263015747e-01,1.335546374320983887e+00,7.832349744100000000e+10
1.764705926179885864e-01,1.438350558280944824e+00,2.936324258600000000e+10
2.227784842252731323e-01,1.331637144088745117e+00,3.115870157000000000e+09
1.889862418174743652e-01,1.425657033920288086e+00,6.434868141300000000e+10
2.027534395456314087e-01,1.404032588005065918e+00,6.233191533300000000e+10
2.140175253152847290e-01,1.335490942001342773e+00,2.596572520200000000e+10
1.914893686771392822e-01,1.407686114311218262e+00,9.952666281000000000e+10
1.714643388986587524e-01,1.416032314300537109e+00,2.892561676200000000e+10
2.327909916639328003e-01,1.353099346160888672e+00,3.137706383400000000e+10
1.614518165588378906e-01,1.445527434349060059e+00,7.835555552000000000e+09
1.964956223964691162e-01,1.410300254821777344e+00,7.264466616800000000e+10
2.115143984556198120e-01,1.369188070297241211e+00,9.645498825300000000e+10
2.165206521749496460e-01,1.363844156265258789e+00,1.573233786000000000e+09
2.202753424644470215e-01,1.398034334182739258e+00,6.186036702700000000e+10
2.052565813064575195e-01,1.388187289237976074e+00,3.319510322200000000e+10
2.102628350257873535e-01,1.349151611328125000e+00,1.042520608400000000e+10
1.877346783876419067e-01,1.409109830856323242e+00,1.893592627600000000e+10
1.852315366268157959e-01,1.413730025291442871e+00,4.279089223000000000e+10
1.827284097671508789e-01,1.421503067016601562e+00,1.724495591600000000e+10
1.964956223964691162e-01,1.440311431884765625e+00,1.507694479900000000e+10
2.290363013744354248e-01,1.333493471145629883e+00,9.581134177100000000e+10
1.727159023284912109e-01,1.414232611656188965e+00,3.064359604800000000e+10
2.002503126859664917e-01,1.398664832115173340e+00,1.088705765100000000e+10
2.215269058942794800e-01,1.339432597160339355e+00,2.222312844000000000e+09
2.315394282341003418e-01,1.335172057151794434e+00,7.599319148700000000e+10
1.714643388986587524e-01,1.424329996109008789e+00,8.671046373700000000e+10
2.015018761157989502e-01,1.462266325950622559e+00,7.775266459300000000e+10
2.252816110849380493e-01,1.330958366394042969e+00,2.248395881200000000e+10
2.315394282341003418e-01,1.335946083068847656e+00,1.096612921900000000e+10
2.165206521749496460e-01,1.357175827026367188e+00,7.482727230500000000e+10
1.902378052473068237e-01,1.424996733665466309e+00,4.697745192900000000e+10
2.215269058942794800e-01,1.343251228332519531e+00,4.889451698400000000e+10
1.689611971378326416e-01,1.457071781158447266e+00,9.743734311000000000e+09
2.290363013744354248e-01,1.343211531639099121e+00,7.814130750600000000e+10
1.864831000566482544e-01,1.430182814598083496e+00,8.618150590500000000e+10
2.202753424644470215e-01,1.333506107330322266e+00,2.463684434400000000e+10
2.077597081661224365e-01,1.422513365745544434e+00,9.983457164500000000e+10
1.539424359798431396e-01,1.545888304710388184e+00,2.159172843300000000e+10
2.140175253152847290e-01,1.342499017715454102e+00,3.319863352000000000e+10
2.202753424644470215e-01,1.339427709579467773e+00,2.992297532900000000e+10
1.727159023284912109e-01,1.408514738082885742e+00,3.220100044900000000e+10
2.302878648042678833e-01,1.321866512298583984e+00,7.974348560800000000e+10
1.914893686771392822e-01,1.437807917594909668e+00,2.906983393100000000e+10
1.839799731969833374e-01,1.425549983978271484e+00,9.335417744000000000e+10
2.290363013744354248e-01,1.334124565124511719e+00,6.799945613300000000e+10
1.777221560478210449e-01,1.420614719390869141e+00,7.903581601700000000e+10
1.739674657583236694e-01,1.483667612075805664e+00,8.232803514400000000e+10
2.177722156047821045e-01,1.346401929855346680e+00,5.731973902100000000e+10
1.764705926179885864e-01,1.415626883506774902e+00,3.010553523800000000e+10
2.265331745147705078e-01,1.335231184959411621e+00,7.589895545500000000e+10
1.789737194776535034e-01,1.409838557243347168e+00,3.186755565800000000e+10
1.977471858263015747e-01,1.402655363082885742e+00,3.073858299800000000e+10
2.065081447362899780e-01,1.328413009643554688e+00,1.966263742900000000e+10
2.227784842252731323e-01,1.335993170738220215e+00,5.238976100500000000e+10
2.265331745147705078e-01,1.337672233581542969e+00,7.969909503300000000e+10
1.689611971378326416e-01,1.513658761978149414e+00,5.567947855700000000e+10
1.952440589666366577e-01,1.470187187194824219e+00,8.891167537500000000e+10
2.265331745147705078e-01,1.337289094924926758e+00,8.407189987000000000e+10
1.677096337080001831e-01,1.413035392761230469e+00,9.472525706000000000e+09
1.476846039295196533e-01,1.513240098953247070e+00,1.562514256500000000e+10
2.215269058942794800e-01,1.346584320068359375e+00,3.934299571300000000e+10
2.152690887451171875e-01,1.334070563316345215e+00,1.258745198900000000e+10
2.102628350257873535e-01,1.400489568710327148e+00,2.469293694700000000e+10
2.127659618854522705e-01,1.374898672103881836e+00,6.005849454000000000e+10
1.952440589666366577e-01,1.415162563323974609e+00,2.294649065100000000e+10
1.827284097671508789e-01,1.430053114891052246e+00,9.165024734900000000e+10
1.764705926179885864e-01,1.426871299743652344e+00,2.492385797000000000e+10
1.602002531290054321e-01,1.487643480300903320e+00,3.481537159600000000e+10
2.077597081661224365e-01,1.390998721122741699e+00,8.304355438000000000e+09
2.202753424644470215e-01,1.371101140975952148e+00,7.385700198400000000e+10
2.015018761157989502e-01,1.377814292907714844e+00,4.071584585400000000e+10
2.190237790346145630e-01,1.334607124328613281e+00,6.903520042300000000e+10
1.739674657583236694e-01,1.434539794921875000e+00,4.731769786100000000e+10
2.127659618854522705e-01,1.396869897842407227e+00,6.799840270600000000e+10
1.852315366268157959e-01,1.436719298362731934e+00,4.713442157600000000e+10
1.952440589666366577e-01,1.444465994834899902e+00,5.576685963300000000e+10
2.077597081661224365e-01,1.325891971588134766e+00,1.541534902900000000e+10
2.152690887451171875e-01,1.342250704765319824e+00,3.241367444000000000e+10
2.152690887451171875e-01,1.378331899642944336e+00,9.814198548000000000e+09
1.802252829074859619e-01,1.423716425895690918e+00,6.060363896000000000e+09
2.403003871440887451e-01,1.338378906250000000e+00,5.436119064800000000e+10
2.315394282341003418e-01,1.321988463401794434e+00,7.408799421000000000e+10
1.839799731969833374e-01,1.394953727722167969e+00,5.168664909000000000e+09
1.727159023284912109e-01,1.465451598167419434e+00,4.785550803100000000e+10
2.302878648042678833e-01,1.325314879417419434e+00,5.644342215700000000e+10
1.714643388986587524e-01,1.412247180938720703e+00,9.735170827000000000e+09
2.090112715959548950e-01,1.426419615745544434e+00,8.626315130000000000e+09
1.914893686771392822e-01,1.385688662528991699e+00,5.342965667600000000e+10
2.390488088130950928e-01,1.329951286315917969e+00,2.997495019600000000e+10
1.727159023284912109e-01,1.441772222518920898e+00,3.704859967100000000e+10
1.777221560478210449e-01,1.421569108963012695e+00,2.363407949600000000e+10
1.952440589666366577e-01,1.389644026756286621e+00,5.207913642200000000e+10
1.877346783876419067e-01,1.421313047409057617e+00,9.693333920100000000e+10
2.190237790346145630e-01,1.328209519386291504e+00,5.771187737200000000e+10
2.352941185235977173e-01,1.356731772422790527e+00,9.293827462800000000e+10
1.802252829074859619e-01,1.415257453918457031e+00,1.599175642500000000e+10
1.989987492561340332e-01,1.416361808776855469e+00,2.459383264200000000e+10
1.902378052473068237e-01,1.420108675956726074e+00,1.157001956000000000e+10
1.764705926179885864e-01,1.419628500938415527e+00,5.975360089200000000e+10
1.664580702781677246e-01,1.424511194229125977e+00,2.957737483100000000e+10
2.277847379446029663e-01,1.331147670745849609e+00,8.759644734700000000e+10
2.040050029754638672e-01,1.399641036987304688e+00,7.762656462700000000e+10
1.727159023284912109e-01,1.441149592399597168e+00,4.978912550600000000e+10
2.177722156047821045e-01,1.374731779098510742e+00,6.339909790000000000e+09
1.864831000566482544e-01,1.439165830612182617e+00,1.627978198800000000e+10
2.052565813064575195e-01,1.365216732025146484e+00,2.738510943100000000e+10
2.327909916639328003e-01,1.347667574882507324e+00,3.899734315700000000e+10
1.627033799886703491e-01,1.434962272644042969e+00,7.705747892200000000e+10
1.551939994096755981e-01,1.435667037963867188e+00,3.101320576200000000e+10
2.202753424644470215e-01,1.350046396255493164e+00,5.653762396300000000e+10
2.065081447362899780e-01,1.366882681846618652e+00,2.104813769900000000e+10
1.652065068483352661e-01,1.429847002029418945e+00,1.493321510000000000e+09
1.714643388986587524e-01,1.431080818176269531e+00,2.572597165000000000e+10
2.227784842252731323e-01,1.346421241760253906e+00,2.449296003000000000e+10
1.889862418174743652e-01,1.412982344627380371e+00,9.200399401600000000e+10
1.852315366268157959e-01,1.417729735374450684e+00,9.927107432700000000e+10
2.202753424644470215e-01,1.333119153976440430e+00,7.177930811700000000e+10
1.889862418174743652e-01,1.420655488967895508e+00,9.882008194000000000e+10
2.252816110849380493e-01,1.330157160758972168e+00,3.149557563200000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_666_.csv <==
1.952440589666366577e-01,1.337670087814331055e+00,4.957100426000000000e+10
2.040050029754638672e-01,1.331617355346679688e+00,1.179862997200000000e+10
1.927409321069717407e-01,1.368813395500183105e+00,5.921367284100000000e+10
1.689611971378326416e-01,1.441293716430664062e+00,6.618759531400000000e+10
1.802252829074859619e-01,1.381035327911376953e+00,7.771747251700000000e+10
1.652065068483352661e-01,1.470288634300231934e+00,4.384064570200000000e+10
1.814768463373184204e-01,1.389509677886962891e+00,3.844527587900000000e+10
1.927409321069717407e-01,1.375616073608398438e+00,8.346971305200000000e+10
2.115143984556198120e-01,1.323130846023559570e+00,9.255319866600000000e+10
1.689611971378326416e-01,1.517027139663696289e+00,7.354681797200000000e+10
1.864831000566482544e-01,1.386407256126403809e+00,7.330215081200000000e+10
1.914893686771392822e-01,1.402138113975524902e+00,6.835859659800000000e+10
1.802252829074859619e-01,1.417280554771423340e+00,9.914172552600000000e+10
2.002503126859664917e-01,1.391273379325866699e+00,6.280461454800000000e+10
1.789737194776535034e-01,1.426099538803100586e+00,4.743685136800000000e+10
2.127659618854522705e-01,1.371510267257690430e+00,9.618204736400000000e+10
1.602002531290054321e-01,1.431886553764343262e+00,1.311976589000000000e+09
1.914893686771392822e-01,1.396066665649414062e+00,8.543491727000000000e+10
1.514393091201782227e-01,1.448589682579040527e+00,3.828523384100000000e+10
2.202753424644470215e-01,1.332349777221679688e+00,3.374592481000000000e+10
1.789737194776535034e-01,1.397991418838500977e+00,6.424574409800000000e+10
1.777221560478210449e-01,1.425800323486328125e+00,3.523665148900000000e+10
1.989987492561340332e-01,1.352522134780883789e+00,9.425612104500000000e+10
1.989987492561340332e-01,1.338438272476196289e+00,9.839862676300000000e+10
1.939924955368041992e-01,1.425279855728149414e+00,8.451548007400000000e+10
1.789737194776535034e-01,1.437532782554626465e+00,4.415359768400000000e+10
1.664580702781677246e-01,1.566542625427246094e+00,8.117755413000000000e+10
2.202753424644470215e-01,1.323218584060668945e+00,9.705304870900000000e+10
2.102628350257873535e-01,1.323744297027587891e+00,7.572256997400000000e+10
2.215269058942794800e-01,1.322564959526062012e+00,9.165570900000000000e+09
1.614518165588378906e-01,1.558313131332397461e+00,6.029737615400000000e+10
2.340425550937652588e-01,1.319830179214477539e+00,9.263347589900000000e+10
2.090112715959548950e-01,1.339305758476257324e+00,6.599583335400000000e+10
1.664580702781677246e-01,1.410124540328979492e+00,8.516617572600000000e+10
1.939924955368041992e-01,1.365427494049072266e+00,2.484506547000000000e+10
2.090112715959548950e-01,1.340602874755859375e+00,6.221030811700000000e+10
1.864831000566482544e-01,1.392191767692565918e+00,9.472776340500000000e+10
2.140175253152847290e-01,1.325666189193725586e+00,5.818615278000000000e+10
2.152690887451171875e-01,1.322325468063354492e+00,3.051710250300000000e+10
1.777221560478210449e-01,1.401623129844665527e+00,9.207664695500000000e+10
2.165206521749496460e-01,1.315465211868286133e+00,1.920190737600000000e+10
1.927409321069717407e-01,1.418023943901062012e+00,5.697684832000000000e+09
1.789737194776535034e-01,1.394322752952575684e+00,4.367245965100000000e+10
1.839799731969833374e-01,1.391191244125366211e+00,2.920987971000000000e+09
1.677096337080001831e-01,1.448906898498535156e+00,9.909872594000000000e+09
1.802252829074859619e-01,1.411412954330444336e+00,2.013252946000000000e+09
1.714643388986587524e-01,1.460988879203796387e+00,7.124626181000000000e+10
2.115143984556198120e-01,1.363830566406250000e+00,3.033287286000000000e+10
1.827284097671508789e-01,1.401031851768493652e+00,8.611100970900000000e+10
1.689611971378326416e-01,1.433204054832458496e+00,5.232157277000000000e+09
1.927409321069717407e-01,1.341204643249511719e+00,6.643443988300000000e+10
2.002503126859664917e-01,1.352587461471557617e+00,9.440089722800000000e+10
1.652065068483352661e-01,1.425142526626586914e+00,2.451736086700000000e+10
1.752190291881561279e-01,1.411823153495788574e+00,4.976610889000000000e+10
2.015018761157989502e-01,1.387762308120727539e+00,9.742144349800000000e+10
1.752190291881561279e-01,1.400841951370239258e+00,3.161789391500000000e+10
1.702127754688262939e-01,1.452885985374450684e+00,4.860933839800000000e+10
1.439299136400222778e-01,1.458002090454101562e+00,4.077844048100000000e+10
1.902378052473068237e-01,1.396613478660583496e+00,1.735331835200000000e+10
1.827284097671508789e-01,1.401333570480346680e+00,4.086404761200000000e+10
1.802252829074859619e-01,1.515238285064697266e+00,1.603312342000000000e+09
2.152690887451171875e-01,1.334361076354980469e+00,8.230587078000000000e+09
1.914893686771392822e-01,1.394386291503906250e+00,2.632639461700000000e+10
1.702127754688262939e-01,1.440408587455749512e+00,7.151767965900000000e+10
1.777221560478210449e-01,1.417124748229980469e+00,7.259403775200000000e+10
1.964956223964691162e-01,1.342188239097595215e+00,7.778594581000000000e+10
2.002503126859664917e-01,1.411598563194274902e+00,3.050065594200000000e+10
1.702127754688262939e-01,1.417754888534545898e+00,4.835599640000000000e+09
1.877346783876419067e-01,1.408262014389038086e+00,3.063124204400000000e+10
2.140175253152847290e-01,1.345386862754821777e+00,2.121029467600000000e+10
1.789737194776535034e-01,1.387311816215515137e+00,9.528904775700000000e+10
1.952440589666366577e-01,1.404530048370361328e+00,3.354252660500000000e+10
1.827284097671508789e-01,1.391655325889587402e+00,1.820584022300000000e+10
1.852315366268157959e-01,1.416662931442260742e+00,4.395132249600000000e+10
1.889862418174743652e-01,1.397122859954833984e+00,1.935776632000000000e+10
1.802252829074859619e-01,1.404024958610534668e+00,5.530089784400000000e+10
1.827284097671508789e-01,1.393350124359130859e+00,9.290953869800000000e+10
1.902378052473068237e-01,1.397180080413818359e+00,1.496007368700000000e+10
1.852315366268157959e-01,1.408414721488952637e+00,3.087749633000000000e+10
1.764705926179885864e-01,1.405442118644714355e+00,8.501711092200000000e+10
1.939924955368041992e-01,1.344403028488159180e+00,7.829089607100000000e+10
1.802252829074859619e-01,1.428588271141052246e+00,9.242803270900000000e+10
2.215269058942794800e-01,1.322794556617736816e+00,8.083166164000000000e+10
1.789737194776535034e-01,1.384090423583984375e+00,8.044575066100000000e+10
1.777221560478210449e-01,1.412648081779479980e+00,9.681332320700000000e+10
1.752190291881561279e-01,1.434245467185974121e+00,3.856118431900000000e+10
1.852315366268157959e-01,1.424343585968017578e+00,7.362886758500000000e+10
1.914893686771392822e-01,1.382243514060974121e+00,2.511753600700000000e+10
1.927409321069717407e-01,1.368649005889892578e+00,3.053756849400000000e+10
1.564455628395080566e-01,1.615185499191284180e+00,6.300713742500000000e+10
1.764705926179885864e-01,1.401814818382263184e+00,5.728387737600000000e+10
1.714643388986587524e-01,1.404517173767089844e+00,1.803524268800000000e+10
2.052565813064575195e-01,1.345421671867370605e+00,1.158924806600000000e+10
1.714643388986587524e-01,1.499419212341308594e+00,1.674817755700000000e+10
1.614518165588378906e-01,1.465484857559204102e+00,1.314277500100000000e+10
1.739674657583236694e-01,1.434178113937377930e+00,3.817485185800000000e+10
2.327909916639328003e-01,1.316447377204895020e+00,1.808937480600000000e+10
2.152690887451171875e-01,1.323557615280151367e+00,9.042616579700000000e+10
1.614518165588378906e-01,1.454022884368896484e+00,8.148066095900000000e+10
2.040050029754638672e-01,1.320970416069030762e+00,9.346608037300000000e+10
1.714643388986587524e-01,1.392326712608337402e+00,1.596333117900000000e+10
2.102628350257873535e-01,1.321754693984985352e+00,9.930795239000000000e+09
1.802252829074859619e-01,1.402869701385498047e+00,1.019817686900000000e+10
1.677096337080001831e-01,1.445848941802978516e+00,8.125309157000000000e+09
2.027534395456314087e-01,1.328576326370239258e+00,9.011589246300000000e+10
1.777221560478210449e-01,1.398810625076293945e+00,3.672156556400000000e+10
1.752190291881561279e-01,1.423141956329345703e+00,9.094189828900000000e+10
1.939924955368041992e-01,1.368595361709594727e+00,3.412955167600000000e+10
2.190237790346145630e-01,1.313933968544006348e+00,9.534769546800000000e+10
2.127659618854522705e-01,1.330583930015563965e+00,3.773681768400000000e+10
2.002503126859664917e-01,1.391506671905517578e+00,5.344177934500000000e+10
1.952440589666366577e-01,1.414023280143737793e+00,1.712558907500000000e+10
1.664580702781677246e-01,1.440465211868286133e+00,1.389022906000000000e+10
2.152690887451171875e-01,1.323271036148071289e+00,2.481605612200000000e+10
2.040050029754638672e-01,1.336583375930786133e+00,1.631275572800000000e+10
1.764705926179885864e-01,1.483945369720458984e+00,7.275876923400000000e+10
1.764705926179885864e-01,1.401427626609802246e+00,6.061126011400000000e+10
1.939924955368041992e-01,1.350410342216491699e+00,9.346232825700000000e+10
1.639549434185028076e-01,1.440751433372497559e+00,8.215098694500000000e+10
2.315394282341003418e-01,1.319326996803283691e+00,6.789580992300000000e+10
1.802252829074859619e-01,1.432896494865417480e+00,9.526770339200000000e+10
1.639549434185028076e-01,1.447247505187988281e+00,3.593523117000000000e+09
2.102628350257873535e-01,1.320834875106811523e+00,6.828640687200000000e+10
2.202753424644470215e-01,1.340951204299926758e+00,7.778628952700000000e+10
2.240300476551055908e-01,1.319141745567321777e+00,6.470715622700000000e+10
1.852315366268157959e-01,1.411175608634948730e+00,3.210820357000000000e+09
1.789737194776535034e-01,1.391252994537353516e+00,5.110112535000000000e+09
1.639549434185028076e-01,1.460590600967407227e+00,1.636157222400000000e+10
2.115143984556198120e-01,1.327432632446289062e+00,8.042900077700000000e+10
1.977471858263015747e-01,1.343614339828491211e+00,6.676640753900000000e+10
1.814768463373184204e-01,1.399139285087585449e+00,7.552530085700000000e+10
1.777221560478210449e-01,1.382533431053161621e+00,7.251253100000000000e+08
2.040050029754638672e-01,1.376897215843200684e+00,2.854618104600000000e+10
1.802252829074859619e-01,1.401539564132690430e+00,4.822808605700000000e+10
2.140175253152847290e-01,1.343869686126708984e+00,8.715714027500000000e+10
2.190237790346145630e-01,1.334119796752929688e+00,3.875557488800000000e+10
1.739674657583236694e-01,1.429506301879882812e+00,9.762822171700000000e+10
1.852315366268157959e-01,1.450736403465270996e+00,8.223698838900000000e+10
1.514393091201782227e-01,1.471218466758728027e+00,1.013691596300000000e+10
2.040050029754638672e-01,1.333630084991455078e+00,8.510292384100000000e+10
1.764705926179885864e-01,1.391086935997009277e+00,2.546210705700000000e+10
1.827284097671508789e-01,1.400118350982666016e+00,3.938196415200000000e+10
2.127659618854522705e-01,1.311947584152221680e+00,5.936796199900000000e+10
2.102628350257873535e-01,1.337225794792175293e+00,5.303138216700000000e+10
1.702127754688262939e-01,1.407491087913513184e+00,1.909131918900000000e+10
1.614518165588378906e-01,1.435904383659362793e+00,8.732085539800000000e+10
1.702127754688262939e-01,1.444027662277221680e+00,3.050776979900000000e+10
1.789737194776535034e-01,1.429073572158813477e+00,5.472200956300000000e+10
1.727159023284912109e-01,1.445548057556152344e+00,4.847504681800000000e+10
1.814768463373184204e-01,1.403595924377441406e+00,6.601412806600000000e+10
1.977471858263015747e-01,1.337819457054138184e+00,9.343950032100000000e+10
1.814768463373184204e-01,1.402437925338745117e+00,1.588610546000000000e+09
1.914893686771392822e-01,1.397860527038574219e+00,7.187035625900000000e+10
1.914893686771392822e-01,1.438475370407104492e+00,3.221039185000000000e+09
2.165206521749496460e-01,1.322982311248779297e+00,2.257703258900000000e+10
1.964956223964691162e-01,1.385452747344970703e+00,9.704190058300000000e+10
2.115143984556198120e-01,1.349382877349853516e+00,6.275257019000000000e+10
1.764705926179885864e-01,1.436666488647460938e+00,9.991376400000000000e+08
1.789737194776535034e-01,1.530547380447387695e+00,1.751698291400000000e+10
1.864831000566482544e-01,1.372331380844116211e+00,3.704780288000000000e+09
1.939924955368041992e-01,1.346232771873474121e+00,9.742712663400000000e+10
2.265331745147705078e-01,1.332194209098815918e+00,3.747612542500000000e+10
2.065081447362899780e-01,1.341390967369079590e+00,7.359864081400000000e+10
1.814768463373184204e-01,1.409969568252563477e+00,7.248684072500000000e+10
1.639549434185028076e-01,1.425137758255004883e+00,5.589604273000000000e+10
2.265331745147705078e-01,1.311666131019592285e+00,1.415050490300000000e+10
1.827284097671508789e-01,1.383411288261413574e+00,4.835356799400000000e+10
2.290363013744354248e-01,1.320651292800903320e+00,6.186108121600000000e+10
1.764705926179885864e-01,1.455876111984252930e+00,8.919246344800000000e+10
1.526908725500106812e-01,1.570402979850769043e+00,7.765089534700000000e+10
1.777221560478210449e-01,1.396219968795776367e+00,5.841968531000000000e+10
2.115143984556198120e-01,1.335795879364013672e+00,4.512208133200000000e+10
2.090112715959548950e-01,1.339504122734069824e+00,3.357199187100000000e+10
1.889862418174743652e-01,1.428619265556335449e+00,3.580194396200000000e+10
2.215269058942794800e-01,1.327492833137512207e+00,1.140378825800000000e+10
2.315394282341003418e-01,1.317154645919799805e+00,8.321084418400000000e+10
1.864831000566482544e-01,1.400761604309082031e+00,3.265243331900000000e+10
1.877346783876419067e-01,1.391115903854370117e+00,3.391199281200000000e+10
1.902378052473068237e-01,1.394080638885498047e+00,9.124206412500000000e+10
2.215269058942794800e-01,1.333356380462646484e+00,2.494045686200000000e+10
1.964956223964691162e-01,1.384320139884948730e+00,8.963759861700000000e+10
2.152690887451171875e-01,1.358974814414978027e+00,9.271132011700000000e+10
2.165206521749496460e-01,1.342446565628051758e+00,2.200413419400000000e+10
1.764705926179885864e-01,1.384220480918884277e+00,4.375072016600000000e+10
1.889862418174743652e-01,1.399359941482543945e+00,7.274001029600000000e+10
2.102628350257873535e-01,1.331976890563964844e+00,4.202567728700000000e+10
2.190237790346145630e-01,1.336169958114624023e+00,5.995331739000000000e+09
1.752190291881561279e-01,1.422831535339355469e+00,4.377464622000000000e+10
1.526908725500106812e-01,1.447508335113525391e+00,3.262535432900000000e+10
1.877346783876419067e-01,1.392146468162536621e+00,8.313987682700000000e+10
1.914893686771392822e-01,1.323480606079101562e+00,7.541503891200000000e+10
1.764705926179885864e-01,1.415390253067016602e+00,9.527856312000000000e+10
1.889862418174743652e-01,1.413447380065917969e+00,9.420523451700000000e+10
2.102628350257873535e-01,1.334526777267456055e+00,6.753339124500000000e+10
2.077597081661224365e-01,1.352448821067810059e+00,3.961515053000000000e+10
1.789737194776535034e-01,1.402155756950378418e+00,8.215093180000000000e+08
2.177722156047821045e-01,1.332352399826049805e+00,7.937900718700000000e+10
1.852315366268157959e-01,1.384879350662231445e+00,4.845745249900000000e+10
1.714643388986587524e-01,1.434173941612243652e+00,2.132635840900000000e+10
1.802252829074859619e-01,1.378996849060058594e+00,4.506152761600000000e+10
1.777221560478210449e-01,1.373647451400756836e+00,9.367234439500000000e+10
1.977471858263015747e-01,1.378667116165161133e+00,5.755493035000000000e+09
2.027534395456314087e-01,1.388972163200378418e+00,6.327518289000000000e+09
1.689611971378326416e-01,1.434661269187927246e+00,8.744472290900000000e+10
1.927409321069717407e-01,1.408157706260681152e+00,2.579424182400000000e+10
1.714643388986587524e-01,1.418155908584594727e+00,5.578919125400000000e+10
2.152690887451171875e-01,1.319168806076049805e+00,3.666144807200000000e+10
1.989987492561340332e-01,1.348180174827575684e+00,8.135297474500000000e+10
1.752190291881561279e-01,1.431931018829345703e+00,6.000514701000000000e+09
1.852315366268157959e-01,1.388154387474060059e+00,9.491745689700000000e+10
1.877346783876419067e-01,1.374389529228210449e+00,3.238817160800000000e+10
2.002503126859664917e-01,1.417290568351745605e+00,9.134043744200000000e+10
1.952440589666366577e-01,1.369078874588012695e+00,3.896669048600000000e+10
2.152690887451171875e-01,1.327601194381713867e+00,7.027770962500000000e+10
1.802252829074859619e-01,1.412574052810668945e+00,9.135533152000000000e+09
1.614518165588378906e-01,1.456067323684692383e+00,4.366307541400000000e+10
1.952440589666366577e-01,1.398140668869018555e+00,5.267800004000000000e+10
2.177722156047821045e-01,1.331104755401611328e+00,8.016761139000000000e+09
1.814768463373184204e-01,1.423169374465942383e+00,5.841498024900000000e+10
1.727159023284912109e-01,1.447495937347412109e+00,6.305666458100000000e+10
2.190237790346145630e-01,1.334387540817260742e+00,6.484642500000000000e+07
1.789737194776535034e-01,1.417624711990356445e+00,8.649736868300000000e+10
2.152690887451171875e-01,1.323161959648132324e+00,1.012989303900000000e+10
2.052565813064575195e-01,1.329802393913269043e+00,5.234185897000000000e+09
1.539424359798431396e-01,1.588216781616210938e+00,3.156170397200000000e+10
2.202753424644470215e-01,1.346011042594909668e+00,3.403766093600000000e+10
2.015018761157989502e-01,1.363298296928405762e+00,4.808758384200000000e+10
2.290363013744354248e-01,1.315666198730468750e+00,4.788681090000000000e+08
2.165206521749496460e-01,1.339841127395629883e+00,7.992402275300000000e+10
1.777221560478210449e-01,1.401452541351318359e+00,5.618220972600000000e+10
1.939924955368041992e-01,1.392596960067749023e+00,2.390716459100000000e+10
2.090112715959548950e-01,1.349087595939636230e+00,4.816965016900000000e+10
1.964956223964691162e-01,1.401757478713989258e+00,1.271301880100000000e+10
2.152690887451171875e-01,1.343808889389038086e+00,7.823770040000000000e+10
2.090112715959548950e-01,1.384713530540466309e+00,8.774529073000000000e+09
2.040050029754638672e-01,1.331125140190124512e+00,5.685666232000000000e+09
1.977471858263015747e-01,1.381699323654174805e+00,9.972102349000000000e+10
1.839799731969833374e-01,1.441718339920043945e+00,6.678829416800000000e+10
1.777221560478210449e-01,1.419088602066040039e+00,3.460064419700000000e+10
2.127659618854522705e-01,1.317187905311584473e+00,7.027160648800000000e+10
2.177722156047821045e-01,1.351286172866821289e+00,1.586782556900000000e+10
2.240300476551055908e-01,1.344744443893432617e+00,8.050219921300000000e+10
2.052565813064575195e-01,1.370086073875427246e+00,8.822261282700000000e+10
2.065081447362899780e-01,1.333217978477478027e+00,8.042636128700000000e+10
2.152690887451171875e-01,1.348153352737426758e+00,2.478191957400000000e+10
1.939924955368041992e-01,1.396430015563964844e+00,8.212093656800000000e+10
2.015018761157989502e-01,1.362768530845642090e+00,3.243885896100000000e+10
2.190237790346145630e-01,1.327714681625366211e+00,4.599355660000000000e+10
2.152690887451171875e-01,1.320156335830688477e+00,6.253114378300000000e+10
1.852315366268157959e-01,1.406998038291931152e+00,3.973254752000000000e+09
1.752190291881561279e-01,1.392752885818481445e+00,2.025908701800000000e+10
1.914893686771392822e-01,1.352755427360534668e+00,8.709497606100000000e+10
1.927409321069717407e-01,1.386586546897888184e+00,8.793808010000000000e+09
1.476846039295196533e-01,1.424675226211547852e+00,2.391223981000000000e+09
1.877346783876419067e-01,1.342803001403808594e+00,9.374723304800000000e+10
1.877346783876419067e-01,1.421657800674438477e+00,6.772649776200000000e+10
1.852315366268157959e-01,1.432797193527221680e+00,1.686936099800000000e+10
1.864831000566482544e-01,1.396529555320739746e+00,8.981792060200000000e+10
1.752190291881561279e-01,1.409047007560729980e+00,3.291179429200000000e+10
1.727159023284912109e-01,1.431171178817749023e+00,2.972509757800000000e+10
2.202753424644470215e-01,1.337872385978698730e+00,1.102697098700000000e+10
1.952440589666366577e-01,1.366176962852478027e+00,1.274956980400000000e+10
1.764705926179885864e-01,1.400687575340270996e+00,6.855264288800000000e+10
2.165206521749496460e-01,1.325217247009277344e+00,4.361782961600000000e+10
1.789737194776535034e-01,1.406820654869079590e+00,4.666355533400000000e+10
2.065081447362899780e-01,1.340514659881591797e+00,9.100282909200000000e+10
1.576971262693405151e-01,1.442133307456970215e+00,4.119704873100000000e+10
2.102628350257873535e-01,1.357039928436279297e+00,9.028100987400000000e+10
1.864831000566482544e-01,1.403736352920532227e+00,3.995815052200000000e+10
1.939924955368041992e-01,1.376129627227783203e+00,7.823742632300000000e+10
2.240300476551055908e-01,1.333640813827514648e+00,4.461930365000000000e+10
1.702127754688262939e-01,1.404251575469970703e+00,8.101246823500000000e+10
1.777221560478210449e-01,1.447610139846801758e+00,1.412029807600000000e+10
1.827284097671508789e-01,1.395970582962036133e+00,6.199745312200000000e+10
1.589486896991729736e-01,1.436359405517578125e+00,4.815090442600000000e+10
1.827284097671508789e-01,1.382043361663818359e+00,2.327345518100000000e+10
2.240300476551055908e-01,1.318789482116699219e+00,7.389968157300000000e+10
2.252816110849380493e-01,1.324560046195983887e+00,9.284364918600000000e+10
1.927409321069717407e-01,1.365242362022399902e+00,5.471645078100000000e+10
1.752190291881561279e-01,1.389640092849731445e+00,8.976410766800000000e+10
2.040050029754638672e-01,1.410251855850219727e+00,2.418386049300000000e+10
2.265331745147705078e-01,1.311647772789001465e+00,3.502493789400000000e+10
2.177722156047821045e-01,1.326457381248474121e+00,5.373332958800000000e+10
2.077597081661224365e-01,1.376869678497314453e+00,6.734034298300000000e+10
2.040050029754638672e-01,1.316929221153259277e+00,2.873663213000000000e+09
1.752190291881561279e-01,1.428114414215087891e+00,1.566268522000000000e+10
1.852315366268157959e-01,1.397227287292480469e+00,2.938469608300000000e+10
2.252816110849380493e-01,1.334139585494995117e+00,9.225842761200000000e+10
1.689611971378326416e-01,1.414611816406250000e+00,3.831192031000000000e+10
1.927409321069717407e-01,1.418734788894653320e+00,9.764569537300000000e+10
1.902378052473068237e-01,1.363288640975952148e+00,3.046929127500000000e+10
1.727159023284912109e-01,1.417753458023071289e+00,3.923435669300000000e+10
2.127659618854522705e-01,1.344177961349487305e+00,8.337649390000000000e+09
1.827284097671508789e-01,1.405325770378112793e+00,1.778961129200000000e+10
1.814768463373184204e-01,1.396394729614257812e+00,8.663067408300000000e+10
1.839799731969833374e-01,1.395025014877319336e+00,2.998258708000000000e+09
1.864831000566482544e-01,1.410129070281982422e+00,1.514808231800000000e+10
1.902378052473068237e-01,1.441016554832458496e+00,9.569977781500000000e+10
2.215269058942794800e-01,1.352629065513610840e+00,3.455696226200000000e+10
1.777221560478210449e-01,1.402631163597106934e+00,8.669427515800000000e+10
1.889862418174743652e-01,1.388602614402770996e+00,9.409490407800000000e+10
2.065081447362899780e-01,1.337008237838745117e+00,9.308613579500000000e+10
2.265331745147705078e-01,1.336014747619628906e+00,3.964702036400000000e+10
2.202753424644470215e-01,1.339783668518066406e+00,3.244830909000000000e+10
1.852315366268157959e-01,1.383023023605346680e+00,4.825038561800000000e+10
1.739674657583236694e-01,1.409376025199890137e+00,1.672525538700000000e+10
1.602002531290054321e-01,1.450932860374450684e+00,4.992136307300000000e+10
1.764705926179885864e-01,1.395058870315551758e+00,7.852056347300000000e+10
1.764705926179885864e-01,1.401185035705566406e+00,3.729929037600000000e+10
2.002503126859664917e-01,1.365744113922119141e+00,8.545660944500000000e+10
2.140175253152847290e-01,1.337761759757995605e+00,7.741784318800000000e+10
1.739674657583236694e-01,1.418625235557556152e+00,5.263230382900000000e+10
1.877346783876419067e-01,1.439369201660156250e+00,5.337043981600000000e+10
2.115143984556198120e-01,1.322105646133422852e+00,2.077052505400000000e+10
1.702127754688262939e-01,1.435528993606567383e+00,2.564341713300000000e+10
2.215269058942794800e-01,1.310380935668945312e+00,3.663047651500000000e+10
2.065081447362899780e-01,1.354994773864746094e+00,5.771488749600000000e+10
1.839799731969833374e-01,1.415347337722778320e+00,1.080691081800000000e+10
1.889862418174743652e-01,1.387660861015319824e+00,9.752546853100000000e+10
2.065081447362899780e-01,1.363957285881042480e+00,4.881771269700000000e+10
2.102628350257873535e-01,1.350355505943298340e+00,4.709229202600000000e+10
1.727159023284912109e-01,1.441036701202392578e+00,2.369778772000000000e+09
2.240300476551055908e-01,1.316941022872924805e+00,1.488555381900000000e+10
2.002503126859664917e-01,1.380612254142761230e+00,8.755424957700000000e+10
1.777221560478210449e-01,1.392908930778503418e+00,1.261912799200000000e+10
1.814768463373184204e-01,1.384862184524536133e+00,6.256740754000000000e+10
2.140175253152847290e-01,1.323035001754760742e+00,5.938049484600000000e+10
2.252816110849380493e-01,1.316758871078491211e+00,8.197039032800000000e+10
1.739674657583236694e-01,1.430502295494079590e+00,1.270281047300000000e+10
2.190237790346145630e-01,1.316324114799499512e+00,3.419078101600000000e+10
1.764705926179885864e-01,1.418356180191040039e+00,1.565968909300000000e+10
1.652065068483352661e-01,1.423600077629089355e+00,3.425624473700000000e+10
2.215269058942794800e-01,1.334405183792114258e+00,6.619637815900000000e+10
1.939924955368041992e-01,1.412049651145935059e+00,2.917372054800000000e+10
1.702127754688262939e-01,1.469532847404479980e+00,9.874712628300000000e+10
1.639549434185028076e-01,1.404677867889404297e+00,7.449533953500000000e+10
2.002503126859664917e-01,1.357143402099609375e+00,7.917106510600000000e+10
2.090112715959548950e-01,1.313944101333618164e+00,2.640690116000000000e+10
1.977471858263015747e-01,1.403406977653503418e+00,6.775093719700000000e+10
2.177722156047821045e-01,1.347972631454467773e+00,2.544829402100000000e+10
1.752190291881561279e-01,1.456219077110290527e+00,2.430136088800000000e+10
1.864831000566482544e-01,1.371786117553710938e+00,2.543793262200000000e+10
1.864831000566482544e-01,1.404315233230590820e+00,1.095219855900000000e+10
1.677096337080001831e-01,1.447075366973876953e+00,6.888652381000000000e+09
1.877346783876419067e-01,1.401731491088867188e+00,6.580575206300000000e+10
1.877346783876419067e-01,1.453865051269531250e+00,1.028404079400000000e+10
1.989987492561340332e-01,1.408416271209716797e+00,6.739609225300000000e+10
1.702127754688262939e-01,1.454746723175048828e+00,7.920111391000000000e+10
2.040050029754638672e-01,1.385582447052001953e+00,4.730162861700000000e+10
1.602002531290054321e-01,1.429559946060180664e+00,3.432256622400000000e+10
2.140175253152847290e-01,1.334891796112060547e+00,2.099860956700000000e+10
1.964956223964691162e-01,1.378606200218200684e+00,6.407585827900000000e+10
1.839799731969833374e-01,1.444522142410278320e+00,2.564095579900000000e+10
2.277847379446029663e-01,1.313055515289306641e+00,8.388727271400000000e+10
1.877346783876419067e-01,1.383938312530517578e+00,3.675655725300000000e+10
2.177722156047821045e-01,1.324971795082092285e+00,3.857747433500000000e+10
1.889862418174743652e-01,1.389830946922302246e+00,2.555241637600000000e+10
1.827284097671508789e-01,1.393595576286315918e+00,4.537428590100000000e+10
1.827284097671508789e-01,1.412122607231140137e+00,9.125506097700000000e+10
1.914893686771392822e-01,1.402794837951660156e+00,6.912291064500000000e+10
1.777221560478210449e-01,1.393667101860046387e+00,1.854193728100000000e+10
2.177722156047821045e-01,1.343005418777465820e+00,9.469236433200000000e+10
2.065081447362899780e-01,1.340090155601501465e+00,5.353388850100000000e+10
1.777221560478210449e-01,1.404419779777526855e+00,4.681315713200000000e+10
2.177722156047821045e-01,1.327568054199218750e+00,7.983015566500000000e+10
1.902378052473068237e-01,1.467116236686706543e+00,8.053067298200000000e+10
1.964956223964691162e-01,1.382153511047363281e+00,1.436844639200000000e+10
1.689611971378326416e-01,1.410638093948364258e+00,5.697813791900000000e+10
2.152690887451171875e-01,1.307058572769165039e+00,5.152615648500000000e+10
2.190237790346145630e-01,1.339285135269165039e+00,5.278362320000000000e+08
1.939924955368041992e-01,1.347025752067565918e+00,2.522666383600000000e+10
2.065081447362899780e-01,1.344284415245056152e+00,2.986886126600000000e+10
1.489361673593521118e-01,1.438497424125671387e+00,4.835609978100000000e+10
2.227784842252731323e-01,1.325096368789672852e+00,5.795704738600000000e+10
2.165206521749496460e-01,1.324564576148986816e+00,5.765588151300000000e+10
1.739674657583236694e-01,1.394512891769409180e+00,5.874372533400000000e+10
1.602002531290054321e-01,1.433821439743041992e+00,9.030473473000000000e+09
1.614518165588378906e-01,1.411498546600341797e+00,4.938500517000000000e+10
1.939924955368041992e-01,1.395669221878051758e+00,9.973105598500000000e+10
1.489361673593521118e-01,1.452418684959411621e+00,8.941871713700000000e+10
2.202753424644470215e-01,1.329862117767333984e+00,7.168522268000000000e+10
1.839799731969833374e-01,1.411992788314819336e+00,6.698466959300000000e+10
1.639549434185028076e-01,1.422322273254394531e+00,8.058627053300000000e+10
1.764705926179885864e-01,1.442248225212097168e+00,9.941533811700000000e+10
1.864831000566482544e-01,1.413511753082275391e+00,6.061742800800000000e+10
2.015018761157989502e-01,1.360293388366699219e+00,8.025723661000000000e+09
2.190237790346145630e-01,1.330964803695678711e+00,7.726289800200000000e+10
1.439299136400222778e-01,1.428974390029907227e+00,1.010718256400000000e+10
1.952440589666366577e-01,1.404000520706176758e+00,9.286486171700000000e+10
1.914893686771392822e-01,1.409433841705322266e+00,5.606813699000000000e+10
2.177722156047821045e-01,1.328583240509033203e+00,3.455498754300000000e+10
2.265331745147705078e-01,1.328973054885864258e+00,4.328384979100000000e+10
2.165206521749496460e-01,1.340426206588745117e+00,8.879294968000000000e+09
1.627033799886703491e-01,1.430869460105895996e+00,1.178175968900000000e+10
2.115143984556198120e-01,1.368061065673828125e+00,6.246219687300000000e+10
1.614518165588378906e-01,1.503935813903808594e+00,7.942696847000000000e+10
1.727159023284912109e-01,1.463309168815612793e+00,8.828207837400000000e+10
2.002503126859664917e-01,1.336186289787292480e+00,7.436013650000000000e+08
2.202753424644470215e-01,1.374071955680847168e+00,3.130325787200000000e+10
1.914893686771392822e-01,1.353271961212158203e+00,3.386772120000000000e+08
1.814768463373184204e-01,1.384006381034851074e+00,7.811044958600000000e+10
1.576971262693405151e-01,1.441798686981201172e+00,6.924851090000000000e+08
2.077597081661224365e-01,1.328669548034667969e+00,2.947361138100000000e+10
2.127659618854522705e-01,1.325906991958618164e+00,2.314373763000000000e+10
2.277847379446029663e-01,1.352286100387573242e+00,1.654718746800000000e+10
1.526908725500106812e-01,1.439837932586669922e+00,8.498409528200000000e+10
2.177722156047821045e-01,1.322799205780029297e+00,9.231193748600000000e+10
2.177722156047821045e-01,1.339532732963562012e+00,2.549948158900000000e+10
2.052565813064575195e-01,1.332917690277099609e+00,5.690762643700000000e+10
2.127659618854522705e-01,1.316027164459228516e+00,8.803361037300000000e+10
1.789737194776535034e-01,1.412339568138122559e+00,6.709601928800000000e+10
1.827284097671508789e-01,1.425944328308105469e+00,7.023919176000000000e+09
2.065081447362899780e-01,1.341485500335693359e+00,8.088342606800000000e+10
1.814768463373184204e-01,1.403012633323669434e+00,2.910186678300000000e+10
1.802252829074859619e-01,1.385726451873779297e+00,1.211501570800000000e+10
2.127659618854522705e-01,1.336227297782897949e+00,9.950920200000000000e+08
1.802252829074859619e-01,1.381110191345214844e+00,2.072902199900000000e+10
1.852315366268157959e-01,1.437506675720214844e+00,2.882175107700000000e+10
1.864831000566482544e-01,1.378783702850341797e+00,4.156157295600000000e+10
2.277847379446029663e-01,1.316247344017028809e+00,5.406295445100000000e+10
1.839799731969833374e-01,1.395145654678344727e+00,2.379722774200000000e+10
1.839799731969833374e-01,1.392233610153198242e+00,2.904626027000000000e+09
1.739674657583236694e-01,1.405002355575561523e+00,6.195613058200000000e+10
1.752190291881561279e-01,1.395718932151794434e+00,4.288714530700000000e+10
1.652065068483352661e-01,1.428269743919372559e+00,6.866145100000000000e+10
1.852315366268157959e-01,1.336852312088012695e+00,1.700664049700000000e+10
2.115143984556198120e-01,1.358539462089538574e+00,2.394808324500000000e+10
1.802252829074859619e-01,1.400652289390563965e+00,1.173330191400000000e+10
1.902378052473068237e-01,1.379455327987670898e+00,2.152513591100000000e+10
1.864831000566482544e-01,1.400291442871093750e+00,4.314926301000000000e+10
2.065081447362899780e-01,1.342869520187377930e+00,1.834074916000000000e+09
2.015018761157989502e-01,1.386748671531677246e+00,6.483473753300000000e+10
2.177722156047821045e-01,1.344754695892333984e+00,9.172618771600000000e+10
1.989987492561340332e-01,1.389448523521423340e+00,8.742107705500000000e+10
2.127659618854522705e-01,1.358108401298522949e+00,8.924058325900000000e+10
1.927409321069717407e-01,1.393392920494079590e+00,5.935929153600000000e+10
1.952440589666366577e-01,1.326697587966918945e+00,6.283477212000000000e+10
2.165206521749496460e-01,1.340940237045288086e+00,6.523806301400000000e+10
1.564455628395080566e-01,1.539554476737976074e+00,4.172495752300000000e+10
2.065081447362899780e-01,1.349745273590087891e+00,3.158883875800000000e+10
1.714643388986587524e-01,1.435953378677368164e+00,6.833015667100000000e+10
2.140175253152847290e-01,1.308009147644042969e+00,1.654085763900000000e+10
1.852315366268157959e-01,1.413406372070312500e+00,4.235059244900000000e+10
1.877346783876419067e-01,1.425441145896911621e+00,2.723759467200000000e+10
1.989987492561340332e-01,1.331015944480895996e+00,4.197719480300000000e+10
1.652065068483352661e-01,1.540723323822021484e+00,1.189311488700000000e+10
2.090112715959548950e-01,1.317814111709594727e+00,4.327719612200000000e+10
1.927409321069717407e-01,1.398911833763122559e+00,6.492223399800000000e+10
1.914893686771392822e-01,1.402997732162475586e+00,1.611444913100000000e+10
1.889862418174743652e-01,1.404916167259216309e+00,4.191053680100000000e+10
1.677096337080001831e-01,1.559990406036376953e+00,5.959033655700000000e+10
1.664580702781677246e-01,1.471390485763549805e+00,1.462978737300000000e+10
1.664580702781677246e-01,1.478761672973632812e+00,6.073597525500000000e+10
1.889862418174743652e-01,1.430274844169616699e+00,7.567658072600000000e+10
2.102628350257873535e-01,1.319612026214599609e+00,5.642484841000000000e+10
1.989987492561340332e-01,1.405683994293212891e+00,4.619635835100000000e+10
1.939924955368041992e-01,1.410640716552734375e+00,3.359687717300000000e+10
1.864831000566482544e-01,1.378687739372253418e+00,5.573020155000000000e+09
1.952440589666366577e-01,1.326125979423522949e+00,3.775874730500000000e+10
1.839799731969833374e-01,1.383638858795166016e+00,3.000385948500000000e+10
1.702127754688262939e-01,1.423774600028991699e+00,5.018407704600000000e+10
2.002503126859664917e-01,1.404091238975524902e+00,5.079688173800000000e+10
1.614518165588378906e-01,1.473431110382080078e+00,2.906824053600000000e+10
1.889862418174743652e-01,1.428258657455444336e+00,6.910749746400000000e+10
1.902378052473068237e-01,1.405596971511840820e+00,1.043993578300000000e+10
1.902378052473068237e-01,1.393814444541931152e+00,5.556540061200000000e+10
2.127659618854522705e-01,1.371564388275146484e+00,1.239392122300000000e+10
1.864831000566482544e-01,1.406289815902709961e+00,1.810639843900000000e+10
1.939924955368041992e-01,1.414039850234985352e+00,9.228307368800000000e+10
1.627033799886703491e-01,1.453718066215515137e+00,5.735902865200000000e+10
1.714643388986587524e-01,1.438220500946044922e+00,9.483579353000000000e+09
1.877346783876419067e-01,1.391883254051208496e+00,6.338954752500000000e+10
1.839799731969833374e-01,1.374742507934570312e+00,5.565251439200000000e+10
1.889862418174743652e-01,1.386829137802124023e+00,8.249872868600000000e+10
1.689611971378326416e-01,1.397206187248229980e+00,1.368105094700000000e+10
1.739674657583236694e-01,1.487319469451904297e+00,3.691640279700000000e+10
2.277847379446029663e-01,1.332685470581054688e+00,1.798857422600000000e+10
1.802252829074859619e-01,1.398780703544616699e+00,1.194072010600000000e+10
2.102628350257873535e-01,1.349698543548583984e+00,9.583394370600000000e+10
1.689611971378326416e-01,1.406821489334106445e+00,9.369746624800000000e+10
1.802252829074859619e-01,1.426867723464965820e+00,1.777419781600000000e+10
2.052565813064575195e-01,1.345997333526611328e+00,3.441514928900000000e+10
1.551939994096755981e-01,1.550028681755065918e+00,3.054693681500000000e+10
1.664580702781677246e-01,1.439989328384399414e+00,3.786771879000000000e+09
1.827284097671508789e-01,1.485431432723999023e+00,1.628261669800000000e+10
1.877346783876419067e-01,1.405498504638671875e+00,8.782327808000000000e+09
1.827284097671508789e-01,1.407830238342285156e+00,7.548796152100000000e+10
1.939924955368041992e-01,1.399338960647583008e+00,8.492743934700000000e+10
2.040050029754638672e-01,1.324626326560974121e+00,9.435638328900000000e+10
1.714643388986587524e-01,1.433821201324462891e+00,5.885560591200000000e+10
2.015018761157989502e-01,1.383495569229125977e+00,2.047058916400000000e+10
2.115143984556198120e-01,1.325257778167724609e+00,9.137465738400000000e+10
1.702127754688262939e-01,1.405563354492187500e+00,6.072089955800000000e+10
1.852315366268157959e-01,1.421177148818969727e+00,3.089992628500000000e+10
1.689611971378326416e-01,1.464438796043395996e+00,5.942246390200000000e+10
1.902378052473068237e-01,1.382962465286254883e+00,2.019616812400000000e+10
1.764705926179885864e-01,1.402356147766113281e+00,1.317947066100000000e+10
1.914893686771392822e-01,1.392101526260375977e+00,2.829091775700000000e+10
1.964956223964691162e-01,1.360428333282470703e+00,6.419889639000000000e+10
2.227784842252731323e-01,1.332592248916625977e+00,3.728538236700000000e+10
1.814768463373184204e-01,1.385508298873901367e+00,9.520320951800000000e+10
1.702127754688262939e-01,1.398606061935424805e+00,4.389639814600000000e+10
1.789737194776535034e-01,1.433563947677612305e+00,5.365538791200000000e+10
2.165206521749496460e-01,1.327343463897705078e+00,4.926203208500000000e+10
1.927409321069717407e-01,1.357130765914916992e+00,9.628378190200000000e+10
2.240300476551055908e-01,1.329494953155517578e+00,2.577509493000000000e+09
2.090112715959548950e-01,1.337560892105102539e+00,6.418195901400000000e+10
2.140175253152847290e-01,1.346458435058593750e+00,6.476848580300000000e+10
1.902378052473068237e-01,1.388445258140563965e+00,4.574388480000000000e+09
1.652065068483352661e-01,1.578135251998901367e+00,9.565574143400000000e+10
2.152690887451171875e-01,1.336838006973266602e+00,3.215534112500000000e+10
2.215269058942794800e-01,1.331349849700927734e+00,4.267414393100000000e+10
1.939924955368041992e-01,1.396062731742858887e+00,4.646253076300000000e+10
1.989987492561340332e-01,1.402544379234313965e+00,5.356472537400000000e+10
1.927409321069717407e-01,1.401018500328063965e+00,6.009718254000000000e+09
2.290363013744354248e-01,1.330651521682739258e+00,7.205247164800000000e+10
1.789737194776535034e-01,1.380841732025146484e+00,1.358903440200000000e+10
2.065081447362899780e-01,1.333728551864624023e+00,9.335249876800000000e+10
1.677096337080001831e-01,1.448446273803710938e+00,4.131617782000000000e+10
1.877346783876419067e-01,1.387447595596313477e+00,6.459481219300000000e+10
1.877346783876419067e-01,1.395087718963623047e+00,5.893573708200000000e+10
2.027534395456314087e-01,1.428240656852722168e+00,5.676144371600000000e+10
2.115143984556198120e-01,1.335464477539062500e+00,1.757608310000000000e+08
1.614518165588378906e-01,1.559074401855468750e+00,3.287032922900000000e+10
1.852315366268157959e-01,1.423295497894287109e+00,8.343469491000000000e+10
1.889862418174743652e-01,1.388785123825073242e+00,1.252294202500000000e+10
2.102628350257873535e-01,1.326670765876770020e+00,1.994623528200000000e+10
2.140175253152847290e-01,1.333245277404785156e+00,7.462878115500000000e+10
1.864831000566482544e-01,1.392853736877441406e+00,5.202365114300000000e+10
1.902378052473068237e-01,1.404178619384765625e+00,5.576572119500000000e+10
1.677096337080001831e-01,1.451216459274291992e+00,1.465433337400000000e+10
2.090112715959548950e-01,1.321562409400939941e+00,6.869283614500000000e+10
2.102628350257873535e-01,1.327606678009033203e+00,2.082368009900000000e+10
2.252816110849380493e-01,1.316504716873168945e+00,7.865098302000000000e+10
2.027534395456314087e-01,1.401245117187500000e+00,9.604906512700000000e+10
1.814768463373184204e-01,1.410360217094421387e+00,2.627729626500000000e+10
1.827284097671508789e-01,1.400142550468444824e+00,9.126654223800000000e+10
1.852315366268157959e-01,1.393340468406677246e+00,4.058626492700000000e+10
2.277847379446029663e-01,1.331516027450561523e+00,4.840027611000000000e+10
1.526908725500106812e-01,1.445136308670043945e+00,1.122980714200000000e+10
1.752190291881561279e-01,1.392688035964965820e+00,9.815982866000000000e+09
1.964956223964691162e-01,1.384865522384643555e+00,8.173612071400000000e+10
1.852315366268157959e-01,1.411303043365478516e+00,4.174740532800000000e+10
1.814768463373184204e-01,1.403188943862915039e+00,9.985174451000000000e+09
1.752190291881561279e-01,1.464349031448364258e+00,5.154301236900000000e+10
2.077597081661224365e-01,1.332834482192993164e+00,6.481947595100000000e+10
1.777221560478210449e-01,1.424622297286987305e+00,3.484710360800000000e+10
1.927409321069717407e-01,1.393081903457641602e+00,7.666745557300000000e+10
1.764705926179885864e-01,1.397510409355163574e+00,6.960425265800000000e+10
2.190237790346145630e-01,1.328029990196228027e+00,6.974751850500000000e+10
1.914893686771392822e-01,1.394587278366088867e+00,6.176774352600000000e+10
2.190237790346145630e-01,1.329246044158935547e+00,5.679473520000000000e+10
2.190237790346145630e-01,1.335032701492309570e+00,5.031811623300000000e+10
1.501877307891845703e-01,1.441032648086547852e+00,9.621943873900000000e+10
2.115143984556198120e-01,1.326505661010742188e+00,8.423739513500000000e+10
2.140175253152847290e-01,1.317487716674804688e+00,5.613669163700000000e+10
1.889862418174743652e-01,1.388706207275390625e+00,1.572300931200000000e+10
2.215269058942794800e-01,1.335184454917907715e+00,2.225919217300000000e+10
1.914893686771392822e-01,1.387138366699218750e+00,1.658782013400000000e+10
1.914893686771392822e-01,1.401752352714538574e+00,3.183872943800000000e+10
1.702127754688262939e-01,1.535914301872253418e+00,4.468889180700000000e+10
1.927409321069717407e-01,1.387394905090332031e+00,2.542053106800000000e+10
2.165206521749496460e-01,1.336715579032897949e+00,1.324135485400000000e+10
1.764705926179885864e-01,1.401060938835144043e+00,8.504194710000000000e+09
2.027534395456314087e-01,1.326074600219726562e+00,6.289439427300000000e+10
1.814768463373184204e-01,1.413294672966003418e+00,6.729081642700000000e+10
1.551939994096755981e-01,1.492193698883056641e+00,1.154010556400000000e+10
1.627033799886703491e-01,1.450937151908874512e+00,6.191280618500000000e+10
2.227784842252731323e-01,1.339264631271362305e+00,5.398757061900000000e+10
2.140175253152847290e-01,1.363366842269897461e+00,9.491533054700000000e+10
1.989987492561340332e-01,1.377395868301391602e+00,4.460282124800000000e+10
2.040050029754638672e-01,1.379160404205322266e+00,6.319389989500000000e+10
2.227784842252731323e-01,1.316156625747680664e+00,8.222473492400000000e+10
2.090112715959548950e-01,1.391361713409423828e+00,1.916215450700000000e+10
1.564455628395080566e-01,1.484629631042480469e+00,8.167806007600000000e+10
1.989987492561340332e-01,1.406192660331726074e+00,9.675772014800000000e+10
1.539424359798431396e-01,1.439402818679809570e+00,6.628721566900000000e+10
2.090112715959548950e-01,1.343308448791503906e+00,3.177180803000000000e+10
1.852315366268157959e-01,1.391577482223510742e+00,2.469636859600000000e+10
1.839799731969833374e-01,1.421084880828857422e+00,8.697722211800000000e+10
1.852315366268157959e-01,1.424541354179382324e+00,7.972666002000000000e+10
2.152690887451171875e-01,1.323525786399841309e+00,9.931404496600000000e+10
1.877346783876419067e-01,1.350845694541931152e+00,5.690169120000000000e+10
1.939924955368041992e-01,1.388978481292724609e+00,2.544940938800000000e+10
2.002503126859664917e-01,1.414112091064453125e+00,5.748769267500000000e+10
1.839799731969833374e-01,1.409303665161132812e+00,9.227524346700000000e+10
1.802252829074859619e-01,1.404631376266479492e+00,3.513053389100000000e+10
1.877346783876419067e-01,1.391031026840209961e+00,3.967370046400000000e+10
1.739674657583236694e-01,1.421869754791259766e+00,4.427924109600000000e+10
2.240300476551055908e-01,1.339780569076538086e+00,7.729265061400000000e+10
2.152690887451171875e-01,1.343803405761718750e+00,6.511975319000000000e+09
1.639549434185028076e-01,1.480455636978149414e+00,9.059788080600000000e+10
2.127659618854522705e-01,1.332861423492431641e+00,8.197105727800000000e+10
1.777221560478210449e-01,1.439431905746459961e+00,7.449139026600000000e+10
2.090112715959548950e-01,1.324214339256286621e+00,3.940592504000000000e+09
1.952440589666366577e-01,1.410121798515319824e+00,4.870010152900000000e+10
2.152690887451171875e-01,1.355823516845703125e+00,7.982974134100000000e+10
2.190237790346145630e-01,1.338615298271179199e+00,1.853525798800000000e+10
1.752190291881561279e-01,1.397455215454101562e+00,7.948353177700000000e+10
1.789737194776535034e-01,1.412258625030517578e+00,8.732520770000000000e+08
1.852315366268157959e-01,1.391173720359802246e+00,8.461723983500000000e+10
1.802252829074859619e-01,1.465677499771118164e+00,9.582338044900000000e+10
1.514393091201782227e-01,1.448850989341735840e+00,5.310155336000000000e+10
1.889862418174743652e-01,1.391489982604980469e+00,5.042435145200000000e+10
2.052565813064575195e-01,1.325374960899353027e+00,3.796987216300000000e+10
1.589486896991729736e-01,1.425962448120117188e+00,5.684102961500000000e+10
2.115143984556198120e-01,1.360321879386901855e+00,7.766848057000000000e+10
1.802252829074859619e-01,1.396167635917663574e+00,2.334197363300000000e+10
2.065081447362899780e-01,1.349050283432006836e+00,6.464550867400000000e+10
1.802252829074859619e-01,1.403020381927490234e+00,6.456652948200000000e+10
2.002503126859664917e-01,1.343664169311523438e+00,3.762255498300000000e+10
1.764705926179885864e-01,1.389945030212402344e+00,6.695593202000000000e+09
2.165206521749496460e-01,1.363398075103759766e+00,6.897491463200000000e+10
2.040050029754638672e-01,1.322498559951782227e+00,5.591376541300000000e+10
1.739674657583236694e-01,1.414563536643981934e+00,5.159499954800000000e+10
2.140175253152847290e-01,1.374927282333374023e+00,5.387263486400000000e+10
1.864831000566482544e-01,1.407561779022216797e+00,9.051110358400000000e+10
1.752190291881561279e-01,1.400817275047302246e+00,4.107728904000000000e+09
2.265331745147705078e-01,1.373322963714599609e+00,3.035924282900000000e+10
1.652065068483352661e-01,1.412484407424926758e+00,5.236150490600000000e+10
1.939924955368041992e-01,1.411083221435546875e+00,5.980405169400000000e+10
1.526908725500106812e-01,1.459817171096801758e+00,3.444582696400000000e+10
1.827284097671508789e-01,1.425473570823669434e+00,8.100604478100000000e+10
1.827284097671508789e-01,1.450538396835327148e+00,7.033284211700000000e+10
1.752190291881561279e-01,1.390028357505798340e+00,3.672789967700000000e+10
1.852315366268157959e-01,1.404025912284851074e+00,8.760322611400000000e+10
1.864831000566482544e-01,1.382490634918212891e+00,9.152215568000000000e+09
1.902378052473068237e-01,1.414765357971191406e+00,5.632061144000000000e+09
2.027534395456314087e-01,1.363005518913269043e+00,9.790460706600000000e+10
1.677096337080001831e-01,1.429532051086425781e+00,2.875922034400000000e+10
1.952440589666366577e-01,1.353992342948913574e+00,3.323775962600000000e+10
2.240300476551055908e-01,1.326770305633544922e+00,8.126646032300000000e+10
2.127659618854522705e-01,1.327768921852111816e+00,3.288590779100000000e+10
1.489361673593521118e-01,1.498366355895996094e+00,4.564754802300000000e+10
2.165206521749496460e-01,1.334618806838989258e+00,8.528219012100000000e+10
1.927409321069717407e-01,1.368244647979736328e+00,3.148538573500000000e+10
1.877346783876419067e-01,1.389663696289062500e+00,2.629515917800000000e+10
2.015018761157989502e-01,1.371427059173583984e+00,8.287155764300000000e+10
1.977471858263015747e-01,1.394724369049072266e+00,8.098685734900000000e+10
2.115143984556198120e-01,1.343729376792907715e+00,2.416078727900000000e+10
2.115143984556198120e-01,1.332761526107788086e+00,6.860424834400000000e+10
1.989987492561340332e-01,1.410209178924560547e+00,3.148295445900000000e+10
1.889862418174743652e-01,1.405413031578063965e+00,2.624829449000000000e+09
1.814768463373184204e-01,1.395830392837524414e+00,3.667710735800000000e+10
1.839799731969833374e-01,1.463685035705566406e+00,2.039848027300000000e+10
1.789737194776535034e-01,1.431883335113525391e+00,2.565661716400000000e+10
1.877346783876419067e-01,1.405952930450439453e+00,9.004218397900000000e+10
1.939924955368041992e-01,1.363940596580505371e+00,7.010513344100000000e+10
1.927409321069717407e-01,1.394045352935791016e+00,8.004539630200000000e+10
1.689611971378326416e-01,1.431182146072387695e+00,6.473292931200000000e+10
2.315394282341003418e-01,1.329171895980834961e+00,1.082707434100000000e+10
1.827284097671508789e-01,1.401518344879150391e+00,9.535288074400000000e+10
1.952440589666366577e-01,1.393501043319702148e+00,2.130653848200000000e+10
1.964956223964691162e-01,1.374411463737487793e+00,2.915997538200000000e+10
2.002503126859664917e-01,1.386036753654479980e+00,2.239069839600000000e+10
1.952440589666366577e-01,1.395776510238647461e+00,7.292377106200000000e+10
1.877346783876419067e-01,1.381751298904418945e+00,1.315146297200000000e+10
2.002503126859664917e-01,1.400948882102966309e+00,5.847382666000000000e+10
2.052565813064575195e-01,1.390592575073242188e+00,1.101761527900000000e+10
1.864831000566482544e-01,1.419048666954040527e+00,8.582964857200000000e+10
2.115143984556198120e-01,1.332236051559448242e+00,5.933183932100000000e+10
2.090112715959548950e-01,1.342143893241882324e+00,8.539668689000000000e+10
2.015018761157989502e-01,1.402895927429199219e+00,1.079314011100000000e+10
1.576971262693405151e-01,1.450533628463745117e+00,8.095352709700000000e+10
1.889862418174743652e-01,1.412207603454589844e+00,1.171031903500000000e+10
1.677096337080001831e-01,1.397313356399536133e+00,3.102059563300000000e+10
1.739674657583236694e-01,1.446539402008056641e+00,4.355515675100000000e+10
2.002503126859664917e-01,1.317414402961730957e+00,7.033641128400000000e+10
1.902378052473068237e-01,1.426091194152832031e+00,9.253514370000000000e+10
1.839799731969833374e-01,1.427411079406738281e+00,3.774317422100000000e+10
2.065081447362899780e-01,1.323612213134765625e+00,4.812546336800000000e+10
2.052565813064575195e-01,1.355481386184692383e+00,3.933484431100000000e+10
1.864831000566482544e-01,1.404417276382446289e+00,5.759479038500000000e+10
2.040050029754638672e-01,1.366631507873535156e+00,6.749135736300000000e+10
1.627033799886703491e-01,1.440660715103149414e+00,6.413882936000000000e+10
1.827284097671508789e-01,1.393144965171813965e+00,9.922365773600000000e+10
1.602002531290054321e-01,1.470903158187866211e+00,8.583428449000000000e+10
1.977471858263015747e-01,1.398401737213134766e+00,9.133450686000000000e+09
1.839799731969833374e-01,1.351848363876342773e+00,3.244937076900000000e+10
2.140175253152847290e-01,1.329457640647888184e+00,2.399262483700000000e+10
2.002503126859664917e-01,1.382121086120605469e+00,2.925828850800000000e+10
1.727159023284912109e-01,1.447931289672851562e+00,5.175286489500000000e+10
2.065081447362899780e-01,1.358365297317504883e+00,2.613363016600000000e+10
1.877346783876419067e-01,1.415493011474609375e+00,9.383954585300000000e+10
2.127659618854522705e-01,1.328550219535827637e+00,4.607106318800000000e+10
1.714643388986587524e-01,1.438263177871704102e+00,6.004115816100000000e+10
1.827284097671508789e-01,1.403624892234802246e+00,3.827913833500000000e+10
1.827284097671508789e-01,1.438245177268981934e+00,7.352020896500000000e+10
1.777221560478210449e-01,1.410862684249877930e+00,6.646886458000000000e+10
2.052565813064575195e-01,1.338132739067077637e+00,2.751304835000000000e+10
1.939924955368041992e-01,1.405444145202636719e+00,2.043395307800000000e+10
2.115143984556198120e-01,1.346746802330017090e+00,2.511183451100000000e+10
1.927409321069717407e-01,1.379993319511413574e+00,9.031687889600000000e+10
2.152690887451171875e-01,1.347130656242370605e+00,5.493973576300000000e+10
1.777221560478210449e-01,1.404092788696289062e+00,6.601336677000000000e+09
1.877346783876419067e-01,1.389180541038513184e+00,5.549746183700000000e+10
1.952440589666366577e-01,1.389410376548767090e+00,7.163835274100000000e+10
1.664580702781677246e-01,1.420355677604675293e+00,4.756576381700000000e+10
1.827284097671508789e-01,1.483483076095581055e+00,9.036974593500000000e+10
1.939924955368041992e-01,1.375960230827331543e+00,8.086167652000000000e+10
1.814768463373184204e-01,1.394556879997253418e+00,5.509393075000000000e+09
1.652065068483352661e-01,1.431972742080688477e+00,3.047530249400000000e+10
1.852315366268157959e-01,1.411336779594421387e+00,4.966946017000000000e+10
2.052565813064575195e-01,1.346608519554138184e+00,3.438712724000000000e+10
1.702127754688262939e-01,1.454236388206481934e+00,5.366565876500000000e+10
1.977471858263015747e-01,1.396089434623718262e+00,8.048273455000000000e+09
1.677096337080001831e-01,1.615077853202819824e+00,5.532657082500000000e+10
1.814768463373184204e-01,1.413637042045593262e+00,3.381509107900000000e+10
1.939924955368041992e-01,1.398092269897460938e+00,4.006467202300000000e+10
1.627033799886703491e-01,1.526140093803405762e+00,5.678080421200000000e+10
1.852315366268157959e-01,1.410137176513671875e+00,1.999411349100000000e+10
2.090112715959548950e-01,1.327154159545898438e+00,7.865507937800000000e+10
1.714643388986587524e-01,1.427847623825073242e+00,7.931092415600000000e+10
2.065081447362899780e-01,1.381631255149841309e+00,4.124211828300000000e+10
2.215269058942794800e-01,1.315478086471557617e+00,3.340465119700000000e+10
1.777221560478210449e-01,1.398877859115600586e+00,4.356295261800000000e+10
2.052565813064575195e-01,1.354360938072204590e+00,7.135814818700000000e+10
1.652065068483352661e-01,1.397870540618896484e+00,7.451255731500000000e+10
1.889862418174743652e-01,1.388463258743286133e+00,5.805179721600000000e+10
2.127659618854522705e-01,1.321521878242492676e+00,3.974071707200000000e+10
1.814768463373184204e-01,1.399475574493408203e+00,1.654469144300000000e+10
1.501877307891845703e-01,1.435989260673522949e+00,7.997652726800000000e+10
2.077597081661224365e-01,1.342677593231201172e+00,8.675853725000000000e+09
2.152690887451171875e-01,1.321460843086242676e+00,1.816347821000000000e+10
1.877346783876419067e-01,1.395814299583435059e+00,7.968316505500000000e+10
1.889862418174743652e-01,1.411597132682800293e+00,8.059436292600000000e+10
1.689611971378326416e-01,1.524515390396118164e+00,1.852371657400000000e+10
1.839799731969833374e-01,1.385766983032226562e+00,7.405748123500000000e+10
1.989987492561340332e-01,1.369263887405395508e+00,6.868301053400000000e+10
1.777221560478210449e-01,1.412151575088500977e+00,7.564938479000000000e+09
1.902378052473068237e-01,1.421896219253540039e+00,6.596761401000000000e+09
1.789737194776535034e-01,1.410519361495971680e+00,6.413088258900000000e+10
1.989987492561340332e-01,1.397881865501403809e+00,9.875187935500000000e+10
1.877346783876419067e-01,1.373308062553405762e+00,6.692696361000000000e+09
1.639549434185028076e-01,1.402990818023681641e+00,2.804285898000000000e+10
1.739674657583236694e-01,1.418506026268005371e+00,8.101379218700000000e+10
2.015018761157989502e-01,1.380024909973144531e+00,4.131835446500000000e+10
2.040050029754638672e-01,1.408518671989440918e+00,1.948088200700000000e+10
1.752190291881561279e-01,1.413964986801147461e+00,9.512827194000000000e+10
1.964956223964691162e-01,1.393276929855346680e+00,8.757340870000000000e+08
2.165206521749496460e-01,1.347244501113891602e+00,1.160890298000000000e+10
2.202753424644470215e-01,1.350013256072998047e+00,1.208399832200000000e+10
1.689611971378326416e-01,1.432699441909790039e+00,4.186752398800000000e+10
2.115143984556198120e-01,1.338327407836914062e+00,2.803852184000000000e+09
2.140175253152847290e-01,1.347344636917114258e+00,6.174428400800000000e+10
1.964956223964691162e-01,1.388656973838806152e+00,4.052710291500000000e+10
1.939924955368041992e-01,1.391486406326293945e+00,8.144154853900000000e+10
1.752190291881561279e-01,1.391708374023437500e+00,9.440070370400000000e+10
2.102628350257873535e-01,1.343040823936462402e+00,1.951310368700000000e+10
1.814768463373184204e-01,1.411256790161132812e+00,6.846873990600000000e+10
1.977471858263015747e-01,1.417894124984741211e+00,7.280088843200000000e+10
1.777221560478210449e-01,1.399552106857299805e+00,2.668335666200000000e+10
2.227784842252731323e-01,1.330378293991088867e+00,1.413893283200000000e+10
1.839799731969833374e-01,1.392340898513793945e+00,8.529764935500000000e+10
1.501877307891845703e-01,1.428707003593444824e+00,6.069352319300000000e+10
1.839799731969833374e-01,1.396665930747985840e+00,1.243698961900000000e+10
1.877346783876419067e-01,1.394869804382324219e+00,6.355492827800000000e+10
2.090112715959548950e-01,1.343477487564086914e+00,7.692632760000000000e+08
1.777221560478210449e-01,1.401653170585632324e+00,9.253192198000000000e+10
1.939924955368041992e-01,1.395180583000183105e+00,3.840836173800000000e+10
1.864831000566482544e-01,1.399144411087036133e+00,5.028085284400000000e+10
1.902378052473068237e-01,1.404375433921813965e+00,4.707903694400000000e+10
1.852315366268157959e-01,1.419771552085876465e+00,5.424043375200000000e+10
2.252816110849380493e-01,1.334617853164672852e+00,5.774265522400000000e+10
1.827284097671508789e-01,1.402987718582153320e+00,1.946297511000000000e+10
2.077597081661224365e-01,1.338868379592895508e+00,8.250869477600000000e+10
1.551939994096755981e-01,1.432307958602905273e+00,7.028810344000000000e+10
1.827284097671508789e-01,1.400105714797973633e+00,9.946866903200000000e+10
1.839799731969833374e-01,1.419948935508728027e+00,6.538842041800000000e+10
1.652065068483352661e-01,1.434892416000366211e+00,9.042718996500000000e+10
2.202753424644470215e-01,1.330099582672119141e+00,6.889577302600000000e+10
2.040050029754638672e-01,1.350018262863159180e+00,7.400296456000000000e+09
1.827284097671508789e-01,1.400036811828613281e+00,1.872497960200000000e+10
1.927409321069717407e-01,1.414059638977050781e+00,4.814194163100000000e+10
2.002503126859664917e-01,1.392153739929199219e+00,3.177240229400000000e+10
2.140175253152847290e-01,1.360394239425659180e+00,4.665983680000000000e+08
2.002503126859664917e-01,1.393905520439147949e+00,2.537562992400000000e+10
2.227784842252731323e-01,1.325227499008178711e+00,9.325838626800000000e+10
2.215269058942794800e-01,1.317717671394348145e+00,4.162238332200000000e+10
1.789737194776535034e-01,1.403712511062622070e+00,6.371595787000000000e+09
1.827284097671508789e-01,1.396854400634765625e+00,2.341697031200000000e+10
1.952440589666366577e-01,1.395675182342529297e+00,4.558912914000000000e+10
2.227784842252731323e-01,1.326383233070373535e+00,7.031463151000000000e+09
2.165206521749496460e-01,1.333179116249084473e+00,3.615865992000000000e+09
1.539424359798431396e-01,1.531047344207763672e+00,8.460471969000000000e+09
2.077597081661224365e-01,1.334414958953857422e+00,6.068921195500000000e+10
1.739674657583236694e-01,1.441290259361267090e+00,3.822741726000000000e+10
2.127659618854522705e-01,1.325173258781433105e+00,2.714910938400000000e+10
2.077597081661224365e-01,1.337888240814208984e+00,4.483048826000000000e+09
2.102628350257873535e-01,1.331025123596191406e+00,8.288861944100000000e+10
1.864831000566482544e-01,1.400520205497741699e+00,3.299659896700000000e+10
2.227784842252731323e-01,1.317160844802856445e+00,9.944277631800000000e+10
1.727159023284912109e-01,1.470840334892272949e+00,8.732919717800000000e+10
1.639549434185028076e-01,1.437647700309753418e+00,6.026126491700000000e+10
1.839799731969833374e-01,1.396853327751159668e+00,7.509654015900000000e+10
2.177722156047821045e-01,1.352067232131958008e+00,3.622610504700000000e+10
1.927409321069717407e-01,1.347356081008911133e+00,6.034459167200000000e+10
1.939924955368041992e-01,1.377681136131286621e+00,5.530356276300000000e+10
2.277847379446029663e-01,1.334469079971313477e+00,9.446070946500000000e+10
2.102628350257873535e-01,1.327180385589599609e+00,1.910367103000000000e+09
1.489361673593521118e-01,1.515262007713317871e+00,7.128640417500000000e+10
2.065081447362899780e-01,1.321643114089965820e+00,3.256055055200000000e+10
1.727159023284912109e-01,1.429354667663574219e+00,9.323617118900000000e+10
1.877346783876419067e-01,1.398489952087402344e+00,5.803250683000000000e+09
2.202753424644470215e-01,1.336154460906982422e+00,7.059630543200000000e+10
2.052565813064575195e-01,1.391982316970825195e+00,1.150749903000000000e+09
1.802252829074859619e-01,1.405767321586608887e+00,6.499674500500000000e+10
1.664580702781677246e-01,1.410434722900390625e+00,1.048687390000000000e+10
2.265331745147705078e-01,1.321357727050781250e+00,7.853149470900000000e+10
2.252816110849380493e-01,1.321216821670532227e+00,7.892958130700000000e+10
1.964956223964691162e-01,1.364432692527770996e+00,1.479980273500000000e+10
2.027534395456314087e-01,1.377298116683959961e+00,2.575987670200000000e+10
1.914893686771392822e-01,1.386913537979125977e+00,9.409164149500000000e+10
1.677096337080001831e-01,1.461703777313232422e+00,4.809933735200000000e+10
2.127659618854522705e-01,1.320139169692993164e+00,9.154337619700000000e+10
2.027534395456314087e-01,1.334007263183593750e+00,7.173241478200000000e+10
2.015018761157989502e-01,1.370651721954345703e+00,6.850863590300000000e+10
2.065081447362899780e-01,1.342103362083435059e+00,4.088278733800000000e+10
1.539424359798431396e-01,1.435204982757568359e+00,1.711887551900000000e+10
2.127659618854522705e-01,1.346582770347595215e+00,1.539580390000000000e+10
2.077597081661224365e-01,1.332243919372558594e+00,3.803782218700000000e+10
2.102628350257873535e-01,1.329982876777648926e+00,1.596161448400000000e+10
1.589486896991729736e-01,1.452735185623168945e+00,2.192802199800000000e+10
2.102628350257873535e-01,1.343994021415710449e+00,8.071320261600000000e+10
1.639549434185028076e-01,1.505354285240173340e+00,9.454856834900000000e+10
2.015018761157989502e-01,1.385066986083984375e+00,5.973798000800000000e+10
2.265331745147705078e-01,1.333348751068115234e+00,3.834012201400000000e+10
1.877346783876419067e-01,1.385463118553161621e+00,3.116031157700000000e+10
1.827284097671508789e-01,1.413658142089843750e+00,5.106392569000000000e+10
1.864831000566482544e-01,1.385439634323120117e+00,4.833751952000000000e+09
1.677096337080001831e-01,1.408557295799255371e+00,1.197875783300000000e+10
2.015018761157989502e-01,1.335748195648193359e+00,3.590605077000000000e+09
1.602002531290054321e-01,1.496930003166198730e+00,3.834569648500000000e+10
1.702127754688262939e-01,1.486364364624023438e+00,4.190227927200000000e+10
1.877346783876419067e-01,1.405786037445068359e+00,7.231012421600000000e+10
2.240300476551055908e-01,1.324286341667175293e+00,1.526330195400000000e+10
2.190237790346145630e-01,1.318255901336669922e+00,6.674974391000000000e+09
2.215269058942794800e-01,1.321916580200195312e+00,4.369426762500000000e+10
1.727159023284912109e-01,1.397844076156616211e+00,2.203933835600000000e+10
1.802252829074859619e-01,1.402796149253845215e+00,6.211263169600000000e+10
2.165206521749496460e-01,1.348334550857543945e+00,6.524865120000000000e+08
2.177722156047821045e-01,1.347440123558044434e+00,1.882853362000000000e+09
2.165206521749496460e-01,1.325989723205566406e+00,7.955090109700000000e+10
2.052565813064575195e-01,1.334215641021728516e+00,2.860026879100000000e+10
1.727159023284912109e-01,1.406405687332153320e+00,3.568857369000000000e+10
2.127659618854522705e-01,1.332976579666137695e+00,1.490966947300000000e+10
1.827284097671508789e-01,1.400606989860534668e+00,8.922279110900000000e+10
2.027534395456314087e-01,1.377614378929138184e+00,2.543070905800000000e+10
1.964956223964691162e-01,1.392531275749206543e+00,4.807105699800000000e+10
1.902378052473068237e-01,1.444651961326599121e+00,7.504370716800000000e+10
2.190237790346145630e-01,1.326770901679992676e+00,4.362551612800000000e+10
1.764705926179885864e-01,1.427314758300781250e+00,1.506455042700000000e+10
2.027534395456314087e-01,1.354940891265869141e+00,4.937334118700000000e+10
1.927409321069717407e-01,1.404647350311279297e+00,7.253121309200000000e+10
2.065081447362899780e-01,1.359885573387145996e+00,2.850144601500000000e+10
2.115143984556198120e-01,1.319655895233154297e+00,4.948288510900000000e+10
2.202753424644470215e-01,1.338152170181274414e+00,4.817801438400000000e+10
1.864831000566482544e-01,1.396198987960815430e+00,7.543536717600000000e+10
1.764705926179885864e-01,1.417072296142578125e+00,1.054497230000000000e+10
1.702127754688262939e-01,1.457913279533386230e+00,4.203157676500000000e+10
2.290363013744354248e-01,1.313892126083374023e+00,4.597581505200000000e+10
1.827284097671508789e-01,1.397943496704101562e+00,6.236490698000000000e+09
2.152690887451171875e-01,1.336344599723815918e+00,7.058469569300000000e+10
2.127659618854522705e-01,1.320139646530151367e+00,4.464403062400000000e+10
1.802252829074859619e-01,1.376359939575195312e+00,7.064835151200000000e+10
1.752190291881561279e-01,1.393574237823486328e+00,9.053082767600000000e+10
2.227784842252731323e-01,1.333141922950744629e+00,7.132644700800000000e+10
2.140175253152847290e-01,1.364710688591003418e+00,3.176957103500000000e+10
1.914893686771392822e-01,1.403184652328491211e+00,4.022443742200000000e+10
1.764705926179885864e-01,1.402098178863525391e+00,6.650090947400000000e+10
1.727159023284912109e-01,1.382673263549804688e+00,7.595785179300000000e+10
1.627033799886703491e-01,1.406185984611511230e+00,1.833412740100000000e+10
1.627033799886703491e-01,1.431561350822448730e+00,6.837324758400000000e+10
2.165206521749496460e-01,1.333189010620117188e+00,1.226541786700000000e+10
2.165206521749496460e-01,1.369477152824401855e+00,1.977627054000000000e+10
1.852315366268157959e-01,1.396606922149658203e+00,2.570580956000000000e+10
2.140175253152847290e-01,1.358538866043090820e+00,5.622879517000000000e+09
1.789737194776535034e-01,1.389531493186950684e+00,1.727930762500000000e+10
1.589486896991729736e-01,1.446210861206054688e+00,7.944537919100000000e+10
1.864831000566482544e-01,1.381985902786254883e+00,3.491745079000000000e+09
1.864831000566482544e-01,1.388041496276855469e+00,5.500653477300000000e+10
1.839799731969833374e-01,1.410695791244506836e+00,8.353530980900000000e+10
1.852315366268157959e-01,1.391052722930908203e+00,8.682959495800000000e+10
1.939924955368041992e-01,1.367560267448425293e+00,2.202077428000000000e+10
2.190237790346145630e-01,1.367597818374633789e+00,5.158888695000000000e+10
1.777221560478210449e-01,1.391245722770690918e+00,1.019227357300000000e+10
1.989987492561340332e-01,1.395207762718200684e+00,1.121973107100000000e+10
2.252816110849380493e-01,1.325827836990356445e+00,1.914971315900000000e+10
1.939924955368041992e-01,1.397811293601989746e+00,8.673956480200000000e+10
1.927409321069717407e-01,1.378836989402770996e+00,7.086762230000000000e+08
2.002503126859664917e-01,1.417147040367126465e+00,3.711919167000000000e+10
2.015018761157989502e-01,1.377609133720397949e+00,6.796312740700000000e+10
1.839799731969833374e-01,1.415668487548828125e+00,7.736722310700000000e+10
1.814768463373184204e-01,1.380267977714538574e+00,2.130831920800000000e+10
1.564455628395080566e-01,1.652654051780700684e+00,1.757473189100000000e+10
2.115143984556198120e-01,1.338096380233764648e+00,2.284625866000000000e+09
1.864831000566482544e-01,1.422526836395263672e+00,9.885127026800000000e+10
2.165206521749496460e-01,1.327212691307067871e+00,6.545129591700000000e+10
1.889862418174743652e-01,1.420537352561950684e+00,7.855523489500000000e+10
2.202753424644470215e-01,1.357104182243347168e+00,1.539686206100000000e+10
2.302878648042678833e-01,1.310838222503662109e+00,6.269458009100000000e+10
1.814768463373184204e-01,1.394401311874389648e+00,6.360458749900000000e+10
2.240300476551055908e-01,1.323661327362060547e+00,1.443885023100000000e+10
1.664580702781677246e-01,1.436439037322998047e+00,9.650326793000000000e+10
1.752190291881561279e-01,1.451526403427124023e+00,7.904642304300000000e+10
1.852315366268157959e-01,1.414634227752685547e+00,2.633384743800000000e+10
1.977471858263015747e-01,1.392890930175781250e+00,3.374740163200000000e+10
1.614518165588378906e-01,1.454686403274536133e+00,2.521393626900000000e+10
1.852315366268157959e-01,1.393292784690856934e+00,1.646847487800000000e+10
1.839799731969833374e-01,1.405674219131469727e+00,7.939496432700000000e+10
2.027534395456314087e-01,1.366525173187255859e+00,1.021852355200000000e+10
2.127659618854522705e-01,1.342868089675903320e+00,7.382269947600000000e+10
1.777221560478210449e-01,1.402465820312500000e+00,6.643079244900000000e+10
1.714643388986587524e-01,1.388427615165710449e+00,3.316297817700000000e+10
1.727159023284912109e-01,1.427619814872741699e+00,5.313712646800000000e+10
1.827284097671508789e-01,1.479210376739501953e+00,1.950849140000000000e+08
1.789737194776535034e-01,1.420645117759704590e+00,4.744439361600000000e+10
1.714643388986587524e-01,1.445915460586547852e+00,5.229108448200000000e+10
2.127659618854522705e-01,1.325897932052612305e+00,9.389863139900000000e+10
2.115143984556198120e-01,1.331727266311645508e+00,2.465943072600000000e+10
2.227784842252731323e-01,1.335196375846862793e+00,4.527225385800000000e+10
2.202753424644470215e-01,1.311874628067016602e+00,1.765709077000000000e+09
1.576971262693405151e-01,1.752412796020507812e+00,1.042867716200000000e+10
2.127659618854522705e-01,1.323396205902099609e+00,5.169092662600000000e+10
2.215269058942794800e-01,1.321780681610107422e+00,8.089686539800000000e+10
1.652065068483352661e-01,1.433341264724731445e+00,2.561794490900000000e+10
2.077597081661224365e-01,1.351000666618347168e+00,5.386913714600000000e+10
1.764705926179885864e-01,1.396350622177124023e+00,9.553662949000000000e+09
2.140175253152847290e-01,1.337269663810729980e+00,3.465453155000000000e+09
1.639549434185028076e-01,1.448417663574218750e+00,8.577631846600000000e+10
1.677096337080001831e-01,1.425559282302856445e+00,7.864754315500000000e+10
1.889862418174743652e-01,1.406987905502319336e+00,5.485326015500000000e+10
2.040050029754638672e-01,1.319456100463867188e+00,1.867708611000000000e+09
2.202753424644470215e-01,1.330640077590942383e+00,4.279421753300000000e+10
1.702127754688262939e-01,1.424353599548339844e+00,1.080894515600000000e+10
1.827284097671508789e-01,1.389651656150817871e+00,2.067566903700000000e+10
1.752190291881561279e-01,1.422793269157409668e+00,5.718049249500000000e+10
2.090112715959548950e-01,1.339440703392028809e+00,1.090129031400000000e+10
2.240300476551055908e-01,1.320407271385192871e+00,6.035643043000000000e+10
1.639549434185028076e-01,1.473344564437866211e+00,7.245562831700000000e+10
2.090112715959548950e-01,1.369835615158081055e+00,5.242667149400000000e+10
2.215269058942794800e-01,1.337790489196777344e+00,4.402394244400000000e+10
1.989987492561340332e-01,1.389496088027954102e+00,3.752157356200000000e+10
1.777221560478210449e-01,1.398854970932006836e+00,3.908864569200000000e+10
1.889862418174743652e-01,1.416672587394714355e+00,6.261075279300000000e+10
1.714643388986587524e-01,1.400500774383544922e+00,8.180274160000000000e+10
2.252816110849380493e-01,1.334738254547119141e+00,3.557625651700000000e+10
2.052565813064575195e-01,1.385005950927734375e+00,5.229885595600000000e+10
1.764705926179885864e-01,1.416627407073974609e+00,6.161639945200000000e+10
2.177722156047821045e-01,1.338694334030151367e+00,7.389523311100000000e+10
1.714643388986587524e-01,1.397714376449584961e+00,2.631945677900000000e+10
1.739674657583236694e-01,1.397579550743103027e+00,6.697236022200000000e+10
1.839799731969833374e-01,1.400482416152954102e+00,3.783328247700000000e+10
1.614518165588378906e-01,1.476520419120788574e+00,7.797956336700000000e+10
2.190237790346145630e-01,1.344939470291137695e+00,1.594173191900000000e+10
2.040050029754638672e-01,1.380731582641601562e+00,1.336171293600000000e+10
1.852315366268157959e-01,1.377328753471374512e+00,6.516326421500000000e+10
2.002503126859664917e-01,1.328717470169067383e+00,4.136292801600000000e+10
1.614518165588378906e-01,1.420235037803649902e+00,2.416315743000000000e+09
2.040050029754638672e-01,1.373598098754882812e+00,4.643486056600000000e+10
2.202753424644470215e-01,1.334730029106140137e+00,2.975599899400000000e+10
2.077597081661224365e-01,1.345808863639831543e+00,5.560224620800000000e+10
2.202753424644470215e-01,1.345097422599792480e+00,5.392751671000000000e+09
1.852315366268157959e-01,1.382808446884155273e+00,8.764649903700000000e+10
1.764705926179885864e-01,1.411387205123901367e+00,7.677761383900000000e+10
1.902378052473068237e-01,1.380124092102050781e+00,9.753284845400000000e+10
2.177722156047821045e-01,1.320667386054992676e+00,6.590055502100000000e+10
2.177722156047821045e-01,1.319743752479553223e+00,9.022164561300000000e+10
2.165206521749496460e-01,1.346368551254272461e+00,8.128242970000000000e+08
1.864831000566482544e-01,1.398551821708679199e+00,5.839249763600000000e+10
1.739674657583236694e-01,1.399792075157165527e+00,7.084004690000000000e+10
2.052565813064575195e-01,1.382797002792358398e+00,5.923318300200000000e+10
2.165206521749496460e-01,1.344658732414245605e+00,4.353696419300000000e+10
2.027534395456314087e-01,1.344371676445007324e+00,9.478526195000000000e+09
1.777221560478210449e-01,1.399921774864196777e+00,6.638396790300000000e+10
1.877346783876419067e-01,1.393466353416442871e+00,3.631066524000000000e+09
2.140175253152847290e-01,1.348667025566101074e+00,5.196995822600000000e+10
1.852315366268157959e-01,1.414372801780700684e+00,1.962356278300000000e+10
1.789737194776535034e-01,1.400401592254638672e+00,1.003755454900000000e+10
1.852315366268157959e-01,1.410831689834594727e+00,9.256490925900000000e+10
1.864831000566482544e-01,1.394225955009460449e+00,1.219814992900000000e+10
1.752190291881561279e-01,1.403263807296752930e+00,9.051340137500000000e+10
2.027534395456314087e-01,1.394575476646423340e+00,9.230792720800000000e+10
1.914893686771392822e-01,1.398358821868896484e+00,8.290930240000000000e+10
2.102628350257873535e-01,1.335892081260681152e+00,4.629271468600000000e+10
1.802252829074859619e-01,1.422122240066528320e+00,4.398624673000000000e+09
1.752190291881561279e-01,1.401910185813903809e+00,7.990146849900000000e+10
2.052565813064575195e-01,1.328255414962768555e+00,3.924057169700000000e+10
1.864831000566482544e-01,1.389568805694580078e+00,1.317516210500000000e+10
1.964956223964691162e-01,1.384230017662048340e+00,4.773629029000000000e+09
2.177722156047821045e-01,1.340492606163024902e+00,7.287321538000000000e+09
1.839799731969833374e-01,1.398576736450195312e+00,2.509717190600000000e+10
1.576971262693405151e-01,1.444479465484619141e+00,1.592010080000000000e+10
1.814768463373184204e-01,1.376888632774353027e+00,9.681584085100000000e+10
2.152690887451171875e-01,1.341324687004089355e+00,4.022879416000000000e+09
1.752190291881561279e-01,1.417647719383239746e+00,6.611482152000000000e+09
2.202753424644470215e-01,1.326264023780822754e+00,3.191734578900000000e+10
1.501877307891845703e-01,1.580892324447631836e+00,3.620472883000000000e+09
1.977471858263015747e-01,1.391586542129516602e+00,6.205384420200000000e+10
2.065081447362899780e-01,1.326655149459838867e+00,1.236569587500000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_incresingusers_1000_.csv <==
1.939924955368041992e-01,1.414067268371582031e+00,7.730464339800000000e+10
1.964956223964691162e-01,1.368199586868286133e+00,5.873262385000000000e+10
1.639549434185028076e-01,1.425470590591430664e+00,9.970765205500000000e+10
1.802252829074859619e-01,1.385500788688659668e+00,2.165544751300000000e+10
1.864831000566482544e-01,1.403512239456176758e+00,8.916990668600000000e+10
2.040050029754638672e-01,1.357008695602416992e+00,7.904575414600000000e+10
1.977471858263015747e-01,1.397126674652099609e+00,8.308170025400000000e+10
1.539424359798431396e-01,1.434324979782104492e+00,6.589773949500000000e+10
1.839799731969833374e-01,1.371609210968017578e+00,3.729591493700000000e+10
2.002503126859664917e-01,1.355742812156677246e+00,8.540087257200000000e+10
1.877346783876419067e-01,1.426251292228698730e+00,6.325014324000000000e+09
1.927409321069717407e-01,1.362601995468139648e+00,1.653085310000000000e+08
1.977471858263015747e-01,1.386050939559936523e+00,5.017877878100000000e+10
1.927409321069717407e-01,1.383007526397705078e+00,1.728810316900000000e+10
2.015018761157989502e-01,1.371714472770690918e+00,4.576273657900000000e+10
2.040050029754638672e-01,1.360459566116333008e+00,2.865015099400000000e+10
1.914893686771392822e-01,1.433427691459655762e+00,9.999223563400000000e+10
1.789737194776535034e-01,1.411319017410278320e+00,4.624417527500000000e+10
1.739674657583236694e-01,1.426581144332885742e+00,1.654653366700000000e+10
2.102628350257873535e-01,1.361909151077270508e+00,3.073985120200000000e+10
2.065081447362899780e-01,1.366142511367797852e+00,2.074064479800000000e+10
1.752190291881561279e-01,1.585191249847412109e+00,4.468105479600000000e+10
1.927409321069717407e-01,1.371003508567810059e+00,3.894814457000000000e+09
1.877346783876419067e-01,1.476043105125427246e+00,7.178163792300000000e+10
1.639549434185028076e-01,1.424505949020385742e+00,3.259781332800000000e+10
1.814768463373184204e-01,1.405681490898132324e+00,4.295922194400000000e+10
2.165206521749496460e-01,1.362888693809509277e+00,7.957616468700000000e+10
1.852315366268157959e-01,1.395140886306762695e+00,5.494170168400000000e+10
1.989987492561340332e-01,1.390102744102478027e+00,8.227786082000000000e+10
2.102628350257873535e-01,1.379841208457946777e+00,4.977796367300000000e+10
1.677096337080001831e-01,1.433699488639831543e+00,5.578237108100000000e+10
1.852315366268157959e-01,1.355453372001647949e+00,5.491945122700000000e+10
1.952440589666366577e-01,1.406143546104431152e+00,3.244975160000000000e+10
1.677096337080001831e-01,1.517536520957946777e+00,6.993297253400000000e+10
1.839799731969833374e-01,1.418943762779235840e+00,5.312995288000000000e+10
1.664580702781677246e-01,1.487762689590454102e+00,6.570961869300000000e+10
1.652065068483352661e-01,1.463049173355102539e+00,7.331539814000000000e+10
1.827284097671508789e-01,1.379239916801452637e+00,9.856026394200000000e+10
1.764705926179885864e-01,1.400521278381347656e+00,6.338570290800000000e+10
1.927409321069717407e-01,1.391504287719726562e+00,1.531674505000000000e+09
1.877346783876419067e-01,1.428998827934265137e+00,7.017397604300000000e+10
1.802252829074859619e-01,1.433960199356079102e+00,6.974311628300000000e+10
1.689611971378326416e-01,1.410138010978698730e+00,6.593665837000000000e+10
1.689611971378326416e-01,1.431152820587158203e+00,3.891459728000000000e+09
1.852315366268157959e-01,1.405634641647338867e+00,3.098771212700000000e+10
1.889862418174743652e-01,1.383767485618591309e+00,3.590828614300000000e+10
2.002503126859664917e-01,1.370939254760742188e+00,9.606148400100000000e+10
1.914893686771392822e-01,1.363322973251342773e+00,2.989463927600000000e+10
1.889862418174743652e-01,1.359519362449645996e+00,3.756179238600000000e+10
1.602002531290054321e-01,1.427101850509643555e+00,5.313392145400000000e+10
1.814768463373184204e-01,1.413938045501708984e+00,2.868747377800000000e+10
1.964956223964691162e-01,1.361176967620849609e+00,3.509355251200000000e+10
1.764705926179885864e-01,1.416650056838989258e+00,3.971133288300000000e+10
1.864831000566482544e-01,1.380576372146606445e+00,7.148788126000000000e+09
1.514393091201782227e-01,1.455055117607116699e+00,5.675163162800000000e+10
1.539424359798431396e-01,1.439234733581542969e+00,4.502549119300000000e+10
1.914893686771392822e-01,1.422460794448852539e+00,6.383225417800000000e+10
2.165206521749496460e-01,1.375617504119873047e+00,1.265393825000000000e+09
1.439299136400222778e-01,1.491675734519958496e+00,3.969964177300000000e+10
1.852315366268157959e-01,1.407304048538208008e+00,9.628188167100000000e+10
1.652065068483352661e-01,1.418968677520751953e+00,5.895630305100000000e+10
1.952440589666366577e-01,1.399991750717163086e+00,9.893698363600000000e+10
2.027534395456314087e-01,1.380793333053588867e+00,2.518954821700000000e+10
1.539424359798431396e-01,1.547997236251831055e+00,6.620757454300000000e+10
1.664580702781677246e-01,1.406371116638183594e+00,8.606188218400000000e+10
1.777221560478210449e-01,1.445265173912048340e+00,3.307508954800000000e+10
1.602002531290054321e-01,1.414448499679565430e+00,9.969437981300000000e+10
1.927409321069717407e-01,1.370775461196899414e+00,8.866331995100000000e+10
1.752190291881561279e-01,1.413016200065612793e+00,3.984729602200000000e+10
1.964956223964691162e-01,1.434347033500671387e+00,6.494224144200000000e+10
1.664580702781677246e-01,1.425524473190307617e+00,9.152853645100000000e+10
1.877346783876419067e-01,1.377689123153686523e+00,6.610394144700000000e+10
1.964956223964691162e-01,1.369401812553405762e+00,1.434973244000000000e+09
1.839799731969833374e-01,1.406552076339721680e+00,4.083907912000000000e+09
1.902378052473068237e-01,1.377509474754333496e+00,6.943483611100000000e+10
1.927409321069717407e-01,1.411034584045410156e+00,4.355830870000000000e+10
1.526908725500106812e-01,1.431725025177001953e+00,8.851539519500000000e+10
1.789737194776535034e-01,1.448235392570495605e+00,8.856302761000000000e+09
2.027534395456314087e-01,1.431812167167663574e+00,5.488006255000000000e+10
1.752190291881561279e-01,1.396533966064453125e+00,8.315736185000000000e+09
1.602002531290054321e-01,1.461607933044433594e+00,9.809101822100000000e+10
1.727159023284912109e-01,1.409349203109741211e+00,3.482905438200000000e+10
1.501877307891845703e-01,1.443423748016357422e+00,7.800640930500000000e+10
2.115143984556198120e-01,1.358779311180114746e+00,8.589230249000000000e+09
1.839799731969833374e-01,1.368000507354736328e+00,3.085719629200000000e+10
2.052565813064575195e-01,1.355772256851196289e+00,6.881960412800000000e+10
2.090112715959548950e-01,1.362021446228027344e+00,6.621559086000000000e+09
1.602002531290054321e-01,1.403990983963012695e+00,2.151851641400000000e+10
1.802252829074859619e-01,1.439206004142761230e+00,5.304754827400000000e+10
2.052565813064575195e-01,1.408966422080993652e+00,6.169747634800000000e+10
1.864831000566482544e-01,1.406659007072448730e+00,5.693783117700000000e+10
2.102628350257873535e-01,1.353677988052368164e+00,1.592920862200000000e+10
1.689611971378326416e-01,1.397432565689086914e+00,3.877999516800000000e+10
1.777221560478210449e-01,1.374684333801269531e+00,4.787353736200000000e+10
1.814768463373184204e-01,1.364431381225585938e+00,2.884213880000000000e+08
1.989987492561340332e-01,1.370621919631958008e+00,9.721670296700000000e+10
2.002503126859664917e-01,1.369179010391235352e+00,7.258913360300000000e+10
1.639549434185028076e-01,1.410459399223327637e+00,9.410645962700000000e+10
1.977471858263015747e-01,1.348457098007202148e+00,9.315450203200000000e+10
2.040050029754638672e-01,1.365009784698486328e+00,2.375978753800000000e+10
1.839799731969833374e-01,1.370862722396850586e+00,9.601916542400000000e+10
1.927409321069717407e-01,1.364099383354187012e+00,2.344194410900000000e+10
1.889862418174743652e-01,1.365317106246948242e+00,2.848459182400000000e+10
1.576971262693405151e-01,1.435621142387390137e+00,6.821669989600000000e+10
1.852315366268157959e-01,1.409120798110961914e+00,8.626161396600000000e+10
1.864831000566482544e-01,1.354462385177612305e+00,5.582465207400000000e+10
1.664580702781677246e-01,1.438211321830749512e+00,4.126133063800000000e+10
1.777221560478210449e-01,1.360062479972839355e+00,3.036033662100000000e+10
1.814768463373184204e-01,1.460774302482604980e+00,2.549160714400000000e+10
1.939924955368041992e-01,1.404626131057739258e+00,3.613081652200000000e+10
1.852315366268157959e-01,1.436461329460144043e+00,7.921566156200000000e+10
1.777221560478210449e-01,1.407411932945251465e+00,2.694157689100000000e+10
1.627033799886703491e-01,1.467187285423278809e+00,9.862308942700000000e+10
1.714643388986587524e-01,1.411127805709838867e+00,3.201391152200000000e+10
1.614518165588378906e-01,1.506872177124023438e+00,4.965983171600000000e+10
1.689611971378326416e-01,1.513787150382995605e+00,9.563922783100000000e+10
1.451814770698547363e-01,1.444767355918884277e+00,8.451097224700000000e+10
2.015018761157989502e-01,1.361129164695739746e+00,8.174220842200000000e+10
1.827284097671508789e-01,1.425112605094909668e+00,1.741625637700000000e+10
1.426783502101898193e-01,1.424888968467712402e+00,7.366797081600000000e+10
1.952440589666366577e-01,1.373160719871520996e+00,5.940902181300000000e+10
1.727159023284912109e-01,1.391623020172119141e+00,2.542350856000000000e+10
1.977471858263015747e-01,1.350453615188598633e+00,1.237245986300000000e+10
1.839799731969833374e-01,1.423310041427612305e+00,4.781130699400000000e+10
1.551939994096755981e-01,1.425516605377197266e+00,6.010806777000000000e+09
2.227784842252731323e-01,1.373655557632446289e+00,1.105191539500000000e+10
1.977471858263015747e-01,1.357538461685180664e+00,8.329427090500000000e+10
1.627033799886703491e-01,1.388015270233154297e+00,6.195535668700000000e+10
2.090112715959548950e-01,1.382684946060180664e+00,1.091637522500000000e+10
1.877346783876419067e-01,1.408474445343017578e+00,6.749639813800000000e+10
1.451814770698547363e-01,1.552703738212585449e+00,5.334598755200000000e+10
1.977471858263015747e-01,1.368690490722656250e+00,8.897401863500000000e+10
1.739674657583236694e-01,1.417431831359863281e+00,6.722144918900000000e+10
1.702127754688262939e-01,1.432959437370300293e+00,4.511423794000000000e+09
1.827284097671508789e-01,1.376912593841552734e+00,5.040169724500000000e+10
1.977471858263015747e-01,1.362638711929321289e+00,8.364333411200000000e+10
1.576971262693405151e-01,1.430620193481445312e+00,1.008021196800000000e+10
1.852315366268157959e-01,1.381064891815185547e+00,7.330581959400000000e+10
1.939924955368041992e-01,1.364282608032226562e+00,2.921473843000000000e+10
1.802252829074859619e-01,1.421157598495483398e+00,4.400332833900000000e+10
1.702127754688262939e-01,1.424317121505737305e+00,2.534589589100000000e+10
1.589486896991729736e-01,1.418444871902465820e+00,5.597325410800000000e+10
1.602002531290054321e-01,1.474973201751708984e+00,5.446482960300000000e+10
1.689611971378326416e-01,1.516193628311157227e+00,8.341070913700000000e+10
1.852315366268157959e-01,1.462084650993347168e+00,1.042126642800000000e+10
1.451814770698547363e-01,1.573566198348999023e+00,7.804735965600000000e+10
1.852315366268157959e-01,1.439075827598571777e+00,8.045304474700000000e+10
2.052565813064575195e-01,1.379489779472351074e+00,9.302508392600000000e+10
1.877346783876419067e-01,1.388887882232666016e+00,2.720465574300000000e+10
2.065081447362899780e-01,1.372414946556091309e+00,6.999360446500000000e+10
2.065081447362899780e-01,1.374477148056030273e+00,8.480011059300000000e+10
1.639549434185028076e-01,1.468765020370483398e+00,4.703428922700000000e+10
1.839799731969833374e-01,1.411247611045837402e+00,3.843131702100000000e+10
1.789737194776535034e-01,1.405869722366333008e+00,9.271253650200000000e+10
1.526908725500106812e-01,1.429571390151977539e+00,4.540495515000000000e+10
1.652065068483352661e-01,1.459090709686279297e+00,7.962657148800000000e+10
1.914893686771392822e-01,1.405396223068237305e+00,7.440513280500000000e+10
1.777221560478210449e-01,1.419201612472534180e+00,3.501862498000000000e+10
2.052565813064575195e-01,1.378317117691040039e+00,3.024598701300000000e+10
1.852315366268157959e-01,1.378116011619567871e+00,6.079432463700000000e+10
1.627033799886703491e-01,1.425175428390502930e+00,7.230218007800000000e+10
1.802252829074859619e-01,1.419753074645996094e+00,4.256179693500000000e+10
1.989987492561340332e-01,1.405729770660400391e+00,4.731303136800000000e+10
1.902378052473068237e-01,1.365033626556396484e+00,2.086247498300000000e+10
1.964956223964691162e-01,1.368026733398437500e+00,5.414383123500000000e+10
1.476846039295196533e-01,1.436296820640563965e+00,1.870827259200000000e+10
1.476846039295196533e-01,1.483508467674255371e+00,1.300217639900000000e+10
1.464330404996871948e-01,1.435630083084106445e+00,2.535076520200000000e+10
1.802252829074859619e-01,1.451856493949890137e+00,2.355641056200000000e+10
1.814768463373184204e-01,1.387633085250854492e+00,7.347416101800000000e+10
1.964956223964691162e-01,1.364852190017700195e+00,6.502354866800000000e+10
1.526908725500106812e-01,1.470842719078063965e+00,1.648009311500000000e+10
1.814768463373184204e-01,1.416613578796386719e+00,6.421109335900000000e+10
1.539424359798431396e-01,1.435603499412536621e+00,2.635630528100000000e+10
1.777221560478210449e-01,1.425093650817871094e+00,3.148543454600000000e+10
1.551939994096755981e-01,1.441164970397949219e+00,6.219932609600000000e+10
2.077597081661224365e-01,1.358246803283691406e+00,8.139509198900000000e+10
2.065081447362899780e-01,1.359787225723266602e+00,8.447972517900000000e+10
1.814768463373184204e-01,1.433625578880310059e+00,5.261902486600000000e+10
1.764705926179885864e-01,1.471759319305419922e+00,6.098083043700000000e+10
1.614518165588378906e-01,1.416016340255737305e+00,4.907811477200000000e+10
1.664580702781677246e-01,1.428653001785278320e+00,6.081795320100000000e+10
1.877346783876419067e-01,1.409367561340332031e+00,5.409746188000000000e+09
1.739674657583236694e-01,1.415546417236328125e+00,6.684054891700000000e+10
1.852315366268157959e-01,1.384384155273437500e+00,2.735709928300000000e+10
1.764705926179885864e-01,1.473039031028747559e+00,3.126002126300000000e+10
2.115143984556198120e-01,1.376406192779541016e+00,1.262336768600000000e+10
1.439299136400222778e-01,1.755598306655883789e+00,9.103725965000000000e+10
2.140175253152847290e-01,1.383327841758728027e+00,4.560879490300000000e+10
2.077597081661224365e-01,1.350347876548767090e+00,2.941628023000000000e+09
2.015018761157989502e-01,1.368806600570678711e+00,9.695240472400000000e+10
1.789737194776535034e-01,1.417457461357116699e+00,6.162084906000000000e+10
1.539424359798431396e-01,1.443234801292419434e+00,2.062730593000000000e+09
1.614518165588378906e-01,1.430959105491638184e+00,7.923138030000000000e+09
1.814768463373184204e-01,1.425587654113769531e+00,2.259567851300000000e+10
1.777221560478210449e-01,1.418944120407104492e+00,5.061759590500000000e+10
1.877346783876419067e-01,1.389072656631469727e+00,1.724047098600000000e+10
2.027534395456314087e-01,1.399499297142028809e+00,5.677513409700000000e+10
1.714643388986587524e-01,1.433361768722534180e+00,8.900575634000000000e+09
1.802252829074859619e-01,1.410553812980651855e+00,5.143959494000000000e+09
2.077597081661224365e-01,1.372827053070068359e+00,2.331087694800000000e+10
1.989987492561340332e-01,1.370699167251586914e+00,6.088086414900000000e+10
1.526908725500106812e-01,1.482249975204467773e+00,4.904883901000000000e+09
1.614518165588378906e-01,1.426470994949340820e+00,5.326108317400000000e+10
1.627033799886703491e-01,1.436975836753845215e+00,6.808750188000000000e+10
1.802252829074859619e-01,1.407420635223388672e+00,6.766604247500000000e+10
2.027534395456314087e-01,1.362395167350769043e+00,1.062103363300000000e+10
1.664580702781677246e-01,1.429945349693298340e+00,5.867201740000000000e+10
1.902378052473068237e-01,1.404494643211364746e+00,7.724262427800000000e+10
1.939924955368041992e-01,1.374344825744628906e+00,2.300103385200000000e+10
1.589486896991729736e-01,1.479962587356567383e+00,6.903487229300000000e+10
1.426783502101898193e-01,1.624264955520629883e+00,6.280541379400000000e+10
1.589486896991729736e-01,1.441385030746459961e+00,9.085418752900000000e+10
1.902378052473068237e-01,1.368216872215270996e+00,1.896065700700000000e+10
1.639549434185028076e-01,1.424147367477416992e+00,5.646456957600000000e+10
1.589486896991729736e-01,1.472131490707397461e+00,9.122884067100000000e+10
1.589486896991729736e-01,1.475048542022705078e+00,2.262436815000000000e+09
1.602002531290054321e-01,1.419833064079284668e+00,7.275077961200000000e+10
2.052565813064575195e-01,1.360973238945007324e+00,6.404616529600000000e+10
2.065081447362899780e-01,1.361457228660583496e+00,5.140480976100000000e+10
1.827284097671508789e-01,1.412775993347167969e+00,5.651127186400000000e+10
1.564455628395080566e-01,1.457154631614685059e+00,8.746486140200000000e+10
1.864831000566482544e-01,1.396255493164062500e+00,9.307587816200000000e+10
2.077597081661224365e-01,1.358790636062622070e+00,1.983665966400000000e+10
1.939924955368041992e-01,1.385125875473022461e+00,8.325321853900000000e+10
1.802252829074859619e-01,1.407334685325622559e+00,3.970002006500000000e+10
1.576971262693405151e-01,1.455333232879638672e+00,6.678247156300000000e+10
1.702127754688262939e-01,1.436770439147949219e+00,9.733083916800000000e+10
2.140175253152847290e-01,1.358229994773864746e+00,4.567029170700000000e+10
1.727159023284912109e-01,1.405456304550170898e+00,6.322841336600000000e+10
1.927409321069717407e-01,1.366655826568603516e+00,8.674334201000000000e+09
2.015018761157989502e-01,1.371313452720642090e+00,1.442343969000000000e+09
1.902378052473068237e-01,1.397413969039916992e+00,2.588380164000000000e+09
1.752190291881561279e-01,1.431894540786743164e+00,5.787757651300000000e+10
1.814768463373184204e-01,1.399586200714111328e+00,4.667988011100000000e+10
1.702127754688262939e-01,1.458375334739685059e+00,8.525424229000000000e+09
1.827284097671508789e-01,1.403654932975769043e+00,8.644890026100000000e+10
1.526908725500106812e-01,1.469414710998535156e+00,2.163792414500000000e+10
1.777221560478210449e-01,1.414588809013366699e+00,6.761751730400000000e+10
1.239048838615417480e-01,1.613986492156982422e+00,2.798967510000000000e+08
1.777221560478210449e-01,1.431359648704528809e+00,9.030518507100000000e+10
1.589486896991729736e-01,1.454060554504394531e+00,6.126787238500000000e+10
1.764705926179885864e-01,1.450643301010131836e+00,3.249624919400000000e+10
1.852315366268157959e-01,1.412623167037963867e+00,7.442307574100000000e+10
1.714643388986587524e-01,1.433665633201599121e+00,4.268096413300000000e+10
1.877346783876419067e-01,1.354082822799682617e+00,6.767669803000000000e+10
1.852315366268157959e-01,1.363077998161315918e+00,6.115673116900000000e+10
1.839799731969833374e-01,1.377139806747436523e+00,2.516133823000000000e+09
1.714643388986587524e-01,1.407598853111267090e+00,1.623175511800000000e+10
1.964956223964691162e-01,1.391916751861572266e+00,7.599385657500000000e+10
2.015018761157989502e-01,1.402628660202026367e+00,5.199831151600000000e+10
1.677096337080001831e-01,1.462459921836853027e+00,2.520282547300000000e+10
1.814768463373184204e-01,1.418896436691284180e+00,9.410815733100000000e+10
1.702127754688262939e-01,1.413492679595947266e+00,8.047915135800000000e+10
1.627033799886703491e-01,1.444539070129394531e+00,5.191630134800000000e+10
1.764705926179885864e-01,1.434276938438415527e+00,5.377724698300000000e+10
1.989987492561340332e-01,1.377566695213317871e+00,7.434533712300000000e+10
1.952440589666366577e-01,1.365024328231811523e+00,7.131645093000000000e+10
2.015018761157989502e-01,1.371355891227722168e+00,2.224334419300000000e+10
1.802252829074859619e-01,1.467619895935058594e+00,8.152807372300000000e+10
1.964956223964691162e-01,1.396517157554626465e+00,6.908123680200000000e+10
1.689611971378326416e-01,1.403087377548217773e+00,1.073614181600000000e+10
1.889862418174743652e-01,1.395213007926940918e+00,2.675287613900000000e+10
1.952440589666366577e-01,1.407131433486938477e+00,4.585791972000000000e+09
1.589486896991729736e-01,1.492471218109130859e+00,5.725211182400000000e+10
2.102628350257873535e-01,1.394568920135498047e+00,6.070594916100000000e+10
1.964956223964691162e-01,1.368118166923522949e+00,5.897374340700000000e+10
2.190237790346145630e-01,1.360711336135864258e+00,8.028935094700000000e+10
1.752190291881561279e-01,1.412223339080810547e+00,7.010179056200000000e+10
1.727159023284912109e-01,1.459752082824707031e+00,4.403728459600000000e+10
2.015018761157989502e-01,1.374137282371520996e+00,8.469481722800000000e+10
1.939924955368041992e-01,1.378718614578247070e+00,6.364390914000000000e+09
1.739674657583236694e-01,1.424854993820190430e+00,3.218499864600000000e+10
1.664580702781677246e-01,1.433884978294372559e+00,3.487532125000000000e+09
1.564455628395080566e-01,1.436557769775390625e+00,3.532687925000000000e+10
1.777221560478210449e-01,1.404294967651367188e+00,3.386209503200000000e+10
1.927409321069717407e-01,1.391777992248535156e+00,6.631693386400000000e+10
1.602002531290054321e-01,1.467021822929382324e+00,2.147280044500000000e+10
2.065081447362899780e-01,1.378994703292846680e+00,2.249383174500000000e+10
2.002503126859664917e-01,1.391616821289062500e+00,7.137329086300000000e+10
1.789737194776535034e-01,1.399890422821044922e+00,6.813884580000000000e+10
1.539424359798431396e-01,1.522959470748901367e+00,9.428688931200000000e+10
1.551939994096755981e-01,1.486102938652038574e+00,6.146753090900000000e+10
1.752190291881561279e-01,1.440375804901123047e+00,2.571293384300000000e+10
1.664580702781677246e-01,1.423288106918334961e+00,7.255429877100000000e+10
1.639549434185028076e-01,1.430211782455444336e+00,9.466477101500000000e+10
1.639549434185028076e-01,1.443083524703979492e+00,7.155965040300000000e+10
2.027534395456314087e-01,1.352060198783874512e+00,7.544162715800000000e+10
2.040050029754638672e-01,1.374990940093994141e+00,7.197005415000000000e+10
1.639549434185028076e-01,1.429536104202270508e+00,3.860926418600000000e+10
1.814768463373184204e-01,1.388922572135925293e+00,3.817842527700000000e+10
1.989987492561340332e-01,1.400372505187988281e+00,8.598370193100000000e+10
1.814768463373184204e-01,1.360952138900756836e+00,4.854306392000000000e+09
1.977471858263015747e-01,1.359029769897460938e+00,6.356055000800000000e+10
1.627033799886703491e-01,1.483220815658569336e+00,4.251988125900000000e+10
2.040050029754638672e-01,1.368615031242370605e+00,1.054103453800000000e+10
1.914893686771392822e-01,1.384750604629516602e+00,7.315991644900000000e+10
2.002503126859664917e-01,1.364313602447509766e+00,2.370971437100000000e+10
2.027534395456314087e-01,1.367409467697143555e+00,9.313390621300000000e+10
1.939924955368041992e-01,1.361084222793579102e+00,3.327457572000000000e+10
2.002503126859664917e-01,1.406636238098144531e+00,6.585330583600000000e+10
1.614518165588378906e-01,1.448496699333190918e+00,8.654611527600000000e+10
1.627033799886703491e-01,1.451436519622802734e+00,1.303643574300000000e+10
1.964956223964691162e-01,1.381035804748535156e+00,2.324620400000000000e+09
1.964956223964691162e-01,1.369320750236511230e+00,2.754959752700000000e+10
1.889862418174743652e-01,1.366516470909118652e+00,8.104701073000000000e+09
1.977471858263015747e-01,1.365220546722412109e+00,8.883390204400000000e+10
1.839799731969833374e-01,1.431399583816528320e+00,6.195742719500000000e+10
2.090112715959548950e-01,1.353987097740173340e+00,6.353903297900000000e+10
1.602002531290054321e-01,1.438517808914184570e+00,3.541639266800000000e+10
2.065081447362899780e-01,1.363474726676940918e+00,1.913088450700000000e+10
1.839799731969833374e-01,1.405174136161804199e+00,5.037257945100000000e+10
1.602002531290054321e-01,1.462483167648315430e+00,3.333781153000000000e+09
1.526908725500106812e-01,1.534570574760437012e+00,6.945817640000000000e+08
2.052565813064575195e-01,1.364232063293457031e+00,6.526228245400000000e+10
2.077597081661224365e-01,1.369594454765319824e+00,2.285179980900000000e+10
1.376720964908599854e-01,1.482732057571411133e+00,3.566055553700000000e+10
1.889862418174743652e-01,1.405907630920410156e+00,4.239054479300000000e+10
2.077597081661224365e-01,1.361978888511657715e+00,6.113548709400000000e+10
1.702127754688262939e-01,1.454978942871093750e+00,9.746190885800000000e+10
2.040050029754638672e-01,1.383353948593139648e+00,6.249994793200000000e+10
1.952440589666366577e-01,1.358442664146423340e+00,4.675748891700000000e+10
1.977471858263015747e-01,1.374916911125183105e+00,2.018254669300000000e+10
1.964956223964691162e-01,1.358908176422119141e+00,4.487240828900000000e+10
2.102628350257873535e-01,1.376115083694458008e+00,8.658230984700000000e+10
1.914893686771392822e-01,1.371588110923767090e+00,9.005991053100000000e+10
1.727159023284912109e-01,1.404996871948242188e+00,3.185569254300000000e+10
1.852315366268157959e-01,1.406049728393554688e+00,4.403087444800000000e+10
1.827284097671508789e-01,1.374371767044067383e+00,3.795713563000000000e+10
1.889862418174743652e-01,1.446411490440368652e+00,4.962738189900000000e+10
1.664580702781677246e-01,1.476234316825866699e+00,8.995450649700000000e+10
1.752190291881561279e-01,1.407942771911621094e+00,6.102372780900000000e+10
2.002503126859664917e-01,1.388232231140136719e+00,4.507695222100000000e+10
1.952440589666366577e-01,1.388385057449340820e+00,7.574268023600000000e+10
1.627033799886703491e-01,1.436412334442138672e+00,4.898683781000000000e+10
1.501877307891845703e-01,1.464550375938415527e+00,6.008337956100000000e+10
2.040050029754638672e-01,1.382562875747680664e+00,6.750055640000000000e+10
1.927409321069717407e-01,1.360660314559936523e+00,4.530447402500000000e+10
1.752190291881561279e-01,1.414837598800659180e+00,9.787368489800000000e+10
1.902378052473068237e-01,1.365909934043884277e+00,6.623836616500000000e+10
1.977471858263015747e-01,1.405345678329467773e+00,2.263672072700000000e+10
1.689611971378326416e-01,1.437680959701538086e+00,5.880133851700000000e+10
2.015018761157989502e-01,1.361002206802368164e+00,9.254363258100000000e+10
1.677096337080001831e-01,1.439779520034790039e+00,2.400152396900000000e+10
1.664580702781677246e-01,1.418288707733154297e+00,7.170165240500000000e+10
1.902378052473068237e-01,1.408803820610046387e+00,2.529752610000000000e+10
1.852315366268157959e-01,1.373438119888305664e+00,7.873554792600000000e+10
1.627033799886703491e-01,1.428083419799804688e+00,8.373438290000000000e+08
1.989987492561340332e-01,1.363739371299743652e+00,6.780663431300000000e+10
1.802252829074859619e-01,1.393370389938354492e+00,7.823266676400000000e+10
1.952440589666366577e-01,1.341977357864379883e+00,2.562737367100000000e+10
2.027534395456314087e-01,1.366228103637695312e+00,7.125222705300000000e+10
1.902378052473068237e-01,1.401085138320922852e+00,5.686642063600000000e+10
1.939924955368041992e-01,1.382802844047546387e+00,6.868450221100000000e+10
2.027534395456314087e-01,1.351155281066894531e+00,6.062328414800000000e+10
2.052565813064575195e-01,1.375770926475524902e+00,2.707753579700000000e+10
1.777221560478210449e-01,1.358309626579284668e+00,7.173078812600000000e+10
1.789737194776535034e-01,1.392479658126831055e+00,8.661852747300000000e+10
1.727159023284912109e-01,1.416757941246032715e+00,8.319333856300000000e+10
1.627033799886703491e-01,1.417050719261169434e+00,3.807940643100000000e+10
2.002503126859664917e-01,1.387816905975341797e+00,7.118891131000000000e+09
1.789737194776535034e-01,1.410404682159423828e+00,4.852259815800000000e+10
1.614518165588378906e-01,1.449055552482604980e+00,3.497718463100000000e+10
1.764705926179885864e-01,1.428265571594238281e+00,5.719610960000000000e+10
1.814768463373184204e-01,1.412772536277770996e+00,1.671153959800000000e+10
1.977471858263015747e-01,1.399199008941650391e+00,6.434227600000000000e+07
1.689611971378326416e-01,1.414918899536132812e+00,6.808907694100000000e+10
1.777221560478210449e-01,1.418077826499938965e+00,9.116111603100000000e+10
1.514393091201782227e-01,1.452549695968627930e+00,7.095243875800000000e+10
1.764705926179885864e-01,1.402012348175048828e+00,8.041468374300000000e+10
2.090112715959548950e-01,1.363465785980224609e+00,3.699354623000000000e+09
1.677096337080001831e-01,1.419615149497985840e+00,2.411499565200000000e+10
1.852315366268157959e-01,1.379469394683837891e+00,6.384245834100000000e+10
1.576971262693405151e-01,1.426378250122070312e+00,1.027619808500000000e+10
1.989987492561340332e-01,1.424291610717773438e+00,4.916424093000000000e+10
1.839799731969833374e-01,1.374047636985778809e+00,1.277809429300000000e+10
1.476846039295196533e-01,1.435391902923583984e+00,5.767318536000000000e+10
1.439299136400222778e-01,1.437127947807312012e+00,7.875617803500000000e+10
1.952440589666366577e-01,1.386844158172607422e+00,4.271842259700000000e+10
1.689611971378326416e-01,1.388708591461181641e+00,4.175529161500000000e+10
1.952440589666366577e-01,1.398035526275634766e+00,9.116272940100000000e+10
1.989987492561340332e-01,1.389350891113281250e+00,2.776938470800000000e+10
1.914893686771392822e-01,1.397958636283874512e+00,6.944689379500000000e+10
1.289111375808715820e-01,1.563860416412353516e+00,6.622381128000000000e+10
1.614518165588378906e-01,1.427662253379821777e+00,4.527430654300000000e+10
1.914893686771392822e-01,1.377784609794616699e+00,9.737126354900000000e+10
1.902378052473068237e-01,1.421677470207214355e+00,6.509582499000000000e+10
1.551939994096755981e-01,1.476359844207763672e+00,3.230231162000000000e+10
1.927409321069717407e-01,1.365460157394409180e+00,5.085382638900000000e+10
1.977471858263015747e-01,1.367560386657714844e+00,9.770626803500000000e+10
1.877346783876419067e-01,1.442199587821960449e+00,7.905852846300000000e+10
1.964956223964691162e-01,1.370182752609252930e+00,9.155608443300000000e+10
1.414267867803573608e-01,1.489450454711914062e+00,7.238183192300000000e+10
2.015018761157989502e-01,1.349983572959899902e+00,5.160783670800000000e+10
1.889862418174743652e-01,1.395374655723571777e+00,3.513918151300000000e+10
1.752190291881561279e-01,1.430824041366577148e+00,5.508736927900000000e+10
1.802252829074859619e-01,1.414581656455993652e+00,4.192679747000000000e+09
1.877346783876419067e-01,1.371860384941101074e+00,8.566938521300000000e+10
1.902378052473068237e-01,1.386680126190185547e+00,6.615016450700000000e+10
1.652065068483352661e-01,1.436346292495727539e+00,6.882642506500000000e+10
1.677096337080001831e-01,1.432135105133056641e+00,7.041313540400000000e+10
1.802252829074859619e-01,1.364442229270935059e+00,9.698116477300000000e+10
2.027534395456314087e-01,1.375807762145996094e+00,1.384828096900000000e+10
1.902378052473068237e-01,1.526337862014770508e+00,3.498886362300000000e+10
2.015018761157989502e-01,1.359049320220947266e+00,1.401286281400000000e+10
1.714643388986587524e-01,1.469177722930908203e+00,2.114293050300000000e+10
1.964956223964691162e-01,1.364773988723754883e+00,9.048660936000000000e+10
2.015018761157989502e-01,1.367849707603454590e+00,7.128899799700000000e+10
1.877346783876419067e-01,1.401520013809204102e+00,6.558118182100000000e+10
1.539424359798431396e-01,1.468151569366455078e+00,4.029890000500000000e+10
2.002503126859664917e-01,1.352029681205749512e+00,1.209882108700000000e+10
1.864831000566482544e-01,1.381654262542724609e+00,2.440782139100000000e+10
1.714643388986587524e-01,1.420075654983520508e+00,4.188673612800000000e+10
1.664580702781677246e-01,1.450999259948730469e+00,4.701590029000000000e+10
1.702127754688262939e-01,1.477867603302001953e+00,4.385664133200000000e+10
1.877346783876419067e-01,1.373210191726684570e+00,1.806494283000000000e+10
1.877346783876419067e-01,1.390617609024047852e+00,3.631932990400000000e+10
1.864831000566482544e-01,1.377054214477539062e+00,3.476382600200000000e+10
2.040050029754638672e-01,1.350004911422729492e+00,6.912259903400000000e+10
1.464330404996871948e-01,1.428416252136230469e+00,4.461583381100000000e+10
2.015018761157989502e-01,1.379512548446655273e+00,5.145249393600000000e+10
1.727159023284912109e-01,1.442700386047363281e+00,2.226532117000000000e+09
1.439299136400222778e-01,1.437410831451416016e+00,4.364790946600000000e+10
1.764705926179885864e-01,1.458942294120788574e+00,1.228860435700000000e+10
1.789737194776535034e-01,1.399737119674682617e+00,1.007159432700000000e+10
1.952440589666366577e-01,1.366870880126953125e+00,2.593472373200000000e+10
1.777221560478210449e-01,1.455082297325134277e+00,3.563222935600000000e+10
1.877346783876419067e-01,1.387419223785400391e+00,8.961653369000000000e+09
1.964956223964691162e-01,1.364900827407836914e+00,3.913374225600000000e+10
2.015018761157989502e-01,1.355719566345214844e+00,1.904249062900000000e+10
1.902378052473068237e-01,1.375419616699218750e+00,2.317578247400000000e+10
1.864831000566482544e-01,1.358374357223510742e+00,9.819208706800000000e+10
1.902378052473068237e-01,1.345657348632812500e+00,2.277892634900000000e+10
1.852315366268157959e-01,1.364151477813720703e+00,8.247064105500000000e+10
1.777221560478210449e-01,1.426545500755310059e+00,8.166792968400000000e+10
1.714643388986587524e-01,1.442277789115905762e+00,1.715279981700000000e+10
1.677096337080001831e-01,1.433573603630065918e+00,5.309898309800000000e+10
1.864831000566482544e-01,1.362879037857055664e+00,2.521806018500000000e+10
2.077597081661224365e-01,1.360927462577819824e+00,1.494545417700000000e+10
1.902378052473068237e-01,1.369850993156433105e+00,4.200404562800000000e+10
1.689611971378326416e-01,1.455233454704284668e+00,5.128889580200000000e+10
1.639549434185028076e-01,1.439008474349975586e+00,4.544864746100000000e+10
1.652065068483352661e-01,1.466523170471191406e+00,5.707107461800000000e+10
2.052565813064575195e-01,1.355930566787719727e+00,2.006814431500000000e+10
1.739674657583236694e-01,1.409193515777587891e+00,4.104633364300000000e+10
1.664580702781677246e-01,1.428727149963378906e+00,3.522786937000000000e+10
1.814768463373184204e-01,1.404251098632812500e+00,2.923869353000000000e+10
1.714643388986587524e-01,1.428263425827026367e+00,9.113392503100000000e+10
1.526908725500106812e-01,1.426517486572265625e+00,6.384852736700000000e+10
1.551939994096755981e-01,1.444040298461914062e+00,6.160638429500000000e+10
1.827284097671508789e-01,1.387205839157104492e+00,9.788653743400000000e+10
1.902378052473068237e-01,1.360937833786010742e+00,4.940216206600000000e+10
1.739674657583236694e-01,1.469711661338806152e+00,4.353766075000000000e+10
2.102628350257873535e-01,1.371795535087585449e+00,2.153612376000000000e+10
1.852315366268157959e-01,1.431758761405944824e+00,3.381106431600000000e+10
1.614518165588378906e-01,1.467115283012390137e+00,5.533761299600000000e+10
1.576971262693405151e-01,1.466272592544555664e+00,2.121212657800000000e+10
2.015018761157989502e-01,1.376125693321228027e+00,6.669935524000000000e+10
1.714643388986587524e-01,1.426450490951538086e+00,4.112989025000000000e+09
1.251564472913742065e-01,1.526811599731445312e+00,3.069700582200000000e+10
1.564455628395080566e-01,1.472585558891296387e+00,2.189701503400000000e+10
1.902378052473068237e-01,1.363926291465759277e+00,4.976778659100000000e+10
1.464330404996871948e-01,1.444173216819763184e+00,3.548748147200000000e+10
1.639549434185028076e-01,1.424759149551391602e+00,2.353643631600000000e+10
1.652065068483352661e-01,1.468463420867919922e+00,3.829661078700000000e+10
1.727159023284912109e-01,1.428134918212890625e+00,5.385480441000000000e+09
1.614518165588378906e-01,1.440901279449462891e+00,4.551091944400000000e+10
1.789737194776535034e-01,1.418194651603698730e+00,8.736695359800000000e+10
1.739674657583236694e-01,1.412410020828247070e+00,6.029580830800000000e+10
1.589486896991729736e-01,1.439712882041931152e+00,6.868670005600000000e+10
1.989987492561340332e-01,1.367688179016113281e+00,3.236484260200000000e+10
1.939924955368041992e-01,1.376861810684204102e+00,5.101942735500000000e+10
1.702127754688262939e-01,1.401797175407409668e+00,4.899720677500000000e+10
1.677096337080001831e-01,1.425196170806884766e+00,1.580825479400000000e+10
1.752190291881561279e-01,1.409278273582458496e+00,6.355450492000000000e+09
1.839799731969833374e-01,1.375303030014038086e+00,5.941045242600000000e+10
1.714643388986587524e-01,1.466353416442871094e+00,1.365430150400000000e+10
2.052565813064575195e-01,1.379394769668579102e+00,2.848956876100000000e+10
1.489361673593521118e-01,1.439919352531433105e+00,3.659971631500000000e+10
1.789737194776535034e-01,1.481237292289733887e+00,4.981749563500000000e+10
1.627033799886703491e-01,1.411187529563903809e+00,2.293024274700000000e+10
1.827284097671508789e-01,1.407368659973144531e+00,4.405593391800000000e+10
1.551939994096755981e-01,1.462432265281677246e+00,1.547823541700000000e+10
1.702127754688262939e-01,1.537224531173706055e+00,2.117336308800000000e+10
1.727159023284912109e-01,1.423394441604614258e+00,9.969823709900000000e+10
1.827284097671508789e-01,1.370323657989501953e+00,8.709727861100000000e+10
2.040050029754638672e-01,1.357282876968383789e+00,7.158894815500000000e+10
1.864831000566482544e-01,1.373946428298950195e+00,9.850661119400000000e+10
1.326658278703689575e-01,1.442804694175720215e+00,8.579619570100000000e+10
1.464330404996871948e-01,1.720445871353149414e+00,3.737942894000000000e+09
1.914893686771392822e-01,1.356479883193969727e+00,3.490526425800000000e+10
1.777221560478210449e-01,1.413374423980712891e+00,1.799395718400000000e+10
1.664580702781677246e-01,1.454483866691589355e+00,2.906983873700000000e+10
2.027534395456314087e-01,1.363318920135498047e+00,9.668234836900000000e+10
1.614518165588378906e-01,1.472599744796752930e+00,8.483137003000000000e+09
2.177722156047821045e-01,1.399890422821044922e+00,9.378429988400000000e+10
1.989987492561340332e-01,1.410139083862304688e+00,8.993657048600000000e+10
1.852315366268157959e-01,1.413164615631103516e+00,8.186272399200000000e+10
1.814768463373184204e-01,1.393857002258300781e+00,7.508220774200000000e+10
1.739674657583236694e-01,1.438715219497680664e+00,8.880223716000000000e+09
1.752190291881561279e-01,1.376026511192321777e+00,9.810169370500000000e+10
1.989987492561340332e-01,1.388584494590759277e+00,9.084707549500000000e+10
1.727159023284912109e-01,1.418166518211364746e+00,6.305240637100000000e+10
1.476846039295196533e-01,1.424945354461669922e+00,9.681884485200000000e+10
1.727159023284912109e-01,1.425554156303405762e+00,6.057031146100000000e+10
1.927409321069717407e-01,1.369015574455261230e+00,5.941591269300000000e+10
1.914893686771392822e-01,1.396289587020874023e+00,1.482426770900000000e+10
1.602002531290054321e-01,1.434970378875732422e+00,2.225007678300000000e+10
1.839799731969833374e-01,1.427045345306396484e+00,8.528484670300000000e+10
1.789737194776535034e-01,1.448375940322875977e+00,2.294621025500000000e+10
1.939924955368041992e-01,1.365062594413757324e+00,2.578986440700000000e+10
1.664580702781677246e-01,1.469286203384399414e+00,1.770731473400000000e+10
1.739674657583236694e-01,1.401871562004089355e+00,1.173787174800000000e+10
1.814768463373184204e-01,1.406190156936645508e+00,6.247424257500000000e+10
1.739674657583236694e-01,1.424407243728637695e+00,7.542096469900000000e+10
1.877346783876419067e-01,1.387040853500366211e+00,6.108507995000000000e+09
1.764705926179885864e-01,1.470212697982788086e+00,2.453732948600000000e+10
2.027534395456314087e-01,1.358270525932312012e+00,7.833689928300000000e+10
2.015018761157989502e-01,1.401630163192749023e+00,7.412281998300000000e+10
1.864831000566482544e-01,1.406794071197509766e+00,7.469225585100000000e+10
1.952440589666366577e-01,1.356442809104919434e+00,1.740907622800000000e+10
1.839799731969833374e-01,1.401209354400634766e+00,5.929253508500000000e+10
1.664580702781677246e-01,1.403044104576110840e+00,2.447525474600000000e+10
1.789737194776535034e-01,1.395641803741455078e+00,6.583971817000000000e+09
1.864831000566482544e-01,1.371603846549987793e+00,1.596708382600000000e+10
1.777221560478210449e-01,1.424348354339599609e+00,1.096060197100000000e+10
1.814768463373184204e-01,1.418890357017517090e+00,3.842409399100000000e+10
1.576971262693405151e-01,1.420999050140380859e+00,6.351516661200000000e+10
1.789737194776535034e-01,1.418274402618408203e+00,9.966284931300000000e+10
1.677096337080001831e-01,1.400544881820678711e+00,3.404557101200000000e+10
1.652065068483352661e-01,1.474397063255310059e+00,1.357342049800000000e+10
2.015018761157989502e-01,1.358770370483398438e+00,5.713481260100000000e+10
1.539424359798431396e-01,1.480267405509948730e+00,6.126188719600000000e+10
2.102628350257873535e-01,1.369075179100036621e+00,3.369529746400000000e+10
1.689611971378326416e-01,1.464940547943115234e+00,5.123683967900000000e+10
1.752190291881561279e-01,1.440245151519775391e+00,5.948283698300000000e+10
1.739674657583236694e-01,1.452919483184814453e+00,8.547831232800000000e+10
2.090112715959548950e-01,1.370528221130371094e+00,5.593270139300000000e+10
1.914893686771392822e-01,1.363043665885925293e+00,5.495871986700000000e+10
1.727159023284912109e-01,1.412593245506286621e+00,8.645689741500000000e+10
1.727159023284912109e-01,1.412300467491149902e+00,5.771792925800000000e+10
1.939924955368041992e-01,1.377253413200378418e+00,3.381691498100000000e+10
1.952440589666366577e-01,1.380482196807861328e+00,6.046694299900000000e+10
2.002503126859664917e-01,1.368488192558288574e+00,5.606678997400000000e+10
1.627033799886703491e-01,1.424267530441284180e+00,9.219271404000000000e+10
1.777221560478210449e-01,1.408611178398132324e+00,9.882038421200000000e+10
1.639549434185028076e-01,1.442397952079772949e+00,3.843101639100000000e+10
1.952440589666366577e-01,1.376955270767211914e+00,5.042299927300000000e+10
1.914893686771392822e-01,1.363635301589965820e+00,7.637281487600000000e+10
1.677096337080001831e-01,1.424962759017944336e+00,3.638189892100000000e+10
1.839799731969833374e-01,1.412053823471069336e+00,9.978315570900000000e+10
1.989987492561340332e-01,1.393776416778564453e+00,9.328017454900000000e+10
1.664580702781677246e-01,1.444360494613647461e+00,1.089651153500000000e+10
1.514393091201782227e-01,1.439468741416931152e+00,1.884368647600000000e+10
1.927409321069717407e-01,1.356431722640991211e+00,9.172411089000000000e+09
2.002503126859664917e-01,1.366717338562011719e+00,3.401199424700000000e+10
2.090112715959548950e-01,1.366955161094665527e+00,1.430698574800000000e+10
1.977471858263015747e-01,1.368110179901123047e+00,4.733453244800000000e+10
1.852315366268157959e-01,1.400999069213867188e+00,3.987184137300000000e+10
2.002503126859664917e-01,1.384821414947509766e+00,4.040486533300000000e+10
2.027534395456314087e-01,1.401031851768493652e+00,7.119080552000000000e+10
2.065081447362899780e-01,1.370483160018920898e+00,1.095362419500000000e+10
1.664580702781677246e-01,1.426232337951660156e+00,4.286255772000000000e+10
1.702127754688262939e-01,1.510583281517028809e+00,1.816397343200000000e+10
1.739674657583236694e-01,1.405554175376892090e+00,6.444880501400000000e+10
1.564455628395080566e-01,1.479993104934692383e+00,3.003545339300000000e+10
1.927409321069717407e-01,1.399232149124145508e+00,8.743718498600000000e+10
1.602002531290054321e-01,1.431672096252441406e+00,6.181648080600000000e+10
1.839799731969833374e-01,1.397483706474304199e+00,1.053967064700000000e+10
1.639549434185028076e-01,1.444746851921081543e+00,7.434585505300000000e+10
1.952440589666366577e-01,1.347062826156616211e+00,5.500652413800000000e+10
1.864831000566482544e-01,1.401520609855651855e+00,2.689738710700000000e+10
1.652065068483352661e-01,1.445208311080932617e+00,2.613606836500000000e+10
1.739674657583236694e-01,1.439140319824218750e+00,2.004792750000000000e+10
2.002503126859664917e-01,1.391328096389770508e+00,4.398334705400000000e+10
1.539424359798431396e-01,1.423678159713745117e+00,6.135493129800000000e+10
1.927409321069717407e-01,1.423887491226196289e+00,5.359515975400000000e+10
1.652065068483352661e-01,1.414829611778259277e+00,2.934748992900000000e+10
1.802252829074859619e-01,1.397370338439941406e+00,7.641390113300000000e+10
2.152690887451171875e-01,1.364294528961181641e+00,9.678818807200000000e+10
1.889862418174743652e-01,1.375931978225708008e+00,4.067229549100000000e+10
1.476846039295196533e-01,1.439081907272338867e+00,4.931065431000000000e+10
2.115143984556198120e-01,1.363868236541748047e+00,3.850296899500000000e+10
1.702127754688262939e-01,1.457223773002624512e+00,9.938741808000000000e+09
2.102628350257873535e-01,1.375834345817565918e+00,9.487365674000000000e+09
2.140175253152847290e-01,1.368025660514831543e+00,6.078860473200000000e+10
1.852315366268157959e-01,1.353178739547729492e+00,8.553409135200000000e+10
2.027534395456314087e-01,1.360024690628051758e+00,8.708926082300000000e+10
1.564455628395080566e-01,1.471897363662719727e+00,9.217268745200000000e+10
1.777221560478210449e-01,1.413488745689392090e+00,3.681497406600000000e+10
2.127659618854522705e-01,1.348329782485961914e+00,5.780694625000000000e+09
1.689611971378326416e-01,1.467219233512878418e+00,4.920456587700000000e+10
1.927409321069717407e-01,1.397397518157958984e+00,4.344446128800000000e+10
1.939924955368041992e-01,1.387299060821533203e+00,8.116771675600000000e+10
2.002503126859664917e-01,1.357059717178344727e+00,1.574762886000000000e+10
1.664580702781677246e-01,1.467235088348388672e+00,9.714496786000000000e+09
1.927409321069717407e-01,1.358868002891540527e+00,9.371034958000000000e+09
1.902378052473068237e-01,1.379619002342224121e+00,9.350645119700000000e+10
1.964956223964691162e-01,1.373528242111206055e+00,5.411422113600000000e+10
1.877346783876419067e-01,1.393048644065856934e+00,4.733055606000000000e+10
1.889862418174743652e-01,1.374894857406616211e+00,9.341452778100000000e+10
2.052565813064575195e-01,1.388095736503601074e+00,2.476559155000000000e+10
1.927409321069717407e-01,1.382962107658386230e+00,4.021009550100000000e+10
1.727159023284912109e-01,1.458108305931091309e+00,9.840489758300000000e+10
1.989987492561340332e-01,1.377181410789489746e+00,5.143193035300000000e+10
1.602002531290054321e-01,1.451926946640014648e+00,2.226650730300000000e+10
1.739674657583236694e-01,1.460948348045349121e+00,9.242811031800000000e+10
1.764705926179885864e-01,1.352191209793090820e+00,3.202992481800000000e+10
1.952440589666366577e-01,1.400331258773803711e+00,7.205787640800000000e+10
1.852315366268157959e-01,1.397827863693237305e+00,8.293179179200000000e+10
1.714643388986587524e-01,1.474774718284606934e+00,3.453137851300000000e+10
2.102628350257873535e-01,1.377792239189147949e+00,4.928564508600000000e+10
1.702127754688262939e-01,1.445751667022705078e+00,7.707399026900000000e+10
1.602002531290054321e-01,1.424923896789550781e+00,3.996107647300000000e+10
1.727159023284912109e-01,1.387006521224975586e+00,3.009875609000000000e+09
1.927409321069717407e-01,1.374081015586853027e+00,8.582069920400000000e+10
1.852315366268157959e-01,1.382163286209106445e+00,8.901503634300000000e+10
1.964956223964691162e-01,1.426470160484313965e+00,3.866444278200000000e+10
2.065081447362899780e-01,1.361800432205200195e+00,7.185546917400000000e+10
1.764705926179885864e-01,1.376909494400024414e+00,6.338562413000000000e+09
2.027534395456314087e-01,1.385636806488037109e+00,8.543251899100000000e+10
1.639549434185028076e-01,1.457926034927368164e+00,6.981319104200000000e+10
2.052565813064575195e-01,1.382061719894409180e+00,3.363683676000000000e+09
1.852315366268157959e-01,1.407648801803588867e+00,3.176243059000000000e+10
2.040050029754638672e-01,1.395079493522644043e+00,2.827917158000000000e+09
1.802252829074859619e-01,1.378220915794372559e+00,1.068651242700000000e+10
1.902378052473068237e-01,1.398067712783813477e+00,5.996991452200000000e+10
1.902378052473068237e-01,1.426220178604125977e+00,9.505405328800000000e+10
1.852315366268157959e-01,1.376641035079956055e+00,5.332041166400000000e+10
1.852315366268157959e-01,1.409237861633300781e+00,4.552531576700000000e+10
1.789737194776535034e-01,1.470144033432006836e+00,3.343205566900000000e+10
1.652065068483352661e-01,1.465025663375854492e+00,1.329579600200000000e+10
1.414267867803573608e-01,1.715344786643981934e+00,9.108292578500000000e+10
2.115143984556198120e-01,1.366511106491088867e+00,2.991336770000000000e+10
1.752190291881561279e-01,1.419745683670043945e+00,3.555732149900000000e+10
1.977471858263015747e-01,1.388651728630065918e+00,1.198954904400000000e+10
1.501877307891845703e-01,1.529052019119262695e+00,2.406278722900000000e+10
1.627033799886703491e-01,1.475458502769470215e+00,5.493213501200000000e+10
1.677096337080001831e-01,1.443107604980468750e+00,2.054817600500000000e+10
2.102628350257873535e-01,1.360062599182128906e+00,2.946588127200000000e+10
1.964956223964691162e-01,1.390530586242675781e+00,1.258101904400000000e+10
1.702127754688262939e-01,1.474077582359313965e+00,9.658017226100000000e+10
2.052565813064575195e-01,1.373097658157348633e+00,9.363777844500000000e+10
1.964956223964691162e-01,1.374687075614929199e+00,2.060941106000000000e+09
1.877346783876419067e-01,1.401418089866638184e+00,1.742484850700000000e+10
2.052565813064575195e-01,1.353310585021972656e+00,6.649024921600000000e+10
2.190237790346145630e-01,1.373246431350708008e+00,2.849947180900000000e+10
2.015018761157989502e-01,1.359995245933532715e+00,3.144960990100000000e+10
1.814768463373184204e-01,1.398185729980468750e+00,7.262108406700000000e+10
1.639549434185028076e-01,1.469695329666137695e+00,3.239461785400000000e+10
1.989987492561340332e-01,1.350093126296997070e+00,5.449693314800000000e+10
1.852315366268157959e-01,1.426196813583374023e+00,6.727330440000000000e+09
1.589486896991729736e-01,1.478043794631958008e+00,1.708548851300000000e+10
2.002503126859664917e-01,1.368766546249389648e+00,5.664494098000000000e+09
2.127659618854522705e-01,1.374480724334716797e+00,6.476468304200000000e+10
2.002503126859664917e-01,1.379155039787292480e+00,4.861375957700000000e+10
2.002503126859664917e-01,1.370297670364379883e+00,9.095276440700000000e+10
1.889862418174743652e-01,1.444521665573120117e+00,4.550700340400000000e+10
1.839799731969833374e-01,1.403233289718627930e+00,7.968258040300000000e+10
2.002503126859664917e-01,1.378054380416870117e+00,8.117045816300000000e+10
1.852315366268157959e-01,1.462600469589233398e+00,9.431611370200000000e+10
2.027534395456314087e-01,1.419179916381835938e+00,4.579960400500000000e+10
1.526908725500106812e-01,1.517201185226440430e+00,5.879935968000000000e+09
1.752190291881561279e-01,1.448240995407104492e+00,3.233374220000000000e+09
1.564455628395080566e-01,1.426260352134704590e+00,7.628752164800000000e+10
1.627033799886703491e-01,1.405752182006835938e+00,4.392780192500000000e+10
1.777221560478210449e-01,1.423762559890747070e+00,4.346362233200000000e+10
1.814768463373184204e-01,1.407293796539306641e+00,8.840001543500000000e+10
1.927409321069717407e-01,1.381847620010375977e+00,2.269756121800000000e+10
1.889862418174743652e-01,1.379009604454040527e+00,3.686671643300000000e+10
1.914893686771392822e-01,1.353682994842529297e+00,6.588683842300000000e+10
1.814768463373184204e-01,1.412193536758422852e+00,1.248965987100000000e+10
2.015018761157989502e-01,1.358471751213073730e+00,4.524998697600000000e+10
1.902378052473068237e-01,1.389338493347167969e+00,6.557981759000000000e+10
1.977471858263015747e-01,1.404686331748962402e+00,1.730652708000000000e+09
1.839799731969833374e-01,1.414478063583374023e+00,6.732398035500000000e+10
1.689611971378326416e-01,1.424106001853942871e+00,7.702673826200000000e+10
1.551939994096755981e-01,1.626982927322387695e+00,7.305801585900000000e+10
1.464330404996871948e-01,1.471603631973266602e+00,5.028250534000000000e+10
1.864831000566482544e-01,1.381132602691650391e+00,2.842703293800000000e+10
1.864831000566482544e-01,1.405099391937255859e+00,6.217851814900000000e+10
1.902378052473068237e-01,1.374910712242126465e+00,3.579961463500000000e+10
1.964956223964691162e-01,1.398973226547241211e+00,4.028275981800000000e+10
1.839799731969833374e-01,1.371325850486755371e+00,3.718169342500000000e+10
1.752190291881561279e-01,1.457065105438232422e+00,3.890506372700000000e+10
1.727159023284912109e-01,1.414103865623474121e+00,1.096003767900000000e+10
1.464330404996871948e-01,1.456071734428405762e+00,4.107042285900000000e+10
2.015018761157989502e-01,1.404253244400024414e+00,9.550527177900000000e+10
1.952440589666366577e-01,1.359734416007995605e+00,3.689003312600000000e+10
1.727159023284912109e-01,1.431620597839355469e+00,8.805403005900000000e+10
2.077597081661224365e-01,1.361456871032714844e+00,3.113721591900000000e+10
1.689611971378326416e-01,1.382682085037231445e+00,4.054274472900000000e+10
1.677096337080001831e-01,1.435430884361267090e+00,6.418360868400000000e+10
1.914893686771392822e-01,1.402323484420776367e+00,9.445758491400000000e+10
1.802252829074859619e-01,1.415294647216796875e+00,2.613734326100000000e+10
1.589486896991729736e-01,1.499779224395751953e+00,4.522602498600000000e+10
1.889862418174743652e-01,1.416626334190368652e+00,2.256678312000000000e+09
1.802252829074859619e-01,1.442092895507812500e+00,7.874284613200000000e+10
1.989987492561340332e-01,1.392351388931274414e+00,4.605835078900000000e+10
1.789737194776535034e-01,1.414156317710876465e+00,8.006043556700000000e+10
1.852315366268157959e-01,1.404599189758300781e+00,5.174858245000000000e+10
1.964956223964691162e-01,1.356701254844665527e+00,4.640004048900000000e+10
1.364205330610275269e-01,1.560580253601074219e+00,4.723993641300000000e+10
1.539424359798431396e-01,1.433174967765808105e+00,9.411510347000000000e+09
1.964956223964691162e-01,1.362369775772094727e+00,5.136637436700000000e+10
2.052565813064575195e-01,1.392151713371276855e+00,5.778532396300000000e+10
1.789737194776535034e-01,1.417092084884643555e+00,9.525657763000000000e+09
2.090112715959548950e-01,1.359174013137817383e+00,6.128942019600000000e+10
1.914893686771392822e-01,1.386834144592285156e+00,8.282833683200000000e+10
1.727159023284912109e-01,1.399781584739685059e+00,8.491523612200000000e+10
1.964956223964691162e-01,1.385766863822937012e+00,4.063573735200000000e+10
1.777221560478210449e-01,1.405208110809326172e+00,9.449945304500000000e+10
2.090112715959548950e-01,1.371235609054565430e+00,9.791235583000000000e+10
1.889862418174743652e-01,1.391057372093200684e+00,3.416199139100000000e+10
1.689611971378326416e-01,1.461391806602478027e+00,4.629489741000000000e+10
1.914893686771392822e-01,1.406867027282714844e+00,6.482020820900000000e+10
1.789737194776535034e-01,1.424820899963378906e+00,9.367313819200000000e+10
2.077597081661224365e-01,1.359917998313903809e+00,9.602434703200000000e+10
1.889862418174743652e-01,1.484555244445800781e+00,4.149596734600000000e+10
2.040050029754638672e-01,1.388948917388916016e+00,7.109436851900000000e+10
1.627033799886703491e-01,1.421370863914489746e+00,9.959732770000000000e+10
1.589486896991729736e-01,1.507235288619995117e+00,4.929353434300000000e+10
2.002503126859664917e-01,1.377121329307556152e+00,8.543026957600000000e+10
1.952440589666366577e-01,1.386516451835632324e+00,2.235977568000000000e+10
1.902378052473068237e-01,1.424954295158386230e+00,4.057453556500000000e+10
1.627033799886703491e-01,1.386672854423522949e+00,1.379866195500000000e+10
1.877346783876419067e-01,1.364751696586608887e+00,7.174130847300000000e+10
1.752190291881561279e-01,1.429909586906433105e+00,4.416601945700000000e+10
1.914893686771392822e-01,1.378434538841247559e+00,3.870597837100000000e+10
1.839799731969833374e-01,1.363413691520690918e+00,7.892218203900000000e+10
1.602002531290054321e-01,1.464908599853515625e+00,2.052607483200000000e+10
2.152690887451171875e-01,1.355933427810668945e+00,5.513095995700000000e+10
1.652065068483352661e-01,1.477378249168395996e+00,5.566838921300000000e+10
2.002503126859664917e-01,1.403685092926025391e+00,9.855032829300000000e+10
1.977471858263015747e-01,1.403341531753540039e+00,9.102260512500000000e+10
1.952440589666366577e-01,1.361181259155273438e+00,7.513696920000000000e+08
1.864831000566482544e-01,1.426816701889038086e+00,1.416451094700000000e+10
2.102628350257873535e-01,1.358143568038940430e+00,9.602339454400000000e+10
1.589486896991729736e-01,1.577601313591003418e+00,4.126962518000000000e+09
1.977471858263015747e-01,1.355095624923706055e+00,2.199349820000000000e+09
1.914893686771392822e-01,1.355882406234741211e+00,8.670727940300000000e+10
2.102628350257873535e-01,1.389825701713562012e+00,7.623059163000000000e+10
2.002503126859664917e-01,1.363504171371459961e+00,9.949097859200000000e+10
2.052565813064575195e-01,1.386853694915771484e+00,1.532414680000000000e+08
2.040050029754638672e-01,1.371451616287231445e+00,1.973158422400000000e+10
1.814768463373184204e-01,1.417645215988159180e+00,2.820284028100000000e+10
1.564455628395080566e-01,1.456740140914916992e+00,2.494318704500000000e+10
1.852315366268157959e-01,1.377400755882263184e+00,5.785721816000000000e+09
2.115143984556198120e-01,1.395678043365478516e+00,6.622296613100000000e+10
1.677096337080001831e-01,1.397192001342773438e+00,4.631419250600000000e+10
2.040050029754638672e-01,1.400065898895263672e+00,9.813054842400000000e+10
1.764705926179885864e-01,1.408946871757507324e+00,4.970496170000000000e+09
1.989987492561340332e-01,1.373787403106689453e+00,4.476359752500000000e+10
1.989987492561340332e-01,1.361578464508056641e+00,7.776987148000000000e+10
1.451814770698547363e-01,1.422288656234741211e+00,5.997275795500000000e+10
1.689611971378326416e-01,1.466392874717712402e+00,7.609283836100000000e+10
1.727159023284912109e-01,1.462115645408630371e+00,7.180750442300000000e+10
1.814768463373184204e-01,1.435740470886230469e+00,3.697416959600000000e+10
1.977471858263015747e-01,1.352481842041015625e+00,4.345941571700000000e+10
1.739674657583236694e-01,1.424351572990417480e+00,1.233437201200000000e+10
1.702127754688262939e-01,1.440988779067993164e+00,9.374965224000000000e+10
1.827284097671508789e-01,1.401366472244262695e+00,1.200002772900000000e+10
1.551939994096755981e-01,1.438847780227661133e+00,8.945361130000000000e+08
1.864831000566482544e-01,1.394851207733154297e+00,5.300969323700000000e+10
1.964956223964691162e-01,1.372063517570495605e+00,6.901369733600000000e+10
1.739674657583236694e-01,1.436223864555358887e+00,3.035002755900000000e+10
1.814768463373184204e-01,1.427121996879577637e+00,8.691114985100000000e+10
1.576971262693405151e-01,1.475893974304199219e+00,3.362202185000000000e+10
2.027534395456314087e-01,1.358000278472900391e+00,1.306308759700000000e+10
1.914893686771392822e-01,1.394276976585388184e+00,9.316592993800000000e+10
1.977471858263015747e-01,1.350573897361755371e+00,6.541714873000000000e+10
1.401752233505249023e-01,1.473803520202636719e+00,5.714936451300000000e+10
1.677096337080001831e-01,1.482059955596923828e+00,3.876790062400000000e+10
1.551939994096755981e-01,1.493203878402709961e+00,1.073116633800000000e+10
2.015018761157989502e-01,1.368664145469665527e+00,5.712743087400000000e+10
1.914893686771392822e-01,1.374521136283874512e+00,7.165245132000000000e+10
1.664580702781677246e-01,1.460157871246337891e+00,4.664113267000000000e+10
1.664580702781677246e-01,1.464271426200866699e+00,1.031420381400000000e+10
1.777221560478210449e-01,1.420071482658386230e+00,1.937569883300000000e+10
1.689611971378326416e-01,1.468698024749755859e+00,7.192582111400000000e+10
1.902378052473068237e-01,1.412981748580932617e+00,2.879062165100000000e+10
1.989987492561340332e-01,1.377986669540405273e+00,4.565388648600000000e+10
1.551939994096755981e-01,1.476913213729858398e+00,3.834050242800000000e+10
1.727159023284912109e-01,1.451721668243408203e+00,5.732115596400000000e+10
1.852315366268157959e-01,1.410617828369140625e+00,7.956095366600000000e+10
1.914893686771392822e-01,1.380894660949707031e+00,1.946424492800000000e+10
1.639549434185028076e-01,1.438164949417114258e+00,9.911196951500000000e+10
1.814768463373184204e-01,1.411210894584655762e+00,8.453681153400000000e+10
2.002503126859664917e-01,1.351999521255493164e+00,9.489244675400000000e+10
2.040050029754638672e-01,1.372666835784912109e+00,5.600082040100000000e+10
1.814768463373184204e-01,1.429862022399902344e+00,2.581397692900000000e+10
1.702127754688262939e-01,1.486663579940795898e+00,6.709553437600000000e+10
1.914893686771392822e-01,1.429962873458862305e+00,6.426613543500000000e+10
1.902378052473068237e-01,1.350972414016723633e+00,4.367564089200000000e+10
1.864831000566482544e-01,1.407225370407104492e+00,9.556220616000000000e+09
1.977471858263015747e-01,1.366217851638793945e+00,1.465531909100000000e+10
1.914893686771392822e-01,1.393160820007324219e+00,6.078597444600000000e+10
1.702127754688262939e-01,1.408808469772338867e+00,9.760088185100000000e+10
1.989987492561340332e-01,1.361147165298461914e+00,6.519392693800000000e+10
2.102628350257873535e-01,1.361290216445922852e+00,3.068388361700000000e+10
1.727159023284912109e-01,1.460322141647338867e+00,1.605390652000000000e+09
1.764705926179885864e-01,1.493855714797973633e+00,5.049129786800000000e+10
1.889862418174743652e-01,1.370942354202270508e+00,5.935770333000000000e+09
2.065081447362899780e-01,1.350038886070251465e+00,7.349001170600000000e+10
1.877346783876419067e-01,1.378182888031005859e+00,2.726373788300000000e+10
1.739674657583236694e-01,1.423220038414001465e+00,1.834088887000000000e+10
1.576971262693405151e-01,1.430273771286010742e+00,1.624849389000000000e+09
2.002503126859664917e-01,1.375667333602905273e+00,3.690046483800000000e+10
1.839799731969833374e-01,1.371580958366394043e+00,9.968450661000000000e+10
2.015018761157989502e-01,1.379541397094726562e+00,4.028084436300000000e+10
1.702127754688262939e-01,1.372409343719482422e+00,7.758688973700000000e+10
1.727159023284912109e-01,1.402147650718688965e+00,7.124081082000000000e+10
1.839799731969833374e-01,1.436424732208251953e+00,6.433625348400000000e+10
1.702127754688262939e-01,1.412964701652526855e+00,3.271028237500000000e+10
2.052565813064575195e-01,1.372184038162231445e+00,8.599487335000000000e+10
1.839799731969833374e-01,1.418946981430053711e+00,3.416738563000000000e+10
2.015018761157989502e-01,1.358136653900146484e+00,3.176793310700000000e+10
1.914893686771392822e-01,1.389770030975341797e+00,5.925561017000000000e+10
1.802252829074859619e-01,1.440612316131591797e+00,6.730683235400000000e+10
1.802252829074859619e-01,1.411921381950378418e+00,1.400001999900000000e+10
1.889862418174743652e-01,1.376097440719604492e+00,8.336741288200000000e+10
1.727159023284912109e-01,1.399452686309814453e+00,9.349719705500000000e+10
1.389236599206924438e-01,1.448194265365600586e+00,2.148434565300000000e+10
1.501877307891845703e-01,1.455180406570434570e+00,1.618292386400000000e+10
1.702127754688262939e-01,1.424422025680541992e+00,6.230275425800000000e+10
1.677096337080001831e-01,1.402636051177978516e+00,8.024054376100000000e+10
1.677096337080001831e-01,1.424881935119628906e+00,3.281900597600000000e+10
1.551939994096755981e-01,1.433942675590515137e+00,7.115652224300000000e+10
2.040050029754638672e-01,1.399145364761352539e+00,7.473649134500000000e+10
1.777221560478210449e-01,1.407521009445190430e+00,7.814362417200000000e+10
1.777221560478210449e-01,1.441924452781677246e+00,6.808046016900000000e+10
2.015018761157989502e-01,1.400845289230346680e+00,6.359389766600000000e+10
1.589486896991729736e-01,1.467950820922851562e+00,6.114681427100000000e+10
1.489361673593521118e-01,1.476579666137695312e+00,8.310476613700000000e+10
2.002503126859664917e-01,1.362793922424316406e+00,8.361449164300000000e+10
1.977471858263015747e-01,1.354381322860717773e+00,9.731307781700000000e+10
1.927409321069717407e-01,1.365254163742065430e+00,8.473920586000000000e+10
1.877346783876419067e-01,1.395852804183959961e+00,3.171940408500000000e+10
1.727159023284912109e-01,1.421722292900085449e+00,2.415213288200000000e+10
1.789737194776535034e-01,1.409654140472412109e+00,6.492606632000000000e+10
1.764705926179885864e-01,1.407926321029663086e+00,8.138435154800000000e+10
1.852315366268157959e-01,1.431426882743835449e+00,2.354935522000000000e+09
1.927409321069717407e-01,1.377945899963378906e+00,5.886630086000000000e+10
1.752190291881561279e-01,1.421952962875366211e+00,2.647632388400000000e+10
1.927409321069717407e-01,1.354194402694702148e+00,4.582843093700000000e+10
1.539424359798431396e-01,1.469152927398681641e+00,4.436907303900000000e+10
1.551939994096755981e-01,1.449878096580505371e+00,7.847672104600000000e+10
1.501877307891845703e-01,1.440600872039794922e+00,6.130840261000000000e+09
1.526908725500106812e-01,1.459041833877563477e+00,8.869428462700000000e+10
1.814768463373184204e-01,1.403375625610351562e+00,5.254120216500000000e+10
1.564455628395080566e-01,1.532953262329101562e+00,2.437020654000000000e+10
1.964956223964691162e-01,1.372743368148803711e+00,4.385201732000000000e+09
1.727159023284912109e-01,1.437076926231384277e+00,3.331313626400000000e+10
1.739674657583236694e-01,1.402029037475585938e+00,8.207368489200000000e+10
1.952440589666366577e-01,1.369531393051147461e+00,1.608293384500000000e+10
1.827284097671508789e-01,1.398944377899169922e+00,1.508442761300000000e+10
2.015018761157989502e-01,1.353824138641357422e+00,2.100331715200000000e+10
1.526908725500106812e-01,1.473395109176635742e+00,2.188515978100000000e+10
1.414267867803573608e-01,1.464066863059997559e+00,8.323176973000000000e+10
2.027534395456314087e-01,1.390760302543640137e+00,7.308539247700000000e+10
1.939924955368041992e-01,1.425501227378845215e+00,2.342359797300000000e+10
1.827284097671508789e-01,1.436721324920654297e+00,9.185629635000000000e+10
1.852315366268157959e-01,1.405928850173950195e+00,1.695066830800000000e+10
1.689611971378326416e-01,1.463554739952087402e+00,7.664504014800000000e+10
1.914893686771392822e-01,1.354497790336608887e+00,9.473758997500000000e+10
1.739674657583236694e-01,1.457441806793212891e+00,5.750414997800000000e+10
1.952440589666366577e-01,1.442148089408874512e+00,1.006803412400000000e+10
1.877346783876419067e-01,1.372845411300659180e+00,1.433456155800000000e+10
1.777221560478210449e-01,1.411062240600585938e+00,5.543740069900000000e+10
2.040050029754638672e-01,1.426306247711181641e+00,8.129950376400000000e+10
1.964956223964691162e-01,1.388046503067016602e+00,3.342547420000000000e+09
2.002503126859664917e-01,1.360318899154663086e+00,7.569710662000000000e+09
2.015018761157989502e-01,1.367069125175476074e+00,6.350387902800000000e+10
1.702127754688262939e-01,1.399753570556640625e+00,9.680220476300000000e+10
1.702127754688262939e-01,1.462100744247436523e+00,9.820172516000000000e+10
1.614518165588378906e-01,1.450602054595947266e+00,6.134213503400000000e+10
1.551939994096755981e-01,1.449142813682556152e+00,3.030672553800000000e+10
1.864831000566482544e-01,1.408927798271179199e+00,1.845486008000000000e+09
1.739674657583236694e-01,1.418185114860534668e+00,1.447729484300000000e+10
1.564455628395080566e-01,1.452086448669433594e+00,8.342518093300000000e+10
1.752190291881561279e-01,1.428668379783630371e+00,1.443486304700000000e+10
1.639549434185028076e-01,1.411137342453002930e+00,9.543829983600000000e+10
1.489361673593521118e-01,1.475106596946716309e+00,1.633100639600000000e+10
1.489361673593521118e-01,1.440863370895385742e+00,1.550311939300000000e+10
1.877346783876419067e-01,1.409583926200866699e+00,3.663779938500000000e+10
1.689611971378326416e-01,1.418845534324645996e+00,7.887639238000000000e+10
1.939924955368041992e-01,1.391198158264160156e+00,2.692033430300000000e+10
1.927409321069717407e-01,1.387458324432373047e+00,4.654270452300000000e+10
1.777221560478210449e-01,1.368102788925170898e+00,8.140917705400000000e+10
2.090112715959548950e-01,1.372591733932495117e+00,8.771787615000000000e+09
1.939924955368041992e-01,1.392700910568237305e+00,2.797564910200000000e+10
1.952440589666366577e-01,1.378872394561767578e+00,1.151031459800000000e+10
1.602002531290054321e-01,1.422431468963623047e+00,6.920508635100000000e+10
1.827284097671508789e-01,1.442075014114379883e+00,1.995572353800000000e+10
1.489361673593521118e-01,1.451932191848754883e+00,4.990115272200000000e+10
1.689611971378326416e-01,1.488514304161071777e+00,3.571237956800000000e+10
1.914893686771392822e-01,1.421561002731323242e+00,4.744700236800000000e+10
1.852315366268157959e-01,1.421664953231811523e+00,2.351423961400000000e+10
1.702127754688262939e-01,1.430143117904663086e+00,4.392810319300000000e+10
2.015018761157989502e-01,1.368875026702880859e+00,6.458325985000000000e+10
1.877346783876419067e-01,1.393892526626586914e+00,9.545136773800000000e+10
1.927409321069717407e-01,1.397634029388427734e+00,1.376863380000000000e+10
1.727159023284912109e-01,1.412307262420654297e+00,5.396197363400000000e+10
1.827284097671508789e-01,1.443970918655395508e+00,7.081644654700000000e+10
1.852315366268157959e-01,1.381080627441406250e+00,4.181354772500000000e+10
1.564455628395080566e-01,1.443958163261413574e+00,9.519575772000000000e+10
2.002503126859664917e-01,1.365681648254394531e+00,7.367163688100000000e+10
1.864831000566482544e-01,1.411663055419921875e+00,2.875410177300000000e+10
1.964956223964691162e-01,1.375732183456420898e+00,1.433487849400000000e+10
1.877346783876419067e-01,1.373313307762145996e+00,1.167263209900000000e+10
1.639549434185028076e-01,1.458690166473388672e+00,9.626295771500000000e+10
1.752190291881561279e-01,1.414925575256347656e+00,4.803558362100000000e+10
1.889862418174743652e-01,1.367533445358276367e+00,9.258922545100000000e+10
2.040050029754638672e-01,1.352318525314331055e+00,7.100953503000000000e+10
1.989987492561340332e-01,1.361245393753051758e+00,5.277561237300000000e+10
1.889862418174743652e-01,1.363730192184448242e+00,6.430661827000000000e+10
1.927409321069717407e-01,1.374407291412353516e+00,1.479016187800000000e+10
1.639549434185028076e-01,1.428329825401306152e+00,1.395329731700000000e+10
1.939924955368041992e-01,1.417446851730346680e+00,2.809192798600000000e+10
1.839799731969833374e-01,1.437277674674987793e+00,4.097211890300000000e+10
1.839799731969833374e-01,1.439168930053710938e+00,3.019809533500000000e+10
1.789737194776535034e-01,1.417925357818603516e+00,6.217978157200000000e+10
1.839799731969833374e-01,1.405554294586181641e+00,1.649645773000000000e+10
1.664580702781677246e-01,1.432935476303100586e+00,1.855445760300000000e+10
1.677096337080001831e-01,1.415382146835327148e+00,2.880272893600000000e+10
2.102628350257873535e-01,1.371688842773437500e+00,3.460369688800000000e+10
1.752190291881561279e-01,1.441881537437438965e+00,2.918933236800000000e+10
1.777221560478210449e-01,1.422353506088256836e+00,7.399192186500000000e+10
1.677096337080001831e-01,1.414748072624206543e+00,3.628505799400000000e+10
1.576971262693405151e-01,1.445675253868103027e+00,8.769801048700000000e+10
1.889862418174743652e-01,1.381685018539428711e+00,6.470195330800000000e+10
1.852315366268157959e-01,1.376613855361938477e+00,9.803396125500000000e+10
1.877346783876419067e-01,1.379809856414794922e+00,4.714901429900000000e+10
1.514393091201782227e-01,1.470910310745239258e+00,7.571986408400000000e+10
1.939924955368041992e-01,1.359465360641479492e+00,8.072763193800000000e+10
1.877346783876419067e-01,1.432870626449584961e+00,8.367926964100000000e+10
1.464330404996871948e-01,1.490254402160644531e+00,5.738530339000000000e+10
1.852315366268157959e-01,1.406319141387939453e+00,7.308762653400000000e+10
2.090112715959548950e-01,1.361946463584899902e+00,8.532953100900000000e+10
1.702127754688262939e-01,1.441872596740722656e+00,8.730313325000000000e+10
1.852315366268157959e-01,1.359491229057312012e+00,4.638455919000000000e+09
1.814768463373184204e-01,1.447904348373413086e+00,4.993539492300000000e+10
1.802252829074859619e-01,1.352944374084472656e+00,4.150712995300000000e+10
1.914893686771392822e-01,1.411260604858398438e+00,8.141146091300000000e+10
1.939924955368041992e-01,1.371884584426879883e+00,6.393306221100000000e+10
1.939924955368041992e-01,1.363054990768432617e+00,6.020688888500000000e+10
1.939924955368041992e-01,1.397812843322753906e+00,3.482942807000000000e+09
1.514393091201782227e-01,1.430068731307983398e+00,6.406237846400000000e+10
1.814768463373184204e-01,1.428411960601806641e+00,2.368682863200000000e+10
1.689611971378326416e-01,1.461895227432250977e+00,4.295767438100000000e+10
1.501877307891845703e-01,1.465336799621582031e+00,6.521899754300000000e+10
2.002503126859664917e-01,1.394458174705505371e+00,3.796830383000000000e+09
1.677096337080001831e-01,1.411088466644287109e+00,1.532389119000000000e+09
1.939924955368041992e-01,1.397372007369995117e+00,4.606364943400000000e+10
1.501877307891845703e-01,1.430644750595092773e+00,1.085951572600000000e+10
1.802252829074859619e-01,1.398473262786865234e+00,4.869529946900000000e+10
1.576971262693405151e-01,1.451077222824096680e+00,9.380807048900000000e+10
1.689611971378326416e-01,1.431688547134399414e+00,8.427396726200000000e+10
1.914893686771392822e-01,1.395402908325195312e+00,7.599449423600000000e+10
1.464330404996871948e-01,1.509139060974121094e+00,9.049627949100000000e+10
2.102628350257873535e-01,1.372158408164978027e+00,2.322805052000000000e+10
2.102628350257873535e-01,1.356508493423461914e+00,5.737344865200000000e+10
1.914893686771392822e-01,1.449483394622802734e+00,5.566339095700000000e+10
1.764705926179885864e-01,1.413241624832153320e+00,3.230893232000000000e+09
1.576971262693405151e-01,1.481523513793945312e+00,8.199311308500000000e+10
1.902378052473068237e-01,1.353968858718872070e+00,9.510407814700000000e+10
1.927409321069717407e-01,1.390152454376220703e+00,9.787361496800000000e+10
1.889862418174743652e-01,1.387172937393188477e+00,3.505636755000000000e+09
1.989987492561340332e-01,1.387556076049804688e+00,3.014074198500000000e+10
2.040050029754638672e-01,1.351227641105651855e+00,6.698188797400000000e+10
1.564455628395080566e-01,1.455042719841003418e+00,5.146472326900000000e+10
1.989987492561340332e-01,1.367155075073242188e+00,3.251726468200000000e+10
1.927409321069717407e-01,1.452895522117614746e+00,2.583190926600000000e+10
2.002503126859664917e-01,1.378277182579040527e+00,1.596884685200000000e+10
1.589486896991729736e-01,1.441315889358520508e+00,9.811745812900000000e+10
1.652065068483352661e-01,1.428699493408203125e+00,2.822182591100000000e+10
1.364205330610275269e-01,1.481829047203063965e+00,9.072785636900000000e+10
1.814768463373184204e-01,1.373465538024902344e+00,7.162963720300000000e+10
1.614518165588378906e-01,1.431907534599304199e+00,1.377926583900000000e+10
1.777221560478210449e-01,1.409640192985534668e+00,9.228520546200000000e+10
1.702127754688262939e-01,1.446379423141479492e+00,8.804506502500000000e+10
1.864831000566482544e-01,1.434225440025329590e+00,3.366359928300000000e+10
2.052565813064575195e-01,1.355419039726257324e+00,5.380636129400000000e+10
1.777221560478210449e-01,1.415663242340087891e+00,9.649923804000000000e+10
1.589486896991729736e-01,1.419266700744628906e+00,5.639593740400000000e+10
1.802252829074859619e-01,1.404881477355957031e+00,8.877879770000000000e+10
1.914893686771392822e-01,1.371851444244384766e+00,2.638960727600000000e+10
1.551939994096755981e-01,1.422825813293457031e+00,4.960700857500000000e+10
1.514393091201782227e-01,1.449196100234985352e+00,2.493948188100000000e+10
2.040050029754638672e-01,1.406189322471618652e+00,2.900661848500000000e+10
1.514393091201782227e-01,1.435013532638549805e+00,1.186509757600000000e+10
1.777221560478210449e-01,1.454001426696777344e+00,4.491121681500000000e+10
1.864831000566482544e-01,1.385351657867431641e+00,6.525019131300000000e+10
2.002503126859664917e-01,1.378275275230407715e+00,4.724877047200000000e+10
1.664580702781677246e-01,1.473414659500122070e+00,5.522568116400000000e+10
1.839799731969833374e-01,1.405382156372070312e+00,4.460409481400000000e+10
1.889862418174743652e-01,1.373722910881042480e+00,5.999944467800000000e+10
1.677096337080001831e-01,1.595017194747924805e+00,1.932575573600000000e+10
1.564455628395080566e-01,1.438170194625854492e+00,8.058130876400000000e+10
1.752190291881561279e-01,1.404917597770690918e+00,5.433219480700000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_incresingusers_2000_.csv <==
1.889862418174743652e-01,1.422843933105468750e+00,6.015498662900000000e+10
1.952440589666366577e-01,1.356300711631774902e+00,8.443820233100000000e+10
1.914893686771392822e-01,1.419715642929077148e+00,6.071683316500000000e+10
2.040050029754638672e-01,1.384100914001464844e+00,9.239320819600000000e+10
1.639549434185028076e-01,1.456297874450683594e+00,6.945806932200000000e+10
1.914893686771392822e-01,1.377175569534301758e+00,8.976312263900000000e+10
1.614518165588378906e-01,1.424138784408569336e+00,1.647916378500000000e+10
1.952440589666366577e-01,1.422088503837585449e+00,7.620352082300000000e+10
1.852315366268157959e-01,1.420874953269958496e+00,8.970496430100000000e+10
1.814768463373184204e-01,1.362135410308837891e+00,1.696199174000000000e+10
1.939924955368041992e-01,1.357042193412780762e+00,6.061351394100000000e+10
1.739674657583236694e-01,1.414027214050292969e+00,8.690311840400000000e+10
1.977471858263015747e-01,1.364822745323181152e+00,2.334300077600000000e+10
1.814768463373184204e-01,1.414501667022705078e+00,1.234626254600000000e+10
1.576971262693405151e-01,1.434110164642333984e+00,6.824352780100000000e+10
1.727159023284912109e-01,1.406437635421752930e+00,9.107859729200000000e+10
1.664580702781677246e-01,1.443442821502685547e+00,8.615549432100000000e+10
1.777221560478210449e-01,1.426491975784301758e+00,9.543431407300000000e+10
1.889862418174743652e-01,1.372342348098754883e+00,2.720843618000000000e+10
2.015018761157989502e-01,1.369125366210937500e+00,3.658009660400000000e+10
1.702127754688262939e-01,1.440552234649658203e+00,6.565743882400000000e+10
1.464330404996871948e-01,1.475427389144897461e+00,6.607599780000000000e+09
1.739674657583236694e-01,1.424245715141296387e+00,1.423597327600000000e+10
2.015018761157989502e-01,1.360614299774169922e+00,3.498992337000000000e+10
1.802252829074859619e-01,1.394867658615112305e+00,6.228194010000000000e+09
1.789737194776535034e-01,1.395665049552917480e+00,7.576004901600000000e+10
1.852315366268157959e-01,1.409503340721130371e+00,6.925224293000000000e+09
1.777221560478210449e-01,1.419207930564880371e+00,5.331556570500000000e+10
1.314142644405364990e-01,1.458879828453063965e+00,9.309498124100000000e+10
1.814768463373184204e-01,1.423148870468139648e+00,2.331054997000000000e+09
1.952440589666366577e-01,1.361378908157348633e+00,9.985168423600000000e+10
1.952440589666366577e-01,1.404652953147888184e+00,6.282107448000000000e+09
2.090112715959548950e-01,1.362943410873413086e+00,1.739232020000000000e+10
1.989987492561340332e-01,1.365908145904541016e+00,7.965159610400000000e+10
1.551939994096755981e-01,1.423134565353393555e+00,6.454440840000000000e+10
1.977471858263015747e-01,1.360584974288940430e+00,9.652685843700000000e+10
1.602002531290054321e-01,1.465086698532104492e+00,4.723983864800000000e+10
2.090112715959548950e-01,1.368563055992126465e+00,9.786078389300000000e+10
1.339174062013626099e-01,1.475121736526489258e+00,5.009249854600000000e+10
1.714643388986587524e-01,1.422456145286560059e+00,9.922492026900000000e+10
1.852315366268157959e-01,1.434622168540954590e+00,8.149741938800000000e+10
1.689611971378326416e-01,1.488157629966735840e+00,2.146379105900000000e+10
1.489361673593521118e-01,1.469944000244140625e+00,7.049755606300000000e+10
1.639549434185028076e-01,1.472175478935241699e+00,9.026898349300000000e+10
1.977471858263015747e-01,1.354020953178405762e+00,7.281764173900000000e+10
1.439299136400222778e-01,1.445322513580322266e+00,1.583199390800000000e+10
1.677096337080001831e-01,1.453017473220825195e+00,4.820056854400000000e+10
1.777221560478210449e-01,1.427468299865722656e+00,6.645795711000000000e+09
2.090112715959548950e-01,1.352774858474731445e+00,4.037086838800000000e+10
1.551939994096755981e-01,1.477483272552490234e+00,1.429498452600000000e+10
1.827284097671508789e-01,1.355677008628845215e+00,8.749682452000000000e+09
1.877346783876419067e-01,1.409937620162963867e+00,6.442363988700000000e+10
1.727159023284912109e-01,1.503408908843994141e+00,1.608723499100000000e+10
1.777221560478210449e-01,1.421535730361938477e+00,6.004877855600000000e+10
1.789737194776535034e-01,1.402210474014282227e+00,3.587245119800000000e+10
1.814768463373184204e-01,1.447439670562744141e+00,6.451542846300000000e+10
1.514393091201782227e-01,1.437759280204772949e+00,5.455813846800000000e+10
1.639549434185028076e-01,1.463100671768188477e+00,5.459552552900000000e+10
1.677096337080001831e-01,1.445253610610961914e+00,2.381733347000000000e+10
1.777221560478210449e-01,1.425827503204345703e+00,9.815499287800000000e+10
1.652065068483352661e-01,1.424170970916748047e+00,6.357232716000000000e+09
2.152690887451171875e-01,1.353629827499389648e+00,8.911260652500000000e+10
1.639549434185028076e-01,1.427295088768005371e+00,9.640534979800000000e+10
1.689611971378326416e-01,1.428691744804382324e+00,4.595996460000000000e+10
1.864831000566482544e-01,1.369852900505065918e+00,8.498664292600000000e+10
1.789737194776535034e-01,1.437006354331970215e+00,4.782218976500000000e+10
1.639549434185028076e-01,1.454112291336059570e+00,5.395712023000000000e+10
1.764705926179885864e-01,1.451306581497192383e+00,3.764518889600000000e+10
1.914893686771392822e-01,1.412851333618164062e+00,9.131219292000000000e+09
1.777221560478210449e-01,1.432364821434020996e+00,9.497999091400000000e+10
1.877346783876419067e-01,1.445795893669128418e+00,9.844049339300000000e+10
1.852315366268157959e-01,1.411516547203063965e+00,7.842863497300000000e+10
1.351689696311950684e-01,1.494497537612915039e+00,2.449174336800000000e+10
1.939924955368041992e-01,1.377130866050720215e+00,3.238031604300000000e+10
1.589486896991729736e-01,1.462024450302124023e+00,9.923605957300000000e+10
1.852315366268157959e-01,1.392233729362487793e+00,4.482437383600000000e+10
1.689611971378326416e-01,1.437564134597778320e+00,3.820116864900000000e+10
1.914893686771392822e-01,1.359848260879516602e+00,3.264465555900000000e+10
1.877346783876419067e-01,1.457913398742675781e+00,2.859968672200000000e+10
2.052565813064575195e-01,1.360355854034423828e+00,5.243440561000000000e+10
1.777221560478210449e-01,1.421458482742309570e+00,1.473904091100000000e+10
1.702127754688262939e-01,1.413204550743103027e+00,9.075213285400000000e+10
1.652065068483352661e-01,1.452465534210205078e+00,7.636087633000000000e+10
1.814768463373184204e-01,1.381939768791198730e+00,8.361931398800000000e+10
1.852315366268157959e-01,1.366670131683349609e+00,3.540538840100000000e+10
1.589486896991729736e-01,1.418164253234863281e+00,7.136224473000000000e+09
1.652065068483352661e-01,1.474055290222167969e+00,9.147703724300000000e+10
1.777221560478210449e-01,1.444412469863891602e+00,1.727980455900000000e+10
1.752190291881561279e-01,1.404276609420776367e+00,6.267034227800000000e+10
1.989987492561340332e-01,1.404162764549255371e+00,2.012208813600000000e+10
1.902378052473068237e-01,1.380920648574829102e+00,3.991679520500000000e+10
1.864831000566482544e-01,1.379765868186950684e+00,4.912862457100000000e+10
1.764705926179885864e-01,1.408209085464477539e+00,9.438998774100000000e+10
1.789737194776535034e-01,1.409985780715942383e+00,6.044919695200000000e+10
2.040050029754638672e-01,1.373588919639587402e+00,1.426389086900000000e+10
1.639549434185028076e-01,1.435558676719665527e+00,6.758610374600000000e+10
1.952440589666366577e-01,1.356317043304443359e+00,7.747919375600000000e+10
1.764705926179885864e-01,1.422375679016113281e+00,6.041968371000000000e+09
1.827284097671508789e-01,1.413938283920288086e+00,1.169768121700000000e+10
1.764705926179885864e-01,1.445179939270019531e+00,7.346612278000000000e+10
1.652065068483352661e-01,1.443235158920288086e+00,5.247329045000000000e+09
1.714643388986587524e-01,1.426681756973266602e+00,7.733351479100000000e+10
1.952440589666366577e-01,1.377908587455749512e+00,8.871355639900000000e+10
1.664580702781677246e-01,1.444716215133666992e+00,8.372511429000000000e+10
1.727159023284912109e-01,1.455365896224975586e+00,6.518744682900000000e+10
1.764705926179885864e-01,1.383580684661865234e+00,5.102698296000000000e+10
1.989987492561340332e-01,1.397284865379333496e+00,9.398195661200000000e+10
2.077597081661224365e-01,1.368019104003906250e+00,5.058814435500000000e+10
2.127659618854522705e-01,1.361872553825378418e+00,1.407115693000000000e+09
1.639549434185028076e-01,1.430847048759460449e+00,1.754366622500000000e+10
1.677096337080001831e-01,1.455427408218383789e+00,7.021759253700000000e+10
1.864831000566482544e-01,1.403486132621765137e+00,1.181330334100000000e+10
1.664580702781677246e-01,1.434541106224060059e+00,2.721883576100000000e+10
1.939924955368041992e-01,1.402347564697265625e+00,9.275938924600000000e+10
1.689611971378326416e-01,1.414248228073120117e+00,6.339839073200000000e+10
1.827284097671508789e-01,1.421920537948608398e+00,8.609018987500000000e+10
1.827284097671508789e-01,1.452539801597595215e+00,6.795221729000000000e+10
2.015018761157989502e-01,1.352308630943298340e+00,2.854467495500000000e+10
1.789737194776535034e-01,1.427480697631835938e+00,9.767848850000000000e+10
2.140175253152847290e-01,1.347116708755493164e+00,2.461709209500000000e+10
1.989987492561340332e-01,1.369893789291381836e+00,7.943677787900000000e+10
1.852315366268157959e-01,1.362129569053649902e+00,3.448543286400000000e+10
2.015018761157989502e-01,1.437779426574707031e+00,6.330404343800000000e+10
1.664580702781677246e-01,1.423275709152221680e+00,5.974034328100000000e+10
1.739674657583236694e-01,1.436344027519226074e+00,2.941818399900000000e+10
1.639549434185028076e-01,1.462096929550170898e+00,2.565695171400000000e+10
2.002503126859664917e-01,1.353978991508483887e+00,2.042637391900000000e+10
2.040050029754638672e-01,1.388300180435180664e+00,5.200673616000000000e+10
1.927409321069717407e-01,1.358711123466491699e+00,1.089114228200000000e+10
1.902378052473068237e-01,1.360052824020385742e+00,5.121683788900000000e+10
1.789737194776535034e-01,1.415295362472534180e+00,8.805937932000000000e+10
2.090112715959548950e-01,1.353911399841308594e+00,1.694923319200000000e+10
2.002503126859664917e-01,1.382472515106201172e+00,5.451631039500000000e+10
1.814768463373184204e-01,1.388894557952880859e+00,7.984060410600000000e+10
1.689611971378326416e-01,1.429567337036132812e+00,6.988494097400000000e+10
1.977471858263015747e-01,1.411472201347351074e+00,6.957122769100000000e+10
1.814768463373184204e-01,1.431457281112670898e+00,6.396152319400000000e+10
1.939924955368041992e-01,1.367349624633789062e+00,4.636121184600000000e+10
2.090112715959548950e-01,1.395888090133666992e+00,2.984905440500000000e+10
1.714643388986587524e-01,1.417306780815124512e+00,5.739490290400000000e+10
2.002503126859664917e-01,1.361138701438903809e+00,2.291807126500000000e+10
2.002503126859664917e-01,1.369996428489685059e+00,1.715826622600000000e+10
2.002503126859664917e-01,1.376823186874389648e+00,5.459360247600000000e+10
1.677096337080001831e-01,1.451658010482788086e+00,7.328438788000000000e+10
2.140175253152847290e-01,1.362715482711791992e+00,7.060298273500000000e+10
2.002503126859664917e-01,1.360506892204284668e+00,9.304477906400000000e+10
1.952440589666366577e-01,1.357427954673767090e+00,8.080687002400000000e+10
1.664580702781677246e-01,1.418364882469177246e+00,7.594532855800000000e+10
1.927409321069717407e-01,1.433286070823669434e+00,1.153704866200000000e+10
1.764705926179885864e-01,1.426801562309265137e+00,1.581428171900000000e+10
2.027534395456314087e-01,1.408487081527709961e+00,1.564277147700000000e+10
1.664580702781677246e-01,1.492555379867553711e+00,3.821094590900000000e+10
2.052565813064575195e-01,1.381421446800231934e+00,5.981087527700000000e+10
1.689611971378326416e-01,1.413662910461425781e+00,2.700599115900000000e+10
1.652065068483352661e-01,1.420626878738403320e+00,8.088402445700000000e+10
1.639549434185028076e-01,1.462107419967651367e+00,1.580805550000000000e+10
1.652065068483352661e-01,1.431042671203613281e+00,1.871880196300000000e+10
1.752190291881561279e-01,1.421454787254333496e+00,8.905244875400000000e+10
1.514393091201782227e-01,1.477280855178833008e+00,9.606942529500000000e+10
1.727159023284912109e-01,1.435544967651367188e+00,3.682355172500000000e+10
2.140175253152847290e-01,1.395975947380065918e+00,5.745535452700000000e+10
2.040050029754638672e-01,1.358932852745056152e+00,3.458917108200000000e+10
1.589486896991729736e-01,1.417340755462646484e+00,6.239594679900000000e+10
1.952440589666366577e-01,1.357265949249267578e+00,8.609909280900000000e+10
1.814768463373184204e-01,1.406249880790710449e+00,7.679736504700000000e+10
2.027534395456314087e-01,1.369662165641784668e+00,4.117773151300000000e+10
2.065081447362899780e-01,1.368689894676208496e+00,4.949411250300000000e+10
1.914893686771392822e-01,1.355906963348388672e+00,5.912209802100000000e+10
2.052565813064575195e-01,1.361543178558349609e+00,2.722789000300000000e+10
2.077597081661224365e-01,1.372433066368103027e+00,9.566545669100000000e+10
1.777221560478210449e-01,1.391253232955932617e+00,9.115674692400000000e+10
1.314142644405364990e-01,1.468521952629089355e+00,2.667650254900000000e+10
1.514393091201782227e-01,1.474556207656860352e+00,6.452340575700000000e+10
1.802252829074859619e-01,1.436461806297302246e+00,4.485919567100000000e+10
1.964956223964691162e-01,1.355702877044677734e+00,7.554482731600000000e+10
1.426783502101898193e-01,1.488242864608764648e+00,4.355770730500000000e+10
1.752190291881561279e-01,1.444255232810974121e+00,7.610611207100000000e+10
1.752190291881561279e-01,1.431476950645446777e+00,9.955915303700000000e+10
1.902378052473068237e-01,1.412665843963623047e+00,2.919613828900000000e+10
1.939924955368041992e-01,1.384853243827819824e+00,6.202812152100000000e+10
1.939924955368041992e-01,1.416459918022155762e+00,8.461096975600000000e+10
1.814768463373184204e-01,1.430012106895446777e+00,3.832723105400000000e+10
1.864831000566482544e-01,1.419558405876159668e+00,8.443416073300000000e+10
1.789737194776535034e-01,1.480016112327575684e+00,7.751320992400000000e+10
1.602002531290054321e-01,1.441419601440429688e+00,3.653480331800000000e+10
1.451814770698547363e-01,1.470564723014831543e+00,4.830779471500000000e+10
1.627033799886703491e-01,1.439995288848876953e+00,5.312093190100000000e+10
1.539424359798431396e-01,1.470160484313964844e+00,8.887472448900000000e+10
1.964956223964691162e-01,1.368608474731445312e+00,5.000335427300000000e+10
1.914893686771392822e-01,1.413193583488464355e+00,7.027662321800000000e+10
1.727159023284912109e-01,1.440913438796997070e+00,8.684320054000000000e+09
2.002503126859664917e-01,1.388834357261657715e+00,1.361565345100000000e+10
1.839799731969833374e-01,1.414941549301147461e+00,2.007172235400000000e+10
2.190237790346145630e-01,1.369628787040710449e+00,6.065029195100000000e+10
2.090112715959548950e-01,1.360799193382263184e+00,6.766191770000000000e+08
1.627033799886703491e-01,1.435411214828491211e+00,7.695692504500000000e+10
1.652065068483352661e-01,1.440861582756042480e+00,6.736964320100000000e+10
1.602002531290054321e-01,1.468791246414184570e+00,3.161970916200000000e+10
1.789737194776535034e-01,1.419654250144958496e+00,1.655302977300000000e+10
1.902378052473068237e-01,1.396025896072387695e+00,6.059800421400000000e+10
1.752190291881561279e-01,1.428480386734008789e+00,9.257821595100000000e+10
1.989987492561340332e-01,1.373795509338378906e+00,5.672048056600000000e+10
1.677096337080001831e-01,1.425793528556823730e+00,7.569092422500000000e+10
1.702127754688262939e-01,1.429623842239379883e+00,8.743833413100000000e+10
1.777221560478210449e-01,1.449621915817260742e+00,9.157132232500000000e+10
2.127659618854522705e-01,1.356193065643310547e+00,4.379040886500000000e+10
1.752190291881561279e-01,1.416402578353881836e+00,5.681822926200000000e+10
1.964956223964691162e-01,1.414945125579833984e+00,4.218947138600000000e+10
1.839799731969833374e-01,1.401637911796569824e+00,3.294863779000000000e+09
1.814768463373184204e-01,1.404385924339294434e+00,3.328222650700000000e+10
1.764705926179885864e-01,1.393348097801208496e+00,8.476762908600000000e+10
1.614518165588378906e-01,1.421851634979248047e+00,3.530193772700000000e+10
1.927409321069717407e-01,1.366192579269409180e+00,6.450138677100000000e+10
1.964956223964691162e-01,1.440583109855651855e+00,4.999170701900000000e+10
1.889862418174743652e-01,1.409804582595825195e+00,2.417113019000000000e+09
1.827284097671508789e-01,1.413014411926269531e+00,7.475418947000000000e+09
1.677096337080001831e-01,1.429672598838806152e+00,1.170163390300000000e+10
1.614518165588378906e-01,1.423763990402221680e+00,8.223669484000000000e+09
1.877346783876419067e-01,1.368504881858825684e+00,9.755697947300000000e+10
1.839799731969833374e-01,1.424495697021484375e+00,3.850628216800000000e+10
1.589486896991729736e-01,1.442756891250610352e+00,8.076025447000000000e+09
1.551939994096755981e-01,1.444010257720947266e+00,2.232098732900000000e+10
2.002503126859664917e-01,1.377161383628845215e+00,9.102997627800000000e+10
1.889862418174743652e-01,1.402381181716918945e+00,5.340893792200000000e+10
1.914893686771392822e-01,1.393134117126464844e+00,4.425351750000000000e+08
1.451814770698547363e-01,1.487284064292907715e+00,3.806159133500000000e+10
1.952440589666366577e-01,1.379039168357849121e+00,3.186728137700000000e+10
1.939924955368041992e-01,1.393437862396240234e+00,5.154103970000000000e+10
1.977471858263015747e-01,1.363456130027770996e+00,4.083457098400000000e+10
1.739674657583236694e-01,1.422457575798034668e+00,9.485086811000000000e+09
2.077597081661224365e-01,1.393947839736938477e+00,8.561111527100000000e+10
1.551939994096755981e-01,1.492123365402221680e+00,5.728913904700000000e+10
2.077597081661224365e-01,1.363106966018676758e+00,7.441677610400000000e+10
1.914893686771392822e-01,1.359422564506530762e+00,9.533606683700000000e+10
1.639549434185028076e-01,1.454871177673339844e+00,2.031677534600000000e+10
1.877346783876419067e-01,1.389084219932556152e+00,7.631793509000000000e+09
1.939924955368041992e-01,1.423562407493591309e+00,4.388376947300000000e+10
1.977471858263015747e-01,1.358295202255249023e+00,9.071031378700000000e+10
1.188986226916313171e-01,1.511584043502807617e+00,1.548735579600000000e+10
1.639549434185028076e-01,1.473737478256225586e+00,1.390570554000000000e+09
2.090112715959548950e-01,1.369742274284362793e+00,8.685357984100000000e+10
1.677096337080001831e-01,1.443684458732604980e+00,5.504705329200000000e+10
2.102628350257873535e-01,1.345112085342407227e+00,7.813573172100000000e+10
1.914893686771392822e-01,1.367330431938171387e+00,4.700098004400000000e+10
2.015018761157989502e-01,1.376609206199645996e+00,3.182907331500000000e+10
1.989987492561340332e-01,1.361498594284057617e+00,3.499703652200000000e+10
1.489361673593521118e-01,1.460653066635131836e+00,3.589818259800000000e+10
1.827284097671508789e-01,1.419877052307128906e+00,1.545547099500000000e+10
1.877346783876419067e-01,1.402028799057006836e+00,3.877784080000000000e+10
1.852315366268157959e-01,1.423713088035583496e+00,4.988543700700000000e+10
1.714643388986587524e-01,1.467186927795410156e+00,3.116389872600000000e+10
2.115143984556198120e-01,1.345571279525756836e+00,2.675657829200000000e+10
1.839799731969833374e-01,1.432820677757263184e+00,1.676641357100000000e+10
1.501877307891845703e-01,1.485115766525268555e+00,1.677321938100000000e+10
1.576971262693405151e-01,1.482026815414428711e+00,7.697816933500000000e+10
2.115143984556198120e-01,1.381131172180175781e+00,4.720987216600000000e+10
1.739674657583236694e-01,1.410601973533630371e+00,3.338366578400000000e+10
1.989987492561340332e-01,1.436878204345703125e+00,1.910216112600000000e+10
1.714643388986587524e-01,1.417846918106079102e+00,9.718293752400000000e+10
1.589486896991729736e-01,1.475616812705993652e+00,9.513893473000000000e+10
1.777221560478210449e-01,1.436384916305541992e+00,2.878307034000000000e+09
2.015018761157989502e-01,1.360203504562377930e+00,4.584463760600000000e+10
1.939924955368041992e-01,1.370980024337768555e+00,9.504758208000000000e+09
1.639549434185028076e-01,1.417371273040771484e+00,2.225743042000000000e+09
1.614518165588378906e-01,1.473561048507690430e+00,8.061190764700000000e+10
1.977471858263015747e-01,1.398702859878540039e+00,7.831481884100000000e+10
1.576971262693405151e-01,1.506832480430603027e+00,3.122767244700000000e+10
1.727159023284912109e-01,1.429965019226074219e+00,1.111061191200000000e+10
1.752190291881561279e-01,1.430755376815795898e+00,6.552157871000000000e+10
1.564455628395080566e-01,1.463338851928710938e+00,3.868301880900000000e+10
1.677096337080001831e-01,1.429306864738464355e+00,9.067060088000000000e+09
1.852315366268157959e-01,1.477060317993164062e+00,4.374254892900000000e+10
1.877346783876419067e-01,1.369878530502319336e+00,8.742804711800000000e+10
1.977471858263015747e-01,1.363199710845947266e+00,2.744631108000000000e+09
1.602002531290054321e-01,1.424391031265258789e+00,2.619791850700000000e+10
1.576971262693405151e-01,1.461181998252868652e+00,8.452850024000000000e+10
1.939924955368041992e-01,1.379879832267761230e+00,9.028884613000000000e+10
1.864831000566482544e-01,1.372766852378845215e+00,8.202935837700000000e+10
1.939924955368041992e-01,1.432105422019958496e+00,1.413259628100000000e+10
2.015018761157989502e-01,1.365116834640502930e+00,8.710535088300000000e+10
2.152690887451171875e-01,1.352631092071533203e+00,1.967153950800000000e+10
2.052565813064575195e-01,1.367000579833984375e+00,5.081673496100000000e+10
1.614518165588378906e-01,1.479365229606628418e+00,3.091384435200000000e+10
1.489361673593521118e-01,1.444744586944580078e+00,7.559762535100000000e+10
1.789737194776535034e-01,1.458014011383056641e+00,7.234947025000000000e+09
1.727159023284912109e-01,1.430134534835815430e+00,2.324951852300000000e+10
1.889862418174743652e-01,1.360464930534362793e+00,3.952501864600000000e+10
1.664580702781677246e-01,1.436902999877929688e+00,2.671012982700000000e+10
1.889862418174743652e-01,1.369553565979003906e+00,7.702606604000000000e+09
1.764705926179885864e-01,1.453073501586914062e+00,6.269629761300000000e+10
1.589486896991729736e-01,1.427015185356140137e+00,6.524701273200000000e+10
1.689611971378326416e-01,1.405065774917602539e+00,8.657409714300000000e+10
1.914893686771392822e-01,1.422210454940795898e+00,9.131209878900000000e+10
2.115143984556198120e-01,1.368342399597167969e+00,1.498696305000000000e+09
1.927409321069717407e-01,1.366438269615173340e+00,3.706353872700000000e+10
1.964956223964691162e-01,1.398205280303955078e+00,5.900938535100000000e+10
1.889862418174743652e-01,1.368671655654907227e+00,6.358023188600000000e+10
1.702127754688262939e-01,1.419595599174499512e+00,5.673340437800000000e+10
1.739674657583236694e-01,1.461951017379760742e+00,1.245833363000000000e+10
1.952440589666366577e-01,1.428643465042114258e+00,8.495025103800000000e+10
1.627033799886703491e-01,1.427171230316162109e+00,3.399201490600000000e+10
1.777221560478210449e-01,1.369328737258911133e+00,3.515677962400000000e+10
1.964956223964691162e-01,1.357968091964721680e+00,7.944634450000000000e+10
1.639549434185028076e-01,1.463113784790039062e+00,2.083864756600000000e+10
1.739674657583236694e-01,1.408182144165039062e+00,6.591978514800000000e+10
1.551939994096755981e-01,1.443134784698486328e+00,6.928005253300000000e+10
1.677096337080001831e-01,1.475719332695007324e+00,1.425029491700000000e+10
1.852315366268157959e-01,1.365240573883056641e+00,7.987169827000000000e+09
1.764705926179885864e-01,1.433843374252319336e+00,8.967512734300000000e+10
1.939924955368041992e-01,1.446546792984008789e+00,5.013840234000000000e+09
1.589486896991729736e-01,1.479168295860290527e+00,9.920891539700000000e+10
1.739674657583236694e-01,1.452739000320434570e+00,9.667687243000000000e+09
1.927409321069717407e-01,1.378077507019042969e+00,5.522306805100000000e+10
1.739674657583236694e-01,1.407313108444213867e+00,1.177996754000000000e+10
1.677096337080001831e-01,1.446667671203613281e+00,4.404339265300000000e+10
1.664580702781677246e-01,1.427118539810180664e+00,7.852538315100000000e+10
1.664580702781677246e-01,1.429278373718261719e+00,6.078925649800000000e+10
1.752190291881561279e-01,1.383240938186645508e+00,9.777450873600000000e+10
1.639549434185028076e-01,1.442172884941101074e+00,9.471003273900000000e+10
1.664580702781677246e-01,1.475193858146667480e+00,6.839011305800000000e+10
1.902378052473068237e-01,1.354117393493652344e+00,5.121156272000000000e+10
1.914893686771392822e-01,1.361049175262451172e+00,1.117047706800000000e+10
2.127659618854522705e-01,1.378931879997253418e+00,3.657556736100000000e+10
1.977471858263015747e-01,1.377124786376953125e+00,1.090059179000000000e+09
1.902378052473068237e-01,1.410300016403198242e+00,2.076210267200000000e+10
1.764705926179885864e-01,1.462933063507080078e+00,7.566473293900000000e+10
1.752190291881561279e-01,1.422905802726745605e+00,6.770621384500000000e+10
2.052565813064575195e-01,1.365332484245300293e+00,2.995984885100000000e+10
1.989987492561340332e-01,1.358551979064941406e+00,7.263723106100000000e+10
2.015018761157989502e-01,1.362077713012695312e+00,6.109709694800000000e+10
2.190237790346145630e-01,1.367571353912353516e+00,1.630403427500000000e+10
2.065081447362899780e-01,1.390148520469665527e+00,2.293767986900000000e+10
1.852315366268157959e-01,1.474820613861083984e+00,1.936623743800000000e+10
1.964956223964691162e-01,1.372474670410156250e+00,8.114339655000000000e+09
1.627033799886703491e-01,1.465541362762451172e+00,4.759655374900000000e+10
2.115143984556198120e-01,1.358339071273803711e+00,2.928950491100000000e+10
2.140175253152847290e-01,1.371435046195983887e+00,2.983267070000000000e+10
1.677096337080001831e-01,1.454323530197143555e+00,9.958519821100000000e+10
1.802252829074859619e-01,1.442366838455200195e+00,2.219708321100000000e+10
1.864831000566482544e-01,1.418912291526794434e+00,9.849233974600000000e+10
1.877346783876419067e-01,1.388447046279907227e+00,5.845717133400000000e+10
1.977471858263015747e-01,1.398736715316772461e+00,1.262991829700000000e+10
1.652065068483352661e-01,1.426843643188476562e+00,1.335010578200000000e+10
1.927409321069717407e-01,1.398730516433715820e+00,9.723321290000000000e+10
2.127659618854522705e-01,1.371162295341491699e+00,4.088499707800000000e+10
1.589486896991729736e-01,1.475507616996765137e+00,7.891915755000000000e+09
1.877346783876419067e-01,1.411139726638793945e+00,4.814257048700000000e+10
1.764705926179885864e-01,1.414328098297119141e+00,4.733295561300000000e+10
1.702127754688262939e-01,1.460732936859130859e+00,8.131308919500000000e+10
2.177722156047821045e-01,1.373418331146240234e+00,2.948887057600000000e+10
1.564455628395080566e-01,1.465896844863891602e+00,1.550545286500000000e+10
2.027534395456314087e-01,1.343387603759765625e+00,5.362681030000000000e+10
1.777221560478210449e-01,1.411487817764282227e+00,4.367722721900000000e+10
1.777221560478210449e-01,1.389105677604675293e+00,1.722439543900000000e+10
1.677096337080001831e-01,1.427933931350708008e+00,8.208179993800000000e+10
1.977471858263015747e-01,1.397083759307861328e+00,9.574628796500000000e+10
1.589486896991729736e-01,1.531905531883239746e+00,5.826207251700000000e+10
1.989987492561340332e-01,1.356572985649108887e+00,8.016185215700000000e+10
1.614518165588378906e-01,1.439647436141967773e+00,1.385209101000000000e+10
1.777221560478210449e-01,1.442193746566772461e+00,2.986034178600000000e+10
1.852315366268157959e-01,1.414227724075317383e+00,9.717251074000000000e+09
1.677096337080001831e-01,1.419796705245971680e+00,6.849128910200000000e+10
1.827284097671508789e-01,1.447841882705688477e+00,2.415593532800000000e+10
1.514393091201782227e-01,1.474378585815429688e+00,3.655915227500000000e+10
1.702127754688262939e-01,1.417414188385009766e+00,7.728846003000000000e+09
1.914893686771392822e-01,1.373453378677368164e+00,1.600918004700000000e+10
1.977471858263015747e-01,1.364414453506469727e+00,1.555271221100000000e+10
2.090112715959548950e-01,1.369819879531860352e+00,3.939354981100000000e+10
2.052565813064575195e-01,1.407243967056274414e+00,3.173142893200000000e+10
1.664580702781677246e-01,1.444052577018737793e+00,9.586561119300000000e+10
1.877346783876419067e-01,1.366336822509765625e+00,6.611754959700000000e+10
1.689611971378326416e-01,1.444438219070434570e+00,4.904034151200000000e+10
1.714643388986587524e-01,1.462715864181518555e+00,1.862867257000000000e+09
2.027534395456314087e-01,1.370546579360961914e+00,1.683307819800000000e+10
2.027534395456314087e-01,1.363086581230163574e+00,9.684213829200000000e+10
2.077597081661224365e-01,1.357436418533325195e+00,7.790552697800000000e+10
1.827284097671508789e-01,1.383343696594238281e+00,4.692789680200000000e+10
1.614518165588378906e-01,1.533127665519714355e+00,7.636201488600000000e+10
1.789737194776535034e-01,1.426524877548217773e+00,5.995789623200000000e+10
1.977471858263015747e-01,1.360811591148376465e+00,2.629482992000000000e+09
1.927409321069717407e-01,1.356546401977539062e+00,3.543396247400000000e+10
1.977471858263015747e-01,1.366115331649780273e+00,6.257798763000000000e+09
1.639549434185028076e-01,1.431732535362243652e+00,6.985740322000000000e+09
1.802252829074859619e-01,1.443761825561523438e+00,4.504742501100000000e+10
1.802252829074859619e-01,1.422072172164916992e+00,5.942067568800000000e+10
2.040050029754638672e-01,1.362879514694213867e+00,1.008198044500000000e+10
2.152690887451171875e-01,1.359677791595458984e+00,7.847256022000000000e+09
1.864831000566482544e-01,1.392464041709899902e+00,5.896437634400000000e+10
2.015018761157989502e-01,1.349599242210388184e+00,6.353448642500000000e+10
1.764705926179885864e-01,1.471334815025329590e+00,5.981172859500000000e+10
1.464330404996871948e-01,1.474734663963317871e+00,6.429946988600000000e+10
1.802252829074859619e-01,1.408672690391540527e+00,2.994239170300000000e+10
1.714643388986587524e-01,1.432263255119323730e+00,6.573059055000000000e+10
1.639549434185028076e-01,1.417266368865966797e+00,1.932083841000000000e+10
1.514393091201782227e-01,1.474583625793457031e+00,3.881342765600000000e+10
1.864831000566482544e-01,1.426088690757751465e+00,3.615466541500000000e+10
1.689611971378326416e-01,1.492749691009521484e+00,3.344335777900000000e+10
1.652065068483352661e-01,1.495326280593872070e+00,5.627887324200000000e+10
1.864831000566482544e-01,1.369763374328613281e+00,6.100877158500000000e+10
1.752190291881561279e-01,1.418496966361999512e+00,7.501439241000000000e+10
1.939924955368041992e-01,1.404515266418457031e+00,3.978635365700000000e+10
1.989987492561340332e-01,1.366002440452575684e+00,3.361343967800000000e+10
2.040050029754638672e-01,1.414626836776733398e+00,9.977370798900000000e+10
1.739674657583236694e-01,1.449842929840087891e+00,2.938337461200000000e+10
2.015018761157989502e-01,1.386822462081909180e+00,5.238561918900000000e+10
1.652065068483352661e-01,1.420110583305358887e+00,2.811694468300000000e+10
1.902378052473068237e-01,1.372727155685424805e+00,6.322166465500000000e+10
1.889862418174743652e-01,1.355448246002197266e+00,8.801945453800000000e+10
1.714643388986587524e-01,1.429388523101806641e+00,4.340343564900000000e+10
1.551939994096755981e-01,1.437369346618652344e+00,5.765594638300000000e+10
1.989987492561340332e-01,1.351541757583618164e+00,7.023477240200000000e+10
1.814768463373184204e-01,1.381848812103271484e+00,8.482923788800000000e+10
2.165206521749496460e-01,1.362902045249938965e+00,3.460209557000000000e+10
1.827284097671508789e-01,1.399263620376586914e+00,8.756245005500000000e+10
1.977471858263015747e-01,1.368726491928100586e+00,3.708150000000000000e+07
1.914893686771392822e-01,1.398508787155151367e+00,9.401906133000000000e+10
1.639549434185028076e-01,1.442718386650085449e+00,3.396319941700000000e+10
1.602002531290054321e-01,1.452460169792175293e+00,7.794408536100000000e+10
1.839799731969833374e-01,1.410893321037292480e+00,8.595871062100000000e+10
1.639549434185028076e-01,1.461036562919616699e+00,7.514862160900000000e+10
1.551939994096755981e-01,1.466841578483581543e+00,6.573563359300000000e+10
1.827284097671508789e-01,1.419175505638122559e+00,3.797144473900000000e+10
1.539424359798431396e-01,1.417591452598571777e+00,6.839352422100000000e+10
2.027534395456314087e-01,1.409548282623291016e+00,3.213945103000000000e+09
2.015018761157989502e-01,1.371116399765014648e+00,2.246231209600000000e+10
1.526908725500106812e-01,1.547436714172363281e+00,1.651760111400000000e+10
2.052565813064575195e-01,1.414553880691528320e+00,2.023127865200000000e+10
1.977471858263015747e-01,1.364355802536010742e+00,8.306249737600000000e+10
1.964956223964691162e-01,1.358285188674926758e+00,1.681752525000000000e+09
1.802252829074859619e-01,1.404831886291503906e+00,5.367145550000000000e+09
1.977471858263015747e-01,1.370947599411010742e+00,3.905129783300000000e+10
1.939924955368041992e-01,1.389829874038696289e+00,6.348119454100000000e+10
1.777221560478210449e-01,1.425102710723876953e+00,4.459255185100000000e+10
1.827284097671508789e-01,1.408582568168640137e+00,4.911838613400000000e+10
2.077597081661224365e-01,1.347931742668151855e+00,4.071533917500000000e+10
2.140175253152847290e-01,1.357668280601501465e+00,6.536202854600000000e+10
1.864831000566482544e-01,1.468082427978515625e+00,9.860196116300000000e+10
1.827284097671508789e-01,1.368965864181518555e+00,7.039999939200000000e+10
1.401752233505249023e-01,1.474940538406372070e+00,2.399099763000000000e+09
1.589486896991729736e-01,1.456942081451416016e+00,5.616915110900000000e+10
1.564455628395080566e-01,1.473710060119628906e+00,8.511658175600000000e+10
1.814768463373184204e-01,1.418252706527709961e+00,7.953185104000000000e+09
1.977471858263015747e-01,1.390367746353149414e+00,5.245560903700000000e+10
1.839799731969833374e-01,1.410004615783691406e+00,9.516158843000000000e+10
1.551939994096755981e-01,1.444213151931762695e+00,4.582377568000000000e+10
1.902378052473068237e-01,1.378830671310424805e+00,7.507702175300000000e+10
1.889862418174743652e-01,1.358221769332885742e+00,2.706426977900000000e+10
1.914893686771392822e-01,1.426852583885192871e+00,1.649606861400000000e+10
1.852315366268157959e-01,1.482666969299316406e+00,4.217106412000000000e+10
1.614518165588378906e-01,1.424252748489379883e+00,9.377457774100000000e+10
2.202753424644470215e-01,1.369267344474792480e+00,8.122950441600000000e+10
1.652065068483352661e-01,1.417428731918334961e+00,6.631607600100000000e+10
1.839799731969833374e-01,1.438346743583679199e+00,5.264536320400000000e+10
1.852315366268157959e-01,1.364528656005859375e+00,9.643624766300000000e+10
1.602002531290054321e-01,1.424891948699951172e+00,5.635474016800000000e+10
2.215269058942794800e-01,1.376820325851440430e+00,4.403569784000000000e+10
1.714643388986587524e-01,1.422938227653503418e+00,5.943506755000000000e+09
1.777221560478210449e-01,1.431491255760192871e+00,8.077350494000000000e+09
1.839799731969833374e-01,1.420397162437438965e+00,2.185348051400000000e+10
2.027534395456314087e-01,1.367170691490173340e+00,1.778317116800000000e+10
1.977471858263015747e-01,1.359556436538696289e+00,9.329177386200000000e+10
1.914893686771392822e-01,1.374853372573852539e+00,5.537821080600000000e+10
1.927409321069717407e-01,1.409399986267089844e+00,9.707350422400000000e+10
1.814768463373184204e-01,1.444178938865661621e+00,8.477312954400000000e+10
2.015018761157989502e-01,1.378617763519287109e+00,9.557353915300000000e+10
1.927409321069717407e-01,1.417609214782714844e+00,2.523222779700000000e+10
1.914893686771392822e-01,1.375440001487731934e+00,6.619528724100000000e+10
1.389236599206924438e-01,1.478099584579467773e+00,3.800211454900000000e+10
1.864831000566482544e-01,1.412084817886352539e+00,3.137481646700000000e+10
1.877346783876419067e-01,1.365765333175659180e+00,4.860128865000000000e+09
1.839799731969833374e-01,1.424627780914306641e+00,5.915430941400000000e+10
1.639549434185028076e-01,1.418583273887634277e+00,3.190852485200000000e+10
1.902378052473068237e-01,1.399011015892028809e+00,4.649550883000000000e+09
1.627033799886703491e-01,1.425268173217773438e+00,7.697388881400000000e+10
1.752190291881561279e-01,1.550117731094360352e+00,3.820506641500000000e+10
1.551939994096755981e-01,1.437948465347290039e+00,7.715521800000000000e+10
2.115143984556198120e-01,1.364479064941406250e+00,8.339888885300000000e+10
1.739674657583236694e-01,1.409345030784606934e+00,6.412034527100000000e+10
1.889862418174743652e-01,1.372196435928344727e+00,4.510471967600000000e+10
1.664580702781677246e-01,1.466290712356567383e+00,8.575232551200000000e+10
1.952440589666366577e-01,1.373543500900268555e+00,1.650960682700000000e+10
1.689611971378326416e-01,1.419431567192077637e+00,7.702879605800000000e+10
1.827284097671508789e-01,1.450058817863464355e+00,6.900421039000000000e+09
1.664580702781677246e-01,1.460165500640869141e+00,3.572955853000000000e+09
1.739674657583236694e-01,1.370373010635375977e+00,8.989108947000000000e+10
1.501877307891845703e-01,1.438707113265991211e+00,3.351181778500000000e+10
2.015018761157989502e-01,1.352821707725524902e+00,2.457165221000000000e+10
1.289111375808715820e-01,1.575350761413574219e+00,2.098133000500000000e+10
1.977471858263015747e-01,1.380430459976196289e+00,5.339476170600000000e+10
1.739674657583236694e-01,1.383026957511901855e+00,4.198079835100000000e+10
1.639549434185028076e-01,1.553604483604431152e+00,9.608516615000000000e+10
1.539424359798431396e-01,1.498517036437988281e+00,7.294655529600000000e+10
1.952440589666366577e-01,1.403326749801635742e+00,2.503501393000000000e+10
1.677096337080001831e-01,1.439312696456909180e+00,8.315582664700000000e+10
1.602002531290054321e-01,1.439645290374755859e+00,8.907424166000000000e+09
1.439299136400222778e-01,1.469306468963623047e+00,5.138825401000000000e+10
1.589486896991729736e-01,1.494488716125488281e+00,7.778077321800000000e+10
1.476846039295196533e-01,1.458558082580566406e+00,7.469925758200000000e+10
1.727159023284912109e-01,1.414645075798034668e+00,7.519953881100000000e+10
1.752190291881561279e-01,1.435504198074340820e+00,1.348468446200000000e+10
2.040050029754638672e-01,1.366763830184936523e+00,6.749428847800000000e+10
2.015018761157989502e-01,1.394827604293823242e+00,9.398375469000000000e+10
2.015018761157989502e-01,1.367746353149414062e+00,8.641456201100000000e+10
1.714643388986587524e-01,1.449468612670898438e+00,9.061306051100000000e+10
1.664580702781677246e-01,1.486039161682128906e+00,7.817419853000000000e+09
1.852315366268157959e-01,1.386873960494995117e+00,2.687086145400000000e+10
1.652065068483352661e-01,1.424435615539550781e+00,9.475284936000000000e+09
1.764705926179885864e-01,1.448364496231079102e+00,4.963717079300000000e+10
1.239048838615417480e-01,1.568048477172851562e+00,8.965015218700000000e+10
1.864831000566482544e-01,1.403496026992797852e+00,7.685137969700000000e+10
1.814768463373184204e-01,1.412861704826354980e+00,3.376637215900000000e+10
1.439299136400222778e-01,1.568408012390136719e+00,6.135183527200000000e+10
2.040050029754638672e-01,1.357542753219604492e+00,4.521834622800000000e+10
1.514393091201782227e-01,1.454444169998168945e+00,7.869056232500000000e+10
1.877346783876419067e-01,1.372498869895935059e+00,3.944276688400000000e+10
1.739674657583236694e-01,1.423478007316589355e+00,3.865153756800000000e+10
1.964956223964691162e-01,1.360554099082946777e+00,7.957996282200000000e+10
1.627033799886703491e-01,1.471745967864990234e+00,6.700411810900000000e+10
1.589486896991729736e-01,1.468487620353698730e+00,9.226097113800000000e+10
1.489361673593521118e-01,1.482910513877868652e+00,2.785991816500000000e+10
2.040050029754638672e-01,1.414725303649902344e+00,6.408809981000000000e+09
1.739674657583236694e-01,1.423922419548034668e+00,3.123875419000000000e+09
1.852315366268157959e-01,1.415833353996276855e+00,6.301513423900000000e+10
2.127659618854522705e-01,1.359414458274841309e+00,8.717775006000000000e+10
1.777221560478210449e-01,1.453498363494873047e+00,4.891920172800000000e+10
1.589486896991729736e-01,1.481589674949645996e+00,2.773956670200000000e+10
1.927409321069717407e-01,1.371609687805175781e+00,7.767517060700000000e+10
1.989987492561340332e-01,1.368467688560485840e+00,7.953212299800000000e+10
2.077597081661224365e-01,1.374960660934448242e+00,6.002986608800000000e+10
1.414267867803573608e-01,1.474779963493347168e+00,4.765634936800000000e+10
1.677096337080001831e-01,1.419826388359069824e+00,4.928895126000000000e+10
1.752190291881561279e-01,1.410158991813659668e+00,6.987633979900000000e+10
1.539424359798431396e-01,1.466597080230712891e+00,6.026094506900000000e+10
1.802252829074859619e-01,1.432237029075622559e+00,3.315802916000000000e+10
1.652065068483352661e-01,1.438642263412475586e+00,4.909969167700000000e+10
1.714643388986587524e-01,1.414707541465759277e+00,7.010961865200000000e+10
1.902378052473068237e-01,1.357252955436706543e+00,9.859018864200000000e+10
1.727159023284912109e-01,1.439077377319335938e+00,5.501753183300000000e+10
1.802252829074859619e-01,1.413941383361816406e+00,4.859066609300000000e+10
1.914893686771392822e-01,1.367290496826171875e+00,5.648567296200000000e+10
1.702127754688262939e-01,1.411527156829833984e+00,8.229576315700000000e+10
1.902378052473068237e-01,1.408269643783569336e+00,7.229912860800000000e+10
1.551939994096755981e-01,1.446764349937438965e+00,7.131383249600000000e+10
1.639549434185028076e-01,1.440719008445739746e+00,1.531391991600000000e+10
1.752190291881561279e-01,1.408837795257568359e+00,3.772451827100000000e+10
2.102628350257873535e-01,1.354680299758911133e+00,5.682654424300000000e+10
1.889862418174743652e-01,1.412619352340698242e+00,3.017586387000000000e+09
1.889862418174743652e-01,1.356414556503295898e+00,2.358669672500000000e+10
1.789737194776535034e-01,1.420371532440185547e+00,9.705374222100000000e+10
1.802252829074859619e-01,1.407198667526245117e+00,6.124115247900000000e+10
1.639549434185028076e-01,1.537366628646850586e+00,4.667746670000000000e+10
1.589486896991729736e-01,1.519026756286621094e+00,9.686735597000000000e+10
1.614518165588378906e-01,1.403082728385925293e+00,2.571947849800000000e+10
1.814768463373184204e-01,1.429091453552246094e+00,6.922753400700000000e+10
1.777221560478210449e-01,1.425537467002868652e+00,2.196136566100000000e+10
1.914893686771392822e-01,1.358157038688659668e+00,7.239814648300000000e+10
1.501877307891845703e-01,1.411877155303955078e+00,6.123439066600000000e+10
1.902378052473068237e-01,1.413913130760192871e+00,4.531108632600000000e+10
2.052565813064575195e-01,1.361792445182800293e+00,4.065121288900000000e+10
2.052565813064575195e-01,1.373584985733032227e+00,3.106916907000000000e+10
1.964956223964691162e-01,1.374678850173950195e+00,5.921959162500000000e+10
1.714643388986587524e-01,1.441498041152954102e+00,1.227144285800000000e+10
1.789737194776535034e-01,1.425852298736572266e+00,4.619301820000000000e+10
2.027534395456314087e-01,1.389299273490905762e+00,5.334739968700000000e+10
2.152690887451171875e-01,1.356830000877380371e+00,3.879658951400000000e+10
1.864831000566482544e-01,1.411684751510620117e+00,5.762917526400000000e+10
2.040050029754638672e-01,1.357458472251892090e+00,4.365137443500000000e+10
2.052565813064575195e-01,1.373589515686035156e+00,8.691287197000000000e+09
1.964956223964691162e-01,1.353923797607421875e+00,7.345138632500000000e+10
1.789737194776535034e-01,1.412395238876342773e+00,7.762395850400000000e+10
1.877346783876419067e-01,1.414375066757202148e+00,4.378298808700000000e+10
1.752190291881561279e-01,1.427967905998229980e+00,8.525025571300000000e+10
2.002503126859664917e-01,1.375311613082885742e+00,4.769867649000000000e+09
1.927409321069717407e-01,1.347541093826293945e+00,2.566776271300000000e+10
1.614518165588378906e-01,1.420325279235839844e+00,4.284989666900000000e+10
1.677096337080001831e-01,1.443865299224853516e+00,5.787931457100000000e+10
1.839799731969833374e-01,1.405520796775817871e+00,7.288396095700000000e+10
2.002503126859664917e-01,1.388353586196899414e+00,8.518776915000000000e+10
1.689611971378326416e-01,1.440911769866943359e+00,2.036704844500000000e+10
1.677096337080001831e-01,1.423955917358398438e+00,5.610791001100000000e+10
1.802252829074859619e-01,1.399025797843933105e+00,1.832565986300000000e+10
1.476846039295196533e-01,1.417488455772399902e+00,2.515280501000000000e+10
1.852315366268157959e-01,1.364675998687744141e+00,7.490678176500000000e+10
1.839799731969833374e-01,1.464006781578063965e+00,4.850210955100000000e+10
1.839799731969833374e-01,1.402882337570190430e+00,2.473177960700000000e+10
1.627033799886703491e-01,1.468064069747924805e+00,7.569456741900000000e+10
1.989987492561340332e-01,1.365577578544616699e+00,7.005174293800000000e+10
1.964956223964691162e-01,1.364493608474731445e+00,8.154196363300000000e+10
1.802252829074859619e-01,1.406428813934326172e+00,3.655184258000000000e+10
1.964956223964691162e-01,1.361237406730651855e+00,2.304900205900000000e+10
2.077597081661224365e-01,1.354432344436645508e+00,2.870256976000000000e+09
1.927409321069717407e-01,1.371361136436462402e+00,1.201055060400000000e+10
1.814768463373184204e-01,1.429805636405944824e+00,2.814390861500000000e+10
1.677096337080001831e-01,1.460684537887573242e+00,4.715276858000000000e+09
2.152690887451171875e-01,1.353507995605468750e+00,4.927759864000000000e+09
1.839799731969833374e-01,1.393495917320251465e+00,2.486660159400000000e+10
1.814768463373184204e-01,1.417573809623718262e+00,5.240788732800000000e+10
1.589486896991729736e-01,1.413749098777770996e+00,1.849057182200000000e+10
1.977471858263015747e-01,1.361874580383300781e+00,4.342989878000000000e+10
1.802252829074859619e-01,1.428598284721374512e+00,9.259132210100000000e+10
1.476846039295196533e-01,1.491012454032897949e+00,2.788389612600000000e+10
1.839799731969833374e-01,1.388561487197875977e+00,3.159851280000000000e+10
2.065081447362899780e-01,1.357770800590515137e+00,2.974489516300000000e+10
1.852315366268157959e-01,1.392837405204772949e+00,8.633299576500000000e+10
1.739674657583236694e-01,1.427291631698608398e+00,3.017746201600000000e+10
1.827284097671508789e-01,1.436881899833679199e+00,6.898431032300000000e+10
2.127659618854522705e-01,1.354776740074157715e+00,3.152186359200000000e+10
1.827284097671508789e-01,1.447840690612792969e+00,9.195321217400000000e+10
1.977471858263015747e-01,1.408538699150085449e+00,8.451799940400000000e+10
1.401752233505249023e-01,1.696043491363525391e+00,2.196937297300000000e+10
1.677096337080001831e-01,1.458943128585815430e+00,8.843652294600000000e+10
1.814768463373184204e-01,1.421156287193298340e+00,9.904506346700000000e+10
1.714643388986587524e-01,1.410711526870727539e+00,1.337442955600000000e+10
1.939924955368041992e-01,1.380079507827758789e+00,6.772101157800000000e+10
1.702127754688262939e-01,1.469951033592224121e+00,6.066713826500000000e+10
2.015018761157989502e-01,1.352970361709594727e+00,3.159036476200000000e+10
1.839799731969833374e-01,1.424797534942626953e+00,3.263872753300000000e+10
1.777221560478210449e-01,1.438026309013366699e+00,6.289310627600000000e+10
1.802252829074859619e-01,1.382653474807739258e+00,6.764305372400000000e+10
1.614518165588378906e-01,1.462220549583435059e+00,3.766323827200000000e+10
1.777221560478210449e-01,1.438412904739379883e+00,8.067481592100000000e+10
1.652065068483352661e-01,1.465227127075195312e+00,3.141019526300000000e+10
1.964956223964691162e-01,1.363853216171264648e+00,5.111352686400000000e+10
2.065081447362899780e-01,1.362349867820739746e+00,8.155768843900000000e+10
1.864831000566482544e-01,1.470221757888793945e+00,3.628875008800000000e+10
1.864831000566482544e-01,1.435540556907653809e+00,4.685347653300000000e+10
1.627033799886703491e-01,1.581328868865966797e+00,9.271310937700000000e+10
1.727159023284912109e-01,1.463776469230651855e+00,1.495399009100000000e+10
1.614518165588378906e-01,1.417491793632507324e+00,5.602918580400000000e+10
1.877346783876419067e-01,1.421534061431884766e+00,3.820488986300000000e+10
1.727159023284912109e-01,1.420743227005004883e+00,1.258542571300000000e+10
1.939924955368041992e-01,1.392995715141296387e+00,8.162304696600000000e+10
2.027534395456314087e-01,1.362690687179565430e+00,5.278584314600000000e+10
2.065081447362899780e-01,1.358036756515502930e+00,8.729698489500000000e+10
1.939924955368041992e-01,1.396367311477661133e+00,5.680869482400000000e+10
1.802252829074859619e-01,1.423647284507751465e+00,2.627920203100000000e+10
1.877346783876419067e-01,1.362277984619140625e+00,9.441378254600000000e+10
1.702127754688262939e-01,1.442587614059448242e+00,5.275385600000000000e+07
1.789737194776535034e-01,1.426442503929138184e+00,9.586914880600000000e+10
1.964956223964691162e-01,1.399941205978393555e+00,5.802002103600000000e+10
1.752190291881561279e-01,1.430520296096801758e+00,9.890346483900000000e+10
1.889862418174743652e-01,1.435759305953979492e+00,8.820058327900000000e+10
1.927409321069717407e-01,1.361901521682739258e+00,6.959782815100000000e+10
2.052565813064575195e-01,1.395288944244384766e+00,6.340058909200000000e+10
1.802252829074859619e-01,1.361557364463806152e+00,9.974147731800000000e+10
1.952440589666366577e-01,1.367522120475769043e+00,3.436510087300000000e+10
1.564455628395080566e-01,1.508213877677917480e+00,2.279646974600000000e+10
1.989987492561340332e-01,1.409458637237548828e+00,3.028965267100000000e+10
1.589486896991729736e-01,1.426293134689331055e+00,3.905943031800000000e+10
1.727159023284912109e-01,1.426422119140625000e+00,1.204785047600000000e+10
1.652065068483352661e-01,1.473028421401977539e+00,6.139001466200000000e+10
1.914893686771392822e-01,1.376357793807983398e+00,3.067447945400000000e+10
1.764705926179885864e-01,1.412979602813720703e+00,3.647260863900000000e+10
1.764705926179885864e-01,1.438385009765625000e+00,8.081281753900000000e+10
1.802252829074859619e-01,1.475688695907592773e+00,5.281232180000000000e+09
1.789737194776535034e-01,1.401172518730163574e+00,9.444642462800000000e+10
1.964956223964691162e-01,1.369397044181823730e+00,5.166687564700000000e+10
1.752190291881561279e-01,1.444195270538330078e+00,3.024130576900000000e+10
2.040050029754638672e-01,1.400639057159423828e+00,2.045778910900000000e+10
1.952440589666366577e-01,1.357344031333923340e+00,6.165662420800000000e+10
1.364205330610275269e-01,1.477969169616699219e+00,5.389691742900000000e+10
1.914893686771392822e-01,1.410988211631774902e+00,8.131259189700000000e+10
1.914893686771392822e-01,1.428111553192138672e+00,1.879732205000000000e+10
2.077597081661224365e-01,1.404920458793640137e+00,2.944698105000000000e+09
1.902378052473068237e-01,1.479625463485717773e+00,4.402477988800000000e+10
2.077597081661224365e-01,1.377927303314208984e+00,5.551528371300000000e+10
2.102628350257873535e-01,1.366094112396240234e+00,9.815992002200000000e+10
2.077597081661224365e-01,1.358048796653747559e+00,4.943124259800000000e+10
1.702127754688262939e-01,1.422003507614135742e+00,6.927911715700000000e+10
1.539424359798431396e-01,1.426701784133911133e+00,9.352585686200000000e+10
1.739674657583236694e-01,1.419677734375000000e+00,1.494314087600000000e+10
2.040050029754638672e-01,1.409557104110717773e+00,3.686733774100000000e+10
1.439299136400222778e-01,1.426722884178161621e+00,1.585960346800000000e+10
1.814768463373184204e-01,1.445580363273620605e+00,2.342451894900000000e+10
1.964956223964691162e-01,1.408121109008789062e+00,8.717922717300000000e+10
1.727159023284912109e-01,1.427751779556274414e+00,5.968955351100000000e+10
1.927409321069717407e-01,1.356491446495056152e+00,2.556278047000000000e+09
1.852315366268157959e-01,1.424040079116821289e+00,2.574409497600000000e+10
1.727159023284912109e-01,1.439198374748229980e+00,3.776820023000000000e+10
1.677096337080001831e-01,1.433803081512451172e+00,2.287109475500000000e+10
1.989987492561340332e-01,1.413362264633178711e+00,8.297011530000000000e+10
1.852315366268157959e-01,1.364046454429626465e+00,7.359213870400000000e+10
1.576971262693405151e-01,1.461035609245300293e+00,8.782874567700000000e+10
1.627033799886703491e-01,1.423686385154724121e+00,4.292920426200000000e+10
1.814768463373184204e-01,1.407387137413024902e+00,8.110700161300000000e+10
1.877346783876419067e-01,1.383547186851501465e+00,4.813073405800000000e+10
1.802252829074859619e-01,1.445330619812011719e+00,7.545230498100000000e+10
1.889862418174743652e-01,1.401270747184753418e+00,4.396688620500000000e+10
2.252816110849380493e-01,1.350422382354736328e+00,4.723045518500000000e+10
2.027534395456314087e-01,1.423423171043395996e+00,9.278701829700000000e+10
1.677096337080001831e-01,1.447654724121093750e+00,9.641450808000000000e+10
2.115143984556198120e-01,1.348203539848327637e+00,1.371392593900000000e+10
1.764705926179885864e-01,1.433646082878112793e+00,6.387402417300000000e+10
1.614518165588378906e-01,1.432075500488281250e+00,3.695301726700000000e+10
1.677096337080001831e-01,1.428741455078125000e+00,8.381414880000000000e+08
1.827284097671508789e-01,1.359420657157897949e+00,7.589164736000000000e+10
1.639549434185028076e-01,1.504885435104370117e+00,1.133241353000000000e+09
2.065081447362899780e-01,1.367290496826171875e+00,3.507413213500000000e+10
1.839799731969833374e-01,1.365001559257507324e+00,6.568590995000000000e+09
1.639549434185028076e-01,1.415621042251586914e+00,5.850489013800000000e+10
1.739674657583236694e-01,1.417580842971801758e+00,5.843297163200000000e+10
2.052565813064575195e-01,1.361937284469604492e+00,4.527158543100000000e+10
1.689611971378326416e-01,1.439731121063232422e+00,9.706487907700000000e+10
1.727159023284912109e-01,1.436897277832031250e+00,2.559364866600000000e+10
1.952440589666366577e-01,1.420386791229248047e+00,6.536405745900000000e+10
1.752190291881561279e-01,1.429093599319458008e+00,5.743995418500000000e+10
1.576971262693405151e-01,1.487083435058593750e+00,9.064216505800000000e+10
1.964956223964691162e-01,1.355514049530029297e+00,4.993358061100000000e+10
1.902378052473068237e-01,1.362881183624267578e+00,9.379269629400000000e+10
1.702127754688262939e-01,1.429739713668823242e+00,3.034396228100000000e+10
1.614518165588378906e-01,1.459181547164916992e+00,8.574981987200000000e+10
1.989987492561340332e-01,1.362877607345581055e+00,4.380916586100000000e+10
1.526908725500106812e-01,1.471845030784606934e+00,3.511643879400000000e+10
1.702127754688262939e-01,1.437499403953552246e+00,8.359701629800000000e+10
1.689611971378326416e-01,1.405674219131469727e+00,3.685804293900000000e+10
1.727159023284912109e-01,1.405097961425781250e+00,2.589739324900000000e+10
1.714643388986587524e-01,1.478578567504882812e+00,7.397394752900000000e+10
2.102628350257873535e-01,1.350837707519531250e+00,4.187185737200000000e+10
1.576971262693405151e-01,1.464593648910522461e+00,7.717302936100000000e+10
1.989987492561340332e-01,1.368273258209228516e+00,1.386598604400000000e+10
1.677096337080001831e-01,1.447004556655883789e+00,2.802960860900000000e+10
1.764705926179885864e-01,1.414277434349060059e+00,8.199009065300000000e+10
1.677096337080001831e-01,1.435919046401977539e+00,8.461630950000000000e+08
1.952440589666366577e-01,1.408108234405517578e+00,1.492230637200000000e+10
1.939924955368041992e-01,1.381443262100219727e+00,7.378987112200000000e+10
2.140175253152847290e-01,1.365661144256591797e+00,8.480370378600000000e+10
1.902378052473068237e-01,1.355986356735229492e+00,4.419519823300000000e+10
2.015018761157989502e-01,1.377572298049926758e+00,6.628072956200000000e+10
1.639549434185028076e-01,1.480730891227722168e+00,9.179165329400000000e+10
2.102628350257873535e-01,1.362717986106872559e+00,2.827974244600000000e+10
1.714643388986587524e-01,1.435406684875488281e+00,1.264138320000000000e+09
1.764705926179885864e-01,1.454571485519409180e+00,9.194283083100000000e+10
1.877346783876419067e-01,1.419761419296264648e+00,2.568593004100000000e+10
1.777221560478210449e-01,1.380488872528076172e+00,6.798438681100000000e+10
1.789737194776535034e-01,1.441932559013366699e+00,4.359957197900000000e+10
1.714643388986587524e-01,1.421775817871093750e+00,2.526491306700000000e+10
1.652065068483352661e-01,1.435318708419799805e+00,9.737880076600000000e+10
1.889862418174743652e-01,1.374974250793457031e+00,5.389295531100000000e+10
1.914893686771392822e-01,1.405121564865112305e+00,2.925699616300000000e+10
1.802252829074859619e-01,1.364903450012207031e+00,9.469240545600000000e+10
1.814768463373184204e-01,1.367029547691345215e+00,3.071910164100000000e+10
1.614518165588378906e-01,1.482256412506103516e+00,1.193558131300000000e+10
1.939924955368041992e-01,1.363556146621704102e+00,8.524856385800000000e+10
2.027534395456314087e-01,1.365548014640808105e+00,6.080869725800000000e+10
1.739674657583236694e-01,1.398776531219482422e+00,9.093314246300000000e+10
1.276595741510391235e-01,1.514699459075927734e+00,8.097706059700000000e+10
1.977471858263015747e-01,1.379641890525817871e+00,3.805646485700000000e+10
1.589486896991729736e-01,1.436995863914489746e+00,8.148346341600000000e+10
1.777221560478210449e-01,1.411099433898925781e+00,2.036782240900000000e+10
1.977471858263015747e-01,1.400408744812011719e+00,5.993110603700000000e+10
2.002503126859664917e-01,1.383479595184326172e+00,1.298962978500000000e+10
1.664580702781677246e-01,1.424818754196166992e+00,7.882475270300000000e+10
1.952440589666366577e-01,1.388388514518737793e+00,1.303018448100000000e+10
2.165206521749496460e-01,1.358416557312011719e+00,2.643986042900000000e+10
1.501877307891845703e-01,1.454692125320434570e+00,9.473541426300000000e+10
1.877346783876419067e-01,1.404918074607849121e+00,1.682643733800000000e+10
1.739674657583236694e-01,1.422824263572692871e+00,5.118938896400000000e+10
1.714643388986587524e-01,1.386251211166381836e+00,5.847855022000000000e+09
1.864831000566482544e-01,1.371360182762145996e+00,9.493107810200000000e+10
1.877346783876419067e-01,1.414280176162719727e+00,4.208276309900000000e+10
2.052565813064575195e-01,1.361974239349365234e+00,3.159250978600000000e+10
1.526908725500106812e-01,1.405891895294189453e+00,7.701484147000000000e+10
1.827284097671508789e-01,1.439474105834960938e+00,2.522823039200000000e+10
1.714643388986587524e-01,1.428814172744750977e+00,2.075447574900000000e+10
1.927409321069717407e-01,1.356189489364624023e+00,9.601612805400000000e+10
1.476846039295196533e-01,1.447659969329833984e+00,2.598464115500000000e+10
2.177722156047821045e-01,1.401417016983032227e+00,4.305415922400000000e+10
1.677096337080001831e-01,1.432837247848510742e+00,8.488767924600000000e+10
1.739674657583236694e-01,1.429268121719360352e+00,2.139161180600000000e+10
1.902378052473068237e-01,1.364647388458251953e+00,6.100627044000000000e+09
1.752190291881561279e-01,1.413663148880004883e+00,6.038580586400000000e+10
1.814768463373184204e-01,1.370249271392822266e+00,5.777695324600000000e+10
1.839799731969833374e-01,1.364003539085388184e+00,4.665933783400000000e+10
1.964956223964691162e-01,1.399013400077819824e+00,1.029900957600000000e+10
1.677096337080001831e-01,1.416459918022155762e+00,8.783203147200000000e+10
1.702127754688262939e-01,1.444830417633056641e+00,7.212962242100000000e+10
1.727159023284912109e-01,1.472140669822692871e+00,9.251522816600000000e+10
1.739674657583236694e-01,1.412714719772338867e+00,8.188831946800000000e+10
1.864831000566482544e-01,1.414525866508483887e+00,7.735761373400000000e+10
1.902378052473068237e-01,1.410570979118347168e+00,3.649392538900000000e+10
1.627033799886703491e-01,1.441128134727478027e+00,9.872481763000000000e+09
1.864831000566482544e-01,1.357469320297241211e+00,6.651648621600000000e+10
1.451814770698547363e-01,1.508048415184020996e+00,8.343660113000000000e+09
2.065081447362899780e-01,1.359395861625671387e+00,4.045449886900000000e+10
1.752190291881561279e-01,1.425280928611755371e+00,1.499245882700000000e+10
1.989987492561340332e-01,1.361169099807739258e+00,6.986539160000000000e+09
1.714643388986587524e-01,1.595128536224365234e+00,5.982806833200000000e+10
1.677096337080001831e-01,1.476032972335815430e+00,4.369239422500000000e+10
1.489361673593521118e-01,1.457936525344848633e+00,3.248297277300000000e+10
1.939924955368041992e-01,1.371142268180847168e+00,5.917421823400000000e+10
1.652065068483352661e-01,1.452811598777770996e+00,5.891361720600000000e+10
2.040050029754638672e-01,1.365031719207763672e+00,4.230304930000000000e+09
1.589486896991729736e-01,1.460883498191833496e+00,4.961976002600000000e+10
1.952440589666366577e-01,1.384657382965087891e+00,8.929548200200000000e+10
1.564455628395080566e-01,1.472912549972534180e+00,8.032874439200000000e+10
1.627033799886703491e-01,1.420135259628295898e+00,2.052254803600000000e+10
1.777221560478210449e-01,1.441761374473571777e+00,9.070160569000000000e+10
1.614518165588378906e-01,1.426198005676269531e+00,9.206698116000000000e+09
1.489361673593521118e-01,1.513340711593627930e+00,1.835244869000000000e+10
1.702127754688262939e-01,1.439719915390014648e+00,3.003249110700000000e+10
1.939924955368041992e-01,1.364058732986450195e+00,4.007794145700000000e+10
2.002503126859664917e-01,1.358141183853149414e+00,8.225322996900000000e+10
1.702127754688262939e-01,1.442997694015502930e+00,4.811521949100000000e+10
1.989987492561340332e-01,1.368165016174316406e+00,7.031383065000000000e+10
2.002503126859664917e-01,1.370315909385681152e+00,5.166717215400000000e+10
1.702127754688262939e-01,1.430687785148620605e+00,8.352153413300000000e+10
1.939924955368041992e-01,1.404074668884277344e+00,3.315980746800000000e+10
1.727159023284912109e-01,1.410914897918701172e+00,8.399615668400000000e+10
1.727159023284912109e-01,1.432860374450683594e+00,7.069637809800000000e+10
1.802252829074859619e-01,1.434905409812927246e+00,2.394861052500000000e+10
1.927409321069717407e-01,1.361533522605895996e+00,3.998126382500000000e+10
1.689611971378326416e-01,1.437859416007995605e+00,6.345156244000000000e+09
1.677096337080001831e-01,1.423846483230590820e+00,1.012650183800000000e+10
1.677096337080001831e-01,1.450878620147705078e+00,8.716694517500000000e+10
1.964956223964691162e-01,1.407475471496582031e+00,6.116427360900000000e+10
1.576971262693405151e-01,1.494244933128356934e+00,3.187722811000000000e+10
1.689611971378326416e-01,1.440351843833923340e+00,8.416189076300000000e+10
1.927409321069717407e-01,1.361059904098510742e+00,3.723376643900000000e+10
2.015018761157989502e-01,1.374591350555419922e+00,3.264582606300000000e+10
1.827284097671508789e-01,1.366414070129394531e+00,5.391889250000000000e+08
1.852315366268157959e-01,1.408720374107360840e+00,3.784923036600000000e+10
1.864831000566482544e-01,1.427742719650268555e+00,8.949067399700000000e+10
1.902378052473068237e-01,1.399826884269714355e+00,8.864216460000000000e+08
1.752190291881561279e-01,1.443442225456237793e+00,5.171957785500000000e+10
1.927409321069717407e-01,1.384917736053466797e+00,5.163293931100000000e+10
1.789737194776535034e-01,1.409386873245239258e+00,8.553546025200000000e+10
1.864831000566482544e-01,1.362308859825134277e+00,6.605851258100000000e+10
1.939924955368041992e-01,1.388537883758544922e+00,3.572077521300000000e+10
1.977471858263015747e-01,1.378105998039245605e+00,9.050298311000000000e+10
1.964956223964691162e-01,1.365338087081909180e+00,1.201417925900000000e+10
1.501877307891845703e-01,1.469937682151794434e+00,9.644470821900000000e+10
2.127659618854522705e-01,1.394823789596557617e+00,9.249363097300000000e+10
1.852315366268157959e-01,1.419691801071166992e+00,6.931365087500000000e+10
1.664580702781677246e-01,1.406576871871948242e+00,7.046096570100000000e+10
1.589486896991729736e-01,1.425567984580993652e+00,5.502599998200000000e+10
1.989987492561340332e-01,1.378459215164184570e+00,3.468945969500000000e+10
2.177722156047821045e-01,1.373098134994506836e+00,9.371874539700000000e+10
1.551939994096755981e-01,1.463982343673706055e+00,8.852579275600000000e+10
1.689611971378326416e-01,1.426243662834167480e+00,1.035352642000000000e+09
1.789737194776535034e-01,1.367511272430419922e+00,6.090172634600000000e+10
1.814768463373184204e-01,1.399188756942749023e+00,2.327519670100000000e+10
1.677096337080001831e-01,1.439568996429443359e+00,9.667916121000000000e+09
1.952440589666366577e-01,1.375394344329833984e+00,1.202607723300000000e+10
1.877346783876419067e-01,1.409624814987182617e+00,3.599469002200000000e+10
1.702127754688262939e-01,1.416454195976257324e+00,8.690598662800000000e+10
1.814768463373184204e-01,1.408180952072143555e+00,2.002978724800000000e+10
1.777221560478210449e-01,1.413020133972167969e+00,1.279525965000000000e+09
2.152690887451171875e-01,1.361853957176208496e+00,4.522016750700000000e+10
1.914893686771392822e-01,1.415427684783935547e+00,9.060652692500000000e+10
1.539424359798431396e-01,1.492053866386413574e+00,7.150630807600000000e+10
1.689611971378326416e-01,1.491759061813354492e+00,2.863370394900000000e+10
1.576971262693405151e-01,1.475830435752868652e+00,4.664775443000000000e+10
1.914893686771392822e-01,1.428026914596557617e+00,1.023072108000000000e+09
1.964956223964691162e-01,1.365136981010437012e+00,4.231855759100000000e+10
1.614518165588378906e-01,1.475657701492309570e+00,4.395120294700000000e+10
1.589486896991729736e-01,1.459962606430053711e+00,9.280192770100000000e+10
1.777221560478210449e-01,1.451273202896118164e+00,1.755329007500000000e+10
1.664580702781677246e-01,1.424682021141052246e+00,7.416131517200000000e+10
1.877346783876419067e-01,1.355808138847351074e+00,1.344855760000000000e+09
1.877346783876419067e-01,1.378141760826110840e+00,8.012045820200000000e+10
1.764705926179885864e-01,1.416975498199462891e+00,8.090237301400000000e+10
1.627033799886703491e-01,1.419154167175292969e+00,2.838166446600000000e+10
1.789737194776535034e-01,1.404365062713623047e+00,4.514140649500000000e+10
1.877346783876419067e-01,1.398336291313171387e+00,5.834860216500000000e+10
1.789737194776535034e-01,1.365526676177978516e+00,3.520403809600000000e+10
1.789737194776535034e-01,1.438907146453857422e+00,6.326173963500000000e+10
1.789737194776535034e-01,1.413894176483154297e+00,8.220740813900000000e+10
1.752190291881561279e-01,1.398899435997009277e+00,4.737007910900000000e+10
1.752190291881561279e-01,1.452099800109863281e+00,1.666983762100000000e+10
2.040050029754638672e-01,1.357362985610961914e+00,8.711591458200000000e+10
1.802252829074859619e-01,1.385817408561706543e+00,6.752794657000000000e+10
1.927409321069717407e-01,1.359710693359375000e+00,9.343976552100000000e+10
1.827284097671508789e-01,1.419729709625244141e+00,2.728666155100000000e+10
1.614518165588378906e-01,1.429384112358093262e+00,3.113894072300000000e+10
1.789737194776535034e-01,1.387877821922302246e+00,5.140537861400000000e+10
1.977471858263015747e-01,1.404758214950561523e+00,6.860413099100000000e+10
1.652065068483352661e-01,1.429635405540466309e+00,4.703946399800000000e+10
1.777221560478210449e-01,1.381293296813964844e+00,5.116158549300000000e+10
1.952440589666366577e-01,1.365516424179077148e+00,2.368224338000000000e+09
1.864831000566482544e-01,1.417474746704101562e+00,7.077510874400000000e+10
2.027534395456314087e-01,1.370194792747497559e+00,8.483279941000000000e+09
2.140175253152847290e-01,1.367001891136169434e+00,6.839476740500000000e+10
2.077597081661224365e-01,1.353054285049438477e+00,5.654916584600000000e+10
1.814768463373184204e-01,1.470070123672485352e+00,6.008671627500000000e+10
1.464330404996871948e-01,1.598221182823181152e+00,5.138280923200000000e+10
1.739674657583236694e-01,1.504589080810546875e+00,3.534802033000000000e+09
2.065081447362899780e-01,1.355182647705078125e+00,6.115414124900000000e+10
2.140175253152847290e-01,1.394811987876892090e+00,2.175787902200000000e+10
1.802252829074859619e-01,1.439117670059204102e+00,1.680775051200000000e+10
2.065081447362899780e-01,1.418039679527282715e+00,6.955831779000000000e+09
1.989987492561340332e-01,1.397752523422241211e+00,8.004983536400000000e+10
1.977471858263015747e-01,1.413968324661254883e+00,5.437960952000000000e+09
1.952440589666366577e-01,1.365070223808288574e+00,8.238509496600000000e+10
1.964956223964691162e-01,1.397275924682617188e+00,6.178093092000000000e+09
1.989987492561340332e-01,1.422906875610351562e+00,1.564417809400000000e+10
2.052565813064575195e-01,1.342926502227783203e+00,5.183747515300000000e+10
1.814768463373184204e-01,1.446101188659667969e+00,9.774932313200000000e+10
1.564455628395080566e-01,1.473717093467712402e+00,6.318528835600000000e+10
1.614518165588378906e-01,1.462804198265075684e+00,5.556464070100000000e+10
1.977471858263015747e-01,1.418405890464782715e+00,3.216100810200000000e+10
2.127659618854522705e-01,1.353283166885375977e+00,8.244144963700000000e+10
1.501877307891845703e-01,1.485469222068786621e+00,8.295688484200000000e+10
1.814768463373184204e-01,1.420980215072631836e+00,1.791773209000000000e+10
1.839799731969833374e-01,1.399792075157165527e+00,7.071684501200000000e+10
1.864831000566482544e-01,1.410000681877136230e+00,1.151362761200000000e+10
1.952440589666366577e-01,1.421510457992553711e+00,3.808898620900000000e+10
1.752190291881561279e-01,1.441728949546813965e+00,6.675726233900000000e+10
1.551939994096755981e-01,1.480852127075195312e+00,6.268293886400000000e+10
1.952440589666366577e-01,1.367408752441406250e+00,4.978230250200000000e+10
1.814768463373184204e-01,1.387108683586120605e+00,9.745057396400000000e+10
1.989987492561340332e-01,1.436617255210876465e+00,6.211970327800000000e+10
1.877346783876419067e-01,1.434267401695251465e+00,2.945273918000000000e+10
1.789737194776535034e-01,1.393298387527465820e+00,9.642858231000000000e+09
1.351689696311950684e-01,1.487296104431152344e+00,9.680700668700000000e+10
1.839799731969833374e-01,1.399731516838073730e+00,2.009456305100000000e+10
1.777221560478210449e-01,1.446020483970642090e+00,1.801397759400000000e+10
1.777221560478210449e-01,1.403433084487915039e+00,3.223286292700000000e+10
1.939924955368041992e-01,1.414795160293579102e+00,2.434383933400000000e+10
1.576971262693405151e-01,1.441456198692321777e+00,2.975910844300000000e+10
1.702127754688262939e-01,1.470991969108581543e+00,5.564359788000000000e+10
1.964956223964691162e-01,1.360140681266784668e+00,2.943929873700000000e+10
1.902378052473068237e-01,1.427211761474609375e+00,2.000953501900000000e+10
1.852315366268157959e-01,1.371795058250427246e+00,6.216157350300000000e+10
1.852315366268157959e-01,1.475715637207031250e+00,1.920535457500000000e+10
1.814768463373184204e-01,1.372031450271606445e+00,6.005460122400000000e+10
2.115143984556198120e-01,1.357349872589111328e+00,3.383771204700000000e+10
1.652065068483352661e-01,1.428419947624206543e+00,8.822703939600000000e+10
1.752190291881561279e-01,1.408869504928588867e+00,7.147910382700000000e+10
1.939924955368041992e-01,1.404373526573181152e+00,1.487107914000000000e+10
1.551939994096755981e-01,1.429978728294372559e+00,3.368624352700000000e+10
1.814768463373184204e-01,1.412175893783569336e+00,8.587803637700000000e+10
1.777221560478210449e-01,1.418504238128662109e+00,9.921407827600000000e+10
1.689611971378326416e-01,1.419370412826538086e+00,9.027170622600000000e+10
1.827284097671508789e-01,1.365884304046630859e+00,2.421009733500000000e+10
1.839799731969833374e-01,1.416346907615661621e+00,8.661553172300000000e+10
1.902378052473068237e-01,1.398093700408935547e+00,9.506720357200000000e+10
1.789737194776535034e-01,1.365899920463562012e+00,6.185823770200000000e+10
1.526908725500106812e-01,1.478822946548461914e+00,7.768275014800000000e+10
1.639549434185028076e-01,1.420118212699890137e+00,1.674011819000000000e+09
1.401752233505249023e-01,1.422380685806274414e+00,3.001788400900000000e+10
1.689611971378326416e-01,1.454056143760681152e+00,6.688342316000000000e+10
1.514393091201782227e-01,1.484353899955749512e+00,3.841814037100000000e+10
1.677096337080001831e-01,1.473772525787353516e+00,1.896100417400000000e+10
1.989987492561340332e-01,1.360305666923522949e+00,1.822138469400000000e+10
1.752190291881561279e-01,1.451683878898620605e+00,9.551798628000000000e+10
1.739674657583236694e-01,1.434433937072753906e+00,2.119749140300000000e+10
2.002503126859664917e-01,1.405820727348327637e+00,7.378552952300000000e+10
1.727159023284912109e-01,1.452018737792968750e+00,6.731167294300000000e+10
1.702127754688262939e-01,1.417174577713012695e+00,9.753727178900000000e+10
1.702127754688262939e-01,1.432005882263183594e+00,7.976959423500000000e+10
1.576971262693405151e-01,1.431482553482055664e+00,3.579025599700000000e+10
1.476846039295196533e-01,1.437000155448913574e+00,8.813756701600000000e+10
1.627033799886703491e-01,1.439177036285400391e+00,1.590715336000000000e+10
1.877346783876419067e-01,1.414073824882507324e+00,7.897417133600000000e+10
1.852315366268157959e-01,1.439370393753051758e+00,8.765337087200000000e+10
1.714643388986587524e-01,1.428715109825134277e+00,7.189847589100000000e+10
1.576971262693405151e-01,1.472075462341308594e+00,7.379231836400000000e+10
1.639549434185028076e-01,1.446536064147949219e+00,7.781639064500000000e+10
2.102628350257873535e-01,1.365393400192260742e+00,1.450999677300000000e+10
2.002503126859664917e-01,1.371455550193786621e+00,2.328608843900000000e+10
1.702127754688262939e-01,1.423002958297729492e+00,6.062104966300000000e+10
1.489361673593521118e-01,1.598774909973144531e+00,2.547664940500000000e+10
1.902378052473068237e-01,1.366837978363037109e+00,5.299303249900000000e+10
1.589486896991729736e-01,1.459559679031372070e+00,3.386003559500000000e+10
1.802252829074859619e-01,1.433067321777343750e+00,1.151453708500000000e+10
1.689611971378326416e-01,1.407891750335693359e+00,4.693362005400000000e+10
2.115143984556198120e-01,1.352241873741149902e+00,1.836522195400000000e+10
1.914893686771392822e-01,1.374714612960815430e+00,4.765599136800000000e+10
1.839799731969833374e-01,1.410028219223022461e+00,5.403220265000000000e+10
1.877346783876419067e-01,1.407969355583190918e+00,8.263884521900000000e+10
1.964956223964691162e-01,1.363128542900085449e+00,1.116615539000000000e+10
1.702127754688262939e-01,1.408998847007751465e+00,5.352298680400000000e+10
1.877346783876419067e-01,1.397632002830505371e+00,2.128847621300000000e+10
1.889862418174743652e-01,1.399892091751098633e+00,6.809617891700000000e+10
1.839799731969833374e-01,1.388884782791137695e+00,8.075388778200000000e+10
1.839799731969833374e-01,1.417966604232788086e+00,4.256111526800000000e+10
1.902378052473068237e-01,1.411343455314636230e+00,1.020716804400000000e+10
1.939924955368041992e-01,1.375159740447998047e+00,8.768654874500000000e+10
1.802252829074859619e-01,1.412745237350463867e+00,8.805832537900000000e+10
1.664580702781677246e-01,1.434396266937255859e+00,6.045503505000000000e+10
1.739674657583236694e-01,1.450365424156188965e+00,1.752601548200000000e+10
2.090112715959548950e-01,1.388033866882324219e+00,2.604539096100000000e+10
1.752190291881561279e-01,1.424079298973083496e+00,9.561185442000000000e+09
1.927409321069717407e-01,1.367768645286560059e+00,2.822245119600000000e+10
1.864831000566482544e-01,1.429909944534301758e+00,4.285877222600000000e+10
1.764705926179885864e-01,1.420158743858337402e+00,6.505329496000000000e+09
1.827284097671508789e-01,1.362580657005310059e+00,5.876168887300000000e+10
1.214017570018768311e-01,1.617979407310485840e+00,6.837067301900000000e+10
1.777221560478210449e-01,1.431339144706726074e+00,5.436401057700000000e+10
1.764705926179885864e-01,1.378887534141540527e+00,2.018195464000000000e+09
1.977471858263015747e-01,1.362147331237792969e+00,4.133112165500000000e+10
1.689611971378326416e-01,1.402040481567382812e+00,6.381874300000000000e+07
1.839799731969833374e-01,1.434107661247253418e+00,5.712894381900000000e+10
1.789737194776535034e-01,1.432667493820190430e+00,7.925923616100000000e+10
2.027534395456314087e-01,1.355396270751953125e+00,7.517511736500000000e+10
1.802252829074859619e-01,1.425799369812011719e+00,5.947419086800000000e+10
1.902378052473068237e-01,1.360603332519531250e+00,5.286046322800000000e+10
1.789737194776535034e-01,1.401902556419372559e+00,1.569508124200000000e+10
1.752190291881561279e-01,1.437266111373901367e+00,5.942218072700000000e+10
2.002503126859664917e-01,1.372075438499450684e+00,7.627565664900000000e+10
1.464330404996871948e-01,1.475424528121948242e+00,6.003393030000000000e+08
1.927409321069717407e-01,1.404858589172363281e+00,6.318003165500000000e+10
1.764705926179885864e-01,1.422799110412597656e+00,5.598554931900000000e+10
1.689611971378326416e-01,1.428491353988647461e+00,8.200986588100000000e+10
1.727159023284912109e-01,1.414049983024597168e+00,8.737465693400000000e+10
1.652065068483352661e-01,1.450252056121826172e+00,1.533249685400000000e+10
1.614518165588378906e-01,1.464282751083374023e+00,4.637634604600000000e+10
1.551939994096755981e-01,1.482516169548034668e+00,1.970506221500000000e+10
2.127659618854522705e-01,1.365263223648071289e+00,8.345275286200000000e+10
1.914893686771392822e-01,1.408124327659606934e+00,9.584725863200000000e+10
1.627033799886703491e-01,1.426534414291381836e+00,4.225049175600000000e+10
1.802252829074859619e-01,1.440177679061889648e+00,1.362742474300000000e+10
1.989987492561340332e-01,1.408903956413269043e+00,4.566166004300000000e+10
1.827284097671508789e-01,1.399100661277770996e+00,9.775430831700000000e+10
1.877346783876419067e-01,1.481679439544677734e+00,9.261117914000000000e+09
1.802252829074859619e-01,1.372213840484619141e+00,3.155435017800000000e+10
1.614518165588378906e-01,1.407521605491638184e+00,9.525479698200000000e+10
2.165206521749496460e-01,1.368581175804138184e+00,4.549263083600000000e+10
1.864831000566482544e-01,1.411681532859802246e+00,7.835324670500000000e+10
1.952440589666366577e-01,1.379254579544067383e+00,4.782231467900000000e+10
2.102628350257873535e-01,1.394282102584838867e+00,2.584864251800000000e+10
1.927409321069717407e-01,1.353354215621948242e+00,4.685018246600000000e+10
1.677096337080001831e-01,1.418317794799804688e+00,1.900114850300000000e+10
1.476846039295196533e-01,1.487507700920104980e+00,7.028166988300000000e+10
1.989987492561340332e-01,1.398374438285827637e+00,9.717644479600000000e+10
2.065081447362899780e-01,1.371130347251892090e+00,5.369216355200000000e+10
1.914893686771392822e-01,1.438107490539550781e+00,5.498083130200000000e+10
1.714643388986587524e-01,1.456305861473083496e+00,8.382997761100000000e+10
1.839799731969833374e-01,1.382868766784667969e+00,7.019612294300000000e+10
1.939924955368041992e-01,1.373303651809692383e+00,4.875070793200000000e+10
2.002503126859664917e-01,1.411710023880004883e+00,6.430063649800000000e+10
2.040050029754638672e-01,1.358086347579956055e+00,4.441024193100000000e+10
1.602002531290054321e-01,1.417275786399841309e+00,1.692136627600000000e+10
2.102628350257873535e-01,1.375916481018066406e+00,4.547842568600000000e+10
1.789737194776535034e-01,1.400467157363891602e+00,3.004368804800000000e+10
2.127659618854522705e-01,1.373166441917419434e+00,4.834772062000000000e+09
1.551939994096755981e-01,1.479229331016540527e+00,6.854789898700000000e+10
1.814768463373184204e-01,1.371992826461791992e+00,1.958765190500000000e+10
1.576971262693405151e-01,1.481652021408081055e+00,9.514148300300000000e+10
1.777221560478210449e-01,1.439953327178955078e+00,1.741153362600000000e+10
1.689611971378326416e-01,1.455229759216308594e+00,4.008893033800000000e+10
2.052565813064575195e-01,1.363182783126831055e+00,6.309620179000000000e+10
1.789737194776535034e-01,1.426895618438720703e+00,8.000258188600000000e+10
1.827284097671508789e-01,1.414767026901245117e+00,6.371014615900000000e+10
1.689611971378326416e-01,1.457300543785095215e+00,3.248783904000000000e+10
1.727159023284912109e-01,1.434329032897949219e+00,9.636898673100000000e+10
1.752190291881561279e-01,1.440940737724304199e+00,9.109755124000000000e+09
1.551939994096755981e-01,1.516215085983276367e+00,8.708497669600000000e+10
1.927409321069717407e-01,1.372629880905151367e+00,1.764620867100000000e+10
1.764705926179885864e-01,1.449037313461303711e+00,3.944413633100000000e+10
1.614518165588378906e-01,1.420937895774841309e+00,9.303217564300000000e+10
1.902378052473068237e-01,1.356978297233581543e+00,1.684451023700000000e+10
1.739674657583236694e-01,1.432292222976684570e+00,8.110209088000000000e+09
1.877346783876419067e-01,1.372187137603759766e+00,5.781949129600000000e+10
1.902378052473068237e-01,1.372069358825683594e+00,2.146146347000000000e+10
1.602002531290054321e-01,1.421845436096191406e+00,5.497687938100000000e+10
1.727159023284912109e-01,1.416709780693054199e+00,9.102040898000000000e+10
1.639549434185028076e-01,1.463390350341796875e+00,3.523169042500000000e+10
1.952440589666366577e-01,1.373467803001403809e+00,3.440985404100000000e+10
1.727159023284912109e-01,1.420388221740722656e+00,1.134521925100000000e+10
1.689611971378326416e-01,1.463516235351562500e+00,9.852409147400000000e+10
1.814768463373184204e-01,1.380479693412780762e+00,6.924247127500000000e+10
1.789737194776535034e-01,1.408129096031188965e+00,4.576093491900000000e+10
1.677096337080001831e-01,1.434641122817993164e+00,8.188908118200000000e+10
1.727159023284912109e-01,1.452077746391296387e+00,6.507161631700000000e+10
1.989987492561340332e-01,1.382439851760864258e+00,2.588824493300000000e+10
1.526908725500106812e-01,1.435642957687377930e+00,4.630035585600000000e+10
2.052565813064575195e-01,1.355606913566589355e+00,3.444999365900000000e+10
2.027534395456314087e-01,1.344049453735351562e+00,5.771397745300000000e+10
1.902378052473068237e-01,1.410921454429626465e+00,1.833653012600000000e+10
1.589486896991729736e-01,1.442837953567504883e+00,4.574317061500000000e+10
1.526908725500106812e-01,1.485188007354736328e+00,5.767826923100000000e+10
1.927409321069717407e-01,1.353611826896667480e+00,9.018117126000000000e+10
1.914893686771392822e-01,1.398626208305358887e+00,4.196655544000000000e+10
1.652065068483352661e-01,1.455162286758422852e+00,4.378016770600000000e+10
1.989987492561340332e-01,1.370554447174072266e+00,6.099192499300000000e+10
1.727159023284912109e-01,1.429152727127075195e+00,5.172354460000000000e+08
1.777221560478210449e-01,1.428276062011718750e+00,6.908757342600000000e+10
1.564455628395080566e-01,1.486267566680908203e+00,5.140262430000000000e+10
1.564455628395080566e-01,1.534236669540405273e+00,6.014351829300000000e+10
1.839799731969833374e-01,1.446178197860717773e+00,5.027921353400000000e+10
1.902378052473068237e-01,1.420364737510681152e+00,4.243538599900000000e+10
2.215269058942794800e-01,1.352803587913513184e+00,3.563509936500000000e+10
2.015018761157989502e-01,1.352202653884887695e+00,3.096662731000000000e+10
1.777221560478210449e-01,1.445479273796081543e+00,4.443703123000000000e+09
1.576971262693405151e-01,1.438243389129638672e+00,5.281518092300000000e+10
1.914893686771392822e-01,1.402397632598876953e+00,5.681121840000000000e+08
1.589486896991729736e-01,1.440883398056030273e+00,5.758987239000000000e+09
1.814768463373184204e-01,1.428719282150268555e+00,5.238791198000000000e+10
1.989987492561340332e-01,1.413979768753051758e+00,6.192837162000000000e+10
1.889862418174743652e-01,1.375984072685241699e+00,8.334760671300000000e+10
1.727159023284912109e-01,1.420732498168945312e+00,5.295880511200000000e+10
2.090112715959548950e-01,1.359070301055908203e+00,4.079410014600000000e+10
1.989987492561340332e-01,1.356976866722106934e+00,3.337241807200000000e+10
1.614518165588378906e-01,1.422173380851745605e+00,5.413203926300000000e+10
1.627033799886703491e-01,1.467864036560058594e+00,2.138005120000000000e+09
2.115143984556198120e-01,1.385806322097778320e+00,4.402158056600000000e+10
1.977471858263015747e-01,1.410850048065185547e+00,6.630968764500000000e+10
1.664580702781677246e-01,1.427655220031738281e+00,6.929139763400000000e+10
2.065081447362899780e-01,1.352439880371093750e+00,8.997537850700000000e+10
1.877346783876419067e-01,1.414581537246704102e+00,9.927934517000000000e+09
2.052565813064575195e-01,1.373506784439086914e+00,7.078806381000000000e+10
2.065081447362899780e-01,1.390415668487548828e+00,3.009682950400000000e+10
2.052565813064575195e-01,1.361770153045654297e+00,3.003684178400000000e+10
1.777221560478210449e-01,1.407278299331665039e+00,4.963288893100000000e+10
2.002503126859664917e-01,1.348125815391540527e+00,2.606893692100000000e+10
1.602002531290054321e-01,1.442691564559936523e+00,9.720797979200000000e+10
1.964956223964691162e-01,1.413008451461791992e+00,4.419300653700000000e+10
1.652065068483352661e-01,1.419643878936767578e+00,7.011714676600000000e+10
1.451814770698547363e-01,1.465598106384277344e+00,6.443303235900000000e+10
2.115143984556198120e-01,1.368170976638793945e+00,7.117020362600000000e+10
1.564455628395080566e-01,1.437216162681579590e+00,5.250785758000000000e+10
1.627033799886703491e-01,1.469713926315307617e+00,3.338426043600000000e+10
1.652065068483352661e-01,1.486160159111022949e+00,5.946623843100000000e+10
1.739674657583236694e-01,1.481975913047790527e+00,7.128935949100000000e+10
1.877346783876419067e-01,1.389611005783081055e+00,6.105371706800000000e+10
1.627033799886703491e-01,1.418000459671020508e+00,1.300546294400000000e+10
1.602002531290054321e-01,1.570632338523864746e+00,3.837891775000000000e+09
1.764705926179885864e-01,1.416699409484863281e+00,5.593487120300000000e+10
1.864831000566482544e-01,1.422777056694030762e+00,5.068605782300000000e+10
1.764705926179885864e-01,1.458986043930053711e+00,5.798711904000000000e+09
1.814768463373184204e-01,1.421154856681823730e+00,8.617927956000000000e+09
1.677096337080001831e-01,1.461659908294677734e+00,5.454530364900000000e+10
1.689611971378326416e-01,1.441460967063903809e+00,9.591661239700000000e+10
1.727159023284912109e-01,1.482644319534301758e+00,3.284793248100000000e+10
1.964956223964691162e-01,1.365336894989013672e+00,4.489160977700000000e+10
2.190237790346145630e-01,1.371272444725036621e+00,1.457979666100000000e+10
1.677096337080001831e-01,1.415585041046142578e+00,4.125550376400000000e+10
1.802252829074859619e-01,1.418624401092529297e+00,8.155268830000000000e+08
1.614518165588378906e-01,1.419182181358337402e+00,8.822015266700000000e+10
1.989987492561340332e-01,1.364944934844970703e+00,4.373344555400000000e+10
2.190237790346145630e-01,1.365824937820434570e+00,1.533477605500000000e+10
1.551939994096755981e-01,1.478544235229492188e+00,3.487605343500000000e+10
1.677096337080001831e-01,1.441343069076538086e+00,2.409078419900000000e+10
2.040050029754638672e-01,1.383008480072021484e+00,7.984569936800000000e+10
1.652065068483352661e-01,1.463986635208129883e+00,4.005719105300000000e+10
1.789737194776535034e-01,1.440169095993041992e+00,3.404005175800000000e+10
1.702127754688262939e-01,1.444609165191650391e+00,2.071185779200000000e+10
1.576971262693405151e-01,1.470662474632263184e+00,2.283517678500000000e+10
1.877346783876419067e-01,1.368912577629089355e+00,4.599787019300000000e+10
1.564455628395080566e-01,1.487956285476684570e+00,3.692104226800000000e+10
1.852315366268157959e-01,1.387032747268676758e+00,7.501967892000000000e+10
1.814768463373184204e-01,1.405463695526123047e+00,3.383837769500000000e+10
1.789737194776535034e-01,1.431734085083007812e+00,2.288827871600000000e+10
1.839799731969833374e-01,1.424209952354431152e+00,3.432703885200000000e+10
1.777221560478210449e-01,1.457805991172790527e+00,2.386344009000000000e+09
1.952440589666366577e-01,1.354680538177490234e+00,1.510131475300000000e+10
1.526908725500106812e-01,1.447780489921569824e+00,5.219120666700000000e+10
2.102628350257873535e-01,1.382360458374023438e+00,4.628412741200000000e+10
1.564455628395080566e-01,1.444279909133911133e+00,7.185981948000000000e+10
1.952440589666366577e-01,1.369643092155456543e+00,4.684996167500000000e+10
1.614518165588378906e-01,1.430386543273925781e+00,2.611937760300000000e+10
1.802252829074859619e-01,1.392300367355346680e+00,6.492864729100000000e+10
1.564455628395080566e-01,1.472609519958496094e+00,6.543975049800000000e+10
1.764705926179885864e-01,1.429750680923461914e+00,3.230229028600000000e+10
1.977471858263015747e-01,1.377560615539550781e+00,5.713713109000000000e+10
1.426783502101898193e-01,1.476552963256835938e+00,6.101699027300000000e+10
1.464330404996871948e-01,1.481714487075805664e+00,8.200602519600000000e+10
1.877346783876419067e-01,1.404323458671569824e+00,4.041913661500000000e+10
1.551939994096755981e-01,1.430217266082763672e+00,3.926881052400000000e+10
1.489361673593521118e-01,1.459882259368896484e+00,7.160633800900000000e+10
1.702127754688262939e-01,1.371889591217041016e+00,2.055590765500000000e+10
1.677096337080001831e-01,1.421253681182861328e+00,6.289897784000000000e+10
1.439299136400222778e-01,1.472097158432006836e+00,4.673436582400000000e+10
1.539424359798431396e-01,1.477462053298950195e+00,4.552419121200000000e+10
1.689611971378326416e-01,1.409080386161804199e+00,1.847155646300000000e+10
1.764705926179885864e-01,1.467637896537780762e+00,6.003526720500000000e+10
1.764705926179885864e-01,1.412961483001708984e+00,4.406611045000000000e+10
1.689611971378326416e-01,1.420950889587402344e+00,2.436983505000000000e+09
1.989987492561340332e-01,1.357673168182373047e+00,6.549396672100000000e+10
2.015018761157989502e-01,1.399915575981140137e+00,6.954444676000000000e+10
1.814768463373184204e-01,1.424976348876953125e+00,6.340633691300000000e+10
1.814768463373184204e-01,1.424392461776733398e+00,9.195321142000000000e+09
1.914893686771392822e-01,1.390274047851562500e+00,9.943762701000000000e+10
1.689611971378326416e-01,1.408495426177978516e+00,8.811591606800000000e+10
1.739674657583236694e-01,1.431081056594848633e+00,9.552586001100000000e+10
1.852315366268157959e-01,1.380589723587036133e+00,5.473645987700000000e+10
1.602002531290054321e-01,1.447501182556152344e+00,6.906111591600000000e+10
1.739674657583236694e-01,1.431501388549804688e+00,2.571725928700000000e+10
2.165206521749496460e-01,1.355018138885498047e+00,2.641693607600000000e+10
1.814768463373184204e-01,1.419132113456726074e+00,8.567423182000000000e+10
1.739674657583236694e-01,1.416152477264404297e+00,7.326823462600000000e+10
1.852315366268157959e-01,1.375075101852416992e+00,1.311224390800000000e+10
1.852315366268157959e-01,1.401746511459350586e+00,7.222721428000000000e+09
1.627033799886703491e-01,1.423438429832458496e+00,4.310540000900000000e+10
1.789737194776535034e-01,1.420522689819335938e+00,2.991674275600000000e+10
1.551939994096755981e-01,1.466681838035583496e+00,8.781323122600000000e+10
1.564455628395080566e-01,1.456321001052856445e+00,5.804739502200000000e+10
1.977471858263015747e-01,1.352279663085937500e+00,2.343304683500000000e+10
1.864831000566482544e-01,1.436380624771118164e+00,1.205118625000000000e+10
1.764705926179885864e-01,1.415842413902282715e+00,1.916163768500000000e+10
1.652065068483352661e-01,1.438181400299072266e+00,3.921683351700000000e+10
1.752190291881561279e-01,1.403270602226257324e+00,9.211778066300000000e+10
1.977471858263015747e-01,1.418501138687133789e+00,5.558964106600000000e+10
1.989987492561340332e-01,1.372989892959594727e+00,7.380520743800000000e+10
2.015018761157989502e-01,1.364773154258728027e+00,1.794738679300000000e+10
1.939924955368041992e-01,1.370855331420898438e+00,6.492683072900000000e+10
1.864831000566482544e-01,1.369162559509277344e+00,2.892180409900000000e+10
1.964956223964691162e-01,1.390560507774353027e+00,5.436635885000000000e+09
1.989987492561340332e-01,1.355649948120117188e+00,4.452099455600000000e+10
1.964956223964691162e-01,1.408201456069946289e+00,8.142884285300000000e+10
1.551939994096755981e-01,1.464708805084228516e+00,5.832543358600000000e+10
2.077597081661224365e-01,1.359084010124206543e+00,6.615033821700000000e+10
1.952440589666366577e-01,1.369160890579223633e+00,1.049284097000000000e+10
2.027534395456314087e-01,1.394066214561462402e+00,7.917111139600000000e+10
1.677096337080001831e-01,1.498631954193115234e+00,2.275183286400000000e+10
1.927409321069717407e-01,1.404341459274291992e+00,7.853933584000000000e+10
1.652065068483352661e-01,1.490883588790893555e+00,2.000609401100000000e+10
1.902378052473068237e-01,1.371699333190917969e+00,4.079418807600000000e+10
2.052565813064575195e-01,1.405085444450378418e+00,7.467256838800000000e+10
1.727159023284912109e-01,1.412523627281188965e+00,4.395018485700000000e+10
1.689611971378326416e-01,1.462498188018798828e+00,3.855887271800000000e+10
1.802252829074859619e-01,1.467343091964721680e+00,8.207731493000000000e+10
2.127659618854522705e-01,1.385365486145019531e+00,5.664705778900000000e+10
1.914893686771392822e-01,1.360534906387329102e+00,3.686193765600000000e+10
1.977471858263015747e-01,1.428502321243286133e+00,2.102172255000000000e+10
1.752190291881561279e-01,1.438610911369323730e+00,6.743108407600000000e+10
1.789737194776535034e-01,1.431334257125854492e+00,7.314031876800000000e+10
1.964956223964691162e-01,1.414543509483337402e+00,2.913746402700000000e+10
1.852315366268157959e-01,1.420512437820434570e+00,4.384208922000000000e+10
1.739674657583236694e-01,1.465031862258911133e+00,4.260056259500000000e+10
1.602002531290054321e-01,1.433179259300231934e+00,7.616729193300000000e+10
1.714643388986587524e-01,1.403882026672363281e+00,1.807759980000000000e+08
2.040050029754638672e-01,1.363807201385498047e+00,2.634680661800000000e+10
1.977471858263015747e-01,1.365875244140625000e+00,8.624315192700000000e+10
1.664580702781677246e-01,1.452476859092712402e+00,7.628843317900000000e+10
1.802252829074859619e-01,1.400105714797973633e+00,5.398313143100000000e+10
1.714643388986587524e-01,1.423213243484497070e+00,4.282359295000000000e+10
2.140175253152847290e-01,1.356592655181884766e+00,6.795744523800000000e+10
1.939924955368041992e-01,1.423479080200195312e+00,4.658214342200000000e+10
1.864831000566482544e-01,1.418196678161621094e+00,5.541868415800000000e+10
1.639549434185028076e-01,1.458230495452880859e+00,2.860867623800000000e+10
1.664580702781677246e-01,1.439071059226989746e+00,2.559777899000000000e+09
1.614518165588378906e-01,1.525160312652587891e+00,1.199156086400000000e+10
1.914893686771392822e-01,1.358503699302673340e+00,7.562954592100000000e+10
1.864831000566482544e-01,1.434405207633972168e+00,4.790978301400000000e+10
1.977471858263015747e-01,1.350450992584228516e+00,2.285072542800000000e+10
2.027534395456314087e-01,1.350884914398193359e+00,7.166305629100000000e+10
1.902378052473068237e-01,1.460336208343505859e+00,4.408632764300000000e+10
1.839799731969833374e-01,1.404116988182067871e+00,4.002689743400000000e+10
1.877346783876419067e-01,1.359446763992309570e+00,2.733798917600000000e+10
1.939924955368041992e-01,1.395153760910034180e+00,2.747731460500000000e+10
2.002503126859664917e-01,1.416100263595581055e+00,4.004431035200000000e+10
1.764705926179885864e-01,1.411907672882080078e+00,1.074333547400000000e+10
1.877346783876419067e-01,1.443988680839538574e+00,9.927830816600000000e+10
1.714643388986587524e-01,1.415460109710693359e+00,4.254511071900000000e+10
1.576971262693405151e-01,1.429273486137390137e+00,1.231350623000000000e+09
1.752190291881561279e-01,1.428220033645629883e+00,8.045028613800000000e+10
2.052565813064575195e-01,1.349030733108520508e+00,3.438585903500000000e+10
1.451814770698547363e-01,1.478077292442321777e+00,8.487157463100000000e+10
2.015018761157989502e-01,1.357688665390014648e+00,1.010161681600000000e+10
1.752190291881561279e-01,1.410192489624023438e+00,4.840506963800000000e+10
1.764705926179885864e-01,1.397805094718933105e+00,3.058117840000000000e+09
1.989987492561340332e-01,1.386239290237426758e+00,3.207775081800000000e+10
1.689611971378326416e-01,1.442827701568603516e+00,5.234334941300000000e+10
2.077597081661224365e-01,1.394272804260253906e+00,7.906840844400000000e+10
1.739674657583236694e-01,1.387129068374633789e+00,1.481073317400000000e+10
1.739674657583236694e-01,1.437670707702636719e+00,8.929588551200000000e+10
1.702127754688262939e-01,1.451636672019958496e+00,5.318208040700000000e+10
2.065081447362899780e-01,1.380125522613525391e+00,5.392501645000000000e+10
1.852315366268157959e-01,1.467393636703491211e+00,2.874639353500000000e+10
1.864831000566482544e-01,1.392107844352722168e+00,5.881479991500000000e+10
2.052565813064575195e-01,1.365120887756347656e+00,2.789510105800000000e+10
1.576971262693405151e-01,1.426856875419616699e+00,7.500551817700000000e+10
1.714643388986587524e-01,1.420929431915283203e+00,6.050688590200000000e+10
1.839799731969833374e-01,1.380704879760742188e+00,4.645202969700000000e+10
1.939924955368041992e-01,1.405556082725524902e+00,6.955604757100000000e+10
1.677096337080001831e-01,1.432677268981933594e+00,8.481909419700000000e+10
2.002503126859664917e-01,1.358018398284912109e+00,1.795269972000000000e+09
1.714643388986587524e-01,1.439136028289794922e+00,7.903616696600000000e+10
1.902378052473068237e-01,1.401750087738037109e+00,3.802295704400000000e+10
1.927409321069717407e-01,1.369542598724365234e+00,4.613365820200000000e+10
1.589486896991729736e-01,1.416698336601257324e+00,5.016938621700000000e+10
1.802252829074859619e-01,1.420590877532958984e+00,8.469770361400000000e+10
1.789737194776535034e-01,1.416266918182373047e+00,3.379784756000000000e+10
1.714643388986587524e-01,1.426846385002136230e+00,7.819991962700000000e+10
1.839799731969833374e-01,1.357333898544311523e+00,9.955222680800000000e+10
1.414267867803573608e-01,1.676162600517272949e+00,6.918834118300000000e+10
1.989987492561340332e-01,1.366297006607055664e+00,5.794513348300000000e+10
1.827284097671508789e-01,1.429997920989990234e+00,6.006197254300000000e+10
1.589486896991729736e-01,1.431416869163513184e+00,6.466124887600000000e+10
1.864831000566482544e-01,1.412731528282165527e+00,8.553270855600000000e+10
1.927409321069717407e-01,1.404795527458190918e+00,2.209242730700000000e+10
1.777221560478210449e-01,1.438478469848632812e+00,3.001584264200000000e+10
1.914893686771392822e-01,1.417329072952270508e+00,1.520009056100000000e+10
1.802252829074859619e-01,1.434660792350769043e+00,9.145817069200000000e+10
1.814768463373184204e-01,1.418279528617858887e+00,8.002652223800000000e+10
1.789737194776535034e-01,1.415521144866943359e+00,1.253228997500000000e+10
1.827284097671508789e-01,1.419545888900756836e+00,6.817464100000000000e+09
1.689611971378326416e-01,1.374646186828613281e+00,1.734174878500000000e+10
1.476846039295196533e-01,1.493514418601989746e+00,1.901189342100000000e+10
2.102628350257873535e-01,1.358893871307373047e+00,7.140778976900000000e+10
1.476846039295196533e-01,1.457932949066162109e+00,3.189599179500000000e+10
1.952440589666366577e-01,1.374593019485473633e+00,2.154719273600000000e+10
1.602002531290054321e-01,1.460322260856628418e+00,4.161053141700000000e+10
1.789737194776535034e-01,1.401692390441894531e+00,1.045053011700000000e+10
1.827284097671508789e-01,1.408896446228027344e+00,5.262283940000000000e+09
1.689611971378326416e-01,1.441776037216186523e+00,2.878766381600000000e+10
1.802252829074859619e-01,1.423852682113647461e+00,7.166895112000000000e+09
2.002503126859664917e-01,1.362043380737304688e+00,2.345247400000000000e+08
1.627033799886703491e-01,1.480227708816528320e+00,4.154950347000000000e+09
1.939924955368041992e-01,1.403440356254577637e+00,6.445082362900000000e+10
1.664580702781677246e-01,1.422399878501892090e+00,1.662644522800000000e+10
2.027534395456314087e-01,1.366895437240600586e+00,5.322781593800000000e+10
1.514393091201782227e-01,1.467951655387878418e+00,5.641317287500000000e+10
1.877346783876419067e-01,1.372379541397094727e+00,8.763912590700000000e+10
1.802252829074859619e-01,1.420467138290405273e+00,5.552315145500000000e+10
1.576971262693405151e-01,1.427280902862548828e+00,6.144918435800000000e+10
1.939924955368041992e-01,1.370066523551940918e+00,6.233998331900000000e+10
1.602002531290054321e-01,1.441417932510375977e+00,5.267982757300000000e+10
2.027534395456314087e-01,1.362412929534912109e+00,1.639766010200000000e+10
1.464330404996871948e-01,1.473877787590026855e+00,2.947348494300000000e+10
1.501877307891845703e-01,1.489917278289794922e+00,5.271231704600000000e+10
1.714643388986587524e-01,1.424820303916931152e+00,5.218048508000000000e+10
1.927409321069717407e-01,1.403291463851928711e+00,9.239569746000000000e+09
1.514393091201782227e-01,1.484102487564086914e+00,7.619301152600000000e+10
1.439299136400222778e-01,1.484458923339843750e+00,4.322715356900000000e+10
1.889862418174743652e-01,1.397894263267517090e+00,3.949365959600000000e+10
1.977471858263015747e-01,1.378118991851806641e+00,4.487830184100000000e+10
1.764705926179885864e-01,1.450661659240722656e+00,1.233930938800000000e+10
2.177722156047821045e-01,1.378457069396972656e+00,8.614841775000000000e+09
1.727159023284912109e-01,1.461002230644226074e+00,5.883481543200000000e+10
1.752190291881561279e-01,1.448338389396667480e+00,3.508365310000000000e+10
1.852315366268157959e-01,1.389135241508483887e+00,1.963817030300000000e+10
2.040050029754638672e-01,1.356791734695434570e+00,5.597980854800000000e+10
2.077597081661224365e-01,1.358349204063415527e+00,6.025655096300000000e+10
1.927409321069717407e-01,1.406346082687377930e+00,9.331856788100000000e+10
1.602002531290054321e-01,1.472742915153503418e+00,5.562119775900000000e+10
1.464330404996871948e-01,1.541296362876892090e+00,7.759385594400000000e+10
1.902378052473068237e-01,1.384811162948608398e+00,1.145679473000000000e+09
1.702127754688262939e-01,1.424502730369567871e+00,7.861152914000000000e+09
1.789737194776535034e-01,1.418387413024902344e+00,9.436524562000000000e+09
1.889862418174743652e-01,1.417616724967956543e+00,5.069119160300000000e+10
1.864831000566482544e-01,1.415055632591247559e+00,6.664989722500000000e+10
1.589486896991729736e-01,1.452875137329101562e+00,7.109001204400000000e+10
1.914893686771392822e-01,1.369193315505981445e+00,7.219476225500000000e+10
1.989987492561340332e-01,1.395161867141723633e+00,1.983739143400000000e+10
1.702127754688262939e-01,1.449420452117919922e+00,8.814097804200000000e+10
1.902378052473068237e-01,1.413457155227661133e+00,5.321209147700000000e+10
1.689611971378326416e-01,1.456809282302856445e+00,9.196050383200000000e+10
1.952440589666366577e-01,1.365176916122436523e+00,6.065274582300000000e+10
1.977471858263015747e-01,1.372287273406982422e+00,8.347319489300000000e+10
1.764705926179885864e-01,1.483975291252136230e+00,8.607457819700000000e+10
2.027534395456314087e-01,1.367847681045532227e+00,6.375494041000000000e+10
1.952440589666366577e-01,1.383914232254028320e+00,1.977355598000000000e+10
2.152690887451171875e-01,1.371651172637939453e+00,4.154342888800000000e+10
1.476846039295196533e-01,1.457654237747192383e+00,3.123346796500000000e+10
1.914893686771392822e-01,1.358639955520629883e+00,5.655109218600000000e+10
1.689611971378326416e-01,1.453529119491577148e+00,1.296500020900000000e+10
1.789737194776535034e-01,1.443451642990112305e+00,2.571701828400000000e+10
1.564455628395080566e-01,1.445212721824645996e+00,3.258343814400000000e+10
1.864831000566482544e-01,1.427745699882507324e+00,2.069337685900000000e+10
1.852315366268157959e-01,1.402725577354431152e+00,8.938855062100000000e+10
1.989987492561340332e-01,1.402748823165893555e+00,9.856845621000000000e+09
1.564455628395080566e-01,1.447125434875488281e+00,3.401349639000000000e+10
1.652065068483352661e-01,1.484333038330078125e+00,6.261182885800000000e+10
2.015018761157989502e-01,1.371881008148193359e+00,2.429111212100000000e+10
1.952440589666366577e-01,1.345907211303710938e+00,7.875157870000000000e+10
1.777221560478210449e-01,1.421804308891296387e+00,9.187843818800000000e+10
2.115143984556198120e-01,1.358067274093627930e+00,5.643429227600000000e+10
1.789737194776535034e-01,1.423861026763916016e+00,2.179114038500000000e+10
1.739674657583236694e-01,1.442407369613647461e+00,5.936172211300000000e+10
1.551939994096755981e-01,1.477656722068786621e+00,6.066441197600000000e+10
2.065081447362899780e-01,1.367454409599304199e+00,5.975838144400000000e+10
1.689611971378326416e-01,1.437311172485351562e+00,6.075774714300000000e+10
1.501877307891845703e-01,1.465224504470825195e+00,9.163619713700000000e+10
1.927409321069717407e-01,1.395619750022888184e+00,9.297509480300000000e+10
1.514393091201782227e-01,1.532673597335815430e+00,3.925632283200000000e+10
1.677096337080001831e-01,1.428612232208251953e+00,5.212057451900000000e+10
2.065081447362899780e-01,1.367244243621826172e+00,7.739372610300000000e+10
2.040050029754638672e-01,1.347701072692871094e+00,7.673350067300000000e+10
1.989987492561340332e-01,1.363866567611694336e+00,7.157525011900000000e+10
1.677096337080001831e-01,1.420216917991638184e+00,6.915086041800000000e+10
1.902378052473068237e-01,1.394019007682800293e+00,4.819658872500000000e+10
1.551939994096755981e-01,1.447322368621826172e+00,8.618136905500000000e+10
2.102628350257873535e-01,1.366349220275878906e+00,7.850734356000000000e+10
1.927409321069717407e-01,1.374499201774597168e+00,9.379536912000000000e+09
1.927409321069717407e-01,1.358661651611328125e+00,5.847259202200000000e+10
1.952440589666366577e-01,1.396845221519470215e+00,1.256135554600000000e+10
2.052565813064575195e-01,1.354310989379882812e+00,7.136043366300000000e+10
1.602002531290054321e-01,1.422990202903747559e+00,9.562665862900000000e+10
2.065081447362899780e-01,1.392749309539794922e+00,3.471327316700000000e+10
1.977471858263015747e-01,1.414163827896118164e+00,5.047284556200000000e+10
1.977471858263015747e-01,1.438069224357604980e+00,6.199436804600000000e+10
1.714643388986587524e-01,1.421054840087890625e+00,2.167415899200000000e+10
2.002503126859664917e-01,1.356005430221557617e+00,9.313301116900000000e+10
1.789737194776535034e-01,1.402392745018005371e+00,1.250800223300000000e+10
2.027534395456314087e-01,1.375956058502197266e+00,2.926471587800000000e+10
1.902378052473068237e-01,1.396723031997680664e+00,7.736867743100000000e+10
1.714643388986587524e-01,1.413528203964233398e+00,5.683182573200000000e+10
1.489361673593521118e-01,1.465961813926696777e+00,3.985649431400000000e+10
2.027534395456314087e-01,1.421569824218750000e+00,7.923354990600000000e+10
2.027534395456314087e-01,1.374402523040771484e+00,3.980037051200000000e+10
1.964956223964691162e-01,1.400712370872497559e+00,3.130949582400000000e+10
1.814768463373184204e-01,1.435358881950378418e+00,7.684471525500000000e+10
1.664580702781677246e-01,1.434967279434204102e+00,5.074950888900000000e+10
1.952440589666366577e-01,1.400861501693725586e+00,2.935873275000000000e+09
1.989987492561340332e-01,1.384738922119140625e+00,8.924464057500000000e+10
2.027534395456314087e-01,1.411593794822692871e+00,8.548155669400000000e+10
1.964956223964691162e-01,1.396711111068725586e+00,9.199034121100000000e+10
2.002503126859664917e-01,1.411427378654479980e+00,4.183234902600000000e+10
1.777221560478210449e-01,1.417139410972595215e+00,1.448737033400000000e+10
1.727159023284912109e-01,1.450624465942382812e+00,1.693655752200000000e+10
1.589486896991729736e-01,1.430371642112731934e+00,6.656669640300000000e+10
1.777221560478210449e-01,1.423460483551025391e+00,5.799831750700000000e+10
1.764705926179885864e-01,1.435156106948852539e+00,6.721864720700000000e+10
1.639549434185028076e-01,1.444625377655029297e+00,5.227324001300000000e+10
2.152690887451171875e-01,1.358557701110839844e+00,3.367573581600000000e+10
1.802252829074859619e-01,1.467594861984252930e+00,6.402067129400000000e+10
1.727159023284912109e-01,1.451512098312377930e+00,2.063829351500000000e+10
1.476846039295196533e-01,1.460928201675415039e+00,1.070839169300000000e+10
1.489361673593521118e-01,1.500223159790039062e+00,6.381059875700000000e+10
1.514393091201782227e-01,1.459408283233642578e+00,6.856773691600000000e+10
1.739674657583236694e-01,1.405959606170654297e+00,4.689049187500000000e+10
1.852315366268157959e-01,1.358399868011474609e+00,2.362711921800000000e+10
1.777221560478210449e-01,1.467067480087280273e+00,6.920836138000000000e+09
1.864831000566482544e-01,1.415237903594970703e+00,3.122910144800000000e+10
1.827284097671508789e-01,1.364345788955688477e+00,8.533603091200000000e+10
1.952440589666366577e-01,1.402287840843200684e+00,5.659042992400000000e+10
1.539424359798431396e-01,1.431658267974853516e+00,7.531251075700000000e+10
1.877346783876419067e-01,1.360615134239196777e+00,5.723312488800000000e+10
1.752190291881561279e-01,1.410748720169067383e+00,9.944147023200000000e+10
1.639549434185028076e-01,1.435836791992187500e+00,3.070972410600000000e+10
1.902378052473068237e-01,1.400888800621032715e+00,7.217541226000000000e+10
2.027534395456314087e-01,1.371699690818786621e+00,8.372242180200000000e+10
1.914893686771392822e-01,1.373761415481567383e+00,4.874466542400000000e+10
1.727159023284912109e-01,1.413666605949401855e+00,8.064099212600000000e+10
1.376720964908599854e-01,1.440032005310058594e+00,4.819225970700000000e+10
1.839799731969833374e-01,1.407110452651977539e+00,9.928059347800000000e+10
1.576971262693405151e-01,1.477113485336303711e+00,5.731167033000000000e+10
1.789737194776535034e-01,1.441130995750427246e+00,7.579377678400000000e+10
1.989987492561340332e-01,1.366418242454528809e+00,9.438835610100000000e+10
1.739674657583236694e-01,1.479800939559936523e+00,4.878956311300000000e+10
1.852315366268157959e-01,1.408575296401977539e+00,2.261815284200000000e+10
1.401752233505249023e-01,1.480523943901062012e+00,3.188562293000000000e+10
1.526908725500106812e-01,1.488370656967163086e+00,3.010664294700000000e+10
1.952440589666366577e-01,1.432015776634216309e+00,3.495374796300000000e+10
1.902378052473068237e-01,1.369798898696899414e+00,6.856759912400000000e+10
1.664580702781677246e-01,1.448296546936035156e+00,2.355566150000000000e+08
2.002503126859664917e-01,1.358323574066162109e+00,9.896993611000000000e+09
1.739674657583236694e-01,1.424921751022338867e+00,7.044464826800000000e+10
1.639549434185028076e-01,1.538810610771179199e+00,2.004926275800000000e+10
1.939924955368041992e-01,1.355298042297363281e+00,5.469210446000000000e+09
1.852315366268157959e-01,1.432762503623962402e+00,8.448547932900000000e+10
1.702127754688262939e-01,1.579212546348571777e+00,2.211933251800000000e+10
1.739674657583236694e-01,1.436675786972045898e+00,7.660779139300000000e+10
2.002503126859664917e-01,1.358728647232055664e+00,2.029171137000000000e+09
1.714643388986587524e-01,1.412508010864257812e+00,9.676393525000000000e+09
1.839799731969833374e-01,1.414486646652221680e+00,4.573038989000000000e+09
1.414267867803573608e-01,1.503731966018676758e+00,6.575012805300000000e+10
2.040050029754638672e-01,1.363665938377380371e+00,3.083571946300000000e+10
1.727159023284912109e-01,1.443045139312744141e+00,5.379341008000000000e+09
2.002503126859664917e-01,1.366963148117065430e+00,2.234554871300000000e+10
2.102628350257873535e-01,1.410055637359619141e+00,5.843816519700000000e+10
1.714643388986587524e-01,1.439901232719421387e+00,8.267073573900000000e+10
2.052565813064575195e-01,1.366461157798767090e+00,6.858819565800000000e+10
1.839799731969833374e-01,1.398509263992309570e+00,4.037510532600000000e+10
1.739674657583236694e-01,1.547930717468261719e+00,2.506443814800000000e+10
1.827284097671508789e-01,1.373529434204101562e+00,8.101214717200000000e+10
1.952440589666366577e-01,1.360517859458923340e+00,6.878092176800000000e+10
1.664580702781677246e-01,1.416094660758972168e+00,4.680751390600000000e+10
1.864831000566482544e-01,1.414835333824157715e+00,8.611495311400000000e+10
1.439299136400222778e-01,1.488952636718750000e+00,5.814104307000000000e+09
2.127659618854522705e-01,1.353616714477539062e+00,5.257761352100000000e+10
2.015018761157989502e-01,1.362947821617126465e+00,4.257030614100000000e+10
1.514393091201782227e-01,1.505231380462646484e+00,1.842913586800000000e+10
1.864831000566482544e-01,1.414874434471130371e+00,7.160287070900000000e+10
1.939924955368041992e-01,1.424042940139770508e+00,6.776504423800000000e+10
2.040050029754638672e-01,1.374538779258728027e+00,7.180252761000000000e+09
2.077597081661224365e-01,1.370378851890563965e+00,3.561009158600000000e+10
1.827284097671508789e-01,1.373169660568237305e+00,5.273537690200000000e+10
1.714643388986587524e-01,1.436540126800537109e+00,7.474098651000000000e+10
1.902378052473068237e-01,1.371579885482788086e+00,5.550563703900000000e+10
1.602002531290054321e-01,1.441703677177429199e+00,8.580624629400000000e+10
1.802252829074859619e-01,1.375783681869506836e+00,8.878045998000000000e+09
1.602002531290054321e-01,1.468353271484375000e+00,3.994060550600000000e+10
1.614518165588378906e-01,1.434380769729614258e+00,5.438876395000000000e+10
1.614518165588378906e-01,1.424879908561706543e+00,1.972187142900000000e+10
1.777221560478210449e-01,1.412811994552612305e+00,9.529304341700000000e+10
2.190237790346145630e-01,1.388777732849121094e+00,9.459705166000000000e+09
2.040050029754638672e-01,1.369318246841430664e+00,6.287345785500000000e+10
1.739674657583236694e-01,1.413457632064819336e+00,2.373414699500000000e+10
1.864831000566482544e-01,1.436550140380859375e+00,4.134955977000000000e+09
2.065081447362899780e-01,1.362802505493164062e+00,3.822910106300000000e+10
1.639549434185028076e-01,1.456609606742858887e+00,9.643099377500000000e+10
1.914893686771392822e-01,1.377635717391967773e+00,9.614380278300000000e+10
2.040050029754638672e-01,1.365608930587768555e+00,6.451432842000000000e+10
1.914893686771392822e-01,1.388961195945739746e+00,9.975175084900000000e+10
1.489361673593521118e-01,1.474680781364440918e+00,3.259077611300000000e+10
1.576971262693405151e-01,1.458521842956542969e+00,1.884619684600000000e+10
1.864831000566482544e-01,1.368403673171997070e+00,3.315813630200000000e+10
1.764705926179885864e-01,1.446303606033325195e+00,1.389178672300000000e+10
1.777221560478210449e-01,1.431234717369079590e+00,4.960921311000000000e+09
1.739674657583236694e-01,1.416430354118347168e+00,8.426229357500000000e+10
2.077597081661224365e-01,1.394227981567382812e+00,2.236299587000000000e+10
1.564455628395080566e-01,1.474294662475585938e+00,9.462063364700000000e+10
1.627033799886703491e-01,1.493689894676208496e+00,6.507208026000000000e+10
1.664580702781677246e-01,1.417159438133239746e+00,4.838651255700000000e+10
1.827284097671508789e-01,1.433562159538269043e+00,9.897351907600000000e+10
1.752190291881561279e-01,1.427198410034179688e+00,7.207182912400000000e+10
2.002503126859664917e-01,1.357460856437683105e+00,4.158885157900000000e+10
1.977471858263015747e-01,1.393575191497802734e+00,4.325652386200000000e+10
2.065081447362899780e-01,1.355557918548583984e+00,2.486679220400000000e+10
2.015018761157989502e-01,1.379564523696899414e+00,8.556701468800000000e+10
1.839799731969833374e-01,1.370998382568359375e+00,7.111107673000000000e+10
1.576971262693405151e-01,1.460252165794372559e+00,9.365934862700000000e+10
1.764705926179885864e-01,1.415739297866821289e+00,9.442988011100000000e+10
1.501877307891845703e-01,1.459035754203796387e+00,8.925034261900000000e+10
1.739674657583236694e-01,1.441257834434509277e+00,4.918111569000000000e+09
1.914893686771392822e-01,1.374691247940063477e+00,1.206314664200000000e+10
1.627033799886703491e-01,1.443501353263854980e+00,8.020627345300000000e+10
1.489361673593521118e-01,1.470924377441406250e+00,2.337578608500000000e+10
2.102628350257873535e-01,1.355535268783569336e+00,6.337114937000000000e+10
1.589486896991729736e-01,1.478088378906250000e+00,5.643729141900000000e+10
1.777221560478210449e-01,1.410949230194091797e+00,2.409356407400000000e+10
2.090112715959548950e-01,1.366686701774597168e+00,7.153061230000000000e+09
1.777221560478210449e-01,1.434042930603027344e+00,7.300716227500000000e+10
1.927409321069717407e-01,1.377996325492858887e+00,7.608158210600000000e+10
1.952440589666366577e-01,1.466862559318542480e+00,3.865645235700000000e+10
1.989987492561340332e-01,1.366783857345581055e+00,3.279642923000000000e+09
1.451814770698547363e-01,1.482274055480957031e+00,6.237833981400000000e+10
1.564455628395080566e-01,1.457473039627075195e+00,9.754910005300000000e+10
1.864831000566482544e-01,1.407465815544128418e+00,1.755765474600000000e+10
1.739674657583236694e-01,1.419739484786987305e+00,8.736201489100000000e+10
1.739674657583236694e-01,1.385034799575805664e+00,8.554374008200000000e+10
1.877346783876419067e-01,1.366961836814880371e+00,5.691352586300000000e+10
1.964956223964691162e-01,1.405004262924194336e+00,4.498828482100000000e+10
1.389236599206924438e-01,1.488970756530761719e+00,1.426862387700000000e+10
1.814768463373184204e-01,1.364479064941406250e+00,7.754346801000000000e+10
1.589486896991729736e-01,1.446448564529418945e+00,9.212503974300000000e+10
1.739674657583236694e-01,1.444807767868041992e+00,4.323277931900000000e+10
1.814768463373184204e-01,1.430888175964355469e+00,5.820945676900000000e+10
1.564455628395080566e-01,1.500719308853149414e+00,5.313442254000000000e+09
2.065081447362899780e-01,1.394546866416931152e+00,4.129330759700000000e+10
1.727159023284912109e-01,1.426392316818237305e+00,3.771742431100000000e+10
1.614518165588378906e-01,1.439007639884948730e+00,3.295836369400000000e+10
1.652065068483352661e-01,1.455938339233398438e+00,2.292189333000000000e+10
1.964956223964691162e-01,1.355801463127136230e+00,5.865484234400000000e+10
1.702127754688262939e-01,1.448435664176940918e+00,3.145960578500000000e+10
1.739674657583236694e-01,1.452259778976440430e+00,6.288811909000000000e+09
2.040050029754638672e-01,1.393618941307067871e+00,9.114467631300000000e+10
1.752190291881561279e-01,1.445926904678344727e+00,6.789256151500000000e+10
1.989987492561340332e-01,1.409461736679077148e+00,5.631848009500000000e+10
1.727159023284912109e-01,1.387737989425659180e+00,7.941338462800000000e+10
1.814768463373184204e-01,1.398977756500244141e+00,7.349618992300000000e+10
2.102628350257873535e-01,1.382879137992858887e+00,5.908593567400000000e+10
1.727159023284912109e-01,1.453563690185546875e+00,5.259935321800000000e+10
1.777221560478210449e-01,1.422737598419189453e+00,6.738469343300000000e+10
1.952440589666366577e-01,1.358668565750122070e+00,4.690359702600000000e+10
2.115143984556198120e-01,1.366796255111694336e+00,9.724366865000000000e+10
1.939924955368041992e-01,1.371261596679687500e+00,8.924247352100000000e+10
1.602002531290054321e-01,1.474473476409912109e+00,4.784617964300000000e+10
1.739674657583236694e-01,1.407703161239624023e+00,2.415284580000000000e+10
1.914893686771392822e-01,1.377848148345947266e+00,5.559226141000000000e+10
1.902378052473068237e-01,1.411043047904968262e+00,9.225592255000000000e+09
1.914893686771392822e-01,1.414386987686157227e+00,6.576791144800000000e+10
1.952440589666366577e-01,1.399633765220642090e+00,1.897543258100000000e+10
1.777221560478210449e-01,1.397921323776245117e+00,9.927067975300000000e+10
1.727159023284912109e-01,1.428291201591491699e+00,8.363040745800000000e+10
2.027534395456314087e-01,1.362595081329345703e+00,4.073583231300000000e+10
1.664580702781677246e-01,1.461689472198486328e+00,8.404054626900000000e+10
2.177722156047821045e-01,1.352639913558959961e+00,3.181772816800000000e+10
1.939924955368041992e-01,1.414956927299499512e+00,8.627616082100000000e+10
1.589486896991729736e-01,1.427522659301757812e+00,7.879464642000000000e+10
1.789737194776535034e-01,1.453594207763671875e+00,5.110145514000000000e+09
1.939924955368041992e-01,1.392925262451171875e+00,6.460311184200000000e+10
2.015018761157989502e-01,1.401057720184326172e+00,6.722735523100000000e+10
1.864831000566482544e-01,1.401538252830505371e+00,1.728260001600000000e+10
1.652065068483352661e-01,1.460973978042602539e+00,7.460011116800000000e+10
1.677096337080001831e-01,1.433484792709350586e+00,4.654933667400000000e+10
1.752190291881561279e-01,1.455967783927917480e+00,2.542124169000000000e+10
1.551939994096755981e-01,1.478392601013183594e+00,3.591719303000000000e+09
1.902378052473068237e-01,1.413909792900085449e+00,4.264577017200000000e+10
1.664580702781677246e-01,1.424421310424804688e+00,5.233004553800000000e+10
2.102628350257873535e-01,1.350424647331237793e+00,1.494911544500000000e+10
2.040050029754638672e-01,1.370308637619018555e+00,7.416639511500000000e+10
1.576971262693405151e-01,1.415992736816406250e+00,3.817836824700000000e+10
1.501877307891845703e-01,1.486287832260131836e+00,8.176226216700000000e+10
1.989987492561340332e-01,1.367606401443481445e+00,2.369507105200000000e+10
1.677096337080001831e-01,1.430543422698974609e+00,8.033750028700000000e+10
1.639549434185028076e-01,1.424795627593994141e+00,8.827519866100000000e+10
2.065081447362899780e-01,1.372386693954467773e+00,9.725149169100000000e+10
1.752190291881561279e-01,1.433364868164062500e+00,3.651088381000000000e+10
1.964956223964691162e-01,1.403346300125122070e+00,1.325354418900000000e+10
1.827284097671508789e-01,1.364765644073486328e+00,9.599334558000000000e+10
1.877346783876419067e-01,1.436655759811401367e+00,7.323383316700000000e+10
1.864831000566482544e-01,1.356307387351989746e+00,9.297592186100000000e+10
1.802252829074859619e-01,1.409256696701049805e+00,9.759320825100000000e+10
1.564455628395080566e-01,1.441406726837158203e+00,7.541180855100000000e+10
1.864831000566482544e-01,1.393769741058349609e+00,6.133110120200000000e+10
2.027534395456314087e-01,1.381793498992919922e+00,2.952639493300000000e+10
1.664580702781677246e-01,1.469635009765625000e+00,3.816566163700000000e+10
1.989987492561340332e-01,1.430171728134155273e+00,7.340849870000000000e+10
1.914893686771392822e-01,1.373492598533630371e+00,1.040385541600000000e+10
1.889862418174743652e-01,1.366241812705993652e+00,6.692573910500000000e+10
1.764705926179885864e-01,1.449229001998901367e+00,7.906248062000000000e+10
1.752190291881561279e-01,1.430079460144042969e+00,6.448763443300000000e+10
1.864831000566482544e-01,1.409254431724548340e+00,2.094006749000000000e+10
1.952440589666366577e-01,1.403116583824157715e+00,9.002602156500000000e+10
1.977471858263015747e-01,1.376921892166137695e+00,9.781911231200000000e+10
2.040050029754638672e-01,1.382829904556274414e+00,9.549751043400000000e+10
1.627033799886703491e-01,1.427652597427368164e+00,9.065814155200000000e+10
1.777221560478210449e-01,1.388223409652709961e+00,9.047324933200000000e+10
1.714643388986587524e-01,1.415228724479675293e+00,1.837518782500000000e+10
1.727159023284912109e-01,1.455598115921020508e+00,2.092084997400000000e+10
1.964956223964691162e-01,1.403420805931091309e+00,2.960609192100000000e+10
2.015018761157989502e-01,1.360436439514160156e+00,1.006601870100000000e+10
1.727159023284912109e-01,1.445063471794128418e+00,2.784250321100000000e+10
2.040050029754638672e-01,1.406832098960876465e+00,1.278946787700000000e+10
1.526908725500106812e-01,1.475899696350097656e+00,7.894113774400000000e+10
1.777221560478210449e-01,1.427519202232360840e+00,2.846006065100000000e+10
1.652065068483352661e-01,1.434597849845886230e+00,2.634853274300000000e+10
1.689611971378326416e-01,1.416812658309936523e+00,7.564126602500000000e+10
1.989987492561340332e-01,1.393040418624877930e+00,9.955081364700000000e+10
1.627033799886703491e-01,1.443768978118896484e+00,1.003354728100000000e+10
1.727159023284912109e-01,1.433096766471862793e+00,8.305602076500000000e+10
1.526908725500106812e-01,1.491598367691040039e+00,8.975673224900000000e+10
1.802252829074859619e-01,1.414731740951538086e+00,3.646601146100000000e+10
1.839799731969833374e-01,1.437702059745788574e+00,6.368773841200000000e+10
1.877346783876419067e-01,1.406895041465759277e+00,1.761159892000000000e+10
1.802252829074859619e-01,1.421079993247985840e+00,9.234213609500000000e+10
1.551939994096755981e-01,1.453912615776062012e+00,4.435821120000000000e+10
1.789737194776535034e-01,1.422274589538574219e+00,4.381502690400000000e+10
1.689611971378326416e-01,1.543460130691528320e+00,2.287275639200000000e+10
2.015018761157989502e-01,1.359655380249023438e+00,2.537747514900000000e+10
1.602002531290054321e-01,1.426338553428649902e+00,1.963537084000000000e+09
1.952440589666366577e-01,1.364095926284790039e+00,3.321425753100000000e+10
1.839799731969833374e-01,1.388924837112426758e+00,5.457712973000000000e+09
1.777221560478210449e-01,1.399675130844116211e+00,6.900750871600000000e+10
1.852315366268157959e-01,1.401349067687988281e+00,9.878072765400000000e+10
1.714643388986587524e-01,1.424182415008544922e+00,3.899789618800000000e+10
1.914893686771392822e-01,1.416390299797058105e+00,7.360825239700000000e+10
1.814768463373184204e-01,1.371967673301696777e+00,3.061343021000000000e+09
1.739674657583236694e-01,1.423459410667419434e+00,4.173769007400000000e+10
1.576971262693405151e-01,1.477091550827026367e+00,8.531653450100000000e+10
1.539424359798431396e-01,1.477789878845214844e+00,9.285857538000000000e+10
1.489361673593521118e-01,1.548857212066650391e+00,6.933335844100000000e+10
1.677096337080001831e-01,1.467836737632751465e+00,9.027455553900000000e+10
1.539424359798431396e-01,1.472083449363708496e+00,2.892212728900000000e+10
1.689611971378326416e-01,1.417245626449584961e+00,7.711075949500000000e+10
1.927409321069717407e-01,1.405552268028259277e+00,1.612269905600000000e+10
1.627033799886703491e-01,1.475500464439392090e+00,4.867673664600000000e+10
1.739674657583236694e-01,1.442040443420410156e+00,3.031090094400000000e+10
1.702127754688262939e-01,1.434838771820068359e+00,4.749340085500000000e+10
2.152690887451171875e-01,1.394937515258789062e+00,9.482380309200000000e+10
1.614518165588378906e-01,1.594819068908691406e+00,5.093783115600000000e+10
1.739674657583236694e-01,1.426429271697998047e+00,6.343729397500000000e+10
1.927409321069717407e-01,1.405912399291992188e+00,3.843301795000000000e+09
1.977471858263015747e-01,1.363880872726440430e+00,8.370747301600000000e+10
2.002503126859664917e-01,1.401893019676208496e+00,8.123646934000000000e+09
1.614518165588378906e-01,1.411632418632507324e+00,2.550113374100000000e+10
1.652065068483352661e-01,1.529011487960815430e+00,1.855082219000000000e+09
1.501877307891845703e-01,1.606226444244384766e+00,3.640566870500000000e+10
1.727159023284912109e-01,1.417498946189880371e+00,3.371293892600000000e+10
1.727159023284912109e-01,1.412077426910400391e+00,2.058389704600000000e+10
1.864831000566482544e-01,1.369971752166748047e+00,4.426762378300000000e+10
1.939924955368041992e-01,1.391934871673583984e+00,9.851362908400000000e+10
2.002503126859664917e-01,1.431106925010681152e+00,9.544489332700000000e+10
1.514393091201782227e-01,1.516689658164978027e+00,8.604978399700000000e+10
1.564455628395080566e-01,1.498796820640563965e+00,6.976961040800000000e+10
1.689611971378326416e-01,1.469436645507812500e+00,3.189075542400000000e+10
1.639549434185028076e-01,1.464938163757324219e+00,8.251966571300000000e+10
1.939924955368041992e-01,1.392023921012878418e+00,3.144460567200000000e+10
2.015018761157989502e-01,1.388460874557495117e+00,8.979544456600000000e+10
1.877346783876419067e-01,1.372719526290893555e+00,2.226136676000000000e+09
1.764705926179885864e-01,1.445705294609069824e+00,1.633523211400000000e+10
1.902378052473068237e-01,1.464489936828613281e+00,3.681680556200000000e+10
1.689611971378326416e-01,1.461023807525634766e+00,9.688908039500000000e+10
1.602002531290054321e-01,1.465988159179687500e+00,4.298411603900000000e+10
2.077597081661224365e-01,1.353971719741821289e+00,8.845520734000000000e+10
1.589486896991729736e-01,1.484070539474487305e+00,1.407545313000000000e+09
1.939924955368041992e-01,1.419460773468017578e+00,7.958181623700000000e+10
1.351689696311950684e-01,1.470276355743408203e+00,1.490735446700000000e+10
1.602002531290054321e-01,1.453888416290283203e+00,9.880120625700000000e+10
1.827284097671508789e-01,1.377517938613891602e+00,2.514475120000000000e+09
1.752190291881561279e-01,1.448274135589599609e+00,9.637783545100000000e+10
1.639549434185028076e-01,1.434160709381103516e+00,4.615569908100000000e+10
1.514393091201782227e-01,1.449888944625854492e+00,9.454110774600000000e+10
1.664580702781677246e-01,1.452189803123474121e+00,2.467476408400000000e+10
2.027534395456314087e-01,1.385326147079467773e+00,2.588894280500000000e+10
2.015018761157989502e-01,1.365210890769958496e+00,9.966372365000000000e+10
1.852315366268157959e-01,1.442578792572021484e+00,8.985154521500000000e+10
1.977471858263015747e-01,1.404073953628540039e+00,6.025109890900000000e+10
1.689611971378326416e-01,1.416265249252319336e+00,5.208085019400000000e+10
1.777221560478210449e-01,1.434581041336059570e+00,9.512297621400000000e+10
1.814768463373184204e-01,1.449684858322143555e+00,8.212700458600000000e+10
1.752190291881561279e-01,1.430739283561706543e+00,4.071554028400000000e+10
1.576971262693405151e-01,1.416739821434020996e+00,8.600296394400000000e+10
1.927409321069717407e-01,1.363065242767333984e+00,9.209769740300000000e+10
1.802252829074859619e-01,1.442864656448364258e+00,6.848103452600000000e+10
1.489361673593521118e-01,1.474260807037353516e+00,1.183944182300000000e+10
1.902378052473068237e-01,1.404114961624145508e+00,8.498839131000000000e+09
2.102628350257873535e-01,1.361720085144042969e+00,9.964584804000000000e+10
1.764705926179885864e-01,1.414031267166137695e+00,3.667099594000000000e+09
1.752190291881561279e-01,1.435279607772827148e+00,5.864767418700000000e+10
1.476846039295196533e-01,1.443200826644897461e+00,2.348680199600000000e+10
1.989987492561340332e-01,1.367270708084106445e+00,9.873755234700000000e+10
1.602002531290054321e-01,1.434455871582031250e+00,1.407224140400000000e+10
2.027534395456314087e-01,1.351999521255493164e+00,1.675584817900000000e+10
1.614518165588378906e-01,1.423085927963256836e+00,7.004608471900000000e+10
1.627033799886703491e-01,1.441728353500366211e+00,5.865885703000000000e+09
1.764705926179885864e-01,1.429749011993408203e+00,5.207346131300000000e+10
1.964956223964691162e-01,1.374765634536743164e+00,1.867102877000000000e+09
1.952440589666366577e-01,1.362891674041748047e+00,2.729902185500000000e+10
1.927409321069717407e-01,1.362526178359985352e+00,5.070330173500000000e+10
2.177722156047821045e-01,1.345475196838378906e+00,6.964586726500000000e+10
1.989987492561340332e-01,1.401671290397644043e+00,9.274356893400000000e+10
1.501877307891845703e-01,1.711605548858642578e+00,3.963937298200000000e+10
2.077597081661224365e-01,1.358094215393066406e+00,7.993509618400000000e+10
1.314142644405364990e-01,1.480805397033691406e+00,2.199569823800000000e+10
2.090112715959548950e-01,1.354160666465759277e+00,5.823107872300000000e+10
2.002503126859664917e-01,1.360014319419860840e+00,2.883413387100000000e+10
1.714643388986587524e-01,1.428007006645202637e+00,2.926552707200000000e+10
1.739674657583236694e-01,1.419150829315185547e+00,5.306678377600000000e+10
1.752190291881561279e-01,1.416828036308288574e+00,6.166778261000000000e+10
1.952440589666366577e-01,1.378602266311645508e+00,2.728980381700000000e+10
1.677096337080001831e-01,1.423772215843200684e+00,5.879444832800000000e+10
1.789737194776535034e-01,1.415908336639404297e+00,3.679616075500000000e+10
1.764705926179885864e-01,1.515985965728759766e+00,6.147205693100000000e+10
1.877346783876419067e-01,1.406687021255493164e+00,8.548659702200000000e+10
1.664580702781677246e-01,1.490743398666381836e+00,3.762495069000000000e+09
2.102628350257873535e-01,1.370078444480895996e+00,3.246699798400000000e+10
1.877346783876419067e-01,1.431336402893066406e+00,1.855924993500000000e+10
1.777221560478210449e-01,1.418770670890808105e+00,2.964630911700000000e+10
2.127659618854522705e-01,1.366600036621093750e+00,2.860358695100000000e+10
1.652065068483352661e-01,1.413163542747497559e+00,4.937374545500000000e+10
1.802252829074859619e-01,1.406711578369140625e+00,8.967921991600000000e+10
1.777221560478210449e-01,1.443013906478881836e+00,8.996740376700000000e+10
1.802252829074859619e-01,1.453867912292480469e+00,2.867460867000000000e+10
1.977471858263015747e-01,1.438169717788696289e+00,6.963357017000000000e+10
2.027534395456314087e-01,1.354592561721801758e+00,6.086509472900000000e+10
2.015018761157989502e-01,1.386976242065429688e+00,7.220585134800000000e+10
1.714643388986587524e-01,1.426089048385620117e+00,5.306741352000000000e+10
1.514393091201782227e-01,1.446948409080505371e+00,9.640214187200000000e+10
1.539424359798431396e-01,1.448040723800659180e+00,9.380161939100000000e+10
1.939924955368041992e-01,1.359386801719665527e+00,6.264906941800000000e+10
1.852315366268157959e-01,1.405464529991149902e+00,7.939572804200000000e+10
1.602002531290054321e-01,1.457655310630798340e+00,3.710749356300000000e+10
1.226533204317092896e-01,1.652686357498168945e+00,5.652969949800000000e+10
1.739674657583236694e-01,1.433032393455505371e+00,1.384450878400000000e+10
2.090112715959548950e-01,1.381916999816894531e+00,6.263187814400000000e+10
1.864831000566482544e-01,1.443590521812438965e+00,3.734157099100000000e+10
1.789737194776535034e-01,1.438738584518432617e+00,5.900698837000000000e+09
1.752190291881561279e-01,1.425670862197875977e+00,2.844164316600000000e+10
1.902378052473068237e-01,1.372186899185180664e+00,5.187489934700000000e+10
1.677096337080001831e-01,1.432657480239868164e+00,7.201649601300000000e+10
1.927409321069717407e-01,1.377611637115478516e+00,5.869159631000000000e+10
1.739674657583236694e-01,1.415042638778686523e+00,8.313846285400000000e+10
1.977471858263015747e-01,1.423801898956298828e+00,2.679250608800000000e+10
1.977471858263015747e-01,1.396005034446716309e+00,8.916903714000000000e+10
2.165206521749496460e-01,1.351025938987731934e+00,9.687543864900000000e+10
1.639549434185028076e-01,1.474629640579223633e+00,3.650480347300000000e+10
2.065081447362899780e-01,1.365168452262878418e+00,1.453140448000000000e+10
2.090112715959548950e-01,1.348633766174316406e+00,9.754750613600000000e+10
1.927409321069717407e-01,1.378503561019897461e+00,6.228285462800000000e+10
1.802252829074859619e-01,1.391041517257690430e+00,5.346961429400000000e+10
1.664580702781677246e-01,1.439533591270446777e+00,7.551260100900000000e+10
2.052565813064575195e-01,1.366648197174072266e+00,4.907996779400000000e+10
1.814768463373184204e-01,1.375162601470947266e+00,5.496527803400000000e+10
1.964956223964691162e-01,1.363907098770141602e+00,7.216867796000000000e+10
1.877346783876419067e-01,1.436491847038269043e+00,4.645657904000000000e+09
1.952440589666366577e-01,1.362147092819213867e+00,2.650858434700000000e+10
1.602002531290054321e-01,1.472909450531005859e+00,3.020083777800000000e+10
1.576971262693405151e-01,1.573067426681518555e+00,5.954585448000000000e+09
1.652065068483352661e-01,1.419978380203247070e+00,8.119346014000000000e+10
1.814768463373184204e-01,1.446876049041748047e+00,7.618825386500000000e+10
2.052565813064575195e-01,1.368910551071166992e+00,7.827879849200000000e+10
1.589486896991729736e-01,1.561153650283813477e+00,4.338938071000000000e+09
1.864831000566482544e-01,1.364614725112915039e+00,2.004676148100000000e+10
1.989987492561340332e-01,1.364724397659301758e+00,9.863259727100000000e+10
1.789737194776535034e-01,1.471532702445983887e+00,1.230835421100000000e+10
1.902378052473068237e-01,1.398859977722167969e+00,8.646464886600000000e+10
2.152690887451171875e-01,1.348820209503173828e+00,3.864901012300000000e+10
1.489361673593521118e-01,1.474913477897644043e+00,3.329748155900000000e+10
1.677096337080001831e-01,1.469004034996032715e+00,2.549372228100000000e+10
1.752190291881561279e-01,1.453301668167114258e+00,5.930037721400000000e+10
1.902378052473068237e-01,1.420594096183776855e+00,4.920939702500000000e+10
1.789737194776535034e-01,1.398868322372436523e+00,1.053955584000000000e+09
1.864831000566482544e-01,1.363454341888427734e+00,1.401931774400000000e+10
2.052565813064575195e-01,1.357244372367858887e+00,5.485068775400000000e+10
1.889862418174743652e-01,1.464136481285095215e+00,9.363246810900000000e+10
2.052565813064575195e-01,1.343537569046020508e+00,9.371911490600000000e+10
1.927409321069717407e-01,1.369747877120971680e+00,3.293825002700000000e+10
2.102628350257873535e-01,1.362656831741333008e+00,2.896312536600000000e+10
1.727159023284912109e-01,1.402928709983825684e+00,3.016754311700000000e+10
1.977471858263015747e-01,1.425670623779296875e+00,5.053878279900000000e+10
1.864831000566482544e-01,1.398591518402099609e+00,9.393206598000000000e+09
1.939924955368041992e-01,1.437588095664978027e+00,7.731110625100000000e+10
1.914893686771392822e-01,1.376479506492614746e+00,6.174041500400000000e+10
1.877346783876419067e-01,1.410638809204101562e+00,6.965557675100000000e+10
1.627033799886703491e-01,1.615233659744262695e+00,7.124865966300000000e+10
1.977471858263015747e-01,1.425619959831237793e+00,6.363530276500000000e+10
1.639549434185028076e-01,1.450363397598266602e+00,3.423373507800000000e+10
1.689611971378326416e-01,1.436042070388793945e+00,1.388294268100000000e+10
1.764705926179885864e-01,1.411709666252136230e+00,4.337847283500000000e+10
2.115143984556198120e-01,1.366751909255981445e+00,7.210622812500000000e+10
1.614518165588378906e-01,1.427098631858825684e+00,4.453915244100000000e+10
1.614518165588378906e-01,1.442771792411804199e+00,4.796181347000000000e+09
1.964956223964691162e-01,1.461373090744018555e+00,3.091946535200000000e+10
1.927409321069717407e-01,1.359148740768432617e+00,3.737825484700000000e+10
1.627033799886703491e-01,1.457831621170043945e+00,5.645508645600000000e+10
1.627033799886703491e-01,1.428510904312133789e+00,5.166508917700000000e+10
1.576971262693405151e-01,1.447901606559753418e+00,5.193936261800000000e+10
1.852315366268157959e-01,1.394988894462585449e+00,6.634255116800000000e+10
2.052565813064575195e-01,1.357329368591308594e+00,5.237946717900000000e+10
1.564455628395080566e-01,1.465512514114379883e+00,8.786622364100000000e+10
1.889862418174743652e-01,1.426323175430297852e+00,6.008083006500000000e+10
1.939924955368041992e-01,1.377634763717651367e+00,4.723708997400000000e+10
1.652065068483352661e-01,1.414862155914306641e+00,6.603795095300000000e+10
1.939924955368041992e-01,1.375756621360778809e+00,5.540303710300000000e+10
1.914893686771392822e-01,1.436744689941406250e+00,6.835493887000000000e+09
1.764705926179885864e-01,1.401757121086120605e+00,7.638098438400000000e+10
1.652065068483352661e-01,1.460596561431884766e+00,4.608410281000000000e+10
2.052565813064575195e-01,1.384053945541381836e+00,4.957445952200000000e+10
1.777221560478210449e-01,1.473464727401733398e+00,2.122153593100000000e+10
1.752190291881561279e-01,1.408182978630065918e+00,5.487021385400000000e+10
1.889862418174743652e-01,1.417643070220947266e+00,3.068059705700000000e+10
1.977471858263015747e-01,1.409703731536865234e+00,5.865833682900000000e+10
1.702127754688262939e-01,1.417357444763183594e+00,9.756681363000000000e+10
1.677096337080001831e-01,1.468969225883483887e+00,2.254226794400000000e+10
1.814768463373184204e-01,1.445874691009521484e+00,8.218282022700000000e+10
1.764705926179885864e-01,1.419996500015258789e+00,6.672417603800000000e+10
2.102628350257873535e-01,1.358692049980163574e+00,9.852608233900000000e+10
2.015018761157989502e-01,1.384556651115417480e+00,2.345760715000000000e+10
1.727159023284912109e-01,1.442991495132446289e+00,6.346682355900000000e+10
1.977471858263015747e-01,1.384131669998168945e+00,7.876674578500000000e+10
1.689611971378326416e-01,1.420181751251220703e+00,5.100310037500000000e+10
2.140175253152847290e-01,1.408903479576110840e+00,5.386474451200000000e+10
1.602002531290054321e-01,1.418678522109985352e+00,8.904110707000000000e+09
1.652065068483352661e-01,1.468857288360595703e+00,4.834200263900000000e+10
1.889862418174743652e-01,1.417757511138916016e+00,4.936314117400000000e+10
2.052565813064575195e-01,1.364948749542236328e+00,5.549135185600000000e+10
2.002503126859664917e-01,1.383583784103393555e+00,6.993577459100000000e+10
1.714643388986587524e-01,1.379614233970642090e+00,4.526183466800000000e+10
1.739674657583236694e-01,1.447808980941772461e+00,8.620594640100000000e+10
1.752190291881561279e-01,1.418809890747070312e+00,5.412643986000000000e+09
2.052565813064575195e-01,1.362941980361938477e+00,8.217152549900000000e+10
1.664580702781677246e-01,1.423396110534667969e+00,6.782543987800000000e+10
1.989987492561340332e-01,1.395913481712341309e+00,7.801094390100000000e+10
1.677096337080001831e-01,1.452116727828979492e+00,7.638829175000000000e+10
1.914893686771392822e-01,1.383393049240112305e+00,7.475078465500000000e+10
1.764705926179885864e-01,1.406187295913696289e+00,3.867560450600000000e+10
2.040050029754638672e-01,1.365694761276245117e+00,3.299529168500000000e+10
1.852315366268157959e-01,1.422617316246032715e+00,5.607087571200000000e+10
1.877346783876419067e-01,1.360669612884521484e+00,3.054179095500000000e+10
1.952440589666366577e-01,1.350514173507690430e+00,1.995146337300000000e+10
2.040050029754638672e-01,1.417745351791381836e+00,6.350827134600000000e+10
1.852315366268157959e-01,1.441145896911621094e+00,9.578311973000000000e+09
1.564455628395080566e-01,1.453932762145996094e+00,6.825795153800000000e+10
1.964956223964691162e-01,1.401491045951843262e+00,5.500632183200000000e+10
1.827284097671508789e-01,1.411636233329772949e+00,2.995550590200000000e+10
1.764705926179885864e-01,1.454908609390258789e+00,6.047251577000000000e+09
1.927409321069717407e-01,1.367910623550415039e+00,3.237430163700000000e+10
1.977471858263015747e-01,1.368687987327575684e+00,2.620060975900000000e+10
1.752190291881561279e-01,1.486989736557006836e+00,6.137394894300000000e+10
1.727159023284912109e-01,1.444259166717529297e+00,2.214355582000000000e+09
1.576971262693405151e-01,1.423156499862670898e+00,4.017468653500000000e+10
1.664580702781677246e-01,1.439325809478759766e+00,4.276906224000000000e+09
1.439299136400222778e-01,1.489389181137084961e+00,8.616668152700000000e+10
1.752190291881561279e-01,1.452472925186157227e+00,7.268343749100000000e+10
2.090112715959548950e-01,1.360279917716979980e+00,6.153416229700000000e+10
1.977471858263015747e-01,1.403296709060668945e+00,5.529267601000000000e+09
1.902378052473068237e-01,1.375558376312255859e+00,9.101780654200000000e+10
1.564455628395080566e-01,1.482190489768981934e+00,4.418428982200000000e+10
1.927409321069717407e-01,1.369833469390869141e+00,5.220541810000000000e+09
1.602002531290054321e-01,1.469433307647705078e+00,4.687642870600000000e+10
1.927409321069717407e-01,1.407839536666870117e+00,4.072525417400000000e+10
1.864831000566482544e-01,1.417637825012207031e+00,4.538005589600000000e+10
1.677096337080001831e-01,1.423521399497985840e+00,4.816845213300000000e+10
1.727159023284912109e-01,1.421656608581542969e+00,6.463143638600000000e+10
1.877346783876419067e-01,1.425454616546630859e+00,2.405100273800000000e+10
1.764705926179885864e-01,1.416025638580322266e+00,9.383616474600000000e+10
1.614518165588378906e-01,1.482652068138122559e+00,6.610335311600000000e+10
1.764705926179885864e-01,1.439041972160339355e+00,6.515188460400000000e+10
1.639549434185028076e-01,1.432820558547973633e+00,1.681079162900000000e+10
1.589486896991729736e-01,1.516770243644714355e+00,4.414172376000000000e+10
2.077597081661224365e-01,1.360413789749145508e+00,1.960556724600000000e+10
1.702127754688262939e-01,1.426174402236938477e+00,2.269345840900000000e+10
1.539424359798431396e-01,1.661585092544555664e+00,4.750227189800000000e+10
2.015018761157989502e-01,1.380554080009460449e+00,8.682843816700000000e+10
1.964956223964691162e-01,1.360328078269958496e+00,5.400153174100000000e+10
1.514393091201782227e-01,1.435521602630615234e+00,5.276658475400000000e+10
1.489361673593521118e-01,1.466654300689697266e+00,8.790365963100000000e+10
1.902378052473068237e-01,1.419702291488647461e+00,7.106548803200000000e+10
1.602002531290054321e-01,1.478853583335876465e+00,1.602551153300000000e+10
1.339174062013626099e-01,1.479159593582153320e+00,7.362232418300000000e+10
1.939924955368041992e-01,1.364668130874633789e+00,6.464661141800000000e+10
1.814768463373184204e-01,1.394374728202819824e+00,9.142902551400000000e+10
1.952440589666366577e-01,1.365161776542663574e+00,4.896568062100000000e+10
2.015018761157989502e-01,1.370989680290222168e+00,3.695369376100000000e+10
1.752190291881561279e-01,1.435566663742065430e+00,1.081809466500000000e+10
1.739674657583236694e-01,1.457850217819213867e+00,1.087791414500000000e+10
1.714643388986587524e-01,1.455181956291198730e+00,8.019727334600000000e+10
1.677096337080001831e-01,1.419775724411010742e+00,2.997767112600000000e+10
1.351689696311950684e-01,1.565390348434448242e+00,5.122004065600000000e+10
1.777221560478210449e-01,1.408244848251342773e+00,6.623187311900000000e+10
1.639549434185028076e-01,1.454335689544677734e+00,4.745716299800000000e+10
2.015018761157989502e-01,1.357637643814086914e+00,9.966123369600000000e+10
1.501877307891845703e-01,1.469402194023132324e+00,8.330196453100000000e+10
2.027534395456314087e-01,1.355240821838378906e+00,3.983467311000000000e+10
1.927409321069717407e-01,1.420395851135253906e+00,9.365459570700000000e+10
1.627033799886703491e-01,1.444811344146728516e+00,1.518286722700000000e+10
1.702127754688262939e-01,1.471430778503417969e+00,8.912699451800000000e+10
2.077597081661224365e-01,1.373131990432739258e+00,7.455322696400000000e+10
1.664580702781677246e-01,1.449331998825073242e+00,4.092527258600000000e+10
1.714643388986587524e-01,1.457184553146362305e+00,7.155654115300000000e+10
1.714643388986587524e-01,1.434832334518432617e+00,2.947096692000000000e+09
2.052565813064575195e-01,1.352823138236999512e+00,2.544089127500000000e+10
2.015018761157989502e-01,1.356792449951171875e+00,2.644238478900000000e+10
1.814768463373184204e-01,1.387751460075378418e+00,8.661117463100000000e+10
1.789737194776535034e-01,1.424649715423583984e+00,9.346958258100000000e+10
1.889862418174743652e-01,1.367463827133178711e+00,8.076103178500000000e+10
1.727159023284912109e-01,1.441723585128784180e+00,9.979917069700000000e+10
1.952440589666366577e-01,1.367310404777526855e+00,7.032704319500000000e+10
1.627033799886703491e-01,1.551332354545593262e+00,6.175086982400000000e+10
1.977471858263015747e-01,1.367194890975952148e+00,7.260935602300000000e+10
1.652065068483352661e-01,1.441311120986938477e+00,6.734576411800000000e+10
2.002503126859664917e-01,1.407714605331420898e+00,6.651503063000000000e+10
1.902378052473068237e-01,1.388351440429687500e+00,2.636046629500000000e+10
1.964956223964691162e-01,1.369217276573181152e+00,7.682730147100000000e+10
2.102628350257873535e-01,1.405086994171142578e+00,3.513957519500000000e+10
1.802252829074859619e-01,1.423873186111450195e+00,1.355133166800000000e+10
1.539424359798431396e-01,1.618800044059753418e+00,8.816655555000000000e+10
1.439299136400222778e-01,1.525769710540771484e+00,2.154772866300000000e+10
1.664580702781677246e-01,1.458009123802185059e+00,7.148313935400000000e+10
1.639549434185028076e-01,1.430414199829101562e+00,3.459950047300000000e+10
1.351689696311950684e-01,1.462944269180297852e+00,4.910323167100000000e+10
1.677096337080001831e-01,1.419225096702575684e+00,1.432444609500000000e+10
1.939924955368041992e-01,1.347467780113220215e+00,9.168360910400000000e+10
1.714643388986587524e-01,1.419817924499511719e+00,9.737037456100000000e+10
2.115143984556198120e-01,1.347973823547363281e+00,7.777149768000000000e+10
1.589486896991729736e-01,1.472414493560791016e+00,3.229055432300000000e+10
1.664580702781677246e-01,1.464042544364929199e+00,2.584353087900000000e+10
1.602002531290054321e-01,1.425999402999877930e+00,5.335436525000000000e+09
1.777221560478210449e-01,1.454845309257507324e+00,2.027658520200000000e+10
2.040050029754638672e-01,1.405391097068786621e+00,6.285951830900000000e+10
2.040050029754638672e-01,1.366578578948974609e+00,9.483972387000000000e+10
2.065081447362899780e-01,1.364545822143554688e+00,6.170593243700000000e+10
2.240300476551055908e-01,1.379594087600708008e+00,1.175925821500000000e+10
1.702127754688262939e-01,1.430858135223388672e+00,3.808743305000000000e+10
1.889862418174743652e-01,1.407051086425781250e+00,5.244831525300000000e+10
1.864831000566482544e-01,1.356510996818542480e+00,2.098216390100000000e+10
1.789737194776535034e-01,1.414274692535400391e+00,1.067824457000000000e+09
1.677096337080001831e-01,1.420397281646728516e+00,1.608421587100000000e+10
1.852315366268157959e-01,1.421013593673706055e+00,3.242891637700000000e+10
1.989987492561340332e-01,1.358301520347595215e+00,4.393451557600000000e+10
1.714643388986587524e-01,1.440298557281494141e+00,5.051613792800000000e+10
1.839799731969833374e-01,1.372485518455505371e+00,8.191669255100000000e+10
1.639549434185028076e-01,1.445304870605468750e+00,3.922539819000000000e+09
1.376720964908599854e-01,1.525290846824645996e+00,6.724605608800000000e+10
1.802252829074859619e-01,1.416050910949707031e+00,9.447975656200000000e+10
1.889862418174743652e-01,1.405261993408203125e+00,8.624248519300000000e+10
1.276595741510391235e-01,1.558042883872985840e+00,8.476311497000000000e+10
1.764705926179885864e-01,1.405207037925720215e+00,9.186765339900000000e+10
1.889862418174743652e-01,1.359126806259155273e+00,3.949983230000000000e+08
1.827284097671508789e-01,1.406130790710449219e+00,7.416227169700000000e+10
1.839799731969833374e-01,1.357104539871215820e+00,3.432240217300000000e+10
2.102628350257873535e-01,1.398483753204345703e+00,1.704731407000000000e+10
1.576971262693405151e-01,1.447323799133300781e+00,9.270856447000000000e+09
1.889862418174743652e-01,1.371388435363769531e+00,5.475702905000000000e+09
1.864831000566482544e-01,1.413453817367553711e+00,2.832081286300000000e+10
1.764705926179885864e-01,1.426498651504516602e+00,5.343043928100000000e+10
1.864831000566482544e-01,1.395413279533386230e+00,8.289898085000000000e+09
1.964956223964691162e-01,1.353059053421020508e+00,8.732842008300000000e+10
1.652065068483352661e-01,1.429136753082275391e+00,9.373114054800000000e+10
1.639549434185028076e-01,1.421940088272094727e+00,1.793914429100000000e+10
2.202753424644470215e-01,1.364329576492309570e+00,1.588234329400000000e+10
1.902378052473068237e-01,1.353050708770751953e+00,8.316256551300000000e+10
1.902378052473068237e-01,1.375860571861267090e+00,6.684767017300000000e+10
1.564455628395080566e-01,1.470916032791137695e+00,4.434215205000000000e+10
1.526908725500106812e-01,1.420869112014770508e+00,5.455062203000000000e+10
1.752190291881561279e-01,1.447602272033691406e+00,5.684995564800000000e+10
1.802252829074859619e-01,1.358474016189575195e+00,5.138102739100000000e+10
1.714643388986587524e-01,1.452493667602539062e+00,8.395617269000000000e+10
1.989987492561340332e-01,1.377364158630371094e+00,5.455377069600000000e+10
1.864831000566482544e-01,1.461930274963378906e+00,9.183240084300000000e+10
2.002503126859664917e-01,1.364745020866394043e+00,2.977693122400000000e+10
1.802252829074859619e-01,1.503188490867614746e+00,6.859770954200000000e+10
2.002503126859664917e-01,1.367790102958679199e+00,3.640332912800000000e+10
1.664580702781677246e-01,1.419574141502380371e+00,5.287599635300000000e+10
1.677096337080001831e-01,1.481818199157714844e+00,1.707626786500000000e+10
1.964956223964691162e-01,1.352082014083862305e+00,3.454915514500000000e+10
1.777221560478210449e-01,1.410361051559448242e+00,1.279455562900000000e+10
1.839799731969833374e-01,1.415738940238952637e+00,7.705506429300000000e+10
1.752190291881561279e-01,1.457579374313354492e+00,8.518372804100000000e+10
1.677096337080001831e-01,1.420532107353210449e+00,4.955795496400000000e+10
1.602002531290054321e-01,1.421928286552429199e+00,3.865022402800000000e+10
1.764705926179885864e-01,1.426816463470458984e+00,6.195140925500000000e+10
1.964956223964691162e-01,1.384444236755371094e+00,6.516291096000000000e+10
1.989987492561340332e-01,1.357075095176696777e+00,8.660778157800000000e+10
2.027534395456314087e-01,1.360923290252685547e+00,4.766811780400000000e+10
1.677096337080001831e-01,1.412713766098022461e+00,3.307506832500000000e+10
1.964956223964691162e-01,1.361221194267272949e+00,2.778566321300000000e+10
1.777221560478210449e-01,1.409858942031860352e+00,5.020497606400000000e+10
1.602002531290054321e-01,1.425696253776550293e+00,2.328624710500000000e+10
1.852315366268157959e-01,1.414625644683837891e+00,5.800548137700000000e+10
2.152690887451171875e-01,1.393729448318481445e+00,7.428382986400000000e+10
1.889862418174743652e-01,1.441288709640502930e+00,9.113268853500000000e+10
1.777221560478210449e-01,1.409638404846191406e+00,4.122510462600000000e+10
1.564455628395080566e-01,1.475867629051208496e+00,8.291670633300000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_incresingusers_4000_.csv <==
1.614518165588378906e-01,1.437886953353881836e+00,5.509838774400000000e+10
1.827284097671508789e-01,1.423031806945800781e+00,5.097208623300000000e+10
1.877346783876419067e-01,1.428320765495300293e+00,4.523181507100000000e+10
1.889862418174743652e-01,1.422486305236816406e+00,4.647016777700000000e+10
2.077597081661224365e-01,1.387022733688354492e+00,7.895786168000000000e+09
1.864831000566482544e-01,1.397695899009704590e+00,6.942736354800000000e+10
2.202753424644470215e-01,1.344365477561950684e+00,4.907259194200000000e+10
1.927409321069717407e-01,1.424585103988647461e+00,3.816196255800000000e+10
1.489361673593521118e-01,1.470112204551696777e+00,5.777095718500000000e+10
1.977471858263015747e-01,1.360249400138854980e+00,3.914133107000000000e+10
1.639549434185028076e-01,1.457111239433288574e+00,4.472691264000000000e+10
1.914893686771392822e-01,1.406940340995788574e+00,3.498394033200000000e+10
1.977471858263015747e-01,1.409271597862243652e+00,2.791376169800000000e+10
1.752190291881561279e-01,1.437326669692993164e+00,4.493505803500000000e+10
2.040050029754638672e-01,1.354483485221862793e+00,9.931247695000000000e+10
1.977471858263015747e-01,1.391869902610778809e+00,9.167298750000000000e+10
2.015018761157989502e-01,1.408583164215087891e+00,3.434270969300000000e+10
1.564455628395080566e-01,1.466068029403686523e+00,3.955331322400000000e+10
1.964956223964691162e-01,1.410166144371032715e+00,6.887790600300000000e+10
2.090112715959548950e-01,1.355837345123291016e+00,9.600132027300000000e+10
1.852315366268157959e-01,1.364050269126892090e+00,1.421577578100000000e+10
1.927409321069717407e-01,1.405573248863220215e+00,4.667245323400000000e+10
1.514393091201782227e-01,1.458111286163330078e+00,3.668693179500000000e+10
1.827284097671508789e-01,1.363889098167419434e+00,3.593415236800000000e+10
2.152690887451171875e-01,1.337414026260375977e+00,9.738903755400000000e+10
1.739674657583236694e-01,1.431220054626464844e+00,1.470572336700000000e+10
1.802252829074859619e-01,1.419641256332397461e+00,4.681208569500000000e+10
2.115143984556198120e-01,1.358638286590576172e+00,4.706898387700000000e+10
1.877346783876419067e-01,1.380394935607910156e+00,7.043014365100000000e+10
2.040050029754638672e-01,1.357664346694946289e+00,9.730151573000000000e+09
1.702127754688262939e-01,1.448109626770019531e+00,3.898036526400000000e+10
1.526908725500106812e-01,1.465841770172119141e+00,8.084638586600000000e+10
2.027534395456314087e-01,1.394912123680114746e+00,6.068016663200000000e+10
1.839799731969833374e-01,1.499606609344482422e+00,8.899776751400000000e+10
1.802252829074859619e-01,1.425015330314636230e+00,8.989230553000000000e+10
1.852315366268157959e-01,1.419559955596923828e+00,6.910027324600000000e+10
2.052565813064575195e-01,1.353270888328552246e+00,2.874727870100000000e+10
1.977471858263015747e-01,1.344401359558105469e+00,9.574707264400000000e+10
1.889862418174743652e-01,1.380055665969848633e+00,5.953193222900000000e+10
2.040050029754638672e-01,1.384709835052490234e+00,7.203432690600000000e+10
1.839799731969833374e-01,1.405836820602416992e+00,9.564287232100000000e+10
2.190237790346145630e-01,1.340611815452575684e+00,1.922080769000000000e+10
2.015018761157989502e-01,1.354640841484069824e+00,3.951325983300000000e+10
2.165206521749496460e-01,1.353637218475341797e+00,1.543614294000000000e+10
1.739674657583236694e-01,1.456209659576416016e+00,2.376297184600000000e+10
1.564455628395080566e-01,1.413258433341979980e+00,1.683774747600000000e+10
1.852315366268157959e-01,1.510005950927734375e+00,8.101700111300000000e+10
1.739674657583236694e-01,1.456776380538940430e+00,6.625170629500000000e+10
2.002503126859664917e-01,1.431787371635437012e+00,1.009405875300000000e+10
1.727159023284912109e-01,1.429405689239501953e+00,2.074391897400000000e+10
1.789737194776535034e-01,1.387397050857543945e+00,8.439335459600000000e+10
1.314142644405364990e-01,1.551303148269653320e+00,8.435338056400000000e+10
1.677096337080001831e-01,1.422792434692382812e+00,3.703070041000000000e+09
2.027534395456314087e-01,1.410142898559570312e+00,6.543791234400000000e+10
1.677096337080001831e-01,1.417435884475708008e+00,7.337404608300000000e+10
1.677096337080001831e-01,1.469627737998962402e+00,1.433644572500000000e+10
2.015018761157989502e-01,1.355085253715515137e+00,6.100950429300000000e+10
2.227784842252731323e-01,1.379948854446411133e+00,7.871832207000000000e+09
2.002503126859664917e-01,1.418526053428649902e+00,7.821644783900000000e+10
1.964956223964691162e-01,1.341002821922302246e+00,3.181093265300000000e+10
1.989987492561340332e-01,1.343234896659851074e+00,1.684900578800000000e+10
1.864831000566482544e-01,1.412058115005493164e+00,9.811294568900000000e+10
2.190237790346145630e-01,1.362699508666992188e+00,5.527363023800000000e+10
1.664580702781677246e-01,1.401443243026733398e+00,1.401049559200000000e+10
2.002503126859664917e-01,1.350848197937011719e+00,9.536938375100000000e+10
1.952440589666366577e-01,1.350606441497802734e+00,2.245506918900000000e+10
1.864831000566482544e-01,1.436681509017944336e+00,2.626157057500000000e+10
1.777221560478210449e-01,1.415450811386108398e+00,3.089101880400000000e+10
1.702127754688262939e-01,1.442829489707946777e+00,7.837339307100000000e+10
1.977471858263015747e-01,1.366080760955810547e+00,3.117530938600000000e+10
1.964956223964691162e-01,1.416562318801879883e+00,4.225443605900000000e+10
1.952440589666366577e-01,1.352147340774536133e+00,7.016480943000000000e+09
1.677096337080001831e-01,1.433946132659912109e+00,1.424911839900000000e+10
1.589486896991729736e-01,1.430180907249450684e+00,5.026689063600000000e+10
2.065081447362899780e-01,1.340397357940673828e+00,9.027463059300000000e+10
1.764705926179885864e-01,1.421474933624267578e+00,8.825429850000000000e+08
1.752190291881561279e-01,1.407639026641845703e+00,5.833771130300000000e+10
1.489361673593521118e-01,1.449319362640380859e+00,1.299558013000000000e+09
1.764705926179885864e-01,1.450612783432006836e+00,4.056335324000000000e+09
1.789737194776535034e-01,1.407456398010253906e+00,2.870695302000000000e+10
1.977471858263015747e-01,1.401468753814697266e+00,7.829816539000000000e+10
1.839799731969833374e-01,1.425834178924560547e+00,8.813070617400000000e+10
1.927409321069717407e-01,1.339983224868774414e+00,3.900961317300000000e+10
2.140175253152847290e-01,1.364445090293884277e+00,6.430805077800000000e+10
2.065081447362899780e-01,1.415684700012207031e+00,7.894279611600000000e+10
2.052565813064575195e-01,1.378967285156250000e+00,7.757800312900000000e+10
1.777221560478210449e-01,1.438021659851074219e+00,1.134265279400000000e+10
1.864831000566482544e-01,1.375174880027770996e+00,4.552639746600000000e+10
1.827284097671508789e-01,1.406500577926635742e+00,7.593417758200000000e+10
1.927409321069717407e-01,1.396730303764343262e+00,4.691737164000000000e+09
2.215269058942794800e-01,1.377674460411071777e+00,6.514695897700000000e+10
1.989987492561340332e-01,1.358462572097778320e+00,8.873075028000000000e+09
1.664580702781677246e-01,1.493781924247741699e+00,6.843295989100000000e+10
1.714643388986587524e-01,1.458432078361511230e+00,5.760854352700000000e+10
2.115143984556198120e-01,1.357422351837158203e+00,3.391798983900000000e+10
1.977471858263015747e-01,1.414202928543090820e+00,7.981782004900000000e+10
1.602002531290054321e-01,1.457214355468750000e+00,3.891433242000000000e+09
1.977471858263015747e-01,1.373021602630615234e+00,8.627791571500000000e+10
2.090112715959548950e-01,1.396841406822204590e+00,1.902119315500000000e+10
2.177722156047821045e-01,1.345105886459350586e+00,6.419728768800000000e+10
1.652065068483352661e-01,1.467192649841308594e+00,8.695879203500000000e+10
1.814768463373184204e-01,1.428514480590820312e+00,2.621457602400000000e+10
1.439299136400222778e-01,1.475258231163024902e+00,9.832014468600000000e+10
1.977471858263015747e-01,1.356259703636169434e+00,9.847086984500000000e+10
2.002503126859664917e-01,1.423501849174499512e+00,4.502555458900000000e+10
1.827284097671508789e-01,1.394143462181091309e+00,7.382776597500000000e+10
1.602002531290054321e-01,1.448462843894958496e+00,1.601017931800000000e+10
2.090112715959548950e-01,1.359185457229614258e+00,9.398126260000000000e+08
1.989987492561340332e-01,1.394106864929199219e+00,7.072033379200000000e+10
1.814768463373184204e-01,1.434129476547241211e+00,2.581051371000000000e+10
1.939924955368041992e-01,1.412811756134033203e+00,1.659499855100000000e+10
2.202753424644470215e-01,1.403086900711059570e+00,1.303009112200000000e+10
2.065081447362899780e-01,1.337992548942565918e+00,7.032916640900000000e+10
1.827284097671508789e-01,1.430737257003784180e+00,7.285496388000000000e+09
2.090112715959548950e-01,1.436016082763671875e+00,3.123437920300000000e+10
1.777221560478210449e-01,1.425095796585083008e+00,3.562803120000000000e+10
2.027534395456314087e-01,1.381926894187927246e+00,2.082520418900000000e+10
1.939924955368041992e-01,1.403373241424560547e+00,3.766866713200000000e+10
2.040050029754638672e-01,1.365423917770385742e+00,6.467649499500000000e+10
1.727159023284912109e-01,1.415771365165710449e+00,1.399594069700000000e+10
1.739674657583236694e-01,1.413948059082031250e+00,9.213537860500000000e+10
1.677096337080001831e-01,1.496874213218688965e+00,3.132472314400000000e+10
1.877346783876419067e-01,1.434013724327087402e+00,9.813744886000000000e+09
2.027534395456314087e-01,1.422991752624511719e+00,8.174055261300000000e+10
2.090112715959548950e-01,1.352397322654724121e+00,4.776505362500000000e+10
1.914893686771392822e-01,1.400221347808837891e+00,6.082798338400000000e+10
1.877346783876419067e-01,1.413394212722778320e+00,1.631101789700000000e+10
2.002503126859664917e-01,1.417344093322753906e+00,5.446820341600000000e+10
2.077597081661224365e-01,1.361894607543945312e+00,3.268154015400000000e+10
2.002503126859664917e-01,1.347381830215454102e+00,7.403456560600000000e+10
1.639549434185028076e-01,1.401914477348327637e+00,1.981195784600000000e+10
1.814768463373184204e-01,1.416573762893676758e+00,7.777350528800000000e+10
1.777221560478210449e-01,1.411539077758789062e+00,5.641268252500000000e+10
1.689611971378326416e-01,1.421798944473266602e+00,9.146015838700000000e+10
2.052565813064575195e-01,1.410422801971435547e+00,5.689547531000000000e+09
1.877346783876419067e-01,1.463114023208618164e+00,1.836715979900000000e+10
1.977471858263015747e-01,1.350429892539978027e+00,2.332039961300000000e+10
2.040050029754638672e-01,1.391231298446655273e+00,2.664057113000000000e+10
1.964956223964691162e-01,1.357106447219848633e+00,4.102650949800000000e+10
1.789737194776535034e-01,1.406768679618835449e+00,3.992484036000000000e+10
1.702127754688262939e-01,1.496417760848999023e+00,8.525334228900000000e+10
1.777221560478210449e-01,1.410263419151306152e+00,1.245986611700000000e+10
2.102628350257873535e-01,1.414049863815307617e+00,1.206437480000000000e+10
1.902378052473068237e-01,1.446146368980407715e+00,8.221657741100000000e+10
1.551939994096755981e-01,1.456663608551025391e+00,4.986856350400000000e+10
1.902378052473068237e-01,1.356866717338562012e+00,6.738399347900000000e+10
2.065081447362899780e-01,1.378737807273864746e+00,5.178586303800000000e+10
2.065081447362899780e-01,1.364337921142578125e+00,6.166878933900000000e+10
2.165206521749496460e-01,1.359279036521911621e+00,3.930521399000000000e+10
1.864831000566482544e-01,1.431076049804687500e+00,3.709532781900000000e+10
2.002503126859664917e-01,1.347531676292419434e+00,5.805874981000000000e+09
2.127659618854522705e-01,1.353036761283874512e+00,3.998136108100000000e+10
2.077597081661224365e-01,1.397016525268554688e+00,4.416772760000000000e+10
1.501877307891845703e-01,1.452625989913940430e+00,1.404540485800000000e+10
2.065081447362899780e-01,1.362686872482299805e+00,2.291676291600000000e+10
2.177722156047821045e-01,1.347378015518188477e+00,4.938982456600000000e+10
1.852315366268157959e-01,1.356671094894409180e+00,5.631817043000000000e+10
1.877346783876419067e-01,1.407587766647338867e+00,2.328210877000000000e+10
1.977471858263015747e-01,1.346880674362182617e+00,3.576544809500000000e+10
1.614518165588378906e-01,1.478973269462585449e+00,4.060569918100000000e+10
1.489361673593521118e-01,1.443254470825195312e+00,9.757653122100000000e+10
2.127659618854522705e-01,1.341463088989257812e+00,1.012649158600000000e+10
1.689611971378326416e-01,1.469008684158325195e+00,7.103431879900000000e+10
1.714643388986587524e-01,1.425466895103454590e+00,2.895526130000000000e+09
1.414267867803573608e-01,1.548603534698486328e+00,1.050292051800000000e+10
1.789737194776535034e-01,1.406230926513671875e+00,1.159976239200000000e+10
1.977471858263015747e-01,1.423401594161987305e+00,9.498907968600000000e+10
1.839799731969833374e-01,1.350564241409301758e+00,1.454086401800000000e+10
2.190237790346145630e-01,1.405215978622436523e+00,5.305229798000000000e+10
2.040050029754638672e-01,1.354261398315429688e+00,8.896668817600000000e+10
1.614518165588378906e-01,1.433175444602966309e+00,7.194531210900000000e+10
2.002503126859664917e-01,1.409292578697204590e+00,1.508306846200000000e+10
1.852315366268157959e-01,1.421137332916259766e+00,6.593079625400000000e+10
2.015018761157989502e-01,1.355520725250244141e+00,4.464850574500000000e+10
1.664580702781677246e-01,1.417720198631286621e+00,9.683135031100000000e+10
1.489361673593521118e-01,1.560504913330078125e+00,6.002332232200000000e+10
1.952440589666366577e-01,1.347532272338867188e+00,5.291450936700000000e+10
2.190237790346145630e-01,1.355277895927429199e+00,3.866436362000000000e+10
1.827284097671508789e-01,1.412210226058959961e+00,7.300361251400000000e+10
1.989987492561340332e-01,1.409924983978271484e+00,1.737675251300000000e+10
2.115143984556198120e-01,1.341087818145751953e+00,4.611523568300000000e+10
2.027534395456314087e-01,1.365596771240234375e+00,7.063547292000000000e+10
1.576971262693405151e-01,1.469986677169799805e+00,7.482751373900000000e+10
1.827284097671508789e-01,1.412176609039306641e+00,1.614756413000000000e+09
1.714643388986587524e-01,1.411563873291015625e+00,6.827539913200000000e+10
2.077597081661224365e-01,1.354426622390747070e+00,5.560087191500000000e+10
1.927409321069717407e-01,1.358277320861816406e+00,7.805806788500000000e+10
1.864831000566482544e-01,1.409273147583007812e+00,2.323180800600000000e+10
1.827284097671508789e-01,1.417307376861572266e+00,2.572181579900000000e+10
1.989987492561340332e-01,1.376760959625244141e+00,7.983742384200000000e+10
1.927409321069717407e-01,1.406634330749511719e+00,5.504323315800000000e+10
1.764705926179885864e-01,1.411181926727294922e+00,9.263401518700000000e+10
1.789737194776535034e-01,1.411888599395751953e+00,4.457231812300000000e+10
2.002503126859664917e-01,1.358987808227539062e+00,8.626189862000000000e+10
2.027534395456314087e-01,1.360348701477050781e+00,2.960481710700000000e+10
2.165206521749496460e-01,1.352184176445007324e+00,5.497332194400000000e+10
1.952440589666366577e-01,1.418591260910034180e+00,2.421446868000000000e+09
2.015018761157989502e-01,1.392356157302856445e+00,4.321577013800000000e+10
1.589486896991729736e-01,1.456773281097412109e+00,8.106442103400000000e+10
2.002503126859664917e-01,1.395496606826782227e+00,2.045111028900000000e+10
2.065081447362899780e-01,1.349824905395507812e+00,2.398349033000000000e+10
1.952440589666366577e-01,1.352449178695678711e+00,6.185245567400000000e+10
1.627033799886703491e-01,1.480919837951660156e+00,1.056519941700000000e+10
1.802252829074859619e-01,1.438035845756530762e+00,8.609904764600000000e+10
1.889862418174743652e-01,1.413842678070068359e+00,1.119124720700000000e+10
1.727159023284912109e-01,1.474787473678588867e+00,6.209736106500000000e+10
1.789737194776535034e-01,1.491446495056152344e+00,1.824598311700000000e+10
1.551939994096755981e-01,1.430318593978881836e+00,7.206538460600000000e+10
1.864831000566482544e-01,1.387415170669555664e+00,9.458413505600000000e+10
2.065081447362899780e-01,1.401255965232849121e+00,9.368986333900000000e+10
2.127659618854522705e-01,1.356459856033325195e+00,8.137104996200000000e+10
1.914893686771392822e-01,1.418113589286804199e+00,7.380210934000000000e+09
2.015018761157989502e-01,1.359546422958374023e+00,2.131288729600000000e+10
1.914893686771392822e-01,1.390553712844848633e+00,2.226468959100000000e+10
2.140175253152847290e-01,1.360411643981933594e+00,1.750953132500000000e+10
2.015018761157989502e-01,1.351134657859802246e+00,5.756374021200000000e+10
1.864831000566482544e-01,1.348532915115356445e+00,4.721896347900000000e+10
2.115143984556198120e-01,1.379281401634216309e+00,3.175127323400000000e+10
1.764705926179885864e-01,1.524991273880004883e+00,3.112041164000000000e+09
1.777221560478210449e-01,1.450379371643066406e+00,9.300749532000000000e+10
1.814768463373184204e-01,1.423983335494995117e+00,3.792170073700000000e+10
2.015018761157989502e-01,1.351463198661804199e+00,9.996207938400000000e+10
1.877346783876419067e-01,1.430306434631347656e+00,8.829049675300000000e+10
2.127659618854522705e-01,1.383475661277770996e+00,3.118573675600000000e+10
1.902378052473068237e-01,1.392704486846923828e+00,7.948081688500000000e+10
1.877346783876419067e-01,1.425508379936218262e+00,9.420790586000000000e+09
1.739674657583236694e-01,1.515765070915222168e+00,5.679906897000000000e+09
1.839799731969833374e-01,1.426498413085937500e+00,5.898335654000000000e+10
2.077597081661224365e-01,1.341951847076416016e+00,9.436656855600000000e+10
1.652065068483352661e-01,1.600695371627807617e+00,7.575319421200000000e+10
2.040050029754638672e-01,1.356477260589599609e+00,9.859172383400000000e+10
2.002503126859664917e-01,1.350964307785034180e+00,3.466790952200000000e+10
1.614518165588378906e-01,1.456282377243041992e+00,9.196709264600000000e+10
1.752190291881561279e-01,1.453481674194335938e+00,7.793725339800000000e+10
2.127659618854522705e-01,1.351498126983642578e+00,5.934073381800000000e+10
2.002503126859664917e-01,1.412517428398132324e+00,3.938742315000000000e+09
1.802252829074859619e-01,1.437271595001220703e+00,7.237174133500000000e+10
1.839799731969833374e-01,1.434343338012695312e+00,6.333177275200000000e+10
1.914893686771392822e-01,1.423680186271667480e+00,7.248068552100000000e+10
1.814768463373184204e-01,1.408745646476745605e+00,9.190674875500000000e+10
1.777221560478210449e-01,1.406527757644653320e+00,3.443503927000000000e+09
1.964956223964691162e-01,1.363648772239685059e+00,9.027788971500000000e+10
1.864831000566482544e-01,1.405538916587829590e+00,5.798333885200000000e+10
1.764705926179885864e-01,1.479630827903747559e+00,7.869460980000000000e+08
1.889862418174743652e-01,1.430428981781005859e+00,3.019653503300000000e+10
1.677096337080001831e-01,1.470690131187438965e+00,8.733832262400000000e+10
2.127659618854522705e-01,1.379545569419860840e+00,2.939143777500000000e+10
1.889862418174743652e-01,1.405854701995849609e+00,5.860020457400000000e+10
1.702127754688262939e-01,1.428403735160827637e+00,6.240161865500000000e+10
2.090112715959548950e-01,1.373031854629516602e+00,3.255320302700000000e+10
1.989987492561340332e-01,1.353141546249389648e+00,6.779032969300000000e+10
2.052565813064575195e-01,1.351515173912048340e+00,3.578584919000000000e+09
1.627033799886703491e-01,1.405600428581237793e+00,5.378887067000000000e+10
1.689611971378326416e-01,1.453340053558349609e+00,3.278245479800000000e+10
1.939924955368041992e-01,1.373152256011962891e+00,9.350198999000000000e+09
1.952440589666366577e-01,1.346596717834472656e+00,6.799506283500000000e+10
1.777221560478210449e-01,1.450023889541625977e+00,9.513074564600000000e+10
1.727159023284912109e-01,1.404985189437866211e+00,7.097950489800000000e+10
1.902378052473068237e-01,1.335335969924926758e+00,4.142201797300000000e+10
1.501877307891845703e-01,1.549973726272583008e+00,9.370543203000000000e+10
2.052565813064575195e-01,1.359344840049743652e+00,1.977064159100000000e+10
1.914893686771392822e-01,1.388035058975219727e+00,1.173824158100000000e+10
1.439299136400222778e-01,1.482659101486206055e+00,6.893785900000000000e+07
1.864831000566482544e-01,1.416603803634643555e+00,1.529986250300000000e+10
1.551939994096755981e-01,1.461951494216918945e+00,2.465575746700000000e+10
2.240300476551055908e-01,1.347179174423217773e+00,5.717190137800000000e+10
1.864831000566482544e-01,1.406703829765319824e+00,3.098364831600000000e+10
1.977471858263015747e-01,1.375066041946411133e+00,1.542118877600000000e+10
2.127659618854522705e-01,1.339327812194824219e+00,9.722699777800000000e+10
1.789737194776535034e-01,1.437227487564086914e+00,8.235493143300000000e+10
2.127659618854522705e-01,1.351698398590087891e+00,2.164283386300000000e+10
1.752190291881561279e-01,1.414908170700073242e+00,9.450479199200000000e+10
1.939924955368041992e-01,1.398519992828369141e+00,7.851823265700000000e+10
2.027534395456314087e-01,1.413144350051879883e+00,4.888936734800000000e+10
1.977471858263015747e-01,1.352849960327148438e+00,9.831683654600000000e+10
1.639549434185028076e-01,1.484087824821472168e+00,7.778074220000000000e+09
1.627033799886703491e-01,1.456563711166381836e+00,3.768846169700000000e+10
1.839799731969833374e-01,1.445524096488952637e+00,7.699277476200000000e+10
1.739674657583236694e-01,1.475021243095397949e+00,4.576793099500000000e+10
2.090112715959548950e-01,1.337608814239501953e+00,6.192876950600000000e+10
2.140175253152847290e-01,1.394798517227172852e+00,8.706355639200000000e+10
1.839799731969833374e-01,1.404483199119567871e+00,1.640694415800000000e+10
1.814768463373184204e-01,1.419794440269470215e+00,5.590301222700000000e+10
1.789737194776535034e-01,1.433480620384216309e+00,7.887282182900000000e+10
1.852315366268157959e-01,1.407082438468933105e+00,9.334077728700000000e+10
1.839799731969833374e-01,1.354056835174560547e+00,4.000391917800000000e+10
1.789737194776535034e-01,1.422682285308837891e+00,1.983691732000000000e+09
1.977471858263015747e-01,1.358509778976440430e+00,6.891637540300000000e+10
1.989987492561340332e-01,1.365660905838012695e+00,2.162617122800000000e+10
1.952440589666366577e-01,1.406754732131958008e+00,7.935498055900000000e+10
1.789737194776535034e-01,1.485857725143432617e+00,4.997496096400000000e+10
1.514393091201782227e-01,1.592572212219238281e+00,3.060636789100000000e+10
1.814768463373184204e-01,1.433228850364685059e+00,9.626264659400000000e+10
2.140175253152847290e-01,1.397282361984252930e+00,1.975854801600000000e+10
2.027534395456314087e-01,1.406335711479187012e+00,9.198756686100000000e+10
1.964956223964691162e-01,1.405163526535034180e+00,8.162325093000000000e+10
2.052565813064575195e-01,1.422538638114929199e+00,9.702692382500000000e+10
2.140175253152847290e-01,1.336551189422607422e+00,6.105098496000000000e+10
1.714643388986587524e-01,1.418544173240661621e+00,6.078033146800000000e+10
1.852315366268157959e-01,1.404345870018005371e+00,8.165739521400000000e+10
1.927409321069717407e-01,1.388737916946411133e+00,4.835515185500000000e+10
2.152690887451171875e-01,1.363753080368041992e+00,4.793564777400000000e+10
1.764705926179885864e-01,1.436658263206481934e+00,6.754120563100000000e+10
1.827284097671508789e-01,1.428670167922973633e+00,5.813822514000000000e+10
1.852315366268157959e-01,1.424202680587768555e+00,2.227937609800000000e+10
1.564455628395080566e-01,1.462732076644897461e+00,6.760357040500000000e+10
1.802252829074859619e-01,1.431524157524108887e+00,5.622301090000000000e+10
2.077597081661224365e-01,1.341277003288269043e+00,4.292872104600000000e+10
2.027534395456314087e-01,1.351424098014831543e+00,5.374378061600000000e+10
2.102628350257873535e-01,1.416803598403930664e+00,1.048399060800000000e+10
1.902378052473068237e-01,1.419597983360290527e+00,5.177575394700000000e+10
1.964956223964691162e-01,1.369858145713806152e+00,8.096393012400000000e+10
2.152690887451171875e-01,1.351101636886596680e+00,6.881630580800000000e+10
2.065081447362899780e-01,1.339084506034851074e+00,4.335633011400000000e+10
1.939924955368041992e-01,1.347751379013061523e+00,3.419682972600000000e+10
2.302878648042678833e-01,1.350721359252929688e+00,8.909862313800000000e+10
1.802252829074859619e-01,1.395525455474853516e+00,5.677275898600000000e+10
2.115143984556198120e-01,1.382347941398620605e+00,4.714991154700000000e+10
1.889862418174743652e-01,1.427971363067626953e+00,7.351926670100000000e+10
1.914893686771392822e-01,1.404581069946289062e+00,4.314379759100000000e+10
1.902378052473068237e-01,1.397801876068115234e+00,6.164522107500000000e+10
1.889862418174743652e-01,1.403984308242797852e+00,5.945167806300000000e+10
1.589486896991729736e-01,1.463706374168395996e+00,6.861599807500000000e+10
1.501877307891845703e-01,1.456597685813903809e+00,6.416208135800000000e+10
1.702127754688262939e-01,1.422560691833496094e+00,2.875203558800000000e+10
2.090112715959548950e-01,1.374642252922058105e+00,1.605196663000000000e+10
2.115143984556198120e-01,1.348118543624877930e+00,6.820086594600000000e+10
1.677096337080001831e-01,1.437292098999023438e+00,4.260277955500000000e+10
2.102628350257873535e-01,1.385627031326293945e+00,9.624518430800000000e+10
1.652065068483352661e-01,1.425155520439147949e+00,3.467719705400000000e+10
1.764705926179885864e-01,1.418050765991210938e+00,3.001178974700000000e+10
1.877346783876419067e-01,1.347095966339111328e+00,4.594678584200000000e+10
2.040050029754638672e-01,1.346074581146240234e+00,4.749169847300000000e+10
1.802252829074859619e-01,1.407671809196472168e+00,2.676235714500000000e+10
1.802252829074859619e-01,1.352757453918457031e+00,2.418036508100000000e+10
1.764705926179885864e-01,1.418365001678466797e+00,1.590918806200000000e+10
1.977471858263015747e-01,1.378993391990661621e+00,7.883340691300000000e+10
1.964956223964691162e-01,1.366907954216003418e+00,5.760107199800000000e+10
2.090112715959548950e-01,1.343932390213012695e+00,2.794282558800000000e+10
2.102628350257873535e-01,1.349124431610107422e+00,6.426854561400000000e+10
1.927409321069717407e-01,1.410889387130737305e+00,6.034622440400000000e+10
2.052565813064575195e-01,1.358033895492553711e+00,4.776453241500000000e+10
1.927409321069717407e-01,1.385907888412475586e+00,2.324952749800000000e+10
1.602002531290054321e-01,1.457515954971313477e+00,7.125352810500000000e+10
1.939924955368041992e-01,1.349625110626220703e+00,2.585610065200000000e+10
2.002503126859664917e-01,1.353520154953002930e+00,2.810376081400000000e+10
2.040050029754638672e-01,1.347909331321716309e+00,4.597739680400000000e+10
1.827284097671508789e-01,1.418847441673278809e+00,9.995433849400000000e+10
1.852315366268157959e-01,1.420370578765869141e+00,9.686890307900000000e+10
2.140175253152847290e-01,1.404736995697021484e+00,5.667687579000000000e+10
2.077597081661224365e-01,1.346180915832519531e+00,2.875631447400000000e+10
2.127659618854522705e-01,1.345646739006042480e+00,1.485768671400000000e+10
1.914893686771392822e-01,1.433013439178466797e+00,8.356008289000000000e+09
1.939924955368041992e-01,1.397152662277221680e+00,4.652974204900000000e+10
1.902378052473068237e-01,1.396064043045043945e+00,5.377562069200000000e+10
1.727159023284912109e-01,1.441474437713623047e+00,7.829609059100000000e+10
1.802252829074859619e-01,1.381573438644409180e+00,4.409980420700000000e+10
2.040050029754638672e-01,1.346052527427673340e+00,2.121447945800000000e+10
1.752190291881561279e-01,1.407161712646484375e+00,9.666464172800000000e+10
2.002503126859664917e-01,1.393612384796142578e+00,9.479188912800000000e+10
1.927409321069717407e-01,1.337757945060729980e+00,1.232936849100000000e+10
2.215269058942794800e-01,1.343889951705932617e+00,1.004387876900000000e+10
1.977471858263015747e-01,1.401490926742553711e+00,1.637303240000000000e+10
1.689611971378326416e-01,1.425131082534790039e+00,1.724215551000000000e+10
1.576971262693405151e-01,1.473119735717773438e+00,7.141031097200000000e+10
1.839799731969833374e-01,1.426506280899047852e+00,9.522735788300000000e+10
2.002503126859664917e-01,1.367780447006225586e+00,9.546752145000000000e+10
2.040050029754638672e-01,1.340993165969848633e+00,1.727261506700000000e+10
1.589486896991729736e-01,1.421735167503356934e+00,3.271819133100000000e+10
2.027534395456314087e-01,1.349670171737670898e+00,5.209434089400000000e+10
1.977471858263015747e-01,1.420673370361328125e+00,3.277698193000000000e+10
1.664580702781677246e-01,1.444670915603637695e+00,4.033616450500000000e+10
1.877346783876419067e-01,1.408532381057739258e+00,9.030860708800000000e+10
2.190237790346145630e-01,1.378104567527770996e+00,3.697136008600000000e+10
1.827284097671508789e-01,1.411022186279296875e+00,4.249252430000000000e+09
1.977471858263015747e-01,1.409963369369506836e+00,5.646771745500000000e+10
1.614518165588378906e-01,1.477312564849853516e+00,8.688847182000000000e+10
1.939924955368041992e-01,1.401381492614746094e+00,5.187865212100000000e+10
2.177722156047821045e-01,1.361768126487731934e+00,8.901567910000000000e+09
1.739674657583236694e-01,1.425917029380798340e+00,4.912484932800000000e+10
1.827284097671508789e-01,1.392680406570434570e+00,3.036500935800000000e+10
2.240300476551055908e-01,1.369673609733581543e+00,6.829914752800000000e+10
1.789737194776535034e-01,1.413424015045166016e+00,2.556557374300000000e+10
2.077597081661224365e-01,1.343365907669067383e+00,3.608321300000000000e+08
1.539424359798431396e-01,1.463300466537475586e+00,6.820736699700000000e+10
2.152690887451171875e-01,1.405527591705322266e+00,4.685225468700000000e+10
2.077597081661224365e-01,1.360526084899902344e+00,2.132009713800000000e+10
1.739674657583236694e-01,1.433071970939636230e+00,4.785395369000000000e+09
2.027534395456314087e-01,1.371495008468627930e+00,1.855748851500000000e+10
1.714643388986587524e-01,1.469841361045837402e+00,6.871754009600000000e+10
2.177722156047821045e-01,1.342442750930786133e+00,1.071456073300000000e+10
2.102628350257873535e-01,1.355510950088500977e+00,6.000683540900000000e+10
1.501877307891845703e-01,1.458136081695556641e+00,1.927124533700000000e+10
1.939924955368041992e-01,1.411676883697509766e+00,6.670933370600000000e+10
2.102628350257873535e-01,1.341443777084350586e+00,6.438193216200000000e+10
2.302878648042678833e-01,1.388911604881286621e+00,4.471935089800000000e+10
1.777221560478210449e-01,1.419018030166625977e+00,1.188827368100000000e+10
1.864831000566482544e-01,1.412748217582702637e+00,4.019584252000000000e+10
1.839799731969833374e-01,1.430123805999755859e+00,1.349335290500000000e+10
2.077597081661224365e-01,1.411900043487548828e+00,4.367712944000000000e+09
1.902378052473068237e-01,1.366674184799194336e+00,8.910059224100000000e+10
1.714643388986587524e-01,1.429380297660827637e+00,8.365647632200000000e+10
1.764705926179885864e-01,1.413796305656433105e+00,1.483055147700000000e+10
2.102628350257873535e-01,1.390850067138671875e+00,7.947410379900000000e+10
2.015018761157989502e-01,1.344762206077575684e+00,5.864930808500000000e+10
2.027534395456314087e-01,1.364239215850830078e+00,2.526881557700000000e+10
1.839799731969833374e-01,1.412015318870544434e+00,1.108736493000000000e+09
1.564455628395080566e-01,1.471367120742797852e+00,3.649221461500000000e+10
1.952440589666366577e-01,1.424343347549438477e+00,3.489578572200000000e+10
2.077597081661224365e-01,1.400135278701782227e+00,5.929930461200000000e+10
1.739674657583236694e-01,1.439984560012817383e+00,1.298772225100000000e+10
2.140175253152847290e-01,1.362953543663024902e+00,5.448958837300000000e+10
1.852315366268157959e-01,1.426619291305541992e+00,8.165984712700000000e+10
1.939924955368041992e-01,1.412447214126586914e+00,6.194964705700000000e+10
1.989987492561340332e-01,1.335758924484252930e+00,1.186733017100000000e+10
2.102628350257873535e-01,1.362058043479919434e+00,1.356115533600000000e+10
2.127659618854522705e-01,1.352648138999938965e+00,9.414001166400000000e+10
1.777221560478210449e-01,1.445120215415954590e+00,7.763220673300000000e+10
2.002503126859664917e-01,1.391573190689086914e+00,5.039631719700000000e+10
1.977471858263015747e-01,1.459711313247680664e+00,2.272205199600000000e+10
1.802252829074859619e-01,1.461783170700073242e+00,2.134436147400000000e+10
2.077597081661224365e-01,1.359211683273315430e+00,2.316070348900000000e+10
2.115143984556198120e-01,1.428159475326538086e+00,9.456256173600000000e+10
1.814768463373184204e-01,1.417088508605957031e+00,8.009761903700000000e+10
1.914893686771392822e-01,1.387685775756835938e+00,7.773741593800000000e+10
2.052565813064575195e-01,1.350054740905761719e+00,1.915057919600000000e+10
1.802252829074859619e-01,1.404426574707031250e+00,5.707364435200000000e+10
2.102628350257873535e-01,1.342407107353210449e+00,4.107161807000000000e+10
2.077597081661224365e-01,1.400445342063903809e+00,1.461029682000000000e+09
1.877346783876419067e-01,1.430318355560302734e+00,9.948510307400000000e+10
2.127659618854522705e-01,1.353291988372802734e+00,9.229461375000000000e+09
2.052565813064575195e-01,1.370744705200195312e+00,5.805857612200000000e+10
1.714643388986587524e-01,1.411416292190551758e+00,6.697871555800000000e+10
2.015018761157989502e-01,1.406976699829101562e+00,7.147463515600000000e+10
1.914893686771392822e-01,1.420264005661010742e+00,6.679988286700000000e+10
1.864831000566482544e-01,1.437040686607360840e+00,6.389612621000000000e+10
1.827284097671508789e-01,1.419821619987487793e+00,3.599426602300000000e+10
2.090112715959548950e-01,1.361240863800048828e+00,9.710820509600000000e+10
1.789737194776535034e-01,1.408966064453125000e+00,7.967461229000000000e+09
1.727159023284912109e-01,1.405420660972595215e+00,4.554375780100000000e+10
2.002503126859664917e-01,1.358315467834472656e+00,7.120932134600000000e+10
1.989987492561340332e-01,1.356200695037841797e+00,6.342210602300000000e+10
2.015018761157989502e-01,1.400602698326110840e+00,1.586307107000000000e+10
2.115143984556198120e-01,1.434640407562255859e+00,4.436908189500000000e+10
2.027534395456314087e-01,1.392553687095642090e+00,9.747944008000000000e+09
2.290363013744354248e-01,1.366546392440795898e+00,4.786767821900000000e+10
1.989987492561340332e-01,1.357312202453613281e+00,7.041363580500000000e+10
1.989987492561340332e-01,1.410219073295593262e+00,9.204307259300000000e+10
1.852315366268157959e-01,1.426098585128784180e+00,3.397915545200000000e+10
1.977471858263015747e-01,1.408345699310302734e+00,7.184492928400000000e+10
2.277847379446029663e-01,1.379051208496093750e+00,8.521413620100000000e+10
2.290363013744354248e-01,1.368174910545349121e+00,5.011884029900000000e+10
1.952440589666366577e-01,1.418507933616638184e+00,2.315307650800000000e+10
1.877346783876419067e-01,1.351521015167236328e+00,6.013496107000000000e+10
2.015018761157989502e-01,1.360677123069763184e+00,9.305807287300000000e+10
1.526908725500106812e-01,1.516200542449951172e+00,2.608304407100000000e+10
1.814768463373184204e-01,1.407766222953796387e+00,9.713867649600000000e+10
1.902378052473068237e-01,1.402976751327514648e+00,3.691173282700000000e+10
1.927409321069717407e-01,1.391797542572021484e+00,8.128458931200000000e+10
1.652065068483352661e-01,1.431728243827819824e+00,7.029193480100000000e+10
1.652065068483352661e-01,1.454356074333190918e+00,4.223845251800000000e+10
1.902378052473068237e-01,1.396561980247497559e+00,6.485775204200000000e+10
1.889862418174743652e-01,1.406665205955505371e+00,6.490317380800000000e+10
1.739674657583236694e-01,1.407463788986206055e+00,2.791717570600000000e+10
1.877346783876419067e-01,1.405119180679321289e+00,6.975741708700000000e+10
2.115143984556198120e-01,1.342455267906188965e+00,4.758247431000000000e+09
1.864831000566482544e-01,1.402959227561950684e+00,9.178013909100000000e+10
1.902378052473068237e-01,1.435521364212036133e+00,5.965272783400000000e+10
2.015018761157989502e-01,1.346087217330932617e+00,8.067234192600000000e+10
1.614518165588378906e-01,1.462198495864868164e+00,9.532460188800000000e+10
2.090112715959548950e-01,1.345670938491821289e+00,9.586947651600000000e+10
1.827284097671508789e-01,1.426523566246032715e+00,9.039222768000000000e+10
1.902378052473068237e-01,1.422188282012939453e+00,6.403781828500000000e+10
1.964956223964691162e-01,1.415007472038269043e+00,8.218842162000000000e+09
1.902378052473068237e-01,1.345519423484802246e+00,8.137677596700000000e+10
1.514393091201782227e-01,1.456686377525329590e+00,6.489385697100000000e+10
1.952440589666366577e-01,1.405529856681823730e+00,3.600949209900000000e+10
2.090112715959548950e-01,1.371922969818115234e+00,5.808482836900000000e+10
1.389236599206924438e-01,1.478395223617553711e+00,9.491867491800000000e+10
1.814768463373184204e-01,1.442155599594116211e+00,6.656609890500000000e+10
2.090112715959548950e-01,1.361365318298339844e+00,7.725732700000000000e+08
1.714643388986587524e-01,1.420404672622680664e+00,1.516307882700000000e+10
2.065081447362899780e-01,1.365487813949584961e+00,3.355113360200000000e+10
1.727159023284912109e-01,1.435946822166442871e+00,8.374949131100000000e+10
1.814768463373184204e-01,1.415598869323730469e+00,1.329720352000000000e+10
1.939924955368041992e-01,1.415103793144226074e+00,7.805582641500000000e+10
1.476846039295196533e-01,1.510361194610595703e+00,1.104404312400000000e+10
1.927409321069717407e-01,1.341218233108520508e+00,3.207882164400000000e+10
1.914893686771392822e-01,1.404142379760742188e+00,8.493664057900000000e+10
1.439299136400222778e-01,1.556472778320312500e+00,5.257686345500000000e+10
1.914893686771392822e-01,1.446309447288513184e+00,4.884140789300000000e+10
1.752190291881561279e-01,1.420273661613464355e+00,8.244189159000000000e+09
1.677096337080001831e-01,1.464051485061645508e+00,7.270613316200000000e+10
2.065081447362899780e-01,1.394967555999755859e+00,6.481791929200000000e+10
1.827284097671508789e-01,1.407442808151245117e+00,7.121232814000000000e+09
2.165206521749496460e-01,1.345184206962585449e+00,6.401997610000000000e+09
1.989987492561340332e-01,1.398712158203125000e+00,9.814274098400000000e+10
2.102628350257873535e-01,1.411917567253112793e+00,6.832905512200000000e+10
1.439299136400222778e-01,1.452691316604614258e+00,3.038349939700000000e+10
1.939924955368041992e-01,1.411000132560729980e+00,1.129436953300000000e+10
1.814768463373184204e-01,1.431864619255065918e+00,1.751310586700000000e+10
1.639549434185028076e-01,1.433193206787109375e+00,6.649824559600000000e+10
1.927409321069717407e-01,1.435090303421020508e+00,9.657703179000000000e+10
2.102628350257873535e-01,1.360655188560485840e+00,2.946254625500000000e+10
1.814768463373184204e-01,1.417929530143737793e+00,9.688882065500000000e+10
1.964956223964691162e-01,1.367928028106689453e+00,5.547474414500000000e+10
2.102628350257873535e-01,1.384245276451110840e+00,3.064198964000000000e+10
1.827284097671508789e-01,1.398817420005798340e+00,1.195062156300000000e+10
1.852315366268157959e-01,1.425695896148681641e+00,3.571086396200000000e+10
1.927409321069717407e-01,1.410174727439880371e+00,9.545901907800000000e+10
1.739674657583236694e-01,1.443994879722595215e+00,3.957680020000000000e+08
1.852315366268157959e-01,1.437040567398071289e+00,6.532914423700000000e+10
1.902378052473068237e-01,1.416030406951904297e+00,1.928911391600000000e+10
1.777221560478210449e-01,1.439151048660278320e+00,7.478324049500000000e+10
1.964956223964691162e-01,1.346651554107666016e+00,1.198317879100000000e+10
1.839799731969833374e-01,1.368771791458129883e+00,6.386139406600000000e+10
1.677096337080001831e-01,1.422663569450378418e+00,5.313270280000000000e+08
2.177722156047821045e-01,1.386368274688720703e+00,4.763040432300000000e+10
2.015018761157989502e-01,1.381230592727661133e+00,1.751062818100000000e+10
1.939924955368041992e-01,1.414242744445800781e+00,8.020080577300000000e+10
1.814768463373184204e-01,1.436396479606628418e+00,4.297494611000000000e+09
2.065081447362899780e-01,1.351991415023803711e+00,5.081252336000000000e+10
1.964956223964691162e-01,1.424408197402954102e+00,9.694717565600000000e+10
2.165206521749496460e-01,1.341719865798950195e+00,4.683796261500000000e+10
1.777221560478210449e-01,1.459829330444335938e+00,4.693757936000000000e+10
1.889862418174743652e-01,1.406298041343688965e+00,3.502473185400000000e+10
1.889862418174743652e-01,1.417221784591674805e+00,2.718861906100000000e+10
1.689611971378326416e-01,1.462634801864624023e+00,4.832137351400000000e+10
2.027534395456314087e-01,1.362821578979492188e+00,2.175164729100000000e+10
1.802252829074859619e-01,1.432729601860046387e+00,6.557161412600000000e+10
2.027534395456314087e-01,1.352465629577636719e+00,1.787388093700000000e+10
2.115143984556198120e-01,1.349084138870239258e+00,5.886292928100000000e+10
1.852315366268157959e-01,1.416348695755004883e+00,3.519216155000000000e+09
1.639549434185028076e-01,1.468606472015380859e+00,9.815650471200000000e+10
1.777221560478210449e-01,1.433792591094970703e+00,1.821293312700000000e+10
1.589486896991729736e-01,1.452858448028564453e+00,7.701169589000000000e+10
1.739674657583236694e-01,1.429316401481628418e+00,8.557181435300000000e+10
2.052565813064575195e-01,1.353787899017333984e+00,2.168118565500000000e+10
2.165206521749496460e-01,1.330897092819213867e+00,1.606266765200000000e+10
1.627033799886703491e-01,1.460139751434326172e+00,1.973293300000000000e+08
1.939924955368041992e-01,1.410523653030395508e+00,4.575385730900000000e+10
1.814768463373184204e-01,1.410436987876892090e+00,9.319357300400000000e+10
2.077597081661224365e-01,1.337527990341186523e+00,1.276033030400000000e+10
2.052565813064575195e-01,1.402174234390258789e+00,8.490667361300000000e+10
1.852315366268157959e-01,1.428808093070983887e+00,5.621398587600000000e+10
1.989987492561340332e-01,1.413113951683044434e+00,9.293052037900000000e+10
1.777221560478210449e-01,1.465953111648559570e+00,4.136812780100000000e+10
1.614518165588378906e-01,1.445872783660888672e+00,3.476436669400000000e+10
1.964956223964691162e-01,1.414986491203308105e+00,9.589514214300000000e+10
1.802252829074859619e-01,1.403308868408203125e+00,2.936119490000000000e+08
2.040050029754638672e-01,1.389481425285339355e+00,8.026151728500000000e+10
2.115143984556198120e-01,1.340038180351257324e+00,5.764465240500000000e+10
1.764705926179885864e-01,1.428995609283447266e+00,3.167005895000000000e+09
1.689611971378326416e-01,1.407767295837402344e+00,1.494383813300000000e+10
1.764705926179885864e-01,1.473361253738403320e+00,4.039081757500000000e+10
1.939924955368041992e-01,1.347776889801025391e+00,8.052716847100000000e+10
2.040050029754638672e-01,1.441597819328308105e+00,2.029443968200000000e+10
1.852315366268157959e-01,1.480235338211059570e+00,9.777539487800000000e+10
1.852315366268157959e-01,1.454117774963378906e+00,9.611948689000000000e+09
2.065081447362899780e-01,1.410236597061157227e+00,9.723781203000000000e+10
1.989987492561340332e-01,1.357797861099243164e+00,1.496607762000000000e+10
1.689611971378326416e-01,1.475688457489013672e+00,3.743781470800000000e+10
1.739674657583236694e-01,1.511617422103881836e+00,6.409186224500000000e+10
2.040050029754638672e-01,1.358132123947143555e+00,6.098837495400000000e+10
2.152690887451171875e-01,1.355627059936523438e+00,4.743413524100000000e+10
2.190237790346145630e-01,1.343521356582641602e+00,2.518454004200000000e+10
1.627033799886703491e-01,1.462136149406433105e+00,7.843910163200000000e+10
2.252816110849380493e-01,1.385696411132812500e+00,8.184650320100000000e+10
1.839799731969833374e-01,1.404807925224304199e+00,6.300776288800000000e+10
1.827284097671508789e-01,1.433653593063354492e+00,2.778969653500000000e+10
1.689611971378326416e-01,1.513803720474243164e+00,7.877102003000000000e+10
1.727159023284912109e-01,1.426387667655944824e+00,1.140038600800000000e+10
1.864831000566482544e-01,1.348618984222412109e+00,4.130374897000000000e+09
1.602002531290054321e-01,1.436021327972412109e+00,1.492243962500000000e+10
2.152690887451171875e-01,1.358435034751892090e+00,7.346988417700000000e+10
1.877346783876419067e-01,1.390731692314147949e+00,4.665241218900000000e+10
2.202753424644470215e-01,1.344479322433471680e+00,1.401183592000000000e+10
2.090112715959548950e-01,1.345972776412963867e+00,7.887048075300000000e+10
2.040050029754638672e-01,1.409598708152770996e+00,5.809695380600000000e+10
2.077597081661224365e-01,1.341937422752380371e+00,2.286378132100000000e+10
1.677096337080001831e-01,1.430873870849609375e+00,3.878025497400000000e+10
1.877346783876419067e-01,1.404465436935424805e+00,1.545308038800000000e+10
1.526908725500106812e-01,1.565572977066040039e+00,1.625985071500000000e+10
2.127659618854522705e-01,1.399097204208374023e+00,4.864718705700000000e+10
1.889862418174743652e-01,1.371001005172729492e+00,2.949960611500000000e+10
1.489361673593521118e-01,1.462675809860229492e+00,2.521921587800000000e+10
2.052565813064575195e-01,1.382399797439575195e+00,6.933014417100000000e+10
2.052565813064575195e-01,1.379174232482910156e+00,4.003160942600000000e+10
1.989987492561340332e-01,1.361280441284179688e+00,6.915999070000000000e+08
1.827284097671508789e-01,1.419720530509948730e+00,4.936609293200000000e+10
1.964956223964691162e-01,1.408201098442077637e+00,1.153936891300000000e+10
1.839799731969833374e-01,1.414930582046508789e+00,9.507901708500000000e+10
1.927409321069717407e-01,1.413898468017578125e+00,5.653111333100000000e+10
1.927409321069717407e-01,1.425190210342407227e+00,1.464463773000000000e+10
2.152690887451171875e-01,1.348344087600708008e+00,6.346940306500000000e+10
1.664580702781677246e-01,1.471621751785278320e+00,5.004082465300000000e+10
2.027534395456314087e-01,1.403346300125122070e+00,3.039705042100000000e+10
2.015018761157989502e-01,1.352466106414794922e+00,8.635433235700000000e+10
1.964956223964691162e-01,1.393761396408081055e+00,7.303615451000000000e+10
2.052565813064575195e-01,1.400532007217407227e+00,2.446642404600000000e+10
1.714643388986587524e-01,1.453724384307861328e+00,1.110616402400000000e+10
2.115143984556198120e-01,1.355877161026000977e+00,7.206689289000000000e+10
1.914893686771392822e-01,1.396165728569030762e+00,9.929464141100000000e+10
1.914893686771392822e-01,1.391018390655517578e+00,9.157273236600000000e+10
2.002503126859664917e-01,1.367527365684509277e+00,2.887547723400000000e+10
1.939924955368041992e-01,1.358725309371948242e+00,8.962695618800000000e+10
2.115143984556198120e-01,1.383069753646850586e+00,9.617134369000000000e+09
1.989987492561340332e-01,1.383706331253051758e+00,3.800473062400000000e+10
2.027534395456314087e-01,1.348846793174743652e+00,4.140647587000000000e+10
1.814768463373184204e-01,1.401741027832031250e+00,3.976829518100000000e+10
2.015018761157989502e-01,1.418614387512207031e+00,2.932888667600000000e+10
1.839799731969833374e-01,1.423254728317260742e+00,7.954474866300000000e+10
1.902378052473068237e-01,1.428781509399414062e+00,6.298077842900000000e+10
1.939924955368041992e-01,1.342920660972595215e+00,7.664799976900000000e+10
1.877346783876419067e-01,1.420023322105407715e+00,4.136337909200000000e+10
1.927409321069717407e-01,1.353741049766540527e+00,7.051597002000000000e+10
2.027534395456314087e-01,1.356728434562683105e+00,1.120684742300000000e+10
1.914893686771392822e-01,1.379409193992614746e+00,1.951935246500000000e+10
2.165206521749496460e-01,1.363212108612060547e+00,9.998297520000000000e+09
1.802252829074859619e-01,1.476047873497009277e+00,3.714573809700000000e+10
1.777221560478210449e-01,1.449627637863159180e+00,3.886097032400000000e+10
1.864831000566482544e-01,1.418108940124511719e+00,5.842290133400000000e+10
1.777221560478210449e-01,1.486667871475219727e+00,5.817652088000000000e+09
1.602002531290054321e-01,1.455874323844909668e+00,3.805758318500000000e+10
1.964956223964691162e-01,1.399074316024780273e+00,9.748630181300000000e+10
2.027534395456314087e-01,1.343559145927429199e+00,1.735951471000000000e+09
1.602002531290054321e-01,1.488296031951904297e+00,2.872147826600000000e+10
1.814768463373184204e-01,1.396639585494995117e+00,9.707558447100000000e+10
2.015018761157989502e-01,1.423669576644897461e+00,7.058757672600000000e+10
1.939924955368041992e-01,1.389620661735534668e+00,1.410177748900000000e+10
1.564455628395080566e-01,1.583639502525329590e+00,6.991063394400000000e+10
1.939924955368041992e-01,1.417802333831787109e+00,9.121807604700000000e+10
1.739674657583236694e-01,1.432732105255126953e+00,9.718399196600000000e+10
1.739674657583236694e-01,1.419316172599792480e+00,3.026719726800000000e+10
1.727159023284912109e-01,1.464622735977172852e+00,8.977140954500000000e+10
2.002503126859664917e-01,1.345928668975830078e+00,1.779932630400000000e+10
2.027534395456314087e-01,1.407212138175964355e+00,4.562331841500000000e+10
1.939924955368041992e-01,1.409364461898803711e+00,4.290475229000000000e+09
1.952440589666366577e-01,1.427552938461303711e+00,5.789849594200000000e+10
1.652065068483352661e-01,1.457188129425048828e+00,7.272151078500000000e+10
1.864831000566482544e-01,1.434201955795288086e+00,1.482338012200000000e+10
2.027534395456314087e-01,1.417190551757812500e+00,6.277819282100000000e+10
2.177722156047821045e-01,1.404974460601806641e+00,5.173541699100000000e+10
1.964956223964691162e-01,1.347185850143432617e+00,1.609930865800000000e+10
2.077597081661224365e-01,1.354328632354736328e+00,2.240848057600000000e+10
2.002503126859664917e-01,1.401347994804382324e+00,7.997960953600000000e+10
1.889862418174743652e-01,1.413942337036132812e+00,9.545246763000000000e+09
1.652065068483352661e-01,1.450440287590026855e+00,5.785677294500000000e+10
2.240300476551055908e-01,1.356533288955688477e+00,1.549450067300000000e+10
1.952440589666366577e-01,1.459171175956726074e+00,9.346987112900000000e+10
1.677096337080001831e-01,1.460460186004638672e+00,9.024583139700000000e+10
1.989987492561340332e-01,1.344035148620605469e+00,8.144656758200000000e+10
2.015018761157989502e-01,1.348957419395446777e+00,4.576913856000000000e+10
2.040050029754638672e-01,1.353700399398803711e+00,6.424440233300000000e+10
1.514393091201782227e-01,1.482172012329101562e+00,6.878996396500000000e+10
1.952440589666366577e-01,1.353077650070190430e+00,1.782910540000000000e+08
1.902378052473068237e-01,1.398668646812438965e+00,5.370605010300000000e+10
1.664580702781677246e-01,1.432160854339599609e+00,9.930267054900000000e+10
2.090112715959548950e-01,1.347540378570556641e+00,8.663893703200000000e+10
2.027534395456314087e-01,1.467395305633544922e+00,9.002488395400000000e+10
1.877346783876419067e-01,1.397563338279724121e+00,9.567763368200000000e+10
1.677096337080001831e-01,1.421994090080261230e+00,7.172508262600000000e+10
2.002503126859664917e-01,1.352628707885742188e+00,4.776777855800000000e+10
1.739674657583236694e-01,1.379141092300415039e+00,8.184716137600000000e+10
2.040050029754638672e-01,1.335810422897338867e+00,4.537997040000000000e+09
1.977471858263015747e-01,1.340717792510986328e+00,1.268335628900000000e+10
1.939924955368041992e-01,1.354202151298522949e+00,7.519193242400000000e+10
2.040050029754638672e-01,1.344888567924499512e+00,7.833697654300000000e+10
1.839799731969833374e-01,1.414886951446533203e+00,4.615965129800000000e+10
1.677096337080001831e-01,1.447228670120239258e+00,9.854921749900000000e+10
1.927409321069717407e-01,1.410897970199584961e+00,7.399944634000000000e+10
1.852315366268157959e-01,1.413529634475708008e+00,5.442623169700000000e+10
1.602002531290054321e-01,1.438774585723876953e+00,1.499861270000000000e+09
1.889862418174743652e-01,1.410791635513305664e+00,5.280777202100000000e+10
1.877346783876419067e-01,1.409463405609130859e+00,6.667809091800000000e+10
1.964956223964691162e-01,1.413937807083129883e+00,3.137909172300000000e+10
1.939924955368041992e-01,1.397278547286987305e+00,7.832090662200000000e+10
1.789737194776535034e-01,1.402980089187622070e+00,5.758346320600000000e+10
1.689611971378326416e-01,1.409001827239990234e+00,5.591737760300000000e+10
2.015018761157989502e-01,1.421687841415405273e+00,5.989644540400000000e+10
2.015018761157989502e-01,1.344766378402709961e+00,2.606292404300000000e+10
2.177722156047821045e-01,1.398260474205017090e+00,2.001389290000000000e+08
1.639549434185028076e-01,1.458592176437377930e+00,9.929301949100000000e+10
2.152690887451171875e-01,1.347178220748901367e+00,8.527324132300000000e+10
1.827284097671508789e-01,1.406057596206665039e+00,1.859719944400000000e+10
1.927409321069717407e-01,1.493635535240173340e+00,6.807648468900000000e+10
1.952440589666366577e-01,1.409107208251953125e+00,6.811692665700000000e+10
1.639549434185028076e-01,1.455038070678710938e+00,2.025425560800000000e+10
1.614518165588378906e-01,1.642843484878540039e+00,8.093620115100000000e+10
2.015018761157989502e-01,1.357599616050720215e+00,2.018081591700000000e+10
1.977471858263015747e-01,1.347986698150634766e+00,4.313608469000000000e+09
1.526908725500106812e-01,1.446796774864196777e+00,9.973056959000000000e+10
2.127659618854522705e-01,1.357962131500244141e+00,2.114641759500000000e+10
1.864831000566482544e-01,1.394454360008239746e+00,4.924093385200000000e+10
2.065081447362899780e-01,1.359650850296020508e+00,4.101344734100000000e+10
2.227784842252731323e-01,1.391834020614624023e+00,5.362747751000000000e+09
2.065081447362899780e-01,1.354666113853454590e+00,3.966488566200000000e+10
1.902378052473068237e-01,1.405097007751464844e+00,9.691112366900000000e+10
1.852315366268157959e-01,1.371607542037963867e+00,8.850402251100000000e+10
1.864831000566482544e-01,1.419920682907104492e+00,6.272225820300000000e+10
2.015018761157989502e-01,1.352994322776794434e+00,8.772009978000000000e+10
1.914893686771392822e-01,1.352380156517028809e+00,2.400628219000000000e+09
1.789737194776535034e-01,1.408443331718444824e+00,4.575285257000000000e+09
1.777221560478210449e-01,1.344887971878051758e+00,1.711104595000000000e+10
1.989987492561340332e-01,1.348797559738159180e+00,7.500430011000000000e+10
1.814768463373184204e-01,1.430445432662963867e+00,9.564483268100000000e+10
1.927409321069717407e-01,1.341568350791931152e+00,8.571623149100000000e+10
2.115143984556198120e-01,1.366395473480224609e+00,1.169014227500000000e+10
2.052565813064575195e-01,1.350485086441040039e+00,3.820822114900000000e+10
2.015018761157989502e-01,1.349489212036132812e+00,4.266045357600000000e+10
2.215269058942794800e-01,1.360248327255249023e+00,1.356280317700000000e+10
2.190237790346145630e-01,1.367630839347839355e+00,8.468481061200000000e+10
1.864831000566482544e-01,1.409748792648315430e+00,4.501968305100000000e+10
1.739674657583236694e-01,1.502531290054321289e+00,9.808074643700000000e+10
2.202753424644470215e-01,1.333319783210754395e+00,7.526466428000000000e+10
2.040050029754638672e-01,1.358311653137207031e+00,7.538562010400000000e+10
2.140175253152847290e-01,1.372659206390380859e+00,5.315928729700000000e+10
1.877346783876419067e-01,1.359266757965087891e+00,9.260319394500000000e+10
1.877346783876419067e-01,1.405658483505249023e+00,6.808939223200000000e+10
1.902378052473068237e-01,1.413878679275512695e+00,1.644919964500000000e+10
1.789737194776535034e-01,1.420268774032592773e+00,4.142125997100000000e+10
1.714643388986587524e-01,1.426033258438110352e+00,3.547014865100000000e+10
1.777221560478210449e-01,1.491104602813720703e+00,4.326509462600000000e+10
1.652065068483352661e-01,1.426656603813171387e+00,8.640984427000000000e+10
2.165206521749496460e-01,1.354904174804687500e+00,7.876136344200000000e+10
2.065081447362899780e-01,1.361542224884033203e+00,2.041592999400000000e+10
1.752190291881561279e-01,1.386964678764343262e+00,4.914044035500000000e+10
2.152690887451171875e-01,1.336246013641357422e+00,3.073278033200000000e+10
1.752190291881561279e-01,1.426295518875122070e+00,2.436954463700000000e+10
2.065081447362899780e-01,1.402020812034606934e+00,1.432976640200000000e+10
1.639549434185028076e-01,1.447866320610046387e+00,7.801103374200000000e+10
1.977471858263015747e-01,1.348460078239440918e+00,7.467025015400000000e+10
1.977471858263015747e-01,1.354181647300720215e+00,4.477437521200000000e+10
1.802252829074859619e-01,1.401749610900878906e+00,9.805291242900000000e+10
1.902378052473068237e-01,1.367251753807067871e+00,5.224715611900000000e+10
2.127659618854522705e-01,1.341543674468994141e+00,8.441149308500000000e+10
1.702127754688262939e-01,1.451619863510131836e+00,3.077732155000000000e+09
2.040050029754638672e-01,1.363462209701538086e+00,1.815666418300000000e+10
2.052565813064575195e-01,1.363365054130554199e+00,1.542328296000000000e+09
2.015018761157989502e-01,1.340878963470458984e+00,2.379017330600000000e+10
1.839799731969833374e-01,1.414481401443481445e+00,9.605213633200000000e+10
1.864831000566482544e-01,1.406983613967895508e+00,3.772471231000000000e+09
1.927409321069717407e-01,1.342739343643188477e+00,3.832991108000000000e+09
2.065081447362899780e-01,1.361525058746337891e+00,8.162393639600000000e+10
1.764705926179885864e-01,1.423511981964111328e+00,8.695434031900000000e+10
1.902378052473068237e-01,1.425896406173706055e+00,3.704854655900000000e+10
1.827284097671508789e-01,1.467847585678100586e+00,1.571010433900000000e+10
1.664580702781677246e-01,1.441823363304138184e+00,6.289861003500000000e+10
1.877346783876419067e-01,1.405143499374389648e+00,5.768745270500000000e+10
2.152690887451171875e-01,1.353843688964843750e+00,6.997578925500000000e+10
1.702127754688262939e-01,1.598810434341430664e+00,2.977193448600000000e+10
1.839799731969833374e-01,1.433464288711547852e+00,3.848327905200000000e+10
2.052565813064575195e-01,1.374782919883728027e+00,1.875061058900000000e+10
2.077597081661224365e-01,1.378371238708496094e+00,8.784306589700000000e+10
1.864831000566482544e-01,1.445760607719421387e+00,9.605955281700000000e+10
2.090112715959548950e-01,1.350501775741577148e+00,5.820025971800000000e+10
1.977471858263015747e-01,1.337964415550231934e+00,6.860261282300000000e+10
2.115143984556198120e-01,1.408682584762573242e+00,6.909747618200000000e+10
1.702127754688262939e-01,1.436611533164978027e+00,1.757065250000000000e+08
2.002503126859664917e-01,1.343739390373229980e+00,8.501007310400000000e+10
2.002503126859664917e-01,1.402794837951660156e+00,4.957980936300000000e+10
1.802252829074859619e-01,1.404672980308532715e+00,8.679635071100000000e+10
2.152690887451171875e-01,1.353036284446716309e+00,9.176133082100000000e+10
2.002503126859664917e-01,1.368641257286071777e+00,8.906987472800000000e+10
2.015018761157989502e-01,1.417398810386657715e+00,8.079976938600000000e+10
1.827284097671508789e-01,1.495424151420593262e+00,2.263885391400000000e+10
1.839799731969833374e-01,1.359590411186218262e+00,7.184225198000000000e+10
1.752190291881561279e-01,1.433858871459960938e+00,7.739173238000000000e+10
1.689611971378326416e-01,1.471203565597534180e+00,3.755306796800000000e+10
2.002503126859664917e-01,1.363181114196777344e+00,2.658177622900000000e+10
1.927409321069717407e-01,1.404826641082763672e+00,3.727283220000000000e+08
1.902378052473068237e-01,1.455115795135498047e+00,9.129636359000000000e+09
1.902378052473068237e-01,1.382298231124877930e+00,6.081761667200000000e+10
1.652065068483352661e-01,1.509251952171325684e+00,9.469649848700000000e+10
1.914893686771392822e-01,1.404110908508300781e+00,6.901320106300000000e+10
2.102628350257873535e-01,1.333943724632263184e+00,5.404354981000000000e+10
2.102628350257873535e-01,1.353706240653991699e+00,6.540911997100000000e+10
1.989987492561340332e-01,1.349074125289916992e+00,8.579215457000000000e+09
1.789737194776535034e-01,1.422189474105834961e+00,2.547307463400000000e+10
1.802252829074859619e-01,1.433694243431091309e+00,8.141832865700000000e+10
1.939924955368041992e-01,1.506121158599853516e+00,8.652834553700000000e+10
2.052565813064575195e-01,1.367379426956176758e+00,8.408543738000000000e+09
2.002503126859664917e-01,1.372968673706054688e+00,8.683271545100000000e+10
2.027534395456314087e-01,1.342075347900390625e+00,9.455643351100000000e+10
2.040050029754638672e-01,1.403544664382934570e+00,9.415167715300000000e+10
1.664580702781677246e-01,1.420743823051452637e+00,1.634215087200000000e+10
1.839799731969833374e-01,1.411201834678649902e+00,7.691965811000000000e+09
1.902378052473068237e-01,1.409836292266845703e+00,7.064389819600000000e+10
1.777221560478210449e-01,1.452963352203369141e+00,9.076887702600000000e+10
1.802252829074859619e-01,1.434246778488159180e+00,3.869772045400000000e+10
1.739674657583236694e-01,1.418719649314880371e+00,7.424892193300000000e+10
1.952440589666366577e-01,1.393787860870361328e+00,8.551762978900000000e+10
1.526908725500106812e-01,1.444763064384460449e+00,5.295933691900000000e+10
1.952440589666366577e-01,1.347508311271667480e+00,6.967867793500000000e+10
2.227784842252731323e-01,1.339548110961914062e+00,6.189890773700000000e+10
1.752190291881561279e-01,1.509819269180297852e+00,5.538143386400000000e+10
1.889862418174743652e-01,1.407029032707214355e+00,9.366049660200000000e+10
1.889862418174743652e-01,1.416699409484863281e+00,1.970324888100000000e+10
1.877346783876419067e-01,1.405558586120605469e+00,8.481304769800000000e+10
1.852315366268157959e-01,1.447215557098388672e+00,9.251348541300000000e+10
1.714643388986587524e-01,1.434267401695251465e+00,2.491222666100000000e+10
1.602002531290054321e-01,1.472682476043701172e+00,9.432128533700000000e+10
2.002503126859664917e-01,1.424108028411865234e+00,8.358914609100000000e+10
2.165206521749496460e-01,1.342761278152465820e+00,7.959176011500000000e+10
2.127659618854522705e-01,1.355040550231933594e+00,2.951115865100000000e+10
1.789737194776535034e-01,1.493030548095703125e+00,7.735213993300000000e+10
2.065081447362899780e-01,1.381749153137207031e+00,3.571177251800000000e+10
1.989987492561340332e-01,1.349763870239257812e+00,1.727419654100000000e+10
2.002503126859664917e-01,1.354054450988769531e+00,9.937810440400000000e+10
2.065081447362899780e-01,1.349662065505981445e+00,9.001800086200000000e+10
2.065081447362899780e-01,1.346378684043884277e+00,4.417445572400000000e+10
1.689611971378326416e-01,1.427463531494140625e+00,4.298448768800000000e+10
1.664580702781677246e-01,1.518293857574462891e+00,4.635149561000000000e+09
1.752190291881561279e-01,1.426671743392944336e+00,2.928957149000000000e+09
1.777221560478210449e-01,1.411480665206909180e+00,1.565923515000000000e+10
1.827284097671508789e-01,1.418392419815063477e+00,5.120175860800000000e+10
1.852315366268157959e-01,1.420806765556335449e+00,3.848082033900000000e+10
2.065081447362899780e-01,1.351815104484558105e+00,2.849774744800000000e+10
2.040050029754638672e-01,1.414947748184204102e+00,9.957346201400000000e+10
1.989987492561340332e-01,1.353349208831787109e+00,8.912301329100000000e+10
2.090112715959548950e-01,1.345295786857604980e+00,3.814065559000000000e+10
1.789737194776535034e-01,1.423904180526733398e+00,2.607869739800000000e+10
1.739674657583236694e-01,1.399464368820190430e+00,5.958139423300000000e+10
2.252816110849380493e-01,1.359935164451599121e+00,3.068107997900000000e+10
1.864831000566482544e-01,1.434173583984375000e+00,6.306080511000000000e+09
2.002503126859664917e-01,1.389341235160827637e+00,4.127031960000000000e+10
1.914893686771392822e-01,1.416512489318847656e+00,5.372991637400000000e+10
1.902378052473068237e-01,1.359508275985717773e+00,2.723902193500000000e+10
1.526908725500106812e-01,1.431588530540466309e+00,9.793971685200000000e+10
1.914893686771392822e-01,1.425450682640075684e+00,4.217715337900000000e+10
2.027534395456314087e-01,1.383736014366149902e+00,2.855835260300000000e+10
1.914893686771392822e-01,1.410120368003845215e+00,9.118911881700000000e+10
2.090112715959548950e-01,1.414411425590515137e+00,6.650994130200000000e+10
1.902378052473068237e-01,1.415522813796997070e+00,4.707637539700000000e+10
1.789737194776535034e-01,1.446434736251831055e+00,9.234167470400000000e+10
1.989987492561340332e-01,1.347010374069213867e+00,3.657994807900000000e+10
1.689611971378326416e-01,1.477976679801940918e+00,5.425791922900000000e+10
1.977471858263015747e-01,1.437398672103881836e+00,6.705698729600000000e+10
1.489361673593521118e-01,1.458634257316589355e+00,4.715780718000000000e+09
2.015018761157989502e-01,1.380577325820922852e+00,9.339671109000000000e+09
1.777221560478210449e-01,1.417133569717407227e+00,7.446213572300000000e+10
2.177722156047821045e-01,1.342927217483520508e+00,2.483080887700000000e+10
2.002503126859664917e-01,1.367645025253295898e+00,1.856484390900000000e+10
1.902378052473068237e-01,1.368108987808227539e+00,8.364360294800000000e+10
1.814768463373184204e-01,1.452798604965209961e+00,8.462086557800000000e+10
1.852315366268157959e-01,1.413471698760986328e+00,5.087152182900000000e+10
2.015018761157989502e-01,1.396132469177246094e+00,4.038812040400000000e+10
1.752190291881561279e-01,1.443458080291748047e+00,3.157649291000000000e+10
1.814768463373184204e-01,1.388362407684326172e+00,9.041501738500000000e+10
1.514393091201782227e-01,1.468779921531677246e+00,4.899537250300000000e+10
2.052565813064575195e-01,1.400462150573730469e+00,2.711661583000000000e+09
2.102628350257873535e-01,1.399077177047729492e+00,2.671405598400000000e+10
1.501877307891845703e-01,1.590804576873779297e+00,3.634584417400000000e+10
1.964956223964691162e-01,1.349787950515747070e+00,2.874046460400000000e+10
2.065081447362899780e-01,1.351841807365417480e+00,9.422218788000000000e+10
1.764705926179885864e-01,1.430172801017761230e+00,3.320252912900000000e+10
2.190237790346145630e-01,1.347331285476684570e+00,2.299019531300000000e+10
1.939924955368041992e-01,1.415090322494506836e+00,6.121006224000000000e+10
2.127659618854522705e-01,1.406046152114868164e+00,8.552506044400000000e+10
1.989987492561340332e-01,1.419859290122985840e+00,4.384313310300000000e+10
1.964956223964691162e-01,1.432777166366577148e+00,4.255609534600000000e+10
1.526908725500106812e-01,1.610703945159912109e+00,5.262831908400000000e+10
1.939924955368041992e-01,1.428967952728271484e+00,7.699213443900000000e+10
2.240300476551055908e-01,1.347850799560546875e+00,1.226239349700000000e+10
1.977471858263015747e-01,1.360468268394470215e+00,9.811272966700000000e+10
1.739674657583236694e-01,1.431717157363891602e+00,9.884320295800000000e+10
1.814768463373184204e-01,1.438190460205078125e+00,9.938018345100000000e+10
2.090112715959548950e-01,1.369842410087585449e+00,7.824020416800000000e+10
2.090112715959548950e-01,1.353937506675720215e+00,8.521091846100000000e+10
1.614518165588378906e-01,1.714921236038208008e+00,7.818574204000000000e+09
2.077597081661224365e-01,1.406375408172607422e+00,3.038028691400000000e+10
2.102628350257873535e-01,1.345058321952819824e+00,1.272686508300000000e+10
2.015018761157989502e-01,1.395799398422241211e+00,8.741379735800000000e+10
1.777221560478210449e-01,1.422959685325622559e+00,9.348300608700000000e+10
1.914893686771392822e-01,1.400445342063903809e+00,9.407024879500000000e+10
1.852315366268157959e-01,1.417288064956665039e+00,5.114845729600000000e+10
1.627033799886703491e-01,1.445690870285034180e+00,2.587606354300000000e+10
2.115143984556198120e-01,1.365564823150634766e+00,1.515791912000000000e+09
1.877346783876419067e-01,1.435471057891845703e+00,2.564560339700000000e+10
2.027534395456314087e-01,1.377185583114624023e+00,2.295719374700000000e+10
1.814768463373184204e-01,1.389579057693481445e+00,2.705612327700000000e+10
2.177722156047821045e-01,1.378829956054687500e+00,3.586701653700000000e+10
1.877346783876419067e-01,1.390173435211181641e+00,8.426280281000000000e+10
1.639549434185028076e-01,1.441120028495788574e+00,4.480599784100000000e+10
2.052565813064575195e-01,1.360054016113281250e+00,7.401819195300000000e+10
1.551939994096755981e-01,1.452289104461669922e+00,2.837486098300000000e+10
2.152690887451171875e-01,1.371100783348083496e+00,5.175304761600000000e+10
1.889862418174743652e-01,1.411450386047363281e+00,4.527056983100000000e+10
1.864831000566482544e-01,1.410443782806396484e+00,2.693282592300000000e+10
1.539424359798431396e-01,1.463138580322265625e+00,8.738858792400000000e+10
1.764705926179885864e-01,1.413616538047790527e+00,2.926779568200000000e+10
2.115143984556198120e-01,1.363644361495971680e+00,1.307867270100000000e+10
1.514393091201782227e-01,1.467361927032470703e+00,7.235925147000000000e+09
2.090112715959548950e-01,1.353530168533325195e+00,5.627643781800000000e+10
1.777221560478210449e-01,1.439284205436706543e+00,6.682925822300000000e+10
2.090112715959548950e-01,1.374407649040222168e+00,5.547508268700000000e+10
1.889862418174743652e-01,1.358128428459167480e+00,9.223479617400000000e+10
1.789737194776535034e-01,1.400241374969482422e+00,3.012133774100000000e+10
1.814768463373184204e-01,1.396437883377075195e+00,7.198380616100000000e+10
1.614518165588378906e-01,1.467972040176391602e+00,1.212439396800000000e+10
1.752190291881561279e-01,1.440490961074829102e+00,8.560285171700000000e+10
1.576971262693405151e-01,1.423690557479858398e+00,9.215769865000000000e+09
1.989987492561340332e-01,1.337950110435485840e+00,6.542046424900000000e+10
2.002503126859664917e-01,1.352859497070312500e+00,4.720784583600000000e+10
1.789737194776535034e-01,1.406834363937377930e+00,4.623348964200000000e+10
2.065081447362899780e-01,1.337692141532897949e+00,5.496418548800000000e+10
1.977471858263015747e-01,1.363138437271118164e+00,2.483273237400000000e+10
2.202753424644470215e-01,1.344054937362670898e+00,8.422904987600000000e+10
1.814768463373184204e-01,1.436153411865234375e+00,7.246216862400000000e+10
2.140175253152847290e-01,1.355766534805297852e+00,2.522189279000000000e+10
1.914893686771392822e-01,1.415575385093688965e+00,5.345601746900000000e+10
1.877346783876419067e-01,1.427113413810729980e+00,8.912106700000000000e+07
2.177722156047821045e-01,1.362729430198669434e+00,2.150407814300000000e+10
1.789737194776535034e-01,1.407919764518737793e+00,5.191964150600000000e+10
1.889862418174743652e-01,1.361213445663452148e+00,4.210550842800000000e+10
2.090112715959548950e-01,1.393382787704467773e+00,2.070935784900000000e+10
1.877346783876419067e-01,1.417285919189453125e+00,7.018240726000000000e+10
2.052565813064575195e-01,1.413851022720336914e+00,1.767726257700000000e+10
2.115143984556198120e-01,1.348795890808105469e+00,3.189925030900000000e+10
1.739674657583236694e-01,1.449464559555053711e+00,2.181544068800000000e+10
2.077597081661224365e-01,1.383846282958984375e+00,8.253180595600000000e+10
2.140175253152847290e-01,1.338519454002380371e+00,8.770190965600000000e+10
2.140175253152847290e-01,1.361159086227416992e+00,9.963050901800000000e+10
1.914893686771392822e-01,1.411384582519531250e+00,6.047774873300000000e+10
2.115143984556198120e-01,1.347779273986816406e+00,2.229681561500000000e+10
2.052565813064575195e-01,1.349193572998046875e+00,1.997999946000000000e+09
1.964956223964691162e-01,1.365837931632995605e+00,7.765712174300000000e+10
1.714643388986587524e-01,1.477970004081726074e+00,2.145024846100000000e+10
1.889862418174743652e-01,1.408507823944091797e+00,4.668487407400000000e+10
1.939924955368041992e-01,1.421460390090942383e+00,3.673638330000000000e+10
2.027534395456314087e-01,1.362087488174438477e+00,2.170351336400000000e+10
1.589486896991729736e-01,1.493533372879028320e+00,6.102649460100000000e+10
1.877346783876419067e-01,1.398723959922790527e+00,5.481900710200000000e+10
1.927409321069717407e-01,1.406704187393188477e+00,9.388713804500000000e+10
2.215269058942794800e-01,1.371041178703308105e+00,5.249212876200000000e+10
2.015018761157989502e-01,1.367069482803344727e+00,4.604204358700000000e+10
2.090112715959548950e-01,1.359321355819702148e+00,1.590470592000000000e+10
1.752190291881561279e-01,1.432660937309265137e+00,6.387399997000000000e+10
1.952440589666366577e-01,1.401409029960632324e+00,9.959149099100000000e+10
1.889862418174743652e-01,1.412120223045349121e+00,8.023583394400000000e+10
2.052565813064575195e-01,1.366029500961303711e+00,3.478090450000000000e+08
2.015018761157989502e-01,1.364226818084716797e+00,6.052582247300000000e+10
1.927409321069717407e-01,1.422208666801452637e+00,4.692332662100000000e+10
2.090112715959548950e-01,1.343935489654541016e+00,4.436015187500000000e+10
1.877346783876419067e-01,1.434556484222412109e+00,1.473788366800000000e+10
1.839799731969833374e-01,1.419650316238403320e+00,4.186518169400000000e+10
2.090112715959548950e-01,1.352128505706787109e+00,2.495942186900000000e+10
1.877346783876419067e-01,1.386385798454284668e+00,8.519061760600000000e+10
1.964956223964691162e-01,1.426836729049682617e+00,2.462387321300000000e+10
1.977471858263015747e-01,1.350634813308715820e+00,1.641260958000000000e+10
1.802252829074859619e-01,1.389678001403808594e+00,3.637691311900000000e+10
1.839799731969833374e-01,1.432398080825805664e+00,9.727817509400000000e+10
1.727159023284912109e-01,1.454063653945922852e+00,5.041931003400000000e+10
1.864831000566482544e-01,1.415832042694091797e+00,6.177268847600000000e+10
2.065081447362899780e-01,1.351784467697143555e+00,7.121567663800000000e+10
1.977471858263015747e-01,1.377672076225280762e+00,9.158989008400000000e+10
2.065081447362899780e-01,1.353003263473510742e+00,5.178091439300000000e+10
1.889862418174743652e-01,1.404785633087158203e+00,6.181544558500000000e+10
1.752190291881561279e-01,1.418283462524414062e+00,4.137487007400000000e+10
2.065081447362899780e-01,1.350392103195190430e+00,1.313662012000000000e+09
1.889862418174743652e-01,1.427650451660156250e+00,8.995592990400000000e+10
2.077597081661224365e-01,1.373048782348632812e+00,4.927550027200000000e+10
1.889862418174743652e-01,1.358770728111267090e+00,3.748550783900000000e+10
1.802252829074859619e-01,1.408145427703857422e+00,6.105994627200000000e+10
1.839799731969833374e-01,1.410487532615661621e+00,4.806810915900000000e+10
1.977471858263015747e-01,1.354537963867187500e+00,1.543658055100000000e+10
1.652065068483352661e-01,1.463170766830444336e+00,5.713645885800000000e+10
2.015018761157989502e-01,1.342346549034118652e+00,3.296159708300000000e+10
1.977471858263015747e-01,1.416402220726013184e+00,1.597570547000000000e+09
1.814768463373184204e-01,1.422380805015563965e+00,4.024758306600000000e+10
2.140175253152847290e-01,1.420676946640014648e+00,4.145248024200000000e+10
2.040050029754638672e-01,1.360744833946228027e+00,1.886806883000000000e+09
1.814768463373184204e-01,1.417481780052185059e+00,1.599744495000000000e+09
2.052565813064575195e-01,1.359728097915649414e+00,5.273321463600000000e+10
2.027534395456314087e-01,1.348997116088867188e+00,9.705385668700000000e+10
2.015018761157989502e-01,1.381407618522644043e+00,8.945791792300000000e+10
1.727159023284912109e-01,1.437217712402343750e+00,4.716245122600000000e+10
2.040050029754638672e-01,1.371086120605468750e+00,6.205510698000000000e+09
1.977471858263015747e-01,1.359230875968933105e+00,3.263986427500000000e+10
1.839799731969833374e-01,1.530905961990356445e+00,3.118843147000000000e+10
2.165206521749496460e-01,1.353434801101684570e+00,1.572497131100000000e+10
1.839799731969833374e-01,1.438099384307861328e+00,8.407374962000000000e+10
1.764705926179885864e-01,1.387027144432067871e+00,4.210757045300000000e+10
2.127659618854522705e-01,1.362143516540527344e+00,8.362324027800000000e+10
1.814768463373184204e-01,1.445755720138549805e+00,9.386242575500000000e+10
1.914893686771392822e-01,1.399826407432556152e+00,6.520135755900000000e+10
2.102628350257873535e-01,1.386688232421875000e+00,5.122772871500000000e+10
1.964956223964691162e-01,1.393212556838989258e+00,3.819842794800000000e+10
2.165206521749496460e-01,1.382638692855834961e+00,9.517238406200000000e+10
1.864831000566482544e-01,1.428982138633728027e+00,8.323214570300000000e+10
2.102628350257873535e-01,1.358367443084716797e+00,4.996235035300000000e+10
1.764705926179885864e-01,1.446350455284118652e+00,3.203629060200000000e+10
2.052565813064575195e-01,1.350603461265563965e+00,8.707915362700000000e+10
1.827284097671508789e-01,1.422649741172790527e+00,9.744345893500000000e+10
1.902378052473068237e-01,1.418829798698425293e+00,7.440232407000000000e+09
1.914893686771392822e-01,1.385451555252075195e+00,7.397444250300000000e+10
1.889862418174743652e-01,1.398157000541687012e+00,2.471180171000000000e+10
1.677096337080001831e-01,1.454216003417968750e+00,3.394905768700000000e+10
1.564455628395080566e-01,1.501207113265991211e+00,2.822779186900000000e+10
2.015018761157989502e-01,1.400838732719421387e+00,3.846758315500000000e+10
2.102628350257873535e-01,1.385459303855895996e+00,1.409979241700000000e+10
1.964956223964691162e-01,1.357433676719665527e+00,6.211588081400000000e+10
2.202753424644470215e-01,1.375979661941528320e+00,9.611223680900000000e+10
1.914893686771392822e-01,1.396437883377075195e+00,7.631004294200000000e+10
1.752190291881561279e-01,1.427178263664245605e+00,1.975865112400000000e+10
2.290363013744354248e-01,1.381494522094726562e+00,7.869943233100000000e+10
1.739674657583236694e-01,1.420302391052246094e+00,6.981648639600000000e+10
1.902378052473068237e-01,1.433937311172485352e+00,7.202417875200000000e+10
1.764705926179885864e-01,1.409062147140502930e+00,1.797545282000000000e+09
1.877346783876419067e-01,1.396338224411010742e+00,4.764976536600000000e+10
2.040050029754638672e-01,1.353017210960388184e+00,2.037495266300000000e+10
1.927409321069717407e-01,1.411074399948120117e+00,5.919424155200000000e+10
1.927409321069717407e-01,1.404648661613464355e+00,7.895221362600000000e+10
2.052565813064575195e-01,1.366745829582214355e+00,4.599405646000000000e+09
2.040050029754638672e-01,1.372519731521606445e+00,1.909593974800000000e+10
2.002503126859664917e-01,1.355512380599975586e+00,4.484074380500000000e+10
2.315394282341003418e-01,1.360671997070312500e+00,9.601160932200000000e+10
1.739674657583236694e-01,1.446660041809082031e+00,9.701559955700000000e+10
1.989987492561340332e-01,1.351929903030395508e+00,6.076521111500000000e+10
2.065081447362899780e-01,1.377570629119873047e+00,3.108146583400000000e+10
1.789737194776535034e-01,1.417286396026611328e+00,7.222861759000000000e+10
1.827284097671508789e-01,1.414113402366638184e+00,2.300381074700000000e+10
1.627033799886703491e-01,1.493803977966308594e+00,7.991119395700000000e+10
2.165206521749496460e-01,1.356269121170043945e+00,5.305833072000000000e+09
1.977471858263015747e-01,1.365667700767517090e+00,2.169393797400000000e+10
2.002503126859664917e-01,1.346519231796264648e+00,5.801391530600000000e+10
2.265331745147705078e-01,1.380339980125427246e+00,4.764403413000000000e+09
1.989987492561340332e-01,1.387408971786499023e+00,1.499174499000000000e+10
1.852315366268157959e-01,1.399174690246582031e+00,7.477265486400000000e+10
1.764705926179885864e-01,1.416944742202758789e+00,1.799699603100000000e+10
1.952440589666366577e-01,1.396988749504089355e+00,2.702830061200000000e+10
2.002503126859664917e-01,1.404333472251892090e+00,9.741286021500000000e+10
2.040050029754638672e-01,1.366001844406127930e+00,3.478789087700000000e+10
2.177722156047821045e-01,1.354578495025634766e+00,2.822152826000000000e+09
2.077597081661224365e-01,1.345078945159912109e+00,9.743817936700000000e+10
1.927409321069717407e-01,1.356308817863464355e+00,7.200769860900000000e+10
1.802252829074859619e-01,1.423931360244750977e+00,1.222047956700000000e+10
2.152690887451171875e-01,1.387988448143005371e+00,9.008970993000000000e+10
1.727159023284912109e-01,1.437034845352172852e+00,4.431868205900000000e+10
1.914893686771392822e-01,1.415794134140014648e+00,7.454468743000000000e+09
1.852315366268157959e-01,1.452768683433532715e+00,8.193300883300000000e+10
2.377972453832626343e-01,1.367059111595153809e+00,6.781761249000000000e+09
1.952440589666366577e-01,1.403923392295837402e+00,1.403942608800000000e+10
1.977471858263015747e-01,1.341293096542358398e+00,9.943046060100000000e+10
2.077597081661224365e-01,1.345219969749450684e+00,7.331669001500000000e+10
1.989987492561340332e-01,1.365103006362915039e+00,3.204103598400000000e+10
2.065081447362899780e-01,1.375014066696166992e+00,7.002769381700000000e+10
2.065081447362899780e-01,1.366671442985534668e+00,8.310984930800000000e+10
1.889862418174743652e-01,1.406725645065307617e+00,3.885103214900000000e+10
1.964956223964691162e-01,1.405566096305847168e+00,3.456483826600000000e+10
1.927409321069717407e-01,1.412030935287475586e+00,8.859959224700000000e+10
1.802252829074859619e-01,1.442095756530761719e+00,3.896594394700000000e+10
1.989987492561340332e-01,1.392178297042846680e+00,4.426470411300000000e+10
1.864831000566482544e-01,1.412878990173339844e+00,8.767903548400000000e+10
1.889862418174743652e-01,1.426551818847656250e+00,3.364060494200000000e+10
2.102628350257873535e-01,1.360766291618347168e+00,6.200560431500000000e+10
1.977471858263015747e-01,1.386453628540039062e+00,4.207450087300000000e+10
2.052565813064575195e-01,1.400784850120544434e+00,7.646028642400000000e+10
1.764705926179885864e-01,1.425709128379821777e+00,4.694972028100000000e+10
1.727159023284912109e-01,1.421495318412780762e+00,7.427168260600000000e+10
1.902378052473068237e-01,1.417502641677856445e+00,2.086502247800000000e+10
2.240300476551055908e-01,1.351989269256591797e+00,8.871412549300000000e+10
1.989987492561340332e-01,1.417688846588134766e+00,5.341221446400000000e+10
1.927409321069717407e-01,1.464309215545654297e+00,4.866006850000000000e+08
2.065081447362899780e-01,1.365808725357055664e+00,5.286847084100000000e+10
2.102628350257873535e-01,1.389269590377807617e+00,5.860524157900000000e+10
1.789737194776535034e-01,1.404659628868103027e+00,3.047408145500000000e+10
1.864831000566482544e-01,1.429006576538085938e+00,3.614426476900000000e+10
2.015018761157989502e-01,1.345573186874389648e+00,1.379054968200000000e+10
2.015018761157989502e-01,1.445523262023925781e+00,8.029367173600000000e+10
1.514393091201782227e-01,1.461148023605346680e+00,9.204632203000000000e+10
1.927409321069717407e-01,1.363282918930053711e+00,9.594889512100000000e+10
1.727159023284912109e-01,1.414997577667236328e+00,4.013102140400000000e+10
1.789737194776535034e-01,1.426031947135925293e+00,2.667542861600000000e+10
1.802252829074859619e-01,1.439019918441772461e+00,4.847306185800000000e+10
1.664580702781677246e-01,1.435292124748229980e+00,5.414212367500000000e+10
2.052565813064575195e-01,1.399756431579589844e+00,8.381593552200000000e+10
1.914893686771392822e-01,1.346056461334228516e+00,1.021719200100000000e+10
2.152690887451171875e-01,1.355962276458740234e+00,5.933753410300000000e+10
2.040050029754638672e-01,1.374165773391723633e+00,1.175731155700000000e+10
1.539424359798431396e-01,1.454952955245971680e+00,1.185117526000000000e+10
2.165206521749496460e-01,1.389463186264038086e+00,1.576484091000000000e+10
1.752190291881561279e-01,1.488584995269775391e+00,1.325686131000000000e+10
1.889862418174743652e-01,1.408030986785888672e+00,4.511707412300000000e+10
1.964956223964691162e-01,1.403549551963806152e+00,1.108168191600000000e+10
2.027534395456314087e-01,1.417651414871215820e+00,9.130748673200000000e+10
1.727159023284912109e-01,1.425646781921386719e+00,5.412871858000000000e+09
2.152690887451171875e-01,1.343740224838256836e+00,5.901818280900000000e+10
1.852315366268157959e-01,1.406640291213989258e+00,4.522480644400000000e+10
1.739674657583236694e-01,1.460396647453308105e+00,3.168032418100000000e+10
2.215269058942794800e-01,1.391444087028503418e+00,1.132688481000000000e+10
2.065081447362899780e-01,1.342710256576538086e+00,8.190490939300000000e+10
1.714643388986587524e-01,1.499082088470458984e+00,1.630619360200000000e+10
1.714643388986587524e-01,1.416579484939575195e+00,9.890188119100000000e+10
2.152690887451171875e-01,1.361989736557006836e+00,4.022824773700000000e+10
1.927409321069717407e-01,1.403802275657653809e+00,7.500954039800000000e+10
2.165206521749496460e-01,1.394433021545410156e+00,2.231028786300000000e+10
1.839799731969833374e-01,1.438941240310668945e+00,9.581122772100000000e+10
2.152690887451171875e-01,1.376507997512817383e+00,9.167464304800000000e+10
2.065081447362899780e-01,1.362911701202392578e+00,8.431733731000000000e+09
1.977471858263015747e-01,1.337350130081176758e+00,3.920916781400000000e+10
1.777221560478210449e-01,1.420693755149841309e+00,1.919494799000000000e+09
1.602002531290054321e-01,1.455400228500366211e+00,6.694797920600000000e+10
2.065081447362899780e-01,1.353538990020751953e+00,2.207992672100000000e+10
1.789737194776535034e-01,1.456976771354675293e+00,4.079330601900000000e+10
1.902378052473068237e-01,1.412582159042358398e+00,8.320670702800000000e+10
1.602002531290054321e-01,1.487569332122802734e+00,6.099694248000000000e+09
1.702127754688262939e-01,1.457384943962097168e+00,7.786764253000000000e+09
2.065081447362899780e-01,1.347233176231384277e+00,5.060383678900000000e+10
1.602002531290054321e-01,1.447936892509460449e+00,3.427270727500000000e+10
2.152690887451171875e-01,1.362171411514282227e+00,4.111783427800000000e+10
2.077597081661224365e-01,1.416478395462036133e+00,2.045001255000000000e+10
1.877346783876419067e-01,1.440349817276000977e+00,5.909417531800000000e+10
1.727159023284912109e-01,1.473613619804382324e+00,7.983719014000000000e+10
1.589486896991729736e-01,1.459614515304565430e+00,4.215280114000000000e+09
1.739674657583236694e-01,1.425448298454284668e+00,6.683205473400000000e+10
1.902378052473068237e-01,1.416085720062255859e+00,8.680912175900000000e+10
1.627033799886703491e-01,1.455307841300964355e+00,1.318929231700000000e+10
1.877346783876419067e-01,1.416875243186950684e+00,3.630404178000000000e+10
1.889862418174743652e-01,1.415102720260620117e+00,4.967652583400000000e+10
1.939924955368041992e-01,1.376630067825317383e+00,3.009758155200000000e+10
1.664580702781677246e-01,1.452964067459106445e+00,2.633918017200000000e+10
2.077597081661224365e-01,1.396483182907104492e+00,6.635473197500000000e+10
1.964956223964691162e-01,1.403470873832702637e+00,6.845422844000000000e+10
2.002503126859664917e-01,1.394896268844604492e+00,9.595882316200000000e+10
2.065081447362899780e-01,1.334520220756530762e+00,7.957087713300000000e+10
1.864831000566482544e-01,1.430809855461120605e+00,7.225122609400000000e+10
2.040050029754638672e-01,1.374935030937194824e+00,5.323892120800000000e+10
1.964956223964691162e-01,1.409101724624633789e+00,5.770493203500000000e+10
1.739674657583236694e-01,1.470201253890991211e+00,8.966368180200000000e+10
2.040050029754638672e-01,1.357918620109558105e+00,7.374445599000000000e+10
1.351689696311950684e-01,1.494108438491821289e+00,3.614683010800000000e+10
2.015018761157989502e-01,1.404155611991882324e+00,2.954177026000000000e+10
1.827284097671508789e-01,1.451498985290527344e+00,9.758885420000000000e+09
2.015018761157989502e-01,1.364682435989379883e+00,6.768210827800000000e+10
1.964956223964691162e-01,1.377470254898071289e+00,7.292389595000000000e+10
2.027534395456314087e-01,1.365967035293579102e+00,4.823777346000000000e+09
2.065081447362899780e-01,1.404502749443054199e+00,7.399334806600000000e+10
2.115143984556198120e-01,1.391765594482421875e+00,7.394518812000000000e+09
1.852315366268157959e-01,1.416632056236267090e+00,6.568910909900000000e+10
1.839799731969833374e-01,1.430065035820007324e+00,8.184564202300000000e+10
1.939924955368041992e-01,1.418449640274047852e+00,9.131438125500000000e+10
1.952440589666366577e-01,1.369934558868408203e+00,5.815585139000000000e+09
2.177722156047821045e-01,1.358690977096557617e+00,7.330536037300000000e+10
1.814768463373184204e-01,1.438019037246704102e+00,3.621595880500000000e+10
1.952440589666366577e-01,1.377291202545166016e+00,6.341173676500000000e+10
1.877346783876419067e-01,1.366394996643066406e+00,3.239800525400000000e+10
1.652065068483352661e-01,1.446309447288513184e+00,4.390532266400000000e+10
1.739674657583236694e-01,1.414882063865661621e+00,4.004603679800000000e+10
2.015018761157989502e-01,1.382855653762817383e+00,9.152253995600000000e+10
1.739674657583236694e-01,1.447023868560791016e+00,4.513550752300000000e+10
1.939924955368041992e-01,1.403144240379333496e+00,8.229714589900000000e+10
1.852315366268157959e-01,1.424095153808593750e+00,4.793232827100000000e+10
1.914893686771392822e-01,1.356806039810180664e+00,1.151533474000000000e+10
1.814768463373184204e-01,1.396733045578002930e+00,6.099287041500000000e+10
2.027534395456314087e-01,1.356159567832946777e+00,4.323141201800000000e+10
2.065081447362899780e-01,1.365063071250915527e+00,3.208359358300000000e+10
1.927409321069717407e-01,1.414015293121337891e+00,5.782265575700000000e+10
1.789737194776535034e-01,1.438883185386657715e+00,8.159359034800000000e+10
2.065081447362899780e-01,1.349925756454467773e+00,7.063167641400000000e+10
2.115143984556198120e-01,1.347754478454589844e+00,3.482897885400000000e+10
1.939924955368041992e-01,1.376456022262573242e+00,1.490115906100000000e+10
2.040050029754638672e-01,1.352841734886169434e+00,2.506279019100000000e+10
1.789737194776535034e-01,1.402854681015014648e+00,2.691056895300000000e+10
1.977471858263015747e-01,1.416063547134399414e+00,3.072761697700000000e+10
1.627033799886703491e-01,1.465062379837036133e+00,9.584555831000000000e+10
1.839799731969833374e-01,1.437827348709106445e+00,4.645490326900000000e+10
1.677096337080001831e-01,1.476181745529174805e+00,3.873958133900000000e+10
2.202753424644470215e-01,1.356435298919677734e+00,6.461927109800000000e+10
1.777221560478210449e-01,1.410466432571411133e+00,7.604481367700000000e+10
2.077597081661224365e-01,1.360893726348876953e+00,2.224659551200000000e+10
2.027534395456314087e-01,1.407518267631530762e+00,3.547256164000000000e+09
2.140175253152847290e-01,1.368223667144775391e+00,2.152180686400000000e+10
2.077597081661224365e-01,1.382748007774353027e+00,2.562282826400000000e+10
2.077597081661224365e-01,1.385050654411315918e+00,6.223226137000000000e+10
2.202753424644470215e-01,1.358128428459167480e+00,6.448738790000000000e+09
1.764705926179885864e-01,1.409502863883972168e+00,4.241089542000000000e+10
1.914893686771392822e-01,1.412906527519226074e+00,1.982267245300000000e+10
1.864831000566482544e-01,1.423757791519165039e+00,8.720432061200000000e+10
1.927409321069717407e-01,1.399441242218017578e+00,6.824761599300000000e+10
1.839799731969833374e-01,1.410068988800048828e+00,3.542041337900000000e+10
2.065081447362899780e-01,1.347538471221923828e+00,6.453217529400000000e+10
1.864831000566482544e-01,1.368144273757934570e+00,4.541381418300000000e+10
1.914893686771392822e-01,1.408123970031738281e+00,2.652504993400000000e+10
2.165206521749496460e-01,1.371492266654968262e+00,6.298170321800000000e+10
1.964956223964691162e-01,1.395747542381286621e+00,2.024920601700000000e+10
2.090112715959548950e-01,1.420872688293457031e+00,2.402044487800000000e+10
1.764705926179885864e-01,1.412158489227294922e+00,7.030011660800000000e+10
2.015018761157989502e-01,1.438830256462097168e+00,8.768302339000000000e+10
2.002503126859664917e-01,1.407099485397338867e+00,9.392345403200000000e+10
2.115143984556198120e-01,1.359873294830322266e+00,7.685364178300000000e+10
1.677096337080001831e-01,1.421016693115234375e+00,3.289098485700000000e+10
1.489361673593521118e-01,1.685498952865600586e+00,5.755503430600000000e+10
1.677096337080001831e-01,1.434939265251159668e+00,9.714584294700000000e+10
1.739674657583236694e-01,1.426693916320800781e+00,9.894709467500000000e+10
1.877346783876419067e-01,1.397961616516113281e+00,1.666036843800000000e+10
2.152690887451171875e-01,1.399993419647216797e+00,3.873790203000000000e+09
1.589486896991729736e-01,1.458420038223266602e+00,1.265945178300000000e+10
1.864831000566482544e-01,1.426438570022583008e+00,3.059145291600000000e+10
1.927409321069717407e-01,1.448832988739013672e+00,4.263380207700000000e+10
2.002503126859664917e-01,1.396555423736572266e+00,6.784779185000000000e+09
1.964956223964691162e-01,1.394685268402099609e+00,4.720168327000000000e+09
1.789737194776535034e-01,1.398076772689819336e+00,8.630577768000000000e+09
1.589486896991729736e-01,1.428620696067810059e+00,6.229662056100000000e+10
1.927409321069717407e-01,1.409719705581665039e+00,4.220779045000000000e+10
1.989987492561340332e-01,1.350531816482543945e+00,9.269945240700000000e+10
1.852315366268157959e-01,1.397687435150146484e+00,1.771845401200000000e+10
1.977471858263015747e-01,1.351836085319519043e+00,5.300438615100000000e+10
2.015018761157989502e-01,1.414906859397888184e+00,9.505476096600000000e+10
2.040050029754638672e-01,1.381490707397460938e+00,9.249018289100000000e+10
1.939924955368041992e-01,1.373410224914550781e+00,8.580535714400000000e+10
1.989987492561340332e-01,1.342490553855895996e+00,9.776328188900000000e+10
1.964956223964691162e-01,1.410868406295776367e+00,4.553057778100000000e+10
1.877346783876419067e-01,1.402532815933227539e+00,5.517304952400000000e+10
2.040050029754638672e-01,1.355031251907348633e+00,3.533205141900000000e+10
2.002503126859664917e-01,1.352611422538757324e+00,2.098270364800000000e+10
1.576971262693405151e-01,1.461782336235046387e+00,2.371436167300000000e+10
2.090112715959548950e-01,1.351583957672119141e+00,5.087885435900000000e+10
1.914893686771392822e-01,1.473168611526489258e+00,7.989864454100000000e+10
2.077597081661224365e-01,1.401741743087768555e+00,5.069561078400000000e+10
2.152690887451171875e-01,1.356645464897155762e+00,9.423197083800000000e+10
1.952440589666366577e-01,1.394523620605468750e+00,7.067789359000000000e+09
1.639549434185028076e-01,1.458901405334472656e+00,5.725296564300000000e+10
2.065081447362899780e-01,1.354187011718750000e+00,6.360477059200000000e+10
2.015018761157989502e-01,1.402737379074096680e+00,7.251590315600000000e+10
2.040050029754638672e-01,1.389086127281188965e+00,2.299741376700000000e+10
1.764705926179885864e-01,1.389943361282348633e+00,7.059197338100000000e+10
1.977471858263015747e-01,1.352991342544555664e+00,4.733106898100000000e+10
1.914893686771392822e-01,1.366735816001892090e+00,7.566939707600000000e+10
1.752190291881561279e-01,1.431687831878662109e+00,7.587873228000000000e+09
1.764705926179885864e-01,1.431284427642822266e+00,6.751702930700000000e+10
1.977471858263015747e-01,1.362572073936462402e+00,3.904514952400000000e+10
2.027534395456314087e-01,1.351287245750427246e+00,6.345568298700000000e+10
1.952440589666366577e-01,1.361294627189636230e+00,4.275127455600000000e+10
1.789737194776535034e-01,1.381873130798339844e+00,4.165930894100000000e+10
2.002503126859664917e-01,1.355759501457214355e+00,5.426455845200000000e+10
1.777221560478210449e-01,1.435571193695068359e+00,6.328903017200000000e+10
1.627033799886703491e-01,1.441232085227966309e+00,7.141440931700000000e+10
1.589486896991729736e-01,1.465531706809997559e+00,7.085561385300000000e+10
2.202753424644470215e-01,1.388978004455566406e+00,5.475577108300000000e+10
1.827284097671508789e-01,1.416243910789489746e+00,6.503949278000000000e+09
2.015018761157989502e-01,1.403235197067260742e+00,6.503318774100000000e+10
1.964956223964691162e-01,1.390141844749450684e+00,9.792906296000000000e+10
1.927409321069717407e-01,1.408244132995605469e+00,5.853424853600000000e+10
1.952440589666366577e-01,1.398384571075439453e+00,6.998163106700000000e+10
1.939924955368041992e-01,1.415765643119812012e+00,5.993798545800000000e+10
1.939924955368041992e-01,1.414101362228393555e+00,9.408774546100000000e+10
1.739674657583236694e-01,1.439945936203002930e+00,7.039685285100000000e+10
1.889862418174743652e-01,1.414298057556152344e+00,1.767007180700000000e+10
2.165206521749496460e-01,1.363583803176879883e+00,4.176443348000000000e+10
1.964956223964691162e-01,1.409942865371704102e+00,8.492289639300000000e+10
2.052565813064575195e-01,1.387579679489135742e+00,4.132483256200000000e+10
1.789737194776535034e-01,1.438912153244018555e+00,5.411203114900000000e+10
2.090112715959548950e-01,1.348534107208251953e+00,6.112339146800000000e+10
2.377972453832626343e-01,1.352303385734558105e+00,1.361183706700000000e+10
2.302878648042678833e-01,1.372992873191833496e+00,3.763224368300000000e+10
2.115143984556198120e-01,1.399310588836669922e+00,9.506266770000000000e+10
1.789737194776535034e-01,1.428461074829101562e+00,3.125748955800000000e+10
1.839799731969833374e-01,1.376740932464599609e+00,9.031983070000000000e+08
2.102628350257873535e-01,1.338297247886657715e+00,8.063535493700000000e+10
2.190237790346145630e-01,1.353730201721191406e+00,1.693685078000000000e+09
1.401752233505249023e-01,1.451322436332702637e+00,8.527566413600000000e+10
2.165206521749496460e-01,1.358599543571472168e+00,6.265131897500000000e+10
1.989987492561340332e-01,1.401932716369628906e+00,8.110176033000000000e+09
2.152690887451171875e-01,1.388318061828613281e+00,5.942376523000000000e+10
1.864831000566482544e-01,1.422645330429077148e+00,9.027037022400000000e+10
2.015018761157989502e-01,1.387493848800659180e+00,4.999633475100000000e+10
1.952440589666366577e-01,1.357569575309753418e+00,5.027263817500000000e+10
1.802252829074859619e-01,1.406064271926879883e+00,6.058161160900000000e+10
2.027534395456314087e-01,1.401335477828979492e+00,6.162583319000000000e+10
2.015018761157989502e-01,1.385796546936035156e+00,2.319822373800000000e+10
1.802252829074859619e-01,1.405511379241943359e+00,7.072311497700000000e+10
1.739674657583236694e-01,1.454364657402038574e+00,4.132795362000000000e+10
1.802252829074859619e-01,1.453567028045654297e+00,7.109653031900000000e+10
2.127659618854522705e-01,1.349001765251159668e+00,9.378353573600000000e+10
2.040050029754638672e-01,1.363836646080017090e+00,3.190711230000000000e+09
2.065081447362899780e-01,1.350528001785278320e+00,2.415297158000000000e+10
2.040050029754638672e-01,1.388283252716064453e+00,5.172993399200000000e+10
1.602002531290054321e-01,1.450943708419799805e+00,8.740637147400000000e+10
1.989987492561340332e-01,1.347811460494995117e+00,1.650132248600000000e+10
1.802252829074859619e-01,1.423193216323852539e+00,6.974965204000000000e+10
1.839799731969833374e-01,1.414288520812988281e+00,1.836922958900000000e+10
2.127659618854522705e-01,1.353585243225097656e+00,6.860817569700000000e+10
1.939924955368041992e-01,1.405782461166381836e+00,2.367400139500000000e+10
1.439299136400222778e-01,1.471754312515258789e+00,7.050134913300000000e+10
1.739674657583236694e-01,1.468994975090026855e+00,6.173345871600000000e+10
1.589486896991729736e-01,1.484054327011108398e+00,4.769829440800000000e+10
1.789737194776535034e-01,1.376102685928344727e+00,5.899372280100000000e+10
1.677096337080001831e-01,1.428367018699645996e+00,3.014128443100000000e+10
1.839799731969833374e-01,1.370368957519531250e+00,8.134211621000000000e+10
2.065081447362899780e-01,1.382905364036560059e+00,2.821569396600000000e+10
2.027534395456314087e-01,1.350948214530944824e+00,7.352177257100000000e+10
2.002503126859664917e-01,1.367794036865234375e+00,2.701740901100000000e+10
1.902378052473068237e-01,1.402096509933471680e+00,4.507681416700000000e+10
2.165206521749496460e-01,1.370087981224060059e+00,7.338821591100000000e+10
2.252816110849380493e-01,1.344379782676696777e+00,2.905471967500000000e+10
2.077597081661224365e-01,1.397091269493103027e+00,1.010146983600000000e+10
2.015018761157989502e-01,1.356329321861267090e+00,9.222566292200000000e+10
2.040050029754638672e-01,1.417085647583007812e+00,6.864964680100000000e+10
2.277847379446029663e-01,1.386615276336669922e+00,7.023941269900000000e+10
2.115143984556198120e-01,1.350246429443359375e+00,3.843780546200000000e+10
1.889862418174743652e-01,1.427888751029968262e+00,1.019210472300000000e+10
2.102628350257873535e-01,1.350748896598815918e+00,2.348789769500000000e+10
1.652065068483352661e-01,1.467132329940795898e+00,8.085683576200000000e+10
1.389236599206924438e-01,1.479625582695007324e+00,7.182449188400000000e+10
2.127659618854522705e-01,1.352126002311706543e+00,7.243047810100000000e+10
2.102628350257873535e-01,1.350110530853271484e+00,1.402826558900000000e+10
1.764705926179885864e-01,1.399144411087036133e+00,5.965355512800000000e+10
1.702127754688262939e-01,1.437243938446044922e+00,5.966206419300000000e+10
2.027534395456314087e-01,1.348915934562683105e+00,7.127659406800000000e+10
1.414267867803573608e-01,1.469776630401611328e+00,8.087610919000000000e+09
1.927409321069717407e-01,1.396408557891845703e+00,3.858804012600000000e+10
1.739674657583236694e-01,1.445587873458862305e+00,6.971820671400000000e+10
1.639549434185028076e-01,1.466393709182739258e+00,3.304654572600000000e+10
1.551939994096755981e-01,1.460557699203491211e+00,9.453295729500000000e+10
2.252816110849380493e-01,1.343782424926757812e+00,4.715561421200000000e+10
2.077597081661224365e-01,1.359477281570434570e+00,6.669220281300000000e+10
1.952440589666366577e-01,1.425504565238952637e+00,7.676398126000000000e+10
1.989987492561340332e-01,1.384202480316162109e+00,7.173473586200000000e+10
1.602002531290054321e-01,1.436124324798583984e+00,1.684651388500000000e+10
1.814768463373184204e-01,1.408748865127563477e+00,4.634387467500000000e+10
2.127659618854522705e-01,1.372765779495239258e+00,3.099452218400000000e+10
1.964956223964691162e-01,1.404970169067382812e+00,6.560268118300000000e+10
1.977471858263015747e-01,1.340178251266479492e+00,7.972482640300000000e+10
2.015018761157989502e-01,1.359855532646179199e+00,7.545018759700000000e+10
1.401752233505249023e-01,1.458025455474853516e+00,4.205386015000000000e+09
2.040050029754638672e-01,1.390500426292419434e+00,9.429229697000000000e+10
1.952440589666366577e-01,1.349783778190612793e+00,9.496456609800000000e+10
1.802252829074859619e-01,1.437599897384643555e+00,4.345520397700000000e+10
1.977471858263015747e-01,1.396979331970214844e+00,4.344560528000000000e+09
1.989987492561340332e-01,1.399315595626831055e+00,7.146241394000000000e+09
2.002503126859664917e-01,1.395111799240112305e+00,1.407261431100000000e+10
1.989987492561340332e-01,1.406419634819030762e+00,3.046952968500000000e+10
2.052565813064575195e-01,1.353836894035339355e+00,1.519970857800000000e+10
1.989987492561340332e-01,1.407070994377136230e+00,1.466367572000000000e+09
1.964956223964691162e-01,1.451873660087585449e+00,6.021393374300000000e+10
2.002503126859664917e-01,1.380662202835083008e+00,6.814585992800000000e+10
2.190237790346145630e-01,1.343709349632263184e+00,9.080669912700000000e+10
2.040050029754638672e-01,1.391836524009704590e+00,7.096950619100000000e+10
1.739674657583236694e-01,1.425532579421997070e+00,4.812663940300000000e+10
2.127659618854522705e-01,1.375887155532836914e+00,2.032616136100000000e+10
1.827284097671508789e-01,1.408060073852539062e+00,2.001824101000000000e+10
1.589486896991729736e-01,1.465781211853027344e+00,2.609240321000000000e+09
1.789737194776535034e-01,1.421707510948181152e+00,9.027129011700000000e+10
1.764705926179885864e-01,1.434498786926269531e+00,3.721071259200000000e+10
1.802252829074859619e-01,1.408752441406250000e+00,4.217060927000000000e+09
2.040050029754638672e-01,1.347682714462280273e+00,2.802227645900000000e+10
1.739674657583236694e-01,1.436405181884765625e+00,7.343203539200000000e+10
1.889862418174743652e-01,1.441076159477233887e+00,7.758444723800000000e+10
1.927409321069717407e-01,1.416824579238891602e+00,9.507991900900000000e+10
1.777221560478210449e-01,1.467186331748962402e+00,5.335426202900000000e+10
1.739674657583236694e-01,1.406666040420532227e+00,6.951117933100000000e+10
1.739674657583236694e-01,1.455599069595336914e+00,3.420144749100000000e+10
1.964956223964691162e-01,1.340617895126342773e+00,8.734440794800000000e+10
1.989987492561340332e-01,1.389331579208374023e+00,7.744197899000000000e+09
1.839799731969833374e-01,1.367339491844177246e+00,8.096646020800000000e+10
1.764705926179885864e-01,1.373033881187438965e+00,3.356473754500000000e+10
1.952440589666366577e-01,1.350758075714111328e+00,8.362706403900000000e+10
2.102628350257873535e-01,1.390701651573181152e+00,5.174552929700000000e+10
1.964956223964691162e-01,1.395676970481872559e+00,5.499916466800000000e+10
2.027534395456314087e-01,1.368358016014099121e+00,8.558491124200000000e+10
2.190237790346145630e-01,1.339171648025512695e+00,3.916687831800000000e+10
2.065081447362899780e-01,1.373665809631347656e+00,8.930754963600000000e+10
2.015018761157989502e-01,1.353532671928405762e+00,3.270727023400000000e+10
2.077597081661224365e-01,1.358837485313415527e+00,9.518773741200000000e+10
2.115143984556198120e-01,1.382964611053466797e+00,9.588862066500000000e+10
2.240300476551055908e-01,1.355393409729003906e+00,2.991789850600000000e+10
2.202753424644470215e-01,1.360483527183532715e+00,9.491835581000000000e+10
2.027534395456314087e-01,1.365072727203369141e+00,8.811559821700000000e+10
2.177722156047821045e-01,1.342358827590942383e+00,2.973002044200000000e+10
1.789737194776535034e-01,1.417546153068542480e+00,9.974910042300000000e+10
2.027534395456314087e-01,1.350387454032897949e+00,4.049402899900000000e+10
1.902378052473068237e-01,1.451825857162475586e+00,5.293359917800000000e+10
2.077597081661224365e-01,1.391932845115661621e+00,1.653505463200000000e+10
2.040050029754638672e-01,1.374935865402221680e+00,8.263983981000000000e+10
2.140175253152847290e-01,1.355135798454284668e+00,9.939793836900000000e+10
1.852315366268157959e-01,1.432554125785827637e+00,3.101135636300000000e+10
1.489361673593521118e-01,1.444084644317626953e+00,2.501253472000000000e+10
2.052565813064575195e-01,1.347419023513793945e+00,8.046379606400000000e+10
2.127659618854522705e-01,1.390105605125427246e+00,6.971478580500000000e+10
1.639549434185028076e-01,1.448613405227661133e+00,4.453272278000000000e+09
2.002503126859664917e-01,1.361906051635742188e+00,8.000481583800000000e+10
2.252816110849380493e-01,1.334824800491333008e+00,2.157460700100000000e+10
2.077597081661224365e-01,1.358212709426879883e+00,1.545763053900000000e+10
2.115143984556198120e-01,1.341903567314147949e+00,8.459410852900000000e+10
2.090112715959548950e-01,1.377222537994384766e+00,6.703539592600000000e+10
2.102628350257873535e-01,1.391141772270202637e+00,5.157702015800000000e+10
1.914893686771392822e-01,1.411561965942382812e+00,2.182425894100000000e+10
1.977471858263015747e-01,1.374933600425720215e+00,4.184159287100000000e+10
2.015018761157989502e-01,1.354881167411804199e+00,6.518050773200000000e+10
1.777221560478210449e-01,1.413603663444519043e+00,6.557725076400000000e+10
2.165206521749496460e-01,1.380073428153991699e+00,8.483238463000000000e+10
1.964956223964691162e-01,1.405866146087646484e+00,7.677526148600000000e+10
1.789737194776535034e-01,1.424226641654968262e+00,1.065623203600000000e+10
2.002503126859664917e-01,1.352632999420166016e+00,9.751031686800000000e+10
2.090112715959548950e-01,1.415326952934265137e+00,3.648566427400000000e+10
1.964956223964691162e-01,1.403433203697204590e+00,7.545061910000000000e+10
1.702127754688262939e-01,1.431506037712097168e+00,7.347852029800000000e+10
1.964956223964691162e-01,1.459971904754638672e+00,7.742820445000000000e+09
1.927409321069717407e-01,1.396489858627319336e+00,9.052232637200000000e+10
1.627033799886703491e-01,1.463147521018981934e+00,9.855764224600000000e+10
2.052565813064575195e-01,1.398011684417724609e+00,8.744986388800000000e+10
1.827284097671508789e-01,1.450238704681396484e+00,1.203459203800000000e+10
2.002503126859664917e-01,1.403053641319274902e+00,7.481737931800000000e+10
1.914893686771392822e-01,1.394704699516296387e+00,6.395480810300000000e+10
1.939924955368041992e-01,1.404186964035034180e+00,1.320459084000000000e+10
1.889862418174743652e-01,1.433803796768188477e+00,7.514899561100000000e+10
2.052565813064575195e-01,1.392494559288024902e+00,7.805603450100000000e+10
1.864831000566482544e-01,1.403268098831176758e+00,1.763173189300000000e+10
1.752190291881561279e-01,1.464778423309326172e+00,7.505463255100000000e+10
2.127659618854522705e-01,1.356069564819335938e+00,9.586931382200000000e+10
1.902378052473068237e-01,1.411768317222595215e+00,8.874039370700000000e+10
1.627033799886703491e-01,1.460282802581787109e+00,7.958132867900000000e+10
1.739674657583236694e-01,1.473740458488464355e+00,5.485877816000000000e+10
2.077597081661224365e-01,1.412563323974609375e+00,9.630193622300000000e+10
2.065081447362899780e-01,1.348092079162597656e+00,2.265548160100000000e+10
1.914893686771392822e-01,1.410183668136596680e+00,6.555980520200000000e+10
1.739674657583236694e-01,1.410814046859741211e+00,3.619979342000000000e+10
1.839799731969833374e-01,1.428979396820068359e+00,9.573977431500000000e+10
1.889862418174743652e-01,1.342881202697753906e+00,6.790276836700000000e+10
1.864831000566482544e-01,1.471830248832702637e+00,7.885707446800000000e+10
1.764705926179885864e-01,1.438095092773437500e+00,8.967944559500000000e+10
1.526908725500106812e-01,1.439440608024597168e+00,9.760563666900000000e+10
2.052565813064575195e-01,1.355592966079711914e+00,9.659949644900000000e+10
1.526908725500106812e-01,1.445702910423278809e+00,7.726441743900000000e+10
1.927409321069717407e-01,1.419354200363159180e+00,7.240648305900000000e+10
1.677096337080001831e-01,1.460484981536865234e+00,6.588341750400000000e+10
1.939924955368041992e-01,1.366721868515014648e+00,2.658325213600000000e+10
1.789737194776535034e-01,1.410998225212097168e+00,1.366157649100000000e+10
1.802252829074859619e-01,1.438921213150024414e+00,6.829788331700000000e+10
1.939924955368041992e-01,1.411944270133972168e+00,3.283829065900000000e+10
1.927409321069717407e-01,1.409353256225585938e+00,7.713085244300000000e+10
1.576971262693405151e-01,1.469685554504394531e+00,1.275288121000000000e+10
2.115143984556198120e-01,1.378004431724548340e+00,7.611506723900000000e+10
1.964956223964691162e-01,1.366616129875183105e+00,9.221699080000000000e+10
1.927409321069717407e-01,1.404947638511657715e+00,8.253730544500000000e+10
1.939924955368041992e-01,1.403861999511718750e+00,5.433539875000000000e+10
1.914893686771392822e-01,1.415812373161315918e+00,7.017094032000000000e+10
1.977471858263015747e-01,1.380222558975219727e+00,9.363694518800000000e+10
1.764705926179885864e-01,1.434170484542846680e+00,6.176083950800000000e+10
2.065081447362899780e-01,1.383526086807250977e+00,9.261587690600000000e+10
1.914893686771392822e-01,1.411351919174194336e+00,9.808509311800000000e+10
1.551939994096755981e-01,1.453545451164245605e+00,1.272985078600000000e+10
2.052565813064575195e-01,1.336043357849121094e+00,9.409332178900000000e+10
2.052565813064575195e-01,1.399827003479003906e+00,8.312183292300000000e+10
1.877346783876419067e-01,1.422998428344726562e+00,5.443069868700000000e+10
1.702127754688262939e-01,1.409304499626159668e+00,9.352409394000000000e+09
1.689611971378326416e-01,1.437925815582275391e+00,4.210144006100000000e+10
1.864831000566482544e-01,1.428501605987548828e+00,8.299917320900000000e+10
2.040050029754638672e-01,1.355595946311950684e+00,3.090686375400000000e+10
1.864831000566482544e-01,1.416427135467529297e+00,7.059469861500000000e+10
1.964956223964691162e-01,1.401499509811401367e+00,2.651544002800000000e+10
1.501877307891845703e-01,1.457301139831542969e+00,9.362735859300000000e+10
1.664580702781677246e-01,1.413341760635375977e+00,3.420548310000000000e+09
2.165206521749496460e-01,1.349394321441650391e+00,9.871882498000000000e+09
1.952440589666366577e-01,1.351353049278259277e+00,7.089821344600000000e+10
1.964956223964691162e-01,1.354087233543395996e+00,2.917968809800000000e+10
1.639549434185028076e-01,1.476891517639160156e+00,3.880917011000000000e+09
1.839799731969833374e-01,1.427142977714538574e+00,4.407072103300000000e+10
1.927409321069717407e-01,1.384019255638122559e+00,4.222775562000000000e+09
1.739674657583236694e-01,1.423858523368835449e+00,4.240014444700000000e+10
1.827284097671508789e-01,1.424334764480590820e+00,3.805154199400000000e+10
1.789737194776535034e-01,1.423505663871765137e+00,9.974155783700000000e+10
1.877346783876419067e-01,1.379344820976257324e+00,3.464460683000000000e+09
2.177722156047821045e-01,1.387406349182128906e+00,9.800064430300000000e+10
1.727159023284912109e-01,1.453384637832641602e+00,1.276539556000000000e+09
1.964956223964691162e-01,1.408813357353210449e+00,7.547350802300000000e+10
2.052565813064575195e-01,1.338511228561401367e+00,9.275766369500000000e+10
2.052565813064575195e-01,1.352285146713256836e+00,3.550744092000000000e+09
1.576971262693405151e-01,1.444311499595642090e+00,4.514149193400000000e+10
1.789737194776535034e-01,1.474993467330932617e+00,8.927988887100000000e+10
2.190237790346145630e-01,1.350336551666259766e+00,7.029912723700000000e+10
1.777221560478210449e-01,1.434588670730590820e+00,9.824165771400000000e+10
2.140175253152847290e-01,1.354534387588500977e+00,5.365043644900000000e+10
1.839799731969833374e-01,1.406255245208740234e+00,2.563957083000000000e+09
2.002503126859664917e-01,1.354044675827026367e+00,6.320747368600000000e+10
2.190237790346145630e-01,1.343953132629394531e+00,5.217662022700000000e+10
1.602002531290054321e-01,1.432807922363281250e+00,9.028616035200000000e+10
1.952440589666366577e-01,1.399414777755737305e+00,6.676520780700000000e+10
1.864831000566482544e-01,1.441622972488403320e+00,5.723200455300000000e+10
1.752190291881561279e-01,1.441411256790161133e+00,2.260480281900000000e+10
1.839799731969833374e-01,1.391893148422241211e+00,2.053504334700000000e+10
1.514393091201782227e-01,1.470230579376220703e+00,9.099370765200000000e+10
1.989987492561340332e-01,1.350505232810974121e+00,9.732929347000000000e+10
2.040050029754638672e-01,1.410674095153808594e+00,9.232553896200000000e+10
2.115143984556198120e-01,1.351202845573425293e+00,6.521352594400000000e+10
1.814768463373184204e-01,1.411586523056030273e+00,6.345700921000000000e+09
1.989987492561340332e-01,1.388292551040649414e+00,1.806321194500000000e+10
2.090112715959548950e-01,1.349735498428344727e+00,6.451443665300000000e+10
2.090112715959548950e-01,1.365062952041625977e+00,8.532247919500000000e+10
1.639549434185028076e-01,1.434401512145996094e+00,5.632218574400000000e+10
1.677096337080001831e-01,1.461674094200134277e+00,2.923098944900000000e+10
1.852315366268157959e-01,1.395000338554382324e+00,4.869878150400000000e+10
1.864831000566482544e-01,1.413443565368652344e+00,5.912255576900000000e+10
1.839799731969833374e-01,1.360699415206909180e+00,1.459156902900000000e+10
1.864831000566482544e-01,1.388921260833740234e+00,1.899623473200000000e+10
2.065081447362899780e-01,1.398015975952148438e+00,7.681743669000000000e+10
2.152690887451171875e-01,1.356997251510620117e+00,6.577032757600000000e+10
2.240300476551055908e-01,1.357755422592163086e+00,2.113966877400000000e+10
2.065081447362899780e-01,1.407151222229003906e+00,7.927196288300000000e+10
1.914893686771392822e-01,1.392025232315063477e+00,5.378797514400000000e+10
1.852315366268157959e-01,1.375453352928161621e+00,7.180667776500000000e+10
2.140175253152847290e-01,1.367305159568786621e+00,2.769584096900000000e+10
1.814768463373184204e-01,1.415292501449584961e+00,4.782870044500000000e+10
1.827284097671508789e-01,1.423625826835632324e+00,8.740336947200000000e+10
1.727159023284912109e-01,1.411379098892211914e+00,9.480561265000000000e+09
2.052565813064575195e-01,1.351439356803894043e+00,3.934330405000000000e+09
2.040050029754638672e-01,1.355938434600830078e+00,7.443299113900000000e+10
1.464330404996871948e-01,1.460372447967529297e+00,7.061789359400000000e+10
1.852315366268157959e-01,1.405445098876953125e+00,1.907145029200000000e+10
1.889862418174743652e-01,1.417548537254333496e+00,1.671489638700000000e+10
1.927409321069717407e-01,1.406688570976257324e+00,9.274091942800000000e+10
1.927409321069717407e-01,1.364174365997314453e+00,9.742400065500000000e+10
1.964956223964691162e-01,1.411376833915710449e+00,4.528331679900000000e+10
2.027534395456314087e-01,1.395133852958679199e+00,4.515500532100000000e+10
1.977471858263015747e-01,1.347418308258056641e+00,2.825666006700000000e+10
1.827284097671508789e-01,1.414061427116394043e+00,2.270466113900000000e+10
1.727159023284912109e-01,1.430726766586303711e+00,9.793105039000000000e+10
1.814768463373184204e-01,1.409631133079528809e+00,3.598448910000000000e+10
2.077597081661224365e-01,1.348779916763305664e+00,4.320922778000000000e+09
2.040050029754638672e-01,1.356079936027526855e+00,3.986133143600000000e+10
1.964956223964691162e-01,1.407966494560241699e+00,5.903754476100000000e+10
2.052565813064575195e-01,1.367149233818054199e+00,8.449168571300000000e+10
2.015018761157989502e-01,1.397558689117431641e+00,5.548650158800000000e+10
2.065081447362899780e-01,1.372398853302001953e+00,6.643664425200000000e+10
2.015018761157989502e-01,1.338221430778503418e+00,4.047784591000000000e+10
1.952440589666366577e-01,1.353208899497985840e+00,5.592193704200000000e+10
1.927409321069717407e-01,1.347743034362792969e+00,3.582189261200000000e+10
1.739674657583236694e-01,1.429019212722778320e+00,9.297944990000000000e+09
1.777221560478210449e-01,1.417130470275878906e+00,4.995407915100000000e+10
1.702127754688262939e-01,1.431417942047119141e+00,9.810457947800000000e+10
1.814768463373184204e-01,1.413497924804687500e+00,8.951004938700000000e+10
1.576971262693405151e-01,1.432525634765625000e+00,1.389314831900000000e+10
1.927409321069717407e-01,1.405079603195190430e+00,5.443591691000000000e+09
1.914893686771392822e-01,1.352152109146118164e+00,9.184969121000000000e+09
1.977471858263015747e-01,1.343515634536743164e+00,6.698289571100000000e+10
2.027534395456314087e-01,1.349244832992553711e+00,7.675815098300000000e+10
1.777221560478210449e-01,1.409651279449462891e+00,6.262873747000000000e+09
1.952440589666366577e-01,1.396386384963989258e+00,8.825571999300000000e+10
1.864831000566482544e-01,1.395683526992797852e+00,8.855772681300000000e+10
1.639549434185028076e-01,1.445202708244323730e+00,1.233563931300000000e+10
2.077597081661224365e-01,1.351903319358825684e+00,3.884346662300000000e+10
1.839799731969833374e-01,1.447473526000976562e+00,6.759481163300000000e+10
1.914893686771392822e-01,1.420336484909057617e+00,7.505013997100000000e+10
2.165206521749496460e-01,1.386632323265075684e+00,4.354540776300000000e+10
1.564455628395080566e-01,1.420835018157958984e+00,7.309922570700000000e+10
2.302878648042678833e-01,1.352858781814575195e+00,8.331046265400000000e+10
2.040050029754638672e-01,1.409166216850280762e+00,1.136102770200000000e+10
1.739674657583236694e-01,1.458542227745056152e+00,8.976385870900000000e+10
2.027534395456314087e-01,1.355996847152709961e+00,5.066937749400000000e+10
1.939924955368041992e-01,1.407477259635925293e+00,7.941932993500000000e+10
2.165206521749496460e-01,1.393815755844116211e+00,6.445156370700000000e+10
1.952440589666366577e-01,1.408163905143737793e+00,8.900927015300000000e+10
1.964956223964691162e-01,1.395560026168823242e+00,6.542837947600000000e+10
1.589486896991729736e-01,1.421305656433105469e+00,7.251363914900000000e+10
1.764705926179885864e-01,1.417697429656982422e+00,4.875965561500000000e+10
1.852315366268157959e-01,1.443795442581176758e+00,4.627695349800000000e+10
2.140175253152847290e-01,1.357453107833862305e+00,8.162476960600000000e+10
2.115143984556198120e-01,1.401403427124023438e+00,3.377324854300000000e+10
1.589486896991729736e-01,1.400999903678894043e+00,8.153682750200000000e+10
2.040050029754638672e-01,1.349335074424743652e+00,9.536422730000000000e+08
1.476846039295196533e-01,1.447988271713256836e+00,9.816933550900000000e+10
1.877346783876419067e-01,1.399390935897827148e+00,5.675708352500000000e+10
2.202753424644470215e-01,1.354850769042968750e+00,8.053197736300000000e+10
2.140175253152847290e-01,1.354924440383911133e+00,2.243909888200000000e+10
1.714643388986587524e-01,1.410825252532958984e+00,6.746362584600000000e+10
2.090112715959548950e-01,1.362705707550048828e+00,6.455410838000000000e+09
1.789737194776535034e-01,1.428085803985595703e+00,4.886357295100000000e+10
1.752190291881561279e-01,1.427952527999877930e+00,8.416320055900000000e+10
2.052565813064575195e-01,1.418762207031250000e+00,8.448132887700000000e+10
2.177722156047821045e-01,1.413850307464599609e+00,5.833499429100000000e+10
1.952440589666366577e-01,1.421166658401489258e+00,8.434198921200000000e+10
2.152690887451171875e-01,1.365319967269897461e+00,8.426466539500000000e+10
2.102628350257873535e-01,1.371415853500366211e+00,7.089722156400000000e+10
1.927409321069717407e-01,1.404442548751831055e+00,5.084491316200000000e+10
1.864831000566482544e-01,1.441140532493591309e+00,3.885085005600000000e+10
1.576971262693405151e-01,1.505212664604187012e+00,6.955275080800000000e+10
2.027534395456314087e-01,1.354553699493408203e+00,7.180140855300000000e+10
1.914893686771392822e-01,1.360571265220642090e+00,6.475281754800000000e+10
1.977471858263015747e-01,1.405327558517456055e+00,2.950413396800000000e+10
1.914893686771392822e-01,1.422995090484619141e+00,4.515358033800000000e+10
2.002503126859664917e-01,1.350565671920776367e+00,1.745938223800000000e+10
1.777221560478210449e-01,1.405961751937866211e+00,4.450590533300000000e+10
1.727159023284912109e-01,1.425805568695068359e+00,7.036798163000000000e+10
1.852315366268157959e-01,1.432797908782958984e+00,5.609249272500000000e+10
1.789737194776535034e-01,1.423224329948425293e+00,2.831620125100000000e+10
1.727159023284912109e-01,1.410746932029724121e+00,6.923073005600000000e+10
1.802252829074859619e-01,1.422661662101745605e+00,1.040606678600000000e+10
2.177722156047821045e-01,1.348354101181030273e+00,2.712622842000000000e+09
1.652065068483352661e-01,1.494429945945739746e+00,9.447740014000000000e+09
1.902378052473068237e-01,1.384939551353454590e+00,6.286691505500000000e+10
1.614518165588378906e-01,1.482658147811889648e+00,5.671732371600000000e+10
2.052565813064575195e-01,1.397040128707885742e+00,5.064677665900000000e+10
2.027534395456314087e-01,1.382420063018798828e+00,9.224276203000000000e+10
1.689611971378326416e-01,1.501026391983032227e+00,5.062897521400000000e+10
2.065081447362899780e-01,1.353711605072021484e+00,8.112474271800000000e+10
1.614518165588378906e-01,1.584721088409423828e+00,3.254124521900000000e+10
1.689611971378326416e-01,1.474400758743286133e+00,8.066944151800000000e+10
2.202753424644470215e-01,1.363490462303161621e+00,3.455617845700000000e+10
1.989987492561340332e-01,1.352719306945800781e+00,6.995274648000000000e+09
2.290363013744354248e-01,1.365665435791015625e+00,7.646458088000000000e+09
1.902378052473068237e-01,1.437721252441406250e+00,5.473578580000000000e+09
1.827284097671508789e-01,1.418296337127685547e+00,3.524329815400000000e+10
1.864831000566482544e-01,1.445823550224304199e+00,4.299632691500000000e+10
1.714643388986587524e-01,1.461983442306518555e+00,2.324078423200000000e+10
1.439299136400222778e-01,1.471195697784423828e+00,4.446310293400000000e+10
1.702127754688262939e-01,1.519613027572631836e+00,4.256413872500000000e+10
1.689611971378326416e-01,1.468028545379638672e+00,4.035963500000000000e+09
1.739674657583236694e-01,1.416219234466552734e+00,8.630821223400000000e+10
2.002503126859664917e-01,1.400623202323913574e+00,1.567985037600000000e+10
1.864831000566482544e-01,1.433460235595703125e+00,3.540444517400000000e+10
1.952440589666366577e-01,1.393221259117126465e+00,4.150919440600000000e+10
1.777221560478210449e-01,1.355766177177429199e+00,4.208917137900000000e+10
1.752190291881561279e-01,1.434279203414916992e+00,1.108800344100000000e+10
1.989987492561340332e-01,1.377013087272644043e+00,7.997746205800000000e+10
2.090112715959548950e-01,1.387642860412597656e+00,6.174658326100000000e+10
2.002503126859664917e-01,1.368455886840820312e+00,1.000210721500000000e+10
2.165206521749496460e-01,1.347980737686157227e+00,1.391872757200000000e+10
2.015018761157989502e-01,1.378527402877807617e+00,2.926474242500000000e+10
1.952440589666366577e-01,1.359272003173828125e+00,8.227990635800000000e+10
1.689611971378326416e-01,1.436445713043212891e+00,5.492695546600000000e+10
1.964956223964691162e-01,1.361700534820556641e+00,3.458883266800000000e+10
2.177722156047821045e-01,1.357208967208862305e+00,6.262658826600000000e+10
1.964956223964691162e-01,1.405598521232604980e+00,1.156479162900000000e+10
1.827284097671508789e-01,1.440875768661499023e+00,2.065283273000000000e+10
1.602002531290054321e-01,1.403406620025634766e+00,6.401619017000000000e+10
1.864831000566482544e-01,1.406532645225524902e+00,1.570892353600000000e+10
1.927409321069717407e-01,1.404761791229248047e+00,9.925519466400000000e+10
1.889862418174743652e-01,1.421299695968627930e+00,9.914683072200000000e+10
1.802252829074859619e-01,1.463087916374206543e+00,2.557561295200000000e+10
1.964956223964691162e-01,1.356265425682067871e+00,5.145757438000000000e+09
1.689611971378326416e-01,1.469543933868408203e+00,4.594537094400000000e+10
1.952440589666366577e-01,1.354547977447509766e+00,9.483227894200000000e+10
1.677096337080001831e-01,1.401907682418823242e+00,9.936797609600000000e+10
1.852315366268157959e-01,1.412773847579956055e+00,3.105841038100000000e+10
1.739674657583236694e-01,1.432389616966247559e+00,5.450401577800000000e+10
2.240300476551055908e-01,1.349205970764160156e+00,1.217167763700000000e+10
2.040050029754638672e-01,1.411491632461547852e+00,9.033349224000000000e+10
1.989987492561340332e-01,1.381126165390014648e+00,9.764902315800000000e+10
2.140175253152847290e-01,1.331305861473083496e+00,6.113321532600000000e+10
2.002503126859664917e-01,1.398034095764160156e+00,2.712140763400000000e+10
2.040050029754638672e-01,1.354506373405456543e+00,2.943107651400000000e+10
1.752190291881561279e-01,1.408348083496093750e+00,9.701841905000000000e+09
1.977471858263015747e-01,1.408810973167419434e+00,8.600384272200000000e+10
1.702127754688262939e-01,1.423885107040405273e+00,9.584780568000000000e+10
1.564455628395080566e-01,1.595982074737548828e+00,5.554130720400000000e+10
1.627033799886703491e-01,1.456213951110839844e+00,3.268207704900000000e+10
1.902378052473068237e-01,1.414846897125244141e+00,2.532598745100000000e+10
1.964956223964691162e-01,1.389414787292480469e+00,4.286202965900000000e+10
1.589486896991729736e-01,1.469148159027099609e+00,6.745773195500000000e+10
1.689611971378326416e-01,1.432423472404479980e+00,2.108742731400000000e+10
1.627033799886703491e-01,1.519812941551208496e+00,7.940849584300000000e+10
1.814768463373184204e-01,1.425803542137145996e+00,6.795920844300000000e+10
1.827284097671508789e-01,1.417208909988403320e+00,4.555938135600000000e+10
2.015018761157989502e-01,1.391448020935058594e+00,7.723304326700000000e+10
2.027534395456314087e-01,1.389843344688415527e+00,7.696907147300000000e+10
1.752190291881561279e-01,1.494074225425720215e+00,5.523071783700000000e+10
1.839799731969833374e-01,1.358302593231201172e+00,1.104057002300000000e+10
2.090112715959548950e-01,1.346204161643981934e+00,9.772507245200000000e+10
1.989987492561340332e-01,1.368819475173950195e+00,4.778452246900000000e+10
1.852315366268157959e-01,1.399883270263671875e+00,5.374810853800000000e+10
1.664580702781677246e-01,1.397537469863891602e+00,6.098287942100000000e+10
1.614518165588378906e-01,1.439191579818725586e+00,6.498342219900000000e+10
1.789737194776535034e-01,1.428339481353759766e+00,9.803168418600000000e+10
1.752190291881561279e-01,1.440050959587097168e+00,1.901179865400000000e+10
1.564455628395080566e-01,1.426191806793212891e+00,6.974574979800000000e+10
1.952440589666366577e-01,1.355430006980895996e+00,5.458923922800000000e+10
2.102628350257873535e-01,1.386503219604492188e+00,2.929092153700000000e+10
1.551939994096755981e-01,1.448150634765625000e+00,4.654329302300000000e+10
1.639549434185028076e-01,1.447261095046997070e+00,6.113784031500000000e+10
2.015018761157989502e-01,1.374900698661804199e+00,7.559967362500000000e+10
1.764705926179885864e-01,1.447159051895141602e+00,3.832604511800000000e+10
1.889862418174743652e-01,1.411312460899353027e+00,2.628189480700000000e+10
2.077597081661224365e-01,1.386316537857055664e+00,8.569450344100000000e+10
1.852315366268157959e-01,1.401386141777038574e+00,6.244515169000000000e+10
2.040050029754638672e-01,1.398871421813964844e+00,6.386574120000000000e+10
1.952440589666366577e-01,1.377958774566650391e+00,5.813141677900000000e+10
2.002503126859664917e-01,1.385009169578552246e+00,6.076028686000000000e+10
1.989987492561340332e-01,1.350160121917724609e+00,9.376898167800000000e+10
1.789737194776535034e-01,1.408446073532104492e+00,5.026567566100000000e+10
1.789737194776535034e-01,1.447007894515991211e+00,7.970734171000000000e+10
2.115143984556198120e-01,1.408713698387145996e+00,9.228867250100000000e+10
1.664580702781677246e-01,1.418936610221862793e+00,9.553189407500000000e+10
1.977471858263015747e-01,1.369529128074645996e+00,4.604344151200000000e+10
1.952440589666366577e-01,1.376441836357116699e+00,4.948350137200000000e+10
1.564455628395080566e-01,1.472004294395446777e+00,8.594669686100000000e+10
1.977471858263015747e-01,1.411599993705749512e+00,3.675237050200000000e+10
1.927409321069717407e-01,1.377856492996215820e+00,1.717857217600000000e+10
1.902378052473068237e-01,1.355720877647399902e+00,6.461220508000000000e+09
1.602002531290054321e-01,1.460534930229187012e+00,2.712462167400000000e+10
1.689611971378326416e-01,1.422892093658447266e+00,2.560067242500000000e+10
2.127659618854522705e-01,1.337938070297241211e+00,1.843587651500000000e+10
1.927409321069717407e-01,1.433280467987060547e+00,5.086876104700000000e+10
2.240300476551055908e-01,1.383047461509704590e+00,1.690331846000000000e+10
2.077597081661224365e-01,1.356619834899902344e+00,9.439203573500000000e+10
2.027534395456314087e-01,1.409230947494506836e+00,5.321715528200000000e+10
1.914893686771392822e-01,1.414522528648376465e+00,7.727628191500000000e+10
1.827284097671508789e-01,1.429873228073120117e+00,4.738407964900000000e+10
2.215269058942794800e-01,1.335577249526977539e+00,5.428476564500000000e+10
1.964956223964691162e-01,1.429674029350280762e+00,7.642165008200000000e+10
1.752190291881561279e-01,1.428986907005310059e+00,8.361162945300000000e+10
1.927409321069717407e-01,1.421186447143554688e+00,8.993946466000000000e+09
1.727159023284912109e-01,1.425828337669372559e+00,1.483061239100000000e+10
1.964956223964691162e-01,1.405156373977661133e+00,7.810146880200000000e+10
1.902378052473068237e-01,1.446712374687194824e+00,4.262949511000000000e+09
1.514393091201782227e-01,1.509904742240905762e+00,7.770141769200000000e+10
2.252816110849380493e-01,1.390225887298583984e+00,3.724462524800000000e+10
1.714643388986587524e-01,1.409809350967407227e+00,1.718263342400000000e+10
2.115143984556198120e-01,1.364766478538513184e+00,4.054149087000000000e+09
1.852315366268157959e-01,1.383346796035766602e+00,4.633686078000000000e+09
1.927409321069717407e-01,1.418111324310302734e+00,9.844569783000000000e+09
2.090112715959548950e-01,1.362477302551269531e+00,1.021397857900000000e+10
1.902378052473068237e-01,1.359137058258056641e+00,8.851523997200000000e+10
1.777221560478210449e-01,1.408835172653198242e+00,6.674250089400000000e+10
1.964956223964691162e-01,1.408563375473022461e+00,4.566656757900000000e+10
1.752190291881561279e-01,1.448880910873413086e+00,8.688444176700000000e+10
2.015018761157989502e-01,1.358712434768676758e+00,9.696922302600000000e+10
1.652065068483352661e-01,1.454852104187011719e+00,9.019895093200000000e+10
1.964956223964691162e-01,1.403453111648559570e+00,4.422920110400000000e+10
1.864831000566482544e-01,1.391971349716186523e+00,2.761534965700000000e+10
1.964956223964691162e-01,1.411161184310913086e+00,4.033758889000000000e+10
2.215269058942794800e-01,1.351381778717041016e+00,2.343642121200000000e+10
2.015018761157989502e-01,1.351461172103881836e+00,5.183672704500000000e+10
1.839799731969833374e-01,1.428190946578979492e+00,2.022936642000000000e+10
1.952440589666366577e-01,1.352819681167602539e+00,2.992766932600000000e+10
1.927409321069717407e-01,1.380726695060729980e+00,8.097299078300000000e+10
1.889862418174743652e-01,1.361970663070678711e+00,8.587023296200000000e+10
1.501877307891845703e-01,1.447778463363647461e+00,8.854608207200000000e+10
1.839799731969833374e-01,1.428805351257324219e+00,4.516917918800000000e+10
2.152690887451171875e-01,1.399276614189147949e+00,5.325570580600000000e+10
1.627033799886703491e-01,1.466404795646667480e+00,5.548055250600000000e+10
2.077597081661224365e-01,1.344908714294433594e+00,6.825311331400000000e+10
2.027534395456314087e-01,1.358381152153015137e+00,6.857211245500000000e+10
2.077597081661224365e-01,1.388003587722778320e+00,2.916405948000000000e+10
1.827284097671508789e-01,1.435037851333618164e+00,1.081041603800000000e+10
1.864831000566482544e-01,1.413495898246765137e+00,2.457308546500000000e+10
2.040050029754638672e-01,1.342803716659545898e+00,5.397638977200000000e+10
1.964956223964691162e-01,1.353262305259704590e+00,5.505073120900000000e+10
2.065081447362899780e-01,1.399979948997497559e+00,9.714880442800000000e+10
1.777221560478210449e-01,1.439725279808044434e+00,3.803412323300000000e+10
2.015018761157989502e-01,1.382777929306030273e+00,1.087876624100000000e+10
1.939924955368041992e-01,1.397119402885437012e+00,6.179297056400000000e+10
2.052565813064575195e-01,1.351420640945434570e+00,3.923478659000000000e+10
2.027534395456314087e-01,1.367591381072998047e+00,4.572213128700000000e+10
1.939924955368041992e-01,1.401975393295288086e+00,5.384586307300000000e+10
1.777221560478210449e-01,1.424631476402282715e+00,7.353995703100000000e+10
1.902378052473068237e-01,1.394344329833984375e+00,4.493007003700000000e+10
1.952440589666366577e-01,1.398920536041259766e+00,1.356387998600000000e+10
1.989987492561340332e-01,1.402814865112304688e+00,6.400563757500000000e+10
1.902378052473068237e-01,1.419724822044372559e+00,7.222867769000000000e+10
1.789737194776535034e-01,1.405470371246337891e+00,5.786284452200000000e+10
1.764705926179885864e-01,1.432444572448730469e+00,6.827736522800000000e+10
1.889862418174743652e-01,1.409889101982116699e+00,8.447608690500000000e+10
1.914893686771392822e-01,1.419871211051940918e+00,5.882979861300000000e+10
2.002503126859664917e-01,1.391300082206726074e+00,3.264906300700000000e+10
1.764705926179885864e-01,1.455437421798706055e+00,4.781997751000000000e+09
1.101376712322235107e-01,1.565949916839599609e+00,9.004483316800000000e+10
1.714643388986587524e-01,1.452551245689392090e+00,5.998597398300000000e+10
2.065081447362899780e-01,1.392649173736572266e+00,9.627253116000000000e+10
1.964956223964691162e-01,1.395840525627136230e+00,4.791607753000000000e+09
1.952440589666366577e-01,1.365226149559020996e+00,1.074493781800000000e+10
1.777221560478210449e-01,1.466335177421569824e+00,1.715902169300000000e+10
2.077597081661224365e-01,1.354567766189575195e+00,7.408512497500000000e+10
2.140175253152847290e-01,1.386232733726501465e+00,6.156598561800000000e+10
1.727159023284912109e-01,1.442536830902099609e+00,5.252804008600000000e+10
2.202753424644470215e-01,1.345427274703979492e+00,9.599838530200000000e+10
1.777221560478210449e-01,1.436398744583129883e+00,4.585851596700000000e+10
1.627033799886703491e-01,1.453374266624450684e+00,2.419097738400000000e+10
1.652065068483352661e-01,1.469717383384704590e+00,4.933419733800000000e+10
1.877346783876419067e-01,1.476227164268493652e+00,4.550518695700000000e+10
2.040050029754638672e-01,1.354434370994567871e+00,6.156596033500000000e+10
1.777221560478210449e-01,1.407719016075134277e+00,4.847588013000000000e+09
1.827284097671508789e-01,1.412337660789489746e+00,7.349382513000000000e+10
1.652065068483352661e-01,1.424148321151733398e+00,6.176957121300000000e+10
2.190237790346145630e-01,1.330294728279113770e+00,1.977913387600000000e+10
2.102628350257873535e-01,1.357900142669677734e+00,8.402295968700000000e+10
1.902378052473068237e-01,1.425582408905029297e+00,8.431749602000000000e+09
2.127659618854522705e-01,1.355051755905151367e+00,3.273089039900000000e+10
1.964956223964691162e-01,1.357087612152099609e+00,5.479778335500000000e+10
2.077597081661224365e-01,1.345349550247192383e+00,9.133011181400000000e+10
2.165206521749496460e-01,1.362997293472290039e+00,5.626288052200000000e+10
2.152690887451171875e-01,1.396323919296264648e+00,8.913442692800000000e+10
2.040050029754638672e-01,1.378516197204589844e+00,1.937567489500000000e+10
1.714643388986587524e-01,1.422829866409301758e+00,9.833712808600000000e+10
1.689611971378326416e-01,1.431072711944580078e+00,7.375167123100000000e+10
1.664580702781677246e-01,1.513596296310424805e+00,6.586039762000000000e+09
1.889862418174743652e-01,1.405754566192626953e+00,7.203191570300000000e+10
1.977471858263015747e-01,1.401173591613769531e+00,3.501888756100000000e+10
1.877346783876419067e-01,1.392942667007446289e+00,8.837924537000000000e+10
2.065081447362899780e-01,1.370374083518981934e+00,1.087765156300000000e+10
1.827284097671508789e-01,1.429004430770874023e+00,7.539641799100000000e+10
1.989987492561340332e-01,1.394770145416259766e+00,2.880416944000000000e+10
2.165206521749496460e-01,1.391543626785278320e+00,9.025046735600000000e+10
1.564455628395080566e-01,1.464737296104431152e+00,4.599263724100000000e+10
2.015018761157989502e-01,1.378466010093688965e+00,7.472675693400000000e+10
2.052565813064575195e-01,1.380103349685668945e+00,2.759371052500000000e+10
2.065081447362899780e-01,1.391596555709838867e+00,4.302823954400000000e+10
2.090112715959548950e-01,1.387256622314453125e+00,6.332470785000000000e+10
2.077597081661224365e-01,1.360856890678405762e+00,8.608049093600000000e+10
2.052565813064575195e-01,1.347859621047973633e+00,6.076740927500000000e+10
2.177722156047821045e-01,1.392523288726806641e+00,9.680828953500000000e+10
1.827284097671508789e-01,1.455675005912780762e+00,3.503024461900000000e+10
1.927409321069717407e-01,1.415838122367858887e+00,3.870424901100000000e+10
2.015018761157989502e-01,1.345722198486328125e+00,7.505346835500000000e+10
1.614518165588378906e-01,1.423279047012329102e+00,9.939314055500000000e+10
2.027534395456314087e-01,1.397047400474548340e+00,8.422925326200000000e+10
2.015018761157989502e-01,1.420798778533935547e+00,8.206036437000000000e+09
2.215269058942794800e-01,1.358510732650756836e+00,5.939314170700000000e+10
2.227784842252731323e-01,1.363509416580200195e+00,7.236482054500000000e+10
1.464330404996871948e-01,1.462970137596130371e+00,1.150095357200000000e+10
1.852315366268157959e-01,1.435326576232910156e+00,1.911616852800000000e+10
1.739674657583236694e-01,1.434103965759277344e+00,3.021837629000000000e+10
1.952440589666366577e-01,1.394617557525634766e+00,2.643907520000000000e+08
1.839799731969833374e-01,1.412398219108581543e+00,7.506117707700000000e+10
1.802252829074859619e-01,1.403122901916503906e+00,1.887375465300000000e+10
1.952440589666366577e-01,1.365941882133483887e+00,2.279987778900000000e+10
2.115143984556198120e-01,1.361289381980895996e+00,2.057443563700000000e+10
2.027534395456314087e-01,1.409162521362304688e+00,1.311990394000000000e+10
1.764705926179885864e-01,1.458193540573120117e+00,8.015982103500000000e+10
1.401752233505249023e-01,1.558100104331970215e+00,8.087981231200000000e+10
1.764705926179885864e-01,1.428038120269775391e+00,5.606943826800000000e+10
2.265331745147705078e-01,1.383206367492675781e+00,2.909357694400000000e+10
1.964956223964691162e-01,1.410570144653320312e+00,8.423297957000000000e+09
2.115143984556198120e-01,1.342018127441406250e+00,7.988496401000000000e+10
1.814768463373184204e-01,1.447376608848571777e+00,4.352924863400000000e+10
1.939924955368041992e-01,1.382600069046020508e+00,6.136212689100000000e+10
1.652065068483352661e-01,1.467004537582397461e+00,7.154642675600000000e+10
2.015018761157989502e-01,1.341725587844848633e+00,3.028084188700000000e+10
2.077597081661224365e-01,1.392387866973876953e+00,3.066060797800000000e+10
1.764705926179885864e-01,1.425943374633789062e+00,8.348302519900000000e+10
1.476846039295196533e-01,1.457915663719177246e+00,5.237653219500000000e+10
1.627033799886703491e-01,1.419220209121704102e+00,5.086134295600000000e+10
1.614518165588378906e-01,1.459841251373291016e+00,2.629801714800000000e+10
2.052565813064575195e-01,1.349837660789489746e+00,6.958136413500000000e+10
1.814768463373184204e-01,1.358259201049804688e+00,7.880817907800000000e+10
1.739674657583236694e-01,1.432435870170593262e+00,3.350125338000000000e+10
1.952440589666366577e-01,1.402034997940063477e+00,7.042964640400000000e+10
2.102628350257873535e-01,1.352395892143249512e+00,1.436447691300000000e+10
2.177722156047821045e-01,1.354944944381713867e+00,8.260497253100000000e+10
2.015018761157989502e-01,1.352852582931518555e+00,4.448567723000000000e+10
1.989987492561340332e-01,1.399033069610595703e+00,5.460057264700000000e+10
2.115143984556198120e-01,1.356278419494628906e+00,3.768200933600000000e+10
1.802252829074859619e-01,1.427748084068298340e+00,1.428279963900000000e+10
2.065081447362899780e-01,1.397912979125976562e+00,6.738953701400000000e+10
1.977471858263015747e-01,1.424884080886840820e+00,9.755538882000000000e+09
2.140175253152847290e-01,1.363185763359069824e+00,1.679777372000000000e+10
2.052565813064575195e-01,1.363059043884277344e+00,8.940325226000000000e+09
2.015018761157989502e-01,1.366135835647583008e+00,4.859377685900000000e+10
2.077597081661224365e-01,1.341788172721862793e+00,2.474705792000000000e+09
1.339174062013626099e-01,1.583510637283325195e+00,3.110622625500000000e+10
1.902378052473068237e-01,1.408317565917968750e+00,6.721427343700000000e+10
1.977471858263015747e-01,1.344061255455017090e+00,6.565943524900000000e+10
1.889862418174743652e-01,1.409450292587280273e+00,7.670851486100000000e+10
2.027534395456314087e-01,1.362137079238891602e+00,8.540355957000000000e+10
2.015018761157989502e-01,1.348186492919921875e+00,2.625400375500000000e+10
1.877346783876419067e-01,1.412514686584472656e+00,7.937079409600000000e+10
2.065081447362899780e-01,1.350668311119079590e+00,4.228536264400000000e+10
1.827284097671508789e-01,1.432082414627075195e+00,4.777768933300000000e+10
1.852315366268157959e-01,1.422409772872924805e+00,4.666123545500000000e+10
2.052565813064575195e-01,1.359379053115844727e+00,4.341980457100000000e+10
2.015018761157989502e-01,1.377646684646606445e+00,4.372659004500000000e+10
2.015018761157989502e-01,1.355950355529785156e+00,6.843471277300000000e+10
2.165206521749496460e-01,1.342438697814941406e+00,5.014332517600000000e+10
1.939924955368041992e-01,1.381556034088134766e+00,9.880389315700000000e+10
2.127659618854522705e-01,1.336383819580078125e+00,9.743180083700000000e+10
1.877346783876419067e-01,1.432212710380554199e+00,5.815277055500000000e+10
2.127659618854522705e-01,1.336935400962829590e+00,8.629214117200000000e+10
1.977471858263015747e-01,1.362622737884521484e+00,9.967260758100000000e+10
1.877346783876419067e-01,1.423475146293640137e+00,6.203851037300000000e+10
2.002503126859664917e-01,1.350076079368591309e+00,3.583410152600000000e+10
1.576971262693405151e-01,1.511721372604370117e+00,4.179483344800000000e+10
1.739674657583236694e-01,1.430929660797119141e+00,5.543742375100000000e+10
2.002503126859664917e-01,1.405952811241149902e+00,2.092276224800000000e+10
2.140175253152847290e-01,1.376953601837158203e+00,7.870648450100000000e+10
1.889862418174743652e-01,1.344256758689880371e+00,7.903124179100000000e+10
1.789737194776535034e-01,1.455857515335083008e+00,2.216841932000000000e+09
1.989987492561340332e-01,1.432815432548522949e+00,1.949999432700000000e+10
2.215269058942794800e-01,1.352186083793640137e+00,3.955272187800000000e+10
2.115143984556198120e-01,1.351790308952331543e+00,4.044304388200000000e+10
1.852315366268157959e-01,1.429275035858154297e+00,3.868020086000000000e+10
1.802252829074859619e-01,1.440354824066162109e+00,3.081194022500000000e+10
2.027534395456314087e-01,1.416036963462829590e+00,4.333048151200000000e+10
2.140175253152847290e-01,1.370411396026611328e+00,3.056174175000000000e+09
1.914893686771392822e-01,1.408353209495544434e+00,9.951048654200000000e+10
2.165206521749496460e-01,1.347063541412353516e+00,6.889669435300000000e+10
1.852315366268157959e-01,1.414071083068847656e+00,5.213803842800000000e+10
2.090112715959548950e-01,1.334861993789672852e+00,4.325002636800000000e+10
1.827284097671508789e-01,1.421450614929199219e+00,8.916104101200000000e+10
2.027534395456314087e-01,1.339918971061706543e+00,1.515907413800000000e+10
1.864831000566482544e-01,1.450942277908325195e+00,5.510834388000000000e+09
1.839799731969833374e-01,1.417400717735290527e+00,5.151127665200000000e+10
2.240300476551055908e-01,1.356122255325317383e+00,7.466211402100000000e+10
1.602002531290054321e-01,1.445315718650817871e+00,9.000107710500000000e+10
1.914893686771392822e-01,1.386304855346679688e+00,3.088793264500000000e+10
2.090112715959548950e-01,1.345762968063354492e+00,4.384748590100000000e+10
1.989987492561340332e-01,1.387971401214599609e+00,1.279407591000000000e+10
1.877346783876419067e-01,1.427271842956542969e+00,5.218741577000000000e+09
2.040050029754638672e-01,1.352044343948364258e+00,8.140988209800000000e+10
1.627033799886703491e-01,1.454391837120056152e+00,9.832913669800000000e+10
2.027534395456314087e-01,1.349255919456481934e+00,1.286490923000000000e+10
1.526908725500106812e-01,1.544035911560058594e+00,2.283320681300000000e+10
1.664580702781677246e-01,1.464757442474365234e+00,4.539507031900000000e+10
1.864831000566482544e-01,1.441649913787841797e+00,8.687042172800000000e+10
2.065081447362899780e-01,1.345456123352050781e+00,3.048247259700000000e+10
1.989987492561340332e-01,1.349169969558715820e+00,4.966880252300000000e+10
2.102628350257873535e-01,1.398187398910522461e+00,3.134559543100000000e+10
1.927409321069717407e-01,1.393294692039489746e+00,6.223969634300000000e+10
1.939924955368041992e-01,1.417624711990356445e+00,8.996620602000000000e+10
2.140175253152847290e-01,1.387596368789672852e+00,5.934980950000000000e+10
2.115143984556198120e-01,1.337718009948730469e+00,4.948230899900000000e+10
1.564455628395080566e-01,1.465937018394470215e+00,7.201809552700000000e+10
2.102628350257873535e-01,1.360466361045837402e+00,6.845957324300000000e+10
1.939924955368041992e-01,1.398179769515991211e+00,5.396091911400000000e+10
2.040050029754638672e-01,1.382667779922485352e+00,7.572067723000000000e+10
2.202753424644470215e-01,1.354262113571166992e+00,2.212862643300000000e+10
1.852315366268157959e-01,1.416210412979125977e+00,9.666022582300000000e+10
1.827284097671508789e-01,1.416795134544372559e+00,8.420728919300000000e+10
1.727159023284912109e-01,1.417778015136718750e+00,4.507181909200000000e+10
1.852315366268157959e-01,1.414856672286987305e+00,1.662746157300000000e+10
1.789737194776535034e-01,1.379082918167114258e+00,9.050224689400000000e+10
2.152690887451171875e-01,1.357412815093994141e+00,5.205655027000000000e+10
1.902378052473068237e-01,1.404151201248168945e+00,8.744352549800000000e+10
1.939924955368041992e-01,1.416461706161499023e+00,1.399289837800000000e+10
2.002503126859664917e-01,1.394830226898193359e+00,2.039915638100000000e+10
2.102628350257873535e-01,1.343222022056579590e+00,4.260048448500000000e+10
1.814768463373184204e-01,1.372566580772399902e+00,5.740520910700000000e+10
2.290363013744354248e-01,1.340638160705566406e+00,6.247681546500000000e+10
1.739674657583236694e-01,1.483056783676147461e+00,9.131310189400000000e+10
1.902378052473068237e-01,1.417633533477783203e+00,7.346083291600000000e+10
1.752190291881561279e-01,1.436908125877380371e+00,4.941108452200000000e+10
2.002503126859664917e-01,1.344450712203979492e+00,7.770270677100000000e+10
1.839799731969833374e-01,1.432504177093505859e+00,3.969347376100000000e+10
1.564455628395080566e-01,1.443376421928405762e+00,5.001191411600000000e+10
1.614518165588378906e-01,1.469473123550415039e+00,5.600755907900000000e+10
1.902378052473068237e-01,1.360745310783386230e+00,6.021246823500000000e+10
1.939924955368041992e-01,1.418673396110534668e+00,3.639783851800000000e+10
1.576971262693405151e-01,1.464279532432556152e+00,5.676305738300000000e+10
1.889862418174743652e-01,1.426541686058044434e+00,1.068837654000000000e+10
2.165206521749496460e-01,1.343771934509277344e+00,8.401933207500000000e+10
1.989987492561340332e-01,1.400079607963562012e+00,6.775744618900000000e+10
1.952440589666366577e-01,1.348983526229858398e+00,7.680416408000000000e+09
2.065081447362899780e-01,1.345348596572875977e+00,2.187998008800000000e+10
2.027534395456314087e-01,1.364285945892333984e+00,3.862157828100000000e+10
1.652065068483352661e-01,1.467531085014343262e+00,4.647285481700000000e+10
1.914893686771392822e-01,1.472504138946533203e+00,5.799209868300000000e+10
2.002503126859664917e-01,1.358639597892761230e+00,9.163942343000000000e+10
1.889862418174743652e-01,1.414775729179382324e+00,6.945879548700000000e+10
1.602002531290054321e-01,1.433338046073913574e+00,3.516628390100000000e+10
1.602002531290054321e-01,1.433481216430664062e+00,8.699044244200000000e+10
2.115143984556198120e-01,1.352829456329345703e+00,7.678145342900000000e+10
1.902378052473068237e-01,1.375252008438110352e+00,1.478051995000000000e+10
2.115143984556198120e-01,1.355685472488403320e+00,2.064015933000000000e+10
1.777221560478210449e-01,1.420376300811767578e+00,9.418187481200000000e+10
1.927409321069717407e-01,1.402024030685424805e+00,7.637636695100000000e+10
2.127659618854522705e-01,1.351806879043579102e+00,9.400798378000000000e+10
2.052565813064575195e-01,1.354511976242065430e+00,6.736337701000000000e+10
1.727159023284912109e-01,1.459852218627929688e+00,4.586687254800000000e+10
2.015018761157989502e-01,1.367949962615966797e+00,9.831751999500000000e+10
1.814768463373184204e-01,1.393340945243835449e+00,5.749336395100000000e+10
2.040050029754638672e-01,1.344375610351562500e+00,2.896170938500000000e+10
2.052565813064575195e-01,1.341743469238281250e+00,6.021843678000000000e+09
1.852315366268157959e-01,1.428147196769714355e+00,3.268151283900000000e+10
1.939924955368041992e-01,1.362892985343933105e+00,5.274912838100000000e+10
1.451814770698547363e-01,1.460608839988708496e+00,5.200673538700000000e+10
1.739674657583236694e-01,1.433109045028686523e+00,3.835028512700000000e+10
2.002503126859664917e-01,1.413288950920104980e+00,7.460464520700000000e+10
1.864831000566482544e-01,1.371388435363769531e+00,9.364435944400000000e+10
1.789737194776535034e-01,1.421806216239929199e+00,8.807667459100000000e+10
1.777221560478210449e-01,1.439316153526306152e+00,6.164775379100000000e+10
1.927409321069717407e-01,1.385951995849609375e+00,2.182834000300000000e+10
2.065081447362899780e-01,1.407699942588806152e+00,5.992246696800000000e+10
1.677096337080001831e-01,1.465930938720703125e+00,8.501870840600000000e+10
1.977471858263015747e-01,1.395836114883422852e+00,8.314521495000000000e+09
2.115143984556198120e-01,1.388973236083984375e+00,8.940394448200000000e+10
2.152690887451171875e-01,1.355565547943115234e+00,9.896093496500000000e+10
1.802252829074859619e-01,1.417267203330993652e+00,3.982630629900000000e+10
2.065081447362899780e-01,1.376880168914794922e+00,7.023978133500000000e+10
1.839799731969833374e-01,1.427943706512451172e+00,5.650906715200000000e+10
1.564455628395080566e-01,1.451103448867797852e+00,7.215932814300000000e+10
2.027534395456314087e-01,1.383152365684509277e+00,8.560041622800000000e+10
2.065081447362899780e-01,1.356082320213317871e+00,1.341121153800000000e+10
1.852315366268157959e-01,1.417819738388061523e+00,7.799697467000000000e+09
2.015018761157989502e-01,1.346476554870605469e+00,3.087774840400000000e+10
1.802252829074859619e-01,1.483775496482849121e+00,2.784395288200000000e+10
2.102628350257873535e-01,1.344684839248657227e+00,8.434927105200000000e+10
1.764705926179885864e-01,1.447313189506530762e+00,9.458451697700000000e+10
1.927409321069717407e-01,1.352319121360778809e+00,4.260124307700000000e+10
1.927409321069717407e-01,1.413352012634277344e+00,9.699518442000000000e+09
2.002503126859664917e-01,1.346972942352294922e+00,7.068926395500000000e+10
2.027534395456314087e-01,1.340730071067810059e+00,7.083395179000000000e+09
1.989987492561340332e-01,1.360273838043212891e+00,7.912924095500000000e+10
1.914893686771392822e-01,1.442999601364135742e+00,7.003726293400000000e+10
1.489361673593521118e-01,1.547583937644958496e+00,6.659773557400000000e+10
2.177722156047821045e-01,1.394244551658630371e+00,3.724474628000000000e+09
1.614518165588378906e-01,1.455090403556823730e+00,7.941900783700000000e+10
1.889862418174743652e-01,1.393534898757934570e+00,4.410977104600000000e+10
2.215269058942794800e-01,1.341999888420104980e+00,9.362252530000000000e+10
2.127659618854522705e-01,1.348512172698974609e+00,1.535248802100000000e+10
1.752190291881561279e-01,1.448479056358337402e+00,8.111097635500000000e+10
2.102628350257873535e-01,1.399545669555664062e+00,6.085792948500000000e+10
1.802252829074859619e-01,1.458948612213134766e+00,4.441201323700000000e+10
1.977471858263015747e-01,1.409274339675903320e+00,8.853016705300000000e+10
1.764705926179885864e-01,1.434423804283142090e+00,4.646253215500000000e+10
2.127659618854522705e-01,1.407117128372192383e+00,6.349805049000000000e+09
1.914893686771392822e-01,1.375853300094604492e+00,9.408463475600000000e+10
2.002503126859664917e-01,1.348818540573120117e+00,5.097169284300000000e+10
1.889862418174743652e-01,1.439846277236938477e+00,1.449563993600000000e+10
1.677096337080001831e-01,1.456190109252929688e+00,8.930565006300000000e+10
1.614518165588378906e-01,1.463166594505310059e+00,4.397710363800000000e+10
2.052565813064575195e-01,1.406923294067382812e+00,5.809138330600000000e+10
1.576971262693405151e-01,1.528420805931091309e+00,5.545648285800000000e+10
1.964956223964691162e-01,1.392041444778442383e+00,8.975898984900000000e+10
1.914893686771392822e-01,1.404188632965087891e+00,8.297411628900000000e+10
1.602002531290054321e-01,1.455640673637390137e+00,9.789588213600000000e+10
1.752190291881561279e-01,1.445656299591064453e+00,8.893311186600000000e+10
1.664580702781677246e-01,1.459676980972290039e+00,5.805693986600000000e+10
1.789737194776535034e-01,1.425363302230834961e+00,7.972037622600000000e+10
2.015018761157989502e-01,1.365038394927978516e+00,1.162547985600000000e+10
1.889862418174743652e-01,1.411132216453552246e+00,7.867826600000000000e+07
1.652065068483352661e-01,1.421991109848022461e+00,5.598272245100000000e+10
1.439299136400222778e-01,1.455721259117126465e+00,6.383753338300000000e+10
1.764705926179885864e-01,1.364239215850830078e+00,8.937601516200000000e+10
2.040050029754638672e-01,1.401064872741699219e+00,2.125761757400000000e+10
2.152690887451171875e-01,1.398654699325561523e+00,5.141398221000000000e+10
2.040050029754638672e-01,1.359359622001647949e+00,8.534452230500000000e+10
1.852315366268157959e-01,1.456722974777221680e+00,7.632326580000000000e+10
1.789737194776535034e-01,1.420117855072021484e+00,8.112059622000000000e+09
1.714643388986587524e-01,1.467460393905639648e+00,3.413224548000000000e+10
1.927409321069717407e-01,1.424823284149169922e+00,1.623436700000000000e+10
1.752190291881561279e-01,1.431309461593627930e+00,3.131702832400000000e+10
2.140175253152847290e-01,1.345855712890625000e+00,2.558661606400000000e+10
1.977471858263015747e-01,1.421244025230407715e+00,3.397088252000000000e+09
2.090112715959548950e-01,1.343699932098388672e+00,2.038627185000000000e+10
1.877346783876419067e-01,1.422366857528686523e+00,4.177522382100000000e+10
1.927409321069717407e-01,1.424037694931030273e+00,4.551526441300000000e+10
2.090112715959548950e-01,1.406642675399780273e+00,4.247504797000000000e+09
2.002503126859664917e-01,1.374745726585388184e+00,2.831890461200000000e+10
1.902378052473068237e-01,1.397654891014099121e+00,4.601559442800000000e+10
2.077597081661224365e-01,1.411842226982116699e+00,7.689889987200000000e+10
1.777221560478210449e-01,1.414872646331787109e+00,9.347037061200000000e+10
1.989987492561340332e-01,1.402648448944091797e+00,8.597079644300000000e+10
2.052565813064575195e-01,1.345078706741333008e+00,9.053559055000000000e+09
2.002503126859664917e-01,1.394849300384521484e+00,3.242471133000000000e+09
2.140175253152847290e-01,1.394483566284179688e+00,7.503422201300000000e+10
2.065081447362899780e-01,1.401235818862915039e+00,1.829020161300000000e+10
1.852315366268157959e-01,1.416431427001953125e+00,4.464768946000000000e+10
2.027534395456314087e-01,1.436599969863891602e+00,3.112204763800000000e+10
1.539424359798431396e-01,1.461322784423828125e+00,6.626268978200000000e+10
1.902378052473068237e-01,1.383656501770019531e+00,7.410074549200000000e+10
1.789737194776535034e-01,1.408122777938842773e+00,6.639539129700000000e+10
1.777221560478210449e-01,1.424816012382507324e+00,5.573168818100000000e+10
2.140175253152847290e-01,1.340072154998779297e+00,8.583739883700000000e+10
1.889862418174743652e-01,1.450974822044372559e+00,8.898958899600000000e+10
1.839799731969833374e-01,1.444083094596862793e+00,8.691659439300000000e+10
2.040050029754638672e-01,1.362155675888061523e+00,3.577837700700000000e+10
1.914893686771392822e-01,1.354335308074951172e+00,3.047818176400000000e+10
2.002503126859664917e-01,1.408287405967712402e+00,7.023573962700000000e+10
2.215269058942794800e-01,1.374987602233886719e+00,5.589904802700000000e+10
2.015018761157989502e-01,1.395807504653930664e+00,7.590073619400000000e+10
1.802252829074859619e-01,1.420633196830749512e+00,9.810344119400000000e+10
1.977471858263015747e-01,1.346035003662109375e+00,3.825440782200000000e+10
2.115143984556198120e-01,1.367653250694274902e+00,6.658576090000000000e+09
2.202753424644470215e-01,1.391381025314331055e+00,3.217473164400000000e+10
1.739674657583236694e-01,1.423915863037109375e+00,9.335973930900000000e+10
1.739674657583236694e-01,1.420550227165222168e+00,5.583875942700000000e+10
2.002503126859664917e-01,1.388620615005493164e+00,7.834639270500000000e+10
1.927409321069717407e-01,1.361928939819335938e+00,1.542236700000000000e+10
2.102628350257873535e-01,1.387052297592163086e+00,3.213627880800000000e+10
2.040050029754638672e-01,1.357031106948852539e+00,9.962198848900000000e+10
2.252816110849380493e-01,1.376818180084228516e+00,3.720801807600000000e+10
2.040050029754638672e-01,1.358914732933044434e+00,3.244875736800000000e+10
1.889862418174743652e-01,1.343400239944458008e+00,9.378652516100000000e+10
1.927409321069717407e-01,1.412181377410888672e+00,4.657739009300000000e+10
2.002503126859664917e-01,1.396643400192260742e+00,9.891446135700000000e+10
1.964956223964691162e-01,1.355134725570678711e+00,6.982344582200000000e+10
1.914893686771392822e-01,1.375139236450195312e+00,7.078088591000000000e+09
1.627033799886703491e-01,1.458273768424987793e+00,9.430921174700000000e+10
2.115143984556198120e-01,1.370566606521606445e+00,3.663875264700000000e+10
2.127659618854522705e-01,1.345219016075134277e+00,6.230555721100000000e+10
1.989987492561340332e-01,1.404018878936767578e+00,7.435814813100000000e+10
1.864831000566482544e-01,1.405714273452758789e+00,5.039026522200000000e+10
1.576971262693405151e-01,1.441004037857055664e+00,2.283691236100000000e+10
1.902378052473068237e-01,1.399991393089294434e+00,2.650119642000000000e+10
1.977471858263015747e-01,1.355058550834655762e+00,1.766281168300000000e+10
2.152690887451171875e-01,1.380347013473510742e+00,6.765348296800000000e+10
1.727159023284912109e-01,1.430518627166748047e+00,7.744322121500000000e+10
2.015018761157989502e-01,1.357205867767333984e+00,7.546080820600000000e+10
1.777221560478210449e-01,1.453002333641052246e+00,6.872207764700000000e+10
1.777221560478210449e-01,1.427456617355346680e+00,2.237898894400000000e+10
1.914893686771392822e-01,1.359104871749877930e+00,4.495517021100000000e+10
1.677096337080001831e-01,1.429412364959716797e+00,6.746777994500000000e+10
1.714643388986587524e-01,1.420663356781005859e+00,5.252124666600000000e+10
1.752190291881561279e-01,1.405540823936462402e+00,1.855618819400000000e+10
1.814768463373184204e-01,1.405316233634948730e+00,7.791065936000000000e+10
1.927409321069717407e-01,1.408459067344665527e+00,3.316294391000000000e+09
1.677096337080001831e-01,1.444016218185424805e+00,3.184954927300000000e+10
1.914893686771392822e-01,1.375811934471130371e+00,1.922509966000000000e+10
1.877346783876419067e-01,1.389792323112487793e+00,9.907057276400000000e+10
1.714643388986587524e-01,1.408593893051147461e+00,8.414044379900000000e+10
1.877346783876419067e-01,1.399354934692382812e+00,3.545537054600000000e+10
2.077597081661224365e-01,1.405215144157409668e+00,8.605535301200000000e+10
1.739674657583236694e-01,1.445206880569458008e+00,1.652044386300000000e+10
1.589486896991729736e-01,1.453246474266052246e+00,6.662719630700000000e+10
1.977471858263015747e-01,1.357114672660827637e+00,5.149540974600000000e+10
2.002503126859664917e-01,1.384695410728454590e+00,2.513491414000000000e+09
1.764705926179885864e-01,1.453163862228393555e+00,9.734064062900000000e+10
1.814768463373184204e-01,1.409158110618591309e+00,5.503087194200000000e+10
2.015018761157989502e-01,1.355883121490478516e+00,8.274974654700000000e+10
2.040050029754638672e-01,1.344174742698669434e+00,1.310610215000000000e+09
1.927409321069717407e-01,1.405644297599792480e+00,2.691821785400000000e+10
2.265331745147705078e-01,1.354947805404663086e+00,3.688283221400000000e+10
1.952440589666366577e-01,1.362676143646240234e+00,6.041866051000000000e+10
1.989987492561340332e-01,1.366415739059448242e+00,5.480628019100000000e+10
1.902378052473068237e-01,1.414859652519226074e+00,6.785661967700000000e+10
1.777221560478210449e-01,1.406753301620483398e+00,1.908821100700000000e+10
1.914893686771392822e-01,1.416646718978881836e+00,5.368431587100000000e+10
1.852315366268157959e-01,1.409104824066162109e+00,7.274774362900000000e+10
1.652065068483352661e-01,1.480379819869995117e+00,1.399346865500000000e+10
1.677096337080001831e-01,1.462526202201843262e+00,3.942658241500000000e+10
2.065081447362899780e-01,1.367546558380126953e+00,2.463000348800000000e+10
2.052565813064575195e-01,1.342554330825805664e+00,8.501816066800000000e+10
1.877346783876419067e-01,1.418625593185424805e+00,5.457873303000000000e+10
2.152690887451171875e-01,1.356202960014343262e+00,3.201475601300000000e+10
2.065081447362899780e-01,1.351803541183471680e+00,5.697822337500000000e+10
2.065081447362899780e-01,1.345336675643920898e+00,8.185056327500000000e+10
1.739674657583236694e-01,1.427355647087097168e+00,6.416065737200000000e+10
1.802252829074859619e-01,1.438413023948669434e+00,1.846364388600000000e+10
2.152690887451171875e-01,1.389818549156188965e+00,7.461904508600000000e+10
2.015018761157989502e-01,1.343462705612182617e+00,9.538082413300000000e+10
2.127659618854522705e-01,1.397694468498229980e+00,7.134095947600000000e+10
1.852315366268157959e-01,1.349534034729003906e+00,8.845710602500000000e+10
1.914893686771392822e-01,1.405589580535888672e+00,9.467421558500000000e+10
1.902378052473068237e-01,1.411067366600036621e+00,5.156752239800000000e+10
1.802252829074859619e-01,1.437769293785095215e+00,1.884063340500000000e+10
2.227784842252731323e-01,1.329834461212158203e+00,6.576552546000000000e+10
1.902378052473068237e-01,1.511161208152770996e+00,8.117560097700000000e+10
2.077597081661224365e-01,1.344907045364379883e+00,9.884216370800000000e+10
1.939924955368041992e-01,1.380304098129272461e+00,8.223665030300000000e+10
1.714643388986587524e-01,1.450668215751647949e+00,5.723400952900000000e+10
2.040050029754638672e-01,1.340321063995361328e+00,4.323136974300000000e+10
1.526908725500106812e-01,1.458052039146423340e+00,7.157384351200000000e+10
1.964956223964691162e-01,1.370237112045288086e+00,2.432657543000000000e+09
1.839799731969833374e-01,1.417271852493286133e+00,8.859035183100000000e+10
1.852315366268157959e-01,1.351236701011657715e+00,6.468643752000000000e+09
2.152690887451171875e-01,1.339125394821166992e+00,4.893899448100000000e+10
1.814768463373184204e-01,1.411192655563354492e+00,5.484168399500000000e+10
1.914893686771392822e-01,1.387039899826049805e+00,7.341547079200000000e+10
1.939924955368041992e-01,1.346938371658325195e+00,5.417404105500000000e+10
2.127659618854522705e-01,1.347142696380615234e+00,3.119226952300000000e+10
1.652065068483352661e-01,1.593743205070495605e+00,7.537652440900000000e+10
1.789737194776535034e-01,1.410798907279968262e+00,7.945804944200000000e+10
1.564455628395080566e-01,1.468830823898315430e+00,1.129544011300000000e+10
1.614518165588378906e-01,1.469802260398864746e+00,9.867901191900000000e+10
2.127659618854522705e-01,1.398251771926879883e+00,4.765263157800000000e+10
1.589486896991729736e-01,1.507157683372497559e+00,6.332112327700000000e+10
1.714643388986587524e-01,1.553197264671325684e+00,5.785893703900000000e+10
1.964956223964691162e-01,1.413979887962341309e+00,5.164306107400000000e+10
1.952440589666366577e-01,1.348874807357788086e+00,2.448127861000000000e+10
1.939924955368041992e-01,1.395020842552185059e+00,6.693438585700000000e+10
2.015018761157989502e-01,1.343249082565307617e+00,7.965188849700000000e+10
1.977471858263015747e-01,1.382793188095092773e+00,3.323208824000000000e+09
1.852315366268157959e-01,1.393898963928222656e+00,8.358141362000000000e+09
1.814768463373184204e-01,1.401948809623718262e+00,9.128075521000000000e+09
1.739674657583236694e-01,1.447747707366943359e+00,3.581515124800000000e+10
1.852315366268157959e-01,1.397193312644958496e+00,9.852305373500000000e+10
1.839799731969833374e-01,1.494665980339050293e+00,7.100695572600000000e+10
2.152690887451171875e-01,1.347405910491943359e+00,7.523148457000000000e+09
2.027534395456314087e-01,1.321431756019592285e+00,3.724401141100000000e+10
1.877346783876419067e-01,1.371271491050720215e+00,1.642517827900000000e+10
2.165206521749496460e-01,1.397654533386230469e+00,8.299997918100000000e+10
1.914893686771392822e-01,1.411689758300781250e+00,6.421083333100000000e+10
1.952440589666366577e-01,1.400486230850219727e+00,2.649637754800000000e+10
1.989987492561340332e-01,1.364649772644042969e+00,1.044999071600000000e+10
2.040050029754638672e-01,1.410002470016479492e+00,9.116738066400000000e+10
1.802252829074859619e-01,1.414588332176208496e+00,9.647013752300000000e+10
2.065081447362899780e-01,1.346145153045654297e+00,3.664138846500000000e+10
1.964956223964691162e-01,1.363556146621704102e+00,7.107485793500000000e+10
2.015018761157989502e-01,1.358905196189880371e+00,1.594068628100000000e+10
1.989987492561340332e-01,1.346143960952758789e+00,3.345222905100000000e+10
1.927409321069717407e-01,1.352113127708435059e+00,2.648137737000000000e+10
1.476846039295196533e-01,1.456441640853881836e+00,6.206717546200000000e+10
2.115143984556198120e-01,1.387981414794921875e+00,1.166676376600000000e+10
1.827284097671508789e-01,1.404558539390563965e+00,7.555860303400000000e+10
2.102628350257873535e-01,1.408865213394165039e+00,4.102996110300000000e+10
2.152690887451171875e-01,1.368161916732788086e+00,3.181959978300000000e+10
1.877346783876419067e-01,1.424929857254028320e+00,4.823035174800000000e+10
2.152690887451171875e-01,1.377153873443603516e+00,3.418665798000000000e+10
1.939924955368041992e-01,1.412693977355957031e+00,7.963501239600000000e+10
1.602002531290054321e-01,1.467086672782897949e+00,1.622391247800000000e+10
1.977471858263015747e-01,1.384758472442626953e+00,4.091734423200000000e+10
2.027534395456314087e-01,1.349078655242919922e+00,8.504336981400000000e+10
1.839799731969833374e-01,1.401372313499450684e+00,3.505657590600000000e+10
1.802252829074859619e-01,1.531895518302917480e+00,5.555315248500000000e+10
2.077597081661224365e-01,1.367019057273864746e+00,1.827528316100000000e+10
2.027534395456314087e-01,1.417794704437255859e+00,6.383860812600000000e+10
1.877346783876419067e-01,1.413266897201538086e+00,3.324195215200000000e+10
1.777221560478210449e-01,1.400009393692016602e+00,7.975641369300000000e+10
1.551939994096755981e-01,1.441830635070800781e+00,3.940607375000000000e+09
1.889862418174743652e-01,1.405319690704345703e+00,8.137940229700000000e+10
1.889862418174743652e-01,1.349106550216674805e+00,7.579755852000000000e+10
1.964956223964691162e-01,1.394462466239929199e+00,9.965397804000000000e+10
1.777221560478210449e-01,1.368086814880371094e+00,9.107190855000000000e+09
1.764705926179885864e-01,1.404155969619750977e+00,6.860427618000000000e+09
1.877346783876419067e-01,1.422498226165771484e+00,5.452053832600000000e+10
2.027534395456314087e-01,1.350044131278991699e+00,2.369875795900000000e+10
1.927409321069717407e-01,1.406386733055114746e+00,3.360581504500000000e+10
1.889862418174743652e-01,1.363020181655883789e+00,1.472003693900000000e+10
1.927409321069717407e-01,1.423163652420043945e+00,4.403358051800000000e+10
2.102628350257873535e-01,1.356873512268066406e+00,5.399813877000000000e+10
1.827284097671508789e-01,1.408256769180297852e+00,6.379252675100000000e+10
2.027534395456314087e-01,1.408958673477172852e+00,5.810383844900000000e+10
2.102628350257873535e-01,1.356492877006530762e+00,2.302460627000000000e+09
1.952440589666366577e-01,1.403112649917602539e+00,1.143155682100000000e+10
1.977471858263015747e-01,1.362372636795043945e+00,3.919039667800000000e+10
2.040050029754638672e-01,1.391650080680847168e+00,7.105702853900000000e+10
1.877346783876419067e-01,1.413049578666687012e+00,4.328678207000000000e+10
1.551939994096755981e-01,1.411575198173522949e+00,2.814151218200000000e+10
1.789737194776535034e-01,1.401437640190124512e+00,1.055746151000000000e+09
1.852315366268157959e-01,1.421470403671264648e+00,4.130262490700000000e+10
2.315394282341003418e-01,1.364117383956909180e+00,2.062626662100000000e+10
2.090112715959548950e-01,1.347289085388183594e+00,5.308435806900000000e+10
2.102628350257873535e-01,1.361993193626403809e+00,7.592503554300000000e+10
2.202753424644470215e-01,1.337767004966735840e+00,9.664922183500000000e+10
2.027534395456314087e-01,1.426970839500427246e+00,4.156788248900000000e+10
1.864831000566482544e-01,1.469001293182373047e+00,4.378888896500000000e+10
1.877346783876419067e-01,1.436093807220458984e+00,7.886560210400000000e+10
1.902378052473068237e-01,1.369663953781127930e+00,9.470426173500000000e+10
2.002503126859664917e-01,1.349307537078857422e+00,3.707620338400000000e+10
1.977471858263015747e-01,1.353907465934753418e+00,3.423399044000000000e+10
1.927409321069717407e-01,1.391609907150268555e+00,6.887687292500000000e+10
2.052565813064575195e-01,1.355736017227172852e+00,1.687514315100000000e+10
1.639549434185028076e-01,1.431903600692749023e+00,2.165640196400000000e+10
2.065081447362899780e-01,1.368784666061401367e+00,6.525918032400000000e+10
2.065081447362899780e-01,1.361182570457458496e+00,7.682792272500000000e+10
1.877346783876419067e-01,1.421078562736511230e+00,2.869534375500000000e+10
1.589486896991729736e-01,1.441980719566345215e+00,9.526733452000000000e+09
2.065081447362899780e-01,1.360827803611755371e+00,6.945706182000000000e+10
1.739674657583236694e-01,1.485466003417968750e+00,9.307286072500000000e+10
1.739674657583236694e-01,1.503018736839294434e+00,1.338925824300000000e+10
2.315394282341003418e-01,1.364210009574890137e+00,3.075926110000000000e+08
1.902378052473068237e-01,1.412273406982421875e+00,7.199008857800000000e+10
2.115143984556198120e-01,1.349420785903930664e+00,4.201430645300000000e+10
1.802252829074859619e-01,1.439759016036987305e+00,2.733039111700000000e+10
1.464330404996871948e-01,1.530690908432006836e+00,3.632020622700000000e+10
2.115143984556198120e-01,1.330675840377807617e+00,1.136486699100000000e+10
1.664580702781677246e-01,1.441717505455017090e+00,7.628696465700000000e+10
2.115143984556198120e-01,1.375149130821228027e+00,6.227497196000000000e+10
2.165206521749496460e-01,1.343205451965332031e+00,8.339990100900000000e+10
2.027534395456314087e-01,1.358295321464538574e+00,1.843509072000000000e+10
2.102628350257873535e-01,1.387828826904296875e+00,8.712706570100000000e+10
2.040050029754638672e-01,1.410090923309326172e+00,8.584896469800000000e+10
2.065081447362899780e-01,1.378252983093261719e+00,5.034574645700000000e+10
2.102628350257873535e-01,1.351524829864501953e+00,5.478145794200000000e+10
1.777221560478210449e-01,1.494431495666503906e+00,8.350005577900000000e+10
2.052565813064575195e-01,1.383473634719848633e+00,4.680519045700000000e+10
1.827284097671508789e-01,1.427978038787841797e+00,4.136384657000000000e+09
2.027534395456314087e-01,1.386588573455810547e+00,1.186301708600000000e+10
2.152690887451171875e-01,1.350284337997436523e+00,7.399083088000000000e+10
1.839799731969833374e-01,1.399841189384460449e+00,1.307356875400000000e+10
2.190237790346145630e-01,1.388712644577026367e+00,8.586943061000000000e+09
1.664580702781677246e-01,1.430359125137329102e+00,2.408231844200000000e+10
1.964956223964691162e-01,1.349231600761413574e+00,7.299712045700000000e+10
1.564455628395080566e-01,1.473326444625854492e+00,1.098143717000000000e+10
2.352941185235977173e-01,1.352902173995971680e+00,2.948431785600000000e+10
1.902378052473068237e-01,1.414862632751464844e+00,8.730072306000000000e+09
2.102628350257873535e-01,1.334285974502563477e+00,2.488855344200000000e+10
1.802252829074859619e-01,1.425722956657409668e+00,2.384372445600000000e+10
1.627033799886703491e-01,1.448527812957763672e+00,6.571997672700000000e+10
2.015018761157989502e-01,1.340474963188171387e+00,8.774527364400000000e+10
2.027534395456314087e-01,1.338122367858886719e+00,5.057396241800000000e+10
1.964956223964691162e-01,1.358618736267089844e+00,4.823330815600000000e+10
1.939924955368041992e-01,1.365954399108886719e+00,3.009617489000000000e+10
2.077597081661224365e-01,1.341235518455505371e+00,1.938897214400000000e+10
2.177722156047821045e-01,1.346123933792114258e+00,3.122787153000000000e+10
2.140175253152847290e-01,1.360523581504821777e+00,6.336612183200000000e+10
1.326658278703689575e-01,1.804582118988037109e+00,5.885105653800000000e+10
2.077597081661224365e-01,1.387320876121520996e+00,5.295868666300000000e+10
2.077597081661224365e-01,1.369084835052490234e+00,5.857836670800000000e+10
1.927409321069717407e-01,1.428154826164245605e+00,6.491512482000000000e+09
1.877346783876419067e-01,1.441054224967956543e+00,1.609726315200000000e+10
2.027534395456314087e-01,1.405538082122802734e+00,9.535756783800000000e+10
2.040050029754638672e-01,1.393125414848327637e+00,7.067622241700000000e+10
1.526908725500106812e-01,1.486034274101257324e+00,8.963364782900000000e+10
1.576971262693405151e-01,1.460801601409912109e+00,4.668841699700000000e+10
1.664580702781677246e-01,1.419843196868896484e+00,7.170552616700000000e+10
1.902378052473068237e-01,1.393070220947265625e+00,1.548567087900000000e+10
1.952440589666366577e-01,1.400828361511230469e+00,8.590175490400000000e+10
2.177722156047821045e-01,1.344825983047485352e+00,3.470928301200000000e+10
1.952440589666366577e-01,1.391452670097351074e+00,1.984740798700000000e+10
2.140175253152847290e-01,1.409446716308593750e+00,8.841420379000000000e+09
2.015018761157989502e-01,1.349148988723754883e+00,1.366061931400000000e+10
1.902378052473068237e-01,1.404408931732177734e+00,8.658929987600000000e+10
1.939924955368041992e-01,1.355080008506774902e+00,3.477300364800000000e+10
1.814768463373184204e-01,1.427366137504577637e+00,1.312550541400000000e+10
2.052565813064575195e-01,1.422297358512878418e+00,1.563622154600000000e+10
1.964956223964691162e-01,1.409963488578796387e+00,6.063541914400000000e+10
1.664580702781677246e-01,1.476141333580017090e+00,4.767764201000000000e+09
2.127659618854522705e-01,1.364912986755371094e+00,4.367745781900000000e+10
1.777221560478210449e-01,1.438182234764099121e+00,2.446324337200000000e+10
2.077597081661224365e-01,1.397946238517761230e+00,1.420619122700000000e+10
1.702127754688262939e-01,1.459442377090454102e+00,6.382738412000000000e+10
1.739674657583236694e-01,1.410804629325866699e+00,7.039776573700000000e+10
1.964956223964691162e-01,1.438111662864685059e+00,1.397172276100000000e+10
2.102628350257873535e-01,1.348796725273132324e+00,6.992325747500000000e+10
2.127659618854522705e-01,1.365761041641235352e+00,4.566695093600000000e+10
2.152690887451171875e-01,1.377683520317077637e+00,1.623040678000000000e+09
1.777221560478210449e-01,1.447901129722595215e+00,8.335414769600000000e+10
2.115143984556198120e-01,1.353279113769531250e+00,4.358976214600000000e+10
1.814768463373184204e-01,1.425174117088317871e+00,3.321802736100000000e+10
2.152690887451171875e-01,1.408682584762573242e+00,6.443181905700000000e+10
1.952440589666366577e-01,1.407816290855407715e+00,3.793044526000000000e+10
2.065081447362899780e-01,1.349127292633056641e+00,7.628172781900000000e+10
1.526908725500106812e-01,1.446277379989624023e+00,2.173324904000000000e+10
1.814768463373184204e-01,1.392874717712402344e+00,7.699740531000000000e+09
1.852315366268157959e-01,1.435475111007690430e+00,7.086737962200000000e+10
2.015018761157989502e-01,1.381692886352539062e+00,8.544833448100000000e+10
2.240300476551055908e-01,1.363525748252868652e+00,6.728731331600000000e+10
1.764705926179885864e-01,1.442539095878601074e+00,2.352953671300000000e+10
2.215269058942794800e-01,1.366351008415222168e+00,4.882905397400000000e+10
1.764705926179885864e-01,1.397289514541625977e+00,5.535718565400000000e+10
1.964956223964691162e-01,1.424297213554382324e+00,7.679879320900000000e+10
2.002503126859664917e-01,1.339582681655883789e+00,8.149556172200000000e+10
2.127659618854522705e-01,1.355275511741638184e+00,5.449264648400000000e+10
2.002503126859664917e-01,1.361950278282165527e+00,2.003297331800000000e+10
1.426783502101898193e-01,1.458618164062500000e+00,6.043272177600000000e+10
1.802252829074859619e-01,1.403282403945922852e+00,8.495891554500000000e+10
1.952440589666366577e-01,1.425633788108825684e+00,4.280387291100000000e+10
1.501877307891845703e-01,1.484795808792114258e+00,5.086305905100000000e+10
1.952440589666366577e-01,1.363716602325439453e+00,2.949049509900000000e+10
1.627033799886703491e-01,1.479119062423706055e+00,4.651253386800000000e+10
2.002503126859664917e-01,1.383132219314575195e+00,9.836071308000000000e+09
2.040050029754638672e-01,1.367065191268920898e+00,3.480993704400000000e+10
1.914893686771392822e-01,1.399248838424682617e+00,1.406141434900000000e+10
2.052565813064575195e-01,1.348291158676147461e+00,4.343442422600000000e+10
1.827284097671508789e-01,1.441539049148559570e+00,5.811708450300000000e+10
1.777221560478210449e-01,1.408381342887878418e+00,1.192755320500000000e+10
2.065081447362899780e-01,1.390686035156250000e+00,6.545118394700000000e+10
1.989987492561340332e-01,1.351735949516296387e+00,1.094318645200000000e+10
2.002503126859664917e-01,1.409956216812133789e+00,1.990662847100000000e+10
2.115143984556198120e-01,1.413205146789550781e+00,7.123229903300000000e+10
1.739674657583236694e-01,1.470803976058959961e+00,1.469899507400000000e+10
1.839799731969833374e-01,1.355900168418884277e+00,1.278258752200000000e+10
1.964956223964691162e-01,1.402618288993835449e+00,8.236742123300000000e+10
1.802252829074859619e-01,1.429959297180175781e+00,2.462963705000000000e+10
2.190237790346145630e-01,1.409968137741088867e+00,2.020853118300000000e+10
1.952440589666366577e-01,1.365475177764892578e+00,2.846302278800000000e+10
2.052565813064575195e-01,1.396468639373779297e+00,6.681780136000000000e+10
1.902378052473068237e-01,1.387749552726745605e+00,1.997541388600000000e+10
2.265331745147705078e-01,1.345471143722534180e+00,9.375199540000000000e+10
2.002503126859664917e-01,1.358297109603881836e+00,9.584112114500000000e+10
1.952440589666366577e-01,1.350523471832275391e+00,4.704197272500000000e+10
1.864831000566482544e-01,1.427735209465026855e+00,2.273876164200000000e+10
1.677096337080001831e-01,1.503668546676635742e+00,7.413614414600000000e+10
1.451814770698547363e-01,1.463763713836669922e+00,9.944427872600000000e+10
2.040050029754638672e-01,1.357939600944519043e+00,3.973517490900000000e+10
2.040050029754638672e-01,1.354237914085388184e+00,8.685399336800000000e+10
1.839799731969833374e-01,1.429556131362915039e+00,4.325917766000000000e+09
1.589486896991729736e-01,1.587382197380065918e+00,8.207474205200000000e+10
2.090112715959548950e-01,1.350175380706787109e+00,1.317557054800000000e+10
1.914893686771392822e-01,1.346431970596313477e+00,8.771666640700000000e+10
2.065081447362899780e-01,1.350373744964599609e+00,1.147036040400000000e+10
2.027534395456314087e-01,1.356304168701171875e+00,4.665124661800000000e+10
1.902378052473068237e-01,1.365358114242553711e+00,7.589907112000000000e+09
1.627033799886703491e-01,1.450767040252685547e+00,7.806310968600000000e+10
1.564455628395080566e-01,1.468381166458129883e+00,5.011160647900000000e+10
1.439299136400222778e-01,1.456250190734863281e+00,5.866421516800000000e+10
1.964956223964691162e-01,1.422192573547363281e+00,4.674023961300000000e+10
1.802252829074859619e-01,1.489224195480346680e+00,9.202171635600000000e+10
1.939924955368041992e-01,1.417651891708374023e+00,5.905560496500000000e+10
1.551939994096755981e-01,1.443717718124389648e+00,8.743861795300000000e+10
1.814768463373184204e-01,1.439229488372802734e+00,9.985036405600000000e+10
2.027534395456314087e-01,1.373345613479614258e+00,4.611882650000000000e+10
1.852315366268157959e-01,1.401128530502319336e+00,8.234449580500000000e+10
2.090112715959548950e-01,1.345691561698913574e+00,3.894296796000000000e+10
1.602002531290054321e-01,1.452861309051513672e+00,3.867599819000000000e+09
1.902378052473068237e-01,1.426093935966491699e+00,5.764965285400000000e+10
1.989987492561340332e-01,1.427135467529296875e+00,6.382529638600000000e+10
1.789737194776535034e-01,1.435904860496520996e+00,6.876209428600000000e+10
1.777221560478210449e-01,1.446239233016967773e+00,9.812678318500000000e+10
1.677096337080001831e-01,1.497550964355468750e+00,1.482951392700000000e+10
1.464330404996871948e-01,1.453757166862487793e+00,1.768639969200000000e+10
1.564455628395080566e-01,1.568739891052246094e+00,6.300454837000000000e+09
2.215269058942794800e-01,1.398234248161315918e+00,4.573206812100000000e+10
1.789737194776535034e-01,1.432035207748413086e+00,4.600703709800000000e+10
2.102628350257873535e-01,1.387156486511230469e+00,2.556666739400000000e+10
1.889862418174743652e-01,1.426094532012939453e+00,5.855582652600000000e+10
2.115143984556198120e-01,1.333481669425964355e+00,4.014350329300000000e+10
1.902378052473068237e-01,1.414637565612792969e+00,1.267954437100000000e+10
1.989987492561340332e-01,1.352417945861816406e+00,2.221688167300000000e+10
1.964956223964691162e-01,1.389523267745971680e+00,8.855791241400000000e+10
2.190237790346145630e-01,1.366227626800537109e+00,3.523179039800000000e+10
1.877346783876419067e-01,1.422298789024353027e+00,2.613895274500000000e+10
1.777221560478210449e-01,1.417821288108825684e+00,6.033637639300000000e+10
2.227784842252731323e-01,1.362115263938903809e+00,7.277866594700000000e+10
1.977471858263015747e-01,1.409874320030212402e+00,5.947879569700000000e+10
2.177722156047821045e-01,1.388040304183959961e+00,1.144245158100000000e+10
1.777221560478210449e-01,1.415148138999938965e+00,7.423123529400000000e+10
2.052565813064575195e-01,1.350960969924926758e+00,4.739524670700000000e+10
1.977471858263015747e-01,1.354038953781127930e+00,8.078569885000000000e+09
1.551939994096755981e-01,1.451590299606323242e+00,3.739305585900000000e+10
2.002503126859664917e-01,1.398559331893920898e+00,2.017778798500000000e+10
1.989987492561340332e-01,1.427140235900878906e+00,3.885543933200000000e+10
2.227784842252731323e-01,1.374918818473815918e+00,7.191699834800000000e+10
1.952440589666366577e-01,1.394076108932495117e+00,8.218166491600000000e+10
1.889862418174743652e-01,1.409631133079528809e+00,5.791617686000000000e+09
2.077597081661224365e-01,1.391573786735534668e+00,1.645716213200000000e+10
1.989987492561340332e-01,1.356252074241638184e+00,6.422060831100000000e+10
1.952440589666366577e-01,1.412620067596435547e+00,6.897779467800000000e+10
2.077597081661224365e-01,1.381675243377685547e+00,1.591457787800000000e+10
1.639549434185028076e-01,1.426834106445312500e+00,3.432897006200000000e+10
2.015018761157989502e-01,1.417849779129028320e+00,8.865195479000000000e+09
1.964956223964691162e-01,1.399320840835571289e+00,3.101240887000000000e+09
1.777221560478210449e-01,1.438549757003784180e+00,4.391783445400000000e+10
1.714643388986587524e-01,1.434440135955810547e+00,9.101677706000000000e+09
1.914893686771392822e-01,1.432159423828125000e+00,5.911793679100000000e+10
1.689611971378326416e-01,1.408330440521240234e+00,8.128031719800000000e+10
2.177722156047821045e-01,1.360271453857421875e+00,3.355281987800000000e+10
1.727159023284912109e-01,1.471246957778930664e+00,4.105421580600000000e+10
1.827284097671508789e-01,1.356745243072509766e+00,6.681157402900000000e+10
1.714643388986587524e-01,1.430999159812927246e+00,8.170077611000000000e+10
2.152690887451171875e-01,1.362536907196044922e+00,7.263107803500000000e+10
1.902378052473068237e-01,1.353395938873291016e+00,1.651845079500000000e+10
1.864831000566482544e-01,1.417671442031860352e+00,4.711507624500000000e+10
1.802252829074859619e-01,1.464843273162841797e+00,8.874122044000000000e+10
1.689611971378326416e-01,1.436835050582885742e+00,8.274623885000000000e+09
1.689611971378326416e-01,1.416216135025024414e+00,7.228086533200000000e+10
1.627033799886703491e-01,1.452789306640625000e+00,3.068360021000000000e+10
1.764705926179885864e-01,1.454434275627136230e+00,2.986953588300000000e+10
1.551939994096755981e-01,1.446923494338989258e+00,5.619703433200000000e+10
1.939924955368041992e-01,1.367424964904785156e+00,6.781283242500000000e+10
1.752190291881561279e-01,1.430044531822204590e+00,4.048481174200000000e+10
1.551939994096755981e-01,1.457507491111755371e+00,9.592736788300000000e+10
2.115143984556198120e-01,1.350575208663940430e+00,7.220187716700000000e+10
2.115143984556198120e-01,1.347094774246215820e+00,8.775807906000000000e+10
2.115143984556198120e-01,1.395425677299499512e+00,7.896256994900000000e+10
1.839799731969833374e-01,1.419314861297607422e+00,5.979283169600000000e+10
1.914893686771392822e-01,1.422987222671508789e+00,6.823011035200000000e+10
2.115143984556198120e-01,1.356618404388427734e+00,5.680047606400000000e+10
2.027534395456314087e-01,1.376160979270935059e+00,2.160094386800000000e+10
1.802252829074859619e-01,1.416573286056518555e+00,2.277544154000000000e+09
2.140175253152847290e-01,1.349143266677856445e+00,1.955031907900000000e+10
1.727159023284912109e-01,1.509001493453979492e+00,2.401886328700000000e+10
2.115143984556198120e-01,1.349889516830444336e+00,4.777500057700000000e+10
2.127659618854522705e-01,1.392966151237487793e+00,5.743372203000000000e+10
2.115143984556198120e-01,1.343748807907104492e+00,6.574241810000000000e+09
2.002503126859664917e-01,1.416831374168395996e+00,4.721037276500000000e+10
1.864831000566482544e-01,1.429660201072692871e+00,2.914285655000000000e+10
1.664580702781677246e-01,1.454970717430114746e+00,5.957886175600000000e+10
2.015018761157989502e-01,1.401740789413452148e+00,1.576548669700000000e+10
1.576971262693405151e-01,1.447983145713806152e+00,9.243188304700000000e+10
2.027534395456314087e-01,1.348801970481872559e+00,4.916381136100000000e+10
1.902378052473068237e-01,1.358615279197692871e+00,3.057641038200000000e+10
1.639549434185028076e-01,1.450658798217773438e+00,5.286273977900000000e+10
1.539424359798431396e-01,1.463916063308715820e+00,4.720135956400000000e+10
1.927409321069717407e-01,1.363376140594482422e+00,8.182779802800000000e+10
1.964956223964691162e-01,1.415383696556091309e+00,5.178726105500000000e+10
1.614518165588378906e-01,1.475251436233520508e+00,8.465253882000000000e+09
1.877346783876419067e-01,1.391985177993774414e+00,2.017957486600000000e+10
2.177722156047821045e-01,1.349389076232910156e+00,4.870361250200000000e+10
1.777221560478210449e-01,1.427518606185913086e+00,1.670449056700000000e+10
2.127659618854522705e-01,1.351149439811706543e+00,6.527106916200000000e+10
1.602002531290054321e-01,1.457592487335205078e+00,6.282398168300000000e+10
1.902378052473068237e-01,1.370713472366333008e+00,5.981673968200000000e+10
1.839799731969833374e-01,1.433914184570312500e+00,6.388373439600000000e+10
1.814768463373184204e-01,1.437384366989135742e+00,1.077929799200000000e+10
1.889862418174743652e-01,1.426082372665405273e+00,1.527100928000000000e+09
2.102628350257873535e-01,1.377822875976562500e+00,1.501273710000000000e+08
1.814768463373184204e-01,1.421611070632934570e+00,6.731283750000000000e+08
1.814768463373184204e-01,1.420464873313903809e+00,9.487051947200000000e+10
1.927409321069717407e-01,1.390970587730407715e+00,8.095776893000000000e+09
1.964956223964691162e-01,1.355927348136901855e+00,5.357700038800000000e+10
2.165206521749496460e-01,1.341436743736267090e+00,9.533034080000000000e+08
1.827284097671508789e-01,1.418711900711059570e+00,2.725913959300000000e+10
2.115143984556198120e-01,1.354557991027832031e+00,8.935559711300000000e+10
1.589486896991729736e-01,1.510908603668212891e+00,9.010174667900000000e+10
2.140175253152847290e-01,1.357035994529724121e+00,7.903834137700000000e+10
1.702127754688262939e-01,1.452517271041870117e+00,4.244008765600000000e+10
2.040050029754638672e-01,1.361823081970214844e+00,4.449963348000000000e+09
2.302878648042678833e-01,1.378905296325683594e+00,4.326818048000000000e+09
1.877346783876419067e-01,1.428108572959899902e+00,2.415437273300000000e+10
1.989987492561340332e-01,1.344641685485839844e+00,5.767547240400000000e+10
2.052565813064575195e-01,1.354371786117553711e+00,8.204981543900000000e+10
1.564455628395080566e-01,1.456321954727172852e+00,7.878539630900000000e+10
1.752190291881561279e-01,1.458164572715759277e+00,6.254150209500000000e+10
1.864831000566482544e-01,1.410417795181274414e+00,4.657915781500000000e+10
2.040050029754638672e-01,1.358686327934265137e+00,4.388785647900000000e+10
1.764705926179885864e-01,1.422013998031616211e+00,1.621476536000000000e+10
1.964956223964691162e-01,1.399944186210632324e+00,2.952538078500000000e+10
1.964956223964691162e-01,1.338730812072753906e+00,3.254522918400000000e+10
1.839799731969833374e-01,1.414448022842407227e+00,4.477423108000000000e+10
2.102628350257873535e-01,1.343657732009887695e+00,1.131041934600000000e+10
2.202753424644470215e-01,1.369204521179199219e+00,5.847496500000000000e+08
1.939924955368041992e-01,1.430624246597290039e+00,3.997447097300000000e+10
1.989987492561340332e-01,1.355551958084106445e+00,8.082453463600000000e+10
2.127659618854522705e-01,1.375451803207397461e+00,7.615165944100000000e+10
1.689611971378326416e-01,1.400501132011413574e+00,6.974039695700000000e+10
1.864831000566482544e-01,1.415703654289245605e+00,6.783345471000000000e+10
1.614518165588378906e-01,1.467763185501098633e+00,2.455427024700000000e+10
1.589486896991729736e-01,1.441846370697021484e+00,6.022057868800000000e+10
1.939924955368041992e-01,1.436539411544799805e+00,7.635533633500000000e+10
1.814768463373184204e-01,1.431224226951599121e+00,6.542225793700000000e+10
2.027534395456314087e-01,1.393635153770446777e+00,3.830326542300000000e+10
2.140175253152847290e-01,1.349215865135192871e+00,3.382979053100000000e+10
2.002503126859664917e-01,1.367918968200683594e+00,7.023686778000000000e+10
2.027534395456314087e-01,1.379022598266601562e+00,1.329755569800000000e+10
1.939924955368041992e-01,1.379515886306762695e+00,8.567745840500000000e+10
1.977471858263015747e-01,1.408572077751159668e+00,5.799681302900000000e+10
1.989987492561340332e-01,1.400220274925231934e+00,4.652535446300000000e+10
1.576971262693405151e-01,1.462789535522460938e+00,3.046808209900000000e+10
1.789737194776535034e-01,1.411594629287719727e+00,3.686994162500000000e+10
2.040050029754638672e-01,1.347278475761413574e+00,3.749276563100000000e+10
2.127659618854522705e-01,1.371433496475219727e+00,4.761401684800000000e+10
1.914893686771392822e-01,1.417973518371582031e+00,4.360412160100000000e+10
1.952440589666366577e-01,1.414722919464111328e+00,4.689176364600000000e+10
1.639549434185028076e-01,1.430995941162109375e+00,4.068950302100000000e+10
1.652065068483352661e-01,1.429654121398925781e+00,7.801462922100000000e+10
2.102628350257873535e-01,1.387181043624877930e+00,7.084713764400000000e+10
1.802252829074859619e-01,1.352634787559509277e+00,3.733907677400000000e+10
1.889862418174743652e-01,1.412922859191894531e+00,4.904548582500000000e+10
2.015018761157989502e-01,1.355172157287597656e+00,4.641163700000000000e+10
2.127659618854522705e-01,1.389302611351013184e+00,5.247843957400000000e+10
2.052565813064575195e-01,1.365636348724365234e+00,7.025316191000000000e+10
2.052565813064575195e-01,1.403515100479125977e+00,9.230452063300000000e+10
1.789737194776535034e-01,1.439640760421752930e+00,3.673014232600000000e+10
1.977471858263015747e-01,1.388973712921142578e+00,9.137490560600000000e+10
2.165206521749496460e-01,1.347883701324462891e+00,2.923884669400000000e+10
1.939924955368041992e-01,1.363694548606872559e+00,8.923906043800000000e+10
2.002503126859664917e-01,1.356110572814941406e+00,3.936997200000000000e+10
1.877346783876419067e-01,1.442865848541259766e+00,4.412364191900000000e+10
1.702127754688262939e-01,1.464071989059448242e+00,6.812951347300000000e+10
1.852315366268157959e-01,1.411353468894958496e+00,6.446064116100000000e+10
1.639549434185028076e-01,1.436527132987976074e+00,2.187910945400000000e+10
1.589486896991729736e-01,1.514850497245788574e+00,1.418566694100000000e+10
2.077597081661224365e-01,1.367282271385192871e+00,6.141167881700000000e+10
1.889862418174743652e-01,1.386065840721130371e+00,7.473257727400000000e+10
1.564455628395080566e-01,1.523309946060180664e+00,3.945567684300000000e+10
1.814768463373184204e-01,1.421836733818054199e+00,9.762993505000000000e+09
1.602002531290054321e-01,1.442701220512390137e+00,1.507174270300000000e+10
2.065081447362899780e-01,1.351560831069946289e+00,5.966000081300000000e+10
1.977471858263015747e-01,1.429125547409057617e+00,1.665433747400000000e+10
2.065081447362899780e-01,1.416592359542846680e+00,4.608859201100000000e+10
1.839799731969833374e-01,1.423974275588989258e+00,5.448261005400000000e+10
2.052565813064575195e-01,1.329134464263916016e+00,9.566114323400000000e+10
1.914893686771392822e-01,1.344604969024658203e+00,3.306637026000000000e+09
1.451814770698547363e-01,1.473377227783203125e+00,7.369869848800000000e+10
1.689611971378326416e-01,1.421918392181396484e+00,8.033563439600000000e+10
1.952440589666366577e-01,1.362796068191528320e+00,5.503026500000000000e+08
1.764705926179885864e-01,1.408489584922790527e+00,8.561836966600000000e+10
1.727159023284912109e-01,1.405042052268981934e+00,5.448550547600000000e+10
1.864831000566482544e-01,1.395386576652526855e+00,6.997164668400000000e+10
2.140175253152847290e-01,1.397513747215270996e+00,3.916826086200000000e+10
2.040050029754638672e-01,1.358106017112731934e+00,2.098944026200000000e+10
1.964956223964691162e-01,1.382442831993103027e+00,7.632280418600000000e+10
1.727159023284912109e-01,1.460081577301025391e+00,1.258100139000000000e+10
1.739674657583236694e-01,1.429944872856140137e+00,7.105563060400000000e+10
1.839799731969833374e-01,1.403848528861999512e+00,9.475721112100000000e+10
1.827284097671508789e-01,1.439204573631286621e+00,7.525181935500000000e+10
1.602002531290054321e-01,1.460325956344604492e+00,6.802168870700000000e+10
2.040050029754638672e-01,1.396417856216430664e+00,9.227197037900000000e+10
2.102628350257873535e-01,1.378422260284423828e+00,2.783734015500000000e+10
2.040050029754638672e-01,1.396375536918640137e+00,7.034710891800000000e+10
1.914893686771392822e-01,1.368849992752075195e+00,1.483577802400000000e+10
2.140175253152847290e-01,1.417769908905029297e+00,3.269253448000000000e+09
2.190237790346145630e-01,1.388662815093994141e+00,4.095308096100000000e+10
1.914893686771392822e-01,1.404312372207641602e+00,9.977468349100000000e+10
1.989987492561340332e-01,1.348192095756530762e+00,2.545111971900000000e+10
1.914893686771392822e-01,1.350171804428100586e+00,6.947742165800000000e+10
2.040050029754638672e-01,1.353222608566284180e+00,8.531720990700000000e+10
2.015018761157989502e-01,1.385534286499023438e+00,8.624943844400000000e+10
1.589486896991729736e-01,1.445860624313354492e+00,7.437546735200000000e+10
1.964956223964691162e-01,1.405946731567382812e+00,8.662235300500000000e+10
1.652065068483352661e-01,1.477875232696533203e+00,6.751319040100000000e+10
1.964956223964691162e-01,1.376023530960083008e+00,6.914184738800000000e+10
1.902378052473068237e-01,1.380665659904479980e+00,4.088095261200000000e+10
1.789737194776535034e-01,1.405036807060241699e+00,7.064906577200000000e+10
1.939924955368041992e-01,1.431132316589355469e+00,6.555726343100000000e+10
2.115143984556198120e-01,1.349610567092895508e+00,1.725558932300000000e+10
2.102628350257873535e-01,1.405598640441894531e+00,7.630231936000000000e+10
1.451814770698547363e-01,1.497585058212280273e+00,8.095519418800000000e+10
1.902378052473068237e-01,1.402823209762573242e+00,1.042876328000000000e+09
1.689611971378326416e-01,1.462702035903930664e+00,1.342118390000000000e+09
1.964956223964691162e-01,1.389842748641967773e+00,1.031944781300000000e+10
1.664580702781677246e-01,1.419652223587036133e+00,1.687222461000000000e+10
2.027534395456314087e-01,1.395812988281250000e+00,3.752727143600000000e+10
2.240300476551055908e-01,1.356693506240844727e+00,4.371688537200000000e+10
2.077597081661224365e-01,1.395973086357116699e+00,4.778303325800000000e+10
1.839799731969833374e-01,1.427664041519165039e+00,4.752936302400000000e+10
1.777221560478210449e-01,1.448932170867919922e+00,8.455050888600000000e+10
1.664580702781677246e-01,1.493236064910888672e+00,3.054992378900000000e+10
2.090112715959548950e-01,1.390809297561645508e+00,7.138844632800000000e+10
1.902378052473068237e-01,1.425404310226440430e+00,4.871133926300000000e+10
2.202753424644470215e-01,1.351982831954956055e+00,7.452754119500000000e+10
1.777221560478210449e-01,1.452204585075378418e+00,3.967898744200000000e+10
1.664580702781677246e-01,1.568372130393981934e+00,8.194503479000000000e+10
2.015018761157989502e-01,1.352292418479919434e+00,3.003156875600000000e+10
2.102628350257873535e-01,1.354547858238220215e+00,5.504119716700000000e+10
1.939924955368041992e-01,1.419022321701049805e+00,6.568483097500000000e+10
1.802252829074859619e-01,1.452161073684692383e+00,7.199060628000000000e+10
1.827284097671508789e-01,1.374057650566101074e+00,7.918269034200000000e+10
2.090112715959548950e-01,1.341377735137939453e+00,1.887812636000000000e+09
1.814768463373184204e-01,1.404180049896240234e+00,6.192144688500000000e+10
1.889862418174743652e-01,1.399037241935729980e+00,8.608695783500000000e+10
1.989987492561340332e-01,1.370676875114440918e+00,9.156576452900000000e+10
1.702127754688262939e-01,1.417724132537841797e+00,1.032338837400000000e+10
2.140175253152847290e-01,1.355556011199951172e+00,2.423800745200000000e+10
2.177722156047821045e-01,1.351621508598327637e+00,7.107141811800000000e+10
2.065081447362899780e-01,1.351801156997680664e+00,5.763392544100000000e+10
1.839799731969833374e-01,1.399637460708618164e+00,6.760047654500000000e+10
1.814768463373184204e-01,1.427989006042480469e+00,7.671130961400000000e+10
1.952440589666366577e-01,1.394257068634033203e+00,9.447993549900000000e+10
1.814768463373184204e-01,1.405300617218017578e+00,2.113443670600000000e+10
1.777221560478210449e-01,1.415988445281982422e+00,5.893919821300000000e+10
1.802252829074859619e-01,1.423053979873657227e+00,9.084119765600000000e+10
1.989987492561340332e-01,1.421533107757568359e+00,7.899890388400000000e+10
1.927409321069717407e-01,1.420080900192260742e+00,1.570035253300000000e+10
1.739674657583236694e-01,1.411747813224792480e+00,3.359156178700000000e+10
1.952440589666366577e-01,1.438817977905273438e+00,4.939091926000000000e+10
1.989987492561340332e-01,1.401024222373962402e+00,4.867700724400000000e+10
2.115143984556198120e-01,1.379391074180603027e+00,3.414435078000000000e+10
1.201501935720443726e-01,1.661150455474853516e+00,7.994823280900000000e+10
1.589486896991729736e-01,1.470743060111999512e+00,7.063802814000000000e+10
1.752190291881561279e-01,1.448883414268493652e+00,1.777361613200000000e+10
1.889862418174743652e-01,1.448671102523803711e+00,8.018232284400000000e+10
1.814768463373184204e-01,1.423036456108093262e+00,3.462869151200000000e+10
2.077597081661224365e-01,1.358407020568847656e+00,4.059494956200000000e+10
1.789737194776535034e-01,1.436019301414489746e+00,4.318265861100000000e+10
2.015018761157989502e-01,1.432129740715026855e+00,6.648007951100000000e+10
2.077597081661224365e-01,1.377099514007568359e+00,3.130536328000000000e+09
2.002503126859664917e-01,1.346928596496582031e+00,4.414655288000000000e+09
2.015018761157989502e-01,1.391958951950073242e+00,4.919399670900000000e+10
1.964956223964691162e-01,1.354553461074829102e+00,7.563007754600000000e+10
1.927409321069717407e-01,1.440633296966552734e+00,7.872027550800000000e+10
2.227784842252731323e-01,1.376560688018798828e+00,6.702115069000000000e+09
1.889862418174743652e-01,1.400941133499145508e+00,4.849209300300000000e+10
2.052565813064575195e-01,1.348990917205810547e+00,5.500492193000000000e+09
1.639549434185028076e-01,1.465077400207519531e+00,9.408695951900000000e+10
2.015018761157989502e-01,1.394264698028564453e+00,5.244005149800000000e+10
1.802252829074859619e-01,1.460780858993530273e+00,4.061685890100000000e+10
1.939924955368041992e-01,1.422027587890625000e+00,4.895003117600000000e+10
2.127659618854522705e-01,1.381013870239257812e+00,2.482753523700000000e+10
2.152690887451171875e-01,1.341053843498229980e+00,2.386772850100000000e+10
1.827284097671508789e-01,1.434294104576110840e+00,1.887521103000000000e+10
1.989987492561340332e-01,1.421407699584960938e+00,7.344386642700000000e+10
1.927409321069717407e-01,1.346318602561950684e+00,8.876993252100000000e+10
1.977471858263015747e-01,1.398072123527526855e+00,5.890078017700000000e+10
1.827284097671508789e-01,1.427557349205017090e+00,4.096180215500000000e+10
1.739674657583236694e-01,1.411172866821289062e+00,8.478655481000000000e+10
1.677096337080001831e-01,1.481254935264587402e+00,2.499039957000000000e+09
2.052565813064575195e-01,1.354855298995971680e+00,1.749829496000000000e+10
1.927409321069717407e-01,1.399815082550048828e+00,3.989066455600000000e+10
2.002503126859664917e-01,1.416973114013671875e+00,6.773666462200000000e+10
1.877346783876419067e-01,1.403207659721374512e+00,3.037576320000000000e+09
1.627033799886703491e-01,1.414126396179199219e+00,1.453590265800000000e+10
1.977471858263015747e-01,1.394345045089721680e+00,7.603307852500000000e+10
1.764705926179885864e-01,1.445705771446228027e+00,7.415033345400000000e+10
2.015018761157989502e-01,1.397912740707397461e+00,4.528658592800000000e+10
2.102628350257873535e-01,1.374215364456176758e+00,6.835436837100000000e+10
1.852315366268157959e-01,1.416896104812622070e+00,3.225471993700000000e+10
2.215269058942794800e-01,1.361895084381103516e+00,5.783203569100000000e+10
2.065081447362899780e-01,1.395096182823181152e+00,6.085186635100000000e+10
1.827284097671508789e-01,1.406634330749511719e+00,2.564057248000000000e+09
1.839799731969833374e-01,1.412935018539428711e+00,6.913342530000000000e+09
1.989987492561340332e-01,1.342813014984130859e+00,2.240569423800000000e+10
1.576971262693405151e-01,1.458466768264770508e+00,1.162595266600000000e+10
1.914893686771392822e-01,1.409658312797546387e+00,3.899618832200000000e+10
1.952440589666366577e-01,1.353595495223999023e+00,9.679455404000000000e+09
1.639549434185028076e-01,1.451662898063659668e+00,2.021266151300000000e+10
2.102628350257873535e-01,1.352710962295532227e+00,2.922538832100000000e+10
2.065081447362899780e-01,1.350056529045104980e+00,3.697931657000000000e+09
2.102628350257873535e-01,1.359169840812683105e+00,3.716115547200000000e+10
1.789737194776535034e-01,1.433889389038085938e+00,2.315076234000000000e+09
1.889862418174743652e-01,1.414869189262390137e+00,5.810685113800000000e+10
2.115143984556198120e-01,1.351344466209411621e+00,5.551036882400000000e+10
1.702127754688262939e-01,1.454103827476501465e+00,2.713189940300000000e+10
1.501877307891845703e-01,1.494995474815368652e+00,3.869358481700000000e+10
1.339174062013626099e-01,1.658882498741149902e+00,5.751081045900000000e+10
1.752190291881561279e-01,1.448957443237304688e+00,8.246604893100000000e+10
1.689611971378326416e-01,1.455895900726318359e+00,5.297424245900000000e+10
1.927409321069717407e-01,1.348256826400756836e+00,9.487073687800000000e+10
1.839799731969833374e-01,1.424628257751464844e+00,4.201465689200000000e+10
2.040050029754638672e-01,1.412722110748291016e+00,8.180781905100000000e+10
2.077597081661224365e-01,1.391391158103942871e+00,4.539245669000000000e+10
1.877346783876419067e-01,1.414102315902709961e+00,3.079918314600000000e+10
2.015018761157989502e-01,1.348625183105468750e+00,3.647662256500000000e+10
1.927409321069717407e-01,1.399279356002807617e+00,9.272685043500000000e+10
2.115143984556198120e-01,1.349935054779052734e+00,7.351714404000000000e+10
1.401752233505249023e-01,1.465495944023132324e+00,8.556274814500000000e+10
2.227784842252731323e-01,1.358158826828002930e+00,1.811505738900000000e+10
2.015018761157989502e-01,1.352448940277099609e+00,2.807870849100000000e+10
1.802252829074859619e-01,1.445364475250244141e+00,9.662952888400000000e+10
2.115143984556198120e-01,1.371677279472351074e+00,9.692454059000000000e+10
1.677096337080001831e-01,1.434463739395141602e+00,1.922672501100000000e+10
2.177722156047821045e-01,1.396557211875915527e+00,4.602001557200000000e+10
1.589486896991729736e-01,1.457263708114624023e+00,1.385641711000000000e+09
1.877346783876419067e-01,1.344398379325866699e+00,3.546170214100000000e+10
1.902378052473068237e-01,1.405208349227905273e+00,8.793462000500000000e+10
1.877346783876419067e-01,1.439671754837036133e+00,1.830396926600000000e+10
1.939924955368041992e-01,1.389788031578063965e+00,8.190731039500000000e+10
1.852315366268157959e-01,1.427345991134643555e+00,1.053152921700000000e+10
1.551939994096755981e-01,1.590601205825805664e+00,2.220033356800000000e+10
1.864831000566482544e-01,1.366687774658203125e+00,7.562036989100000000e+10
2.177722156047821045e-01,1.397829771041870117e+00,5.613665391800000000e+10
2.127659618854522705e-01,1.343554377555847168e+00,7.783618618100000000e+10
1.914893686771392822e-01,1.428596854209899902e+00,8.247973817900000000e+10
1.777221560478210449e-01,1.420482516288757324e+00,9.316173919100000000e+10
2.152690887451171875e-01,1.385594248771667480e+00,5.417733436600000000e+10
1.789737194776535034e-01,1.413362741470336914e+00,9.733681561300000000e+10
1.464330404996871948e-01,1.461211442947387695e+00,4.449559778000000000e+10
2.252816110849380493e-01,1.348869323730468750e+00,3.101909488200000000e+10
1.714643388986587524e-01,1.423597574234008789e+00,6.452857613600000000e+10
1.376720964908599854e-01,1.470034480094909668e+00,1.355608190300000000e+10
1.501877307891845703e-01,1.472157001495361328e+00,1.693097006400000000e+10
2.190237790346145630e-01,1.376612424850463867e+00,3.583677706100000000e+10
2.065081447362899780e-01,1.370078802108764648e+00,5.967319779300000000e+10
2.090112715959548950e-01,1.352792620658874512e+00,9.144988085700000000e+10
2.002503126859664917e-01,1.396503448486328125e+00,7.876570307500000000e+10
2.027534395456314087e-01,1.398164749145507812e+00,4.557288885100000000e+10
1.864831000566482544e-01,1.432109832763671875e+00,4.313134919400000000e+10
2.052565813064575195e-01,1.382581591606140137e+00,3.965359558600000000e+10
1.889862418174743652e-01,1.488105773925781250e+00,1.231303495700000000e+10
1.526908725500106812e-01,1.457461357116699219e+00,6.608507867500000000e+10
1.977471858263015747e-01,1.396332621574401855e+00,6.372625051100000000e+10
2.027534395456314087e-01,1.350243568420410156e+00,1.323354381400000000e+10
1.827284097671508789e-01,1.441552519798278809e+00,2.574371045700000000e+10
1.852315366268157959e-01,1.464496970176696777e+00,8.337380105800000000e+10
1.939924955368041992e-01,1.418495535850524902e+00,4.530139443800000000e+10
1.677096337080001831e-01,1.408539652824401855e+00,4.736408383500000000e+10
1.702127754688262939e-01,1.423772692680358887e+00,9.293231929800000000e+10
2.115143984556198120e-01,1.388232469558715820e+00,9.930478780300000000e+10
1.677096337080001831e-01,1.435189723968505859e+00,2.226036676000000000e+10
2.152690887451171875e-01,1.392388224601745605e+00,1.347649754800000000e+10
1.902378052473068237e-01,1.353120207786560059e+00,8.407367372900000000e+10
1.877346783876419067e-01,1.462460279464721680e+00,2.759307385000000000e+10
2.240300476551055908e-01,1.354446411132812500e+00,3.576341251000000000e+10
1.852315366268157959e-01,1.433774828910827637e+00,8.198020264700000000e+10
1.877346783876419067e-01,1.396827459335327148e+00,7.726750522900000000e+10
2.065081447362899780e-01,1.378622055053710938e+00,7.291057353500000000e+10
1.514393091201782227e-01,1.466843962669372559e+00,2.428822937000000000e+09
2.090112715959548950e-01,1.345116019248962402e+00,8.568783261600000000e+10
1.852315366268157959e-01,1.408586502075195312e+00,7.667355103300000000e+10
1.564455628395080566e-01,1.461081504821777344e+00,6.974232528100000000e+10
2.102628350257873535e-01,1.347827434539794922e+00,5.446496647300000000e+10
1.727159023284912109e-01,1.430928468704223633e+00,1.957088858600000000e+10
2.040050029754638672e-01,1.356078028678894043e+00,1.523101039900000000e+10
1.702127754688262939e-01,1.435821056365966797e+00,8.502561859000000000e+10
1.589486896991729736e-01,1.454600572586059570e+00,5.267678760800000000e+10
1.927409321069717407e-01,1.367509126663208008e+00,5.269191735000000000e+09
2.040050029754638672e-01,1.407826781272888184e+00,7.467665273100000000e+10
1.939924955368041992e-01,1.396319627761840820e+00,3.564094095600000000e+10
1.939924955368041992e-01,1.408294677734375000e+00,1.728022984500000000e+10
1.914893686771392822e-01,1.409073829650878906e+00,6.108520416100000000e+10
2.002503126859664917e-01,1.355124354362487793e+00,1.868485359900000000e+10
1.939924955368041992e-01,1.430212378501892090e+00,3.196578202300000000e+10
1.677096337080001831e-01,1.481789469718933105e+00,7.508246757400000000e+10
2.152690887451171875e-01,1.356751680374145508e+00,3.592448078900000000e+10
2.115143984556198120e-01,1.351651072502136230e+00,2.875071690800000000e+10
2.065081447362899780e-01,1.345230460166931152e+00,5.142147497400000000e+10
1.739674657583236694e-01,1.463727712631225586e+00,3.070081254900000000e+10
1.789737194776535034e-01,1.412884116172790527e+00,6.810321607600000000e+10
1.939924955368041992e-01,1.417686700820922852e+00,2.848217861600000000e+10
2.090112715959548950e-01,1.350507736206054688e+00,3.258487300700000000e+10
1.902378052473068237e-01,1.403929114341735840e+00,3.449265684200000000e+10
2.040050029754638672e-01,1.346887588500976562e+00,8.538348670000000000e+08
1.764705926179885864e-01,1.415251731872558594e+00,1.373124295700000000e+10
1.814768463373184204e-01,1.435184359550476074e+00,8.420999529000000000e+10
2.015018761157989502e-01,1.393597960472106934e+00,4.924972219000000000e+10
2.052565813064575195e-01,1.360971689224243164e+00,8.934725085400000000e+10
2.052565813064575195e-01,1.365672945976257324e+00,1.879584496200000000e+10
1.989987492561340332e-01,1.426239252090454102e+00,8.520563577400000000e+10
2.090112715959548950e-01,1.366909384727478027e+00,4.485353518500000000e+10
1.727159023284912109e-01,1.469502449035644531e+00,1.415704122900000000e+10
1.952440589666366577e-01,1.429627180099487305e+00,8.708186841800000000e+10
2.165206521749496460e-01,1.345328092575073242e+00,4.346131384200000000e+10
2.152690887451171875e-01,1.346276164054870605e+00,5.293370740300000000e+10
2.165206521749496460e-01,1.353296995162963867e+00,2.558742935100000000e+10
1.927409321069717407e-01,1.412254810333251953e+00,6.744622600000000000e+08
2.252816110849380493e-01,1.376842975616455078e+00,9.839163246300000000e+10
2.002503126859664917e-01,1.351924777030944824e+00,9.004881697100000000e+10
1.964956223964691162e-01,1.371895551681518555e+00,2.293511204000000000e+10
2.002503126859664917e-01,1.350203275680541992e+00,4.910631815200000000e+10
1.877346783876419067e-01,1.420104742050170898e+00,3.837018384000000000e+09
1.539424359798431396e-01,1.457483649253845215e+00,8.290031034900000000e+10
1.576971262693405151e-01,1.496267557144165039e+00,6.729075486500000000e+10
1.864831000566482544e-01,1.395658254623413086e+00,1.858225858900000000e+10
2.127659618854522705e-01,1.406719088554382324e+00,9.292558515500000000e+10
2.052565813064575195e-01,1.350599169731140137e+00,9.922055700200000000e+10
2.090112715959548950e-01,1.389943122863769531e+00,3.832191561400000000e+10
2.027534395456314087e-01,1.353278636932373047e+00,4.328478420200000000e+10
1.702127754688262939e-01,1.433576107025146484e+00,3.126696368400000000e+10
2.027534395456314087e-01,1.368855357170104980e+00,7.593072776700000000e+10
1.764705926179885864e-01,1.430534839630126953e+00,7.840603883600000000e+10
2.052565813064575195e-01,1.362451553344726562e+00,3.057473102900000000e+10
2.002503126859664917e-01,1.356001377105712891e+00,9.529411789900000000e+10
1.952440589666366577e-01,1.407959222793579102e+00,8.039134449800000000e+10
1.939924955368041992e-01,1.426083087921142578e+00,4.706400013700000000e+10
1.514393091201782227e-01,1.453462481498718262e+00,5.019186300100000000e+10
1.727159023284912109e-01,1.406651496887207031e+00,3.446292449600000000e+10
1.576971262693405151e-01,1.460418581962585449e+00,5.932265039300000000e+10
1.789737194776535034e-01,1.415855169296264648e+00,8.781246610000000000e+09
2.077597081661224365e-01,1.391186118125915527e+00,8.886222764700000000e+10
1.814768463373184204e-01,1.421706438064575195e+00,4.442743775700000000e+10
1.739674657583236694e-01,1.450769782066345215e+00,3.327072300600000000e+10
2.002503126859664917e-01,1.402754306793212891e+00,3.348454224000000000e+09
1.789737194776535034e-01,1.412304878234863281e+00,3.610956744700000000e+10
1.964956223964691162e-01,1.407126665115356445e+00,1.716140192300000000e+10
2.027534395456314087e-01,1.407038211822509766e+00,1.527166424000000000e+09
2.002503126859664917e-01,1.353074312210083008e+00,1.738606481000000000e+09
1.877346783876419067e-01,1.428153753280639648e+00,5.117310418300000000e+10
2.052565813064575195e-01,1.390138506889343262e+00,1.772235557200000000e+10
1.764705926179885864e-01,1.432149887084960938e+00,2.366053881900000000e+10
1.752190291881561279e-01,1.412335157394409180e+00,6.327823812900000000e+10
2.040050029754638672e-01,1.384277224540710449e+00,4.273096838100000000e+10
2.027534395456314087e-01,1.379052639007568359e+00,7.568655499000000000e+10
1.939924955368041992e-01,1.357192277908325195e+00,8.648676164900000000e+10
2.052565813064575195e-01,1.346804976463317871e+00,5.536148191300000000e+10
2.090112715959548950e-01,1.359094619750976562e+00,3.877826925900000000e+10
1.627033799886703491e-01,1.569300413131713867e+00,5.669815542000000000e+09
1.714643388986587524e-01,1.400856971740722656e+00,7.519080524800000000e+10
1.627033799886703491e-01,1.453474998474121094e+00,6.096012847900000000e+10
1.802252829074859619e-01,1.475346922874450684e+00,6.451680310800000000e+10
1.864831000566482544e-01,1.399607181549072266e+00,3.026076778600000000e+10
2.052565813064575195e-01,1.341818690299987793e+00,9.423812028600000000e+10
2.040050029754638672e-01,1.340471148490905762e+00,4.284690020300000000e+10
2.090112715959548950e-01,1.344194173812866211e+00,3.496525612800000000e+10
1.802252829074859619e-01,1.414388537406921387e+00,7.373357948200000000e+10
2.115143984556198120e-01,1.350743293762207031e+00,8.808971257000000000e+09
1.702127754688262939e-01,1.395189166069030762e+00,2.442437484600000000e+10
2.052565813064575195e-01,1.361997485160827637e+00,8.627714367500000000e+10
1.627033799886703491e-01,1.455857157707214355e+00,4.282454834100000000e+10
1.839799731969833374e-01,1.442088842391967773e+00,7.965100569700000000e+10
1.989987492561340332e-01,1.402515769004821777e+00,4.058025674500000000e+10
1.464330404996871948e-01,1.473129510879516602e+00,1.339640500700000000e+10
2.202753424644470215e-01,1.359760046005249023e+00,8.406650331000000000e+09
2.127659618854522705e-01,1.354521155357360840e+00,1.528609442900000000e+10
1.539424359798431396e-01,1.476575851440429688e+00,4.443359974800000000e+10
2.040050029754638672e-01,1.353097438812255859e+00,9.511345835700000000e+10
2.102628350257873535e-01,1.390991449356079102e+00,5.252706459100000000e+10
2.052565813064575195e-01,1.358446836471557617e+00,2.224496694000000000e+09
2.052565813064575195e-01,1.355229139328002930e+00,6.596381820900000000e+10
1.914893686771392822e-01,1.441560029983520508e+00,9.974447197900000000e+10
1.939924955368041992e-01,1.409106969833374023e+00,9.979745988000000000e+09
1.802252829074859619e-01,1.413980007171630859e+00,5.015781648500000000e+10
2.115143984556198120e-01,1.393489599227905273e+00,3.187010608400000000e+10
1.727159023284912109e-01,1.444150328636169434e+00,1.153931643400000000e+10
1.864831000566482544e-01,1.411854982376098633e+00,6.447598092600000000e+10
2.002503126859664917e-01,1.359079599380493164e+00,7.520957526000000000e+10
1.964956223964691162e-01,1.371113181114196777e+00,8.578172288200000000e+10
1.902378052473068237e-01,1.399584650993347168e+00,8.178771129300000000e+10
2.077597081661224365e-01,1.343096613883972168e+00,7.097059043400000000e+10
2.027534395456314087e-01,1.386856794357299805e+00,1.248388264800000000e+10
2.215269058942794800e-01,1.370377421379089355e+00,5.859042908400000000e+10
1.602002531290054321e-01,1.458227396011352539e+00,4.707342754000000000e+09
1.827284097671508789e-01,1.404605627059936523e+00,9.199887245600000000e+10
2.215269058942794800e-01,1.359962821006774902e+00,2.213143915300000000e+10
2.052565813064575195e-01,1.395374298095703125e+00,2.048702929400000000e+10
2.052565813064575195e-01,1.355434656143188477e+00,4.276634992200000000e+10
1.839799731969833374e-01,1.411347389221191406e+00,6.090537426200000000e+10
1.501877307891845703e-01,1.463100790977478027e+00,7.086304423300000000e+10
1.952440589666366577e-01,1.347177028656005859e+00,4.014275514400000000e+10
1.777221560478210449e-01,1.432804584503173828e+00,6.559232386300000000e+10
1.939924955368041992e-01,1.411519527435302734e+00,4.534702238000000000e+09
1.852315366268157959e-01,1.413028597831726074e+00,8.396816614000000000e+10
1.739674657583236694e-01,1.425834536552429199e+00,4.593704982300000000e+10
1.602002531290054321e-01,1.448400259017944336e+00,3.953070800000000000e+10
2.015018761157989502e-01,1.397345423698425293e+00,9.541379358600000000e+10
2.165206521749496460e-01,1.356670379638671875e+00,2.630944899500000000e+10
1.551939994096755981e-01,1.477531790733337402e+00,1.455196972800000000e+10
1.952440589666366577e-01,1.421627998352050781e+00,5.828395453800000000e+10
1.964956223964691162e-01,1.409879088401794434e+00,3.793575308200000000e+10
2.115143984556198120e-01,1.352684974670410156e+00,8.756574423100000000e+10
2.190237790346145630e-01,1.403509378433227539e+00,8.283422268300000000e+10
1.451814770698547363e-01,1.473388671875000000e+00,6.001110278000000000e+09
1.764705926179885864e-01,1.437343597412109375e+00,1.851462118800000000e+10
1.927409321069717407e-01,1.395093441009521484e+00,2.279494912100000000e+10
1.964956223964691162e-01,1.394927382469177246e+00,4.535248969100000000e+10
1.989987492561340332e-01,1.354537487030029297e+00,9.708670469600000000e+10
1.864831000566482544e-01,1.432191610336303711e+00,1.441035660000000000e+09
2.165206521749496460e-01,1.351045608520507812e+00,4.432294980800000000e+10
2.165206521749496460e-01,1.354275703430175781e+00,2.695003346800000000e+10
1.964956223964691162e-01,1.421129465103149414e+00,2.960671658900000000e+10
1.989987492561340332e-01,1.348703265190124512e+00,2.720089835600000000e+10
1.852315366268157959e-01,1.413724660873413086e+00,3.507889487900000000e+10
1.689611971378326416e-01,1.451036453247070312e+00,1.156106500400000000e+10
1.914893686771392822e-01,1.418794631958007812e+00,9.063768659400000000e+10
1.789737194776535034e-01,1.508438944816589355e+00,4.232704430300000000e+10
1.989987492561340332e-01,1.400944590568542480e+00,5.231302496700000000e+10
1.727159023284912109e-01,1.409861922264099121e+00,9.523705012000000000e+10
1.964956223964691162e-01,1.342262983322143555e+00,3.485993034400000000e+10
2.190237790346145630e-01,1.359880328178405762e+00,5.638845914000000000e+09
1.914893686771392822e-01,1.407574653625488281e+00,3.350350013600000000e+10
2.102628350257873535e-01,1.368172526359558105e+00,1.154674224100000000e+10
2.002503126859664917e-01,1.440602064132690430e+00,8.822609510500000000e+10
1.827284097671508789e-01,1.427173972129821777e+00,7.762468220000000000e+09
1.977471858263015747e-01,1.344271898269653320e+00,7.442192001100000000e+10
1.627033799886703491e-01,1.453948378562927246e+00,6.826646187600000000e+10
1.877346783876419067e-01,1.347738027572631836e+00,2.328190582700000000e+10
1.989987492561340332e-01,1.429125785827636719e+00,9.269742584000000000e+09
1.827284097671508789e-01,1.440992236137390137e+00,7.512265684200000000e+10
2.152690887451171875e-01,1.352574348449707031e+00,9.704364375800000000e+10
2.040050029754638672e-01,1.395833849906921387e+00,1.185906767300000000e+10
1.702127754688262939e-01,1.445079565048217773e+00,7.048963502800000000e+10
1.964956223964691162e-01,1.352003455162048340e+00,2.355941465300000000e+10
1.902378052473068237e-01,1.396741271018981934e+00,3.846100549500000000e+10
2.040050029754638672e-01,1.404782295227050781e+00,9.538242794300000000e+10
1.839799731969833374e-01,1.415547251701354980e+00,8.656675206900000000e+10
1.476846039295196533e-01,1.471579313278198242e+00,1.815639254100000000e+10
1.877346783876419067e-01,1.415867805480957031e+00,6.263325995900000000e+10
1.864831000566482544e-01,1.403897643089294434e+00,9.646718475700000000e+10
1.627033799886703491e-01,1.486360073089599609e+00,5.333317299900000000e+10
1.902378052473068237e-01,1.432787418365478516e+00,6.158043917600000000e+10
2.165206521749496460e-01,1.348288774490356445e+00,3.195512223700000000e+10
1.677096337080001831e-01,1.422139167785644531e+00,3.042888913200000000e+10
2.077597081661224365e-01,1.353594660758972168e+00,7.332365073700000000e+10
1.714643388986587524e-01,1.440265893936157227e+00,6.387242551600000000e+10
1.802252829074859619e-01,1.402817487716674805e+00,2.647085396500000000e+10
1.627033799886703491e-01,1.446054697036743164e+00,7.614682111400000000e+10
1.652065068483352661e-01,1.485826969146728516e+00,9.776798223300000000e+10
1.964956223964691162e-01,1.377939224243164062e+00,2.999336413900000000e+10
2.002503126859664917e-01,1.390521049499511719e+00,6.294899332000000000e+09
2.277847379446029663e-01,1.355476140975952148e+00,6.885768807000000000e+10
2.065081447362899780e-01,1.412068724632263184e+00,5.174611564000000000e+10
1.914893686771392822e-01,1.474347352981567383e+00,1.567581974500000000e+10
1.927409321069717407e-01,1.350465536117553711e+00,6.319092953300000000e+10
2.015018761157989502e-01,1.364264249801635742e+00,2.078602892100000000e+10
1.727159023284912109e-01,1.415457129478454590e+00,2.846554413000000000e+10
1.752190291881561279e-01,1.471382141113281250e+00,7.113842322000000000e+09
1.589486896991729736e-01,1.476366996765136719e+00,3.231293591300000000e+10
1.639549434185028076e-01,1.421034812927246094e+00,6.205447480900000000e+10
2.052565813064575195e-01,1.408753156661987305e+00,9.156234588000000000e+10
2.002503126859664917e-01,1.378445863723754883e+00,4.889636147400000000e+10
1.852315366268157959e-01,1.425604820251464844e+00,7.122904088500000000e+10
1.839799731969833374e-01,1.438802719116210938e+00,2.779093065000000000e+09
1.977471858263015747e-01,1.364950895309448242e+00,5.470314456000000000e+10
2.077597081661224365e-01,1.398364782333374023e+00,8.605705796500000000e+10
1.877346783876419067e-01,1.415736079216003418e+00,3.316050243700000000e+10
1.852315366268157959e-01,1.459973812103271484e+00,9.814026613300000000e+10
2.140175253152847290e-01,1.337507963180541992e+00,3.759614139000000000e+10
2.065081447362899780e-01,1.348220348358154297e+00,4.574485697200000000e+10
2.140175253152847290e-01,1.385200858116149902e+00,8.093128061000000000e+09
2.027534395456314087e-01,1.356546282768249512e+00,5.002391270700000000e+10
2.052565813064575195e-01,1.356227397918701172e+00,7.682364805100000000e+10
1.652065068483352661e-01,1.477088928222656250e+00,8.548876611700000000e+10
2.027534395456314087e-01,1.387212276458740234e+00,2.995632718700000000e+10
1.627033799886703491e-01,1.434139728546142578e+00,2.877389362300000000e+10
1.927409321069717407e-01,1.380122065544128418e+00,4.214732050200000000e+10
2.152690887451171875e-01,1.367570877075195312e+00,6.531688145300000000e+10
2.015018761157989502e-01,1.403802394866943359e+00,2.687279226300000000e+10
1.564455628395080566e-01,1.470713853836059570e+00,9.391525254100000000e+10
2.215269058942794800e-01,1.356142759323120117e+00,3.907542183400000000e+10
1.576971262693405151e-01,1.474183917045593262e+00,6.068382509600000000e+10
1.501877307891845703e-01,1.460562109947204590e+00,5.652158020200000000e+10
1.627033799886703491e-01,1.444042205810546875e+00,2.793256705400000000e+10
1.839799731969833374e-01,1.443228721618652344e+00,9.521627974600000000e+10
1.952440589666366577e-01,1.363183736801147461e+00,9.448648341800000000e+10
2.215269058942794800e-01,1.382918596267700195e+00,1.176606336100000000e+10
1.764705926179885864e-01,1.410749316215515137e+00,2.753493452000000000e+10
1.952440589666366577e-01,1.392566561698913574e+00,5.511083677300000000e+10
1.889862418174743652e-01,1.397936344146728516e+00,4.874166892400000000e+10
2.040050029754638672e-01,1.346430659294128418e+00,4.685804097800000000e+10
2.102628350257873535e-01,1.384242415428161621e+00,4.892428423000000000e+10
2.015018761157989502e-01,1.366623282432556152e+00,7.990151522000000000e+09
1.814768463373184204e-01,1.436355471611022949e+00,1.342983308500000000e+10
2.190237790346145630e-01,1.362297534942626953e+00,4.890253147600000000e+10
1.689611971378326416e-01,1.453651666641235352e+00,7.821630967300000000e+10
1.964956223964691162e-01,1.342181563377380371e+00,9.424967459000000000e+10
1.714643388986587524e-01,1.429748415946960449e+00,9.791087568000000000e+10
1.727159023284912109e-01,1.562233328819274902e+00,4.244824635400000000e+10
2.202753424644470215e-01,1.346709966659545898e+00,3.921755454700000000e+10
2.040050029754638672e-01,1.390474319458007812e+00,6.870410441500000000e+10
1.764705926179885864e-01,1.515095949172973633e+00,6.814934287800000000e+10
2.140175253152847290e-01,1.412974357604980469e+00,2.745390527600000000e+10
2.040050029754638672e-01,1.387068271636962891e+00,4.642337931600000000e+10
1.952440589666366577e-01,1.362601518630981445e+00,8.484871204700000000e+10
1.964956223964691162e-01,1.412630796432495117e+00,6.361510630000000000e+08
2.177722156047821045e-01,1.349355936050415039e+00,4.900949703900000000e+10
2.127659618854522705e-01,1.346133947372436523e+00,9.515413848600000000e+10
2.077597081661224365e-01,1.427377700805664062e+00,7.041811879000000000e+10
1.664580702781677246e-01,1.443905711174011230e+00,4.381199253800000000e+10
2.077597081661224365e-01,1.355870127677917480e+00,3.770163830200000000e+10
1.789737194776535034e-01,1.432042360305786133e+00,2.611313465800000000e+10
2.265331745147705078e-01,1.346956491470336914e+00,4.520605342000000000e+09
1.989987492561340332e-01,1.412095785140991211e+00,6.020844265000000000e+09
1.664580702781677246e-01,1.519411087036132812e+00,5.209045155100000000e+10
1.564455628395080566e-01,1.622357726097106934e+00,9.022470027300000000e+10
1.977471858263015747e-01,1.353807210922241211e+00,6.811221370500000000e+10
1.889862418174743652e-01,1.414816260337829590e+00,8.610900477800000000e+10
2.065081447362899780e-01,1.354503154754638672e+00,5.485182015000000000e+10
1.952440589666366577e-01,1.372732877731323242e+00,6.469126397900000000e+10
1.877346783876419067e-01,1.421136379241943359e+00,5.392477780300000000e+10
1.727159023284912109e-01,1.412779211997985840e+00,7.789148272400000000e+10
2.065081447362899780e-01,1.345975279808044434e+00,4.640928006900000000e+10
2.190237790346145630e-01,1.353419184684753418e+00,8.930055502600000000e+10
1.689611971378326416e-01,1.461891651153564453e+00,2.027958262100000000e+10
2.040050029754638672e-01,1.404871463775634766e+00,6.372652027300000000e+10
2.152690887451171875e-01,1.360503435134887695e+00,4.671662032000000000e+09
2.090112715959548950e-01,1.375347018241882324e+00,3.276400450000000000e+09
1.752190291881561279e-01,1.475938558578491211e+00,2.024538783500000000e+10
2.190237790346145630e-01,1.348647475242614746e+00,1.300182100000000000e+08
1.789737194776535034e-01,1.425454616546630859e+00,4.121602697300000000e+10
2.077597081661224365e-01,1.406650424003601074e+00,4.890139734000000000e+09
1.902378052473068237e-01,1.391231536865234375e+00,1.018799208900000000e+10
1.827284097671508789e-01,1.448593616485595703e+00,2.033027911200000000e+10
2.140175253152847290e-01,1.331809282302856445e+00,2.496336287800000000e+10
1.939924955368041992e-01,1.399559736251831055e+00,7.646312996900000000e+10
1.839799731969833374e-01,1.390079736709594727e+00,7.265411660700000000e+10
1.589486896991729736e-01,1.540611743927001953e+00,9.812213529000000000e+09
1.977471858263015747e-01,1.415948748588562012e+00,8.682227146600000000e+10
1.739674657583236694e-01,1.450180292129516602e+00,1.050899781200000000e+10
2.140175253152847290e-01,1.347932577133178711e+00,4.569254131700000000e+10
1.877346783876419067e-01,1.427059650421142578e+00,6.024757009200000000e+10
1.939924955368041992e-01,1.401786327362060547e+00,3.916607684300000000e+10
2.215269058942794800e-01,1.391746997833251953e+00,4.525717399500000000e+10
2.015018761157989502e-01,1.395256757736206055e+00,7.414988527000000000e+10
1.764705926179885864e-01,1.409057974815368652e+00,1.412683119200000000e+10
1.639549434185028076e-01,1.475772738456726074e+00,1.649726828000000000e+09
1.839799731969833374e-01,1.414120554924011230e+00,1.373228406800000000e+10
1.977471858263015747e-01,1.349543809890747070e+00,8.278872994400000000e+10
1.827284097671508789e-01,1.399997472763061523e+00,7.148746295000000000e+10
2.052565813064575195e-01,1.369013309478759766e+00,3.395301316700000000e+10
2.027534395456314087e-01,1.364349126815795898e+00,7.035309279400000000e+10
1.989987492561340332e-01,1.393767595291137695e+00,9.829418507700000000e+10
1.576971262693405151e-01,1.462146759033203125e+00,1.562608204400000000e+10
1.652065068483352661e-01,1.465651273727416992e+00,6.437254805700000000e+10
2.102628350257873535e-01,1.359223723411560059e+00,6.871900989200000000e+10
2.190237790346145630e-01,1.359207987785339355e+00,3.288437900700000000e+10
1.914893686771392822e-01,1.375220775604248047e+00,6.027535629600000000e+10
1.927409321069717407e-01,1.356570959091186523e+00,1.461319829400000000e+10
2.127659618854522705e-01,1.359042167663574219e+00,3.475123883800000000e+10
1.789737194776535034e-01,1.439408659934997559e+00,5.678300109400000000e+10
1.977471858263015747e-01,1.396253347396850586e+00,3.056775003000000000e+10
2.002503126859664917e-01,1.401231646537780762e+00,8.813516741300000000e+10
2.102628350257873535e-01,1.373864531517028809e+00,5.518549584700000000e+10
1.977471858263015747e-01,1.406644821166992188e+00,4.634676383200000000e+10
1.614518165588378906e-01,1.477798223495483398e+00,8.719863836000000000e+10
2.040050029754638672e-01,1.394446611404418945e+00,2.794841566000000000e+09
2.115143984556198120e-01,1.348844766616821289e+00,1.188058993800000000e+10
1.939924955368041992e-01,1.363370656967163086e+00,1.928797824500000000e+10
1.752190291881561279e-01,1.411954760551452637e+00,2.876191936100000000e+10
2.115143984556198120e-01,1.393572688102722168e+00,3.676024573200000000e+10
1.977471858263015747e-01,1.357678294181823730e+00,7.141812713900000000e+10
1.902378052473068237e-01,1.416605234146118164e+00,4.109871386100000000e+10
1.802252829074859619e-01,1.448589324951171875e+00,5.201735446400000000e+10
2.052565813064575195e-01,1.391756892204284668e+00,1.025446037500000000e+10
2.165206521749496460e-01,1.363749027252197266e+00,7.920802305500000000e+10
1.939924955368041992e-01,1.444826960563659668e+00,5.263541877000000000e+10
1.914893686771392822e-01,1.458910346031188965e+00,4.609327195700000000e+10
1.764705926179885864e-01,1.419433355331420898e+00,1.569136044300000000e+10
2.015018761157989502e-01,1.372185945510864258e+00,1.783246476000000000e+09
2.015018761157989502e-01,1.409758448600769043e+00,5.451113413200000000e+10
2.102628350257873535e-01,1.350722551345825195e+00,8.268651151700000000e+10
1.677096337080001831e-01,1.448623061180114746e+00,7.612945132100000000e+10
2.102628350257873535e-01,1.344668745994567871e+00,5.383405861300000000e+10
2.090112715959548950e-01,1.350039005279541016e+00,6.304352427000000000e+10
1.927409321069717407e-01,1.407998085021972656e+00,7.495137598700000000e+10
2.140175253152847290e-01,1.360883951187133789e+00,7.261437446000000000e+10
1.977471858263015747e-01,1.384261012077331543e+00,6.431121232600000000e+10
1.914893686771392822e-01,1.346297979354858398e+00,5.168480598400000000e+10
2.215269058942794800e-01,1.400166273117065430e+00,2.523176527300000000e+10
1.764705926179885864e-01,1.430292844772338867e+00,7.342223937400000000e+10
2.052565813064575195e-01,1.403597712516784668e+00,8.215725754100000000e+10
1.814768463373184204e-01,1.414391875267028809e+00,9.489637204000000000e+09
1.564455628395080566e-01,1.457518100738525391e+00,5.555800124900000000e+10
2.027534395456314087e-01,1.353277206420898438e+00,7.325426555400000000e+10
1.877346783876419067e-01,1.434176802635192871e+00,6.867980989600000000e+10
2.015018761157989502e-01,1.359649419784545898e+00,3.558288849000000000e+09
1.914893686771392822e-01,1.347255706787109375e+00,5.565728252200000000e+10
2.090112715959548950e-01,1.365353345870971680e+00,1.433559892200000000e+10
2.077597081661224365e-01,1.355838060379028320e+00,7.965583924000000000e+10
1.939924955368041992e-01,1.401120543479919434e+00,4.962894939100000000e+10
1.551939994096755981e-01,1.424200892448425293e+00,2.148739434900000000e+10
2.252816110849380493e-01,1.382787585258483887e+00,9.284889441500000000e+10
1.914893686771392822e-01,1.402776002883911133e+00,3.476877154500000000e+10
1.914893686771392822e-01,1.413348555564880371e+00,5.859544942000000000e+10
2.015018761157989502e-01,1.361348152160644531e+00,8.325646644300000000e+10
1.952440589666366577e-01,1.404028773307800293e+00,4.738137950900000000e+10
1.977471858263015747e-01,1.359342813491821289e+00,5.155246921400000000e+10
1.777221560478210449e-01,1.436971068382263184e+00,6.205428414400000000e+10
1.764705926179885864e-01,1.416314005851745605e+00,3.100769514000000000e+10
1.739674657583236694e-01,1.435856819152832031e+00,6.103548718000000000e+09
2.015018761157989502e-01,1.409629106521606445e+00,1.971716219100000000e+10
1.439299136400222778e-01,1.460926771163940430e+00,2.210618281000000000e+10
1.977471858263015747e-01,1.405484557151794434e+00,3.474370835400000000e+10
1.939924955368041992e-01,1.363878726959228516e+00,8.422601507900000000e+10
2.040050029754638672e-01,1.392066240310668945e+00,4.899462653000000000e+09
2.227784842252731323e-01,1.385071277618408203e+00,3.422174735200000000e+10
1.564455628395080566e-01,1.457924127578735352e+00,8.098435224800000000e+10
2.140175253152847290e-01,1.403924345970153809e+00,5.605001210600000000e+10
1.526908725500106812e-01,1.457412481307983398e+00,5.794275819300000000e+10
1.852315366268157959e-01,1.426023721694946289e+00,4.912570271200000000e+10
1.902378052473068237e-01,1.407646656036376953e+00,9.307552020900000000e+10
2.077597081661224365e-01,1.357074975967407227e+00,5.114626932200000000e+10
2.190237790346145630e-01,1.400577306747436523e+00,6.417727467000000000e+09
1.852315366268157959e-01,1.437082171440124512e+00,5.397834417000000000e+10
1.727159023284912109e-01,1.467501640319824219e+00,7.920448234000000000e+09
1.476846039295196533e-01,1.450601458549499512e+00,8.832147674400000000e+10
2.027534395456314087e-01,1.378977537155151367e+00,6.615159789900000000e+10
2.065081447362899780e-01,1.342593073844909668e+00,1.133310440100000000e+10
1.802252829074859619e-01,1.434881567955017090e+00,8.196377501900000000e+10
1.914893686771392822e-01,1.404391288757324219e+00,2.447508799000000000e+09
1.827284097671508789e-01,1.410646915435791016e+00,6.598152619800000000e+10
2.127659618854522705e-01,1.356816530227661133e+00,9.597813173500000000e+10
1.902378052473068237e-01,1.442173957824707031e+00,1.897643276100000000e+10
1.714643388986587524e-01,1.447066664695739746e+00,4.110599463000000000e+10
1.802252829074859619e-01,1.399334669113159180e+00,5.676083262200000000e+10
2.015018761157989502e-01,1.397217154502868652e+00,5.227731478600000000e+10
1.764705926179885864e-01,1.484202623367309570e+00,4.737401078000000000e+10
2.115143984556198120e-01,1.396390914916992188e+00,9.546925519800000000e+10
1.977471858263015747e-01,1.358573436737060547e+00,9.516582884500000000e+10
1.414267867803573608e-01,1.530902862548828125e+00,3.535880894000000000e+09
2.165206521749496460e-01,1.387224674224853516e+00,1.524773508000000000e+09
1.952440589666366577e-01,1.387477874755859375e+00,4.462840646100000000e+10
2.002503126859664917e-01,1.347739696502685547e+00,9.204360565400000000e+10
2.027534395456314087e-01,1.362554788589477539e+00,3.424884528400000000e+10
1.789737194776535034e-01,1.464484691619873047e+00,8.324904392700000000e+10
1.889862418174743652e-01,1.400072336196899414e+00,2.808170974700000000e+10
2.015018761157989502e-01,1.416801810264587402e+00,2.083563836400000000e+10
1.752190291881561279e-01,1.418410301208496094e+00,1.577651997500000000e+10
1.989987492561340332e-01,1.397760152816772461e+00,6.215672172100000000e+10
1.839799731969833374e-01,1.436886191368103027e+00,3.085649925900000000e+10
2.065081447362899780e-01,1.370818853378295898e+00,4.950625728200000000e+10
2.040050029754638672e-01,1.354780554771423340e+00,1.948743208500000000e+10
1.777221560478210449e-01,1.411745429039001465e+00,3.810406504500000000e+10
1.702127754688262939e-01,1.389678359031677246e+00,8.934880899300000000e+10
1.852315366268157959e-01,1.415139198303222656e+00,5.550132729000000000e+10
1.977471858263015747e-01,1.398433208465576172e+00,3.374434253700000000e+10
1.789737194776535034e-01,1.412657618522644043e+00,5.626522015000000000e+09
1.914893686771392822e-01,1.397365331649780273e+00,3.796217800700000000e+10
1.664580702781677246e-01,1.429139852523803711e+00,5.858106650300000000e+10
1.889862418174743652e-01,1.409708380699157715e+00,5.989449586700000000e+10
2.165206521749496460e-01,1.345009565353393555e+00,2.817088334500000000e+10
2.152690887451171875e-01,1.355575919151306152e+00,5.792217498700000000e+10
1.714643388986587524e-01,1.457270979881286621e+00,2.440486979100000000e+10
2.065081447362899780e-01,1.343947172164916992e+00,6.599155120200000000e+10
2.115143984556198120e-01,1.388543844223022461e+00,1.623992337100000000e+10
1.764705926179885864e-01,1.411836504936218262e+00,6.797842328000000000e+09
1.814768463373184204e-01,1.441402196884155273e+00,1.017268932700000000e+10
2.077597081661224365e-01,1.360357046127319336e+00,5.052590362500000000e+10
1.689611971378326416e-01,1.436784148216247559e+00,9.559359787900000000e+10
2.015018761157989502e-01,1.394959211349487305e+00,1.919382533000000000e+10
1.927409321069717407e-01,1.399968147277832031e+00,2.313198833800000000e+10
1.814768463373184204e-01,1.418100595474243164e+00,8.775488395500000000e+10
2.127659618854522705e-01,1.394726753234863281e+00,8.025060541700000000e+10
2.015018761157989502e-01,1.346557855606079102e+00,2.280497709100000000e+10
2.190237790346145630e-01,1.345174074172973633e+00,7.461114870000000000e+08
1.927409321069717407e-01,1.424409747123718262e+00,5.530311016600000000e+10
2.052565813064575195e-01,1.349509000778198242e+00,6.184593010000000000e+08
2.077597081661224365e-01,1.388698339462280273e+00,3.928766149200000000e+10
1.939924955368041992e-01,1.403250217437744141e+00,5.178667461800000000e+10
1.964956223964691162e-01,1.353016376495361328e+00,8.459504660900000000e+10
1.889862418174743652e-01,1.403724670410156250e+00,3.200171928500000000e+10
2.040050029754638672e-01,1.391928076744079590e+00,2.907005228100000000e+10
1.664580702781677246e-01,1.457445621490478516e+00,4.316914356200000000e+10
2.140175253152847290e-01,1.353145599365234375e+00,8.214587688100000000e+10
2.040050029754638672e-01,1.417040824890136719e+00,7.347989712700000000e+10
2.152690887451171875e-01,1.359573721885681152e+00,3.983446120500000000e+10
1.827284097671508789e-01,1.431792616844177246e+00,4.446773737600000000e+10
2.002503126859664917e-01,1.431167364120483398e+00,7.272653319500000000e+10
1.964956223964691162e-01,1.370435237884521484e+00,4.175095391800000000e+10
1.627033799886703491e-01,1.455436468124389648e+00,1.656917744700000000e+10
1.889862418174743652e-01,1.414586067199707031e+00,5.063246229700000000e+10
1.864831000566482544e-01,1.361612558364868164e+00,9.858324531300000000e+10
2.115143984556198120e-01,1.346269965171813965e+00,1.511697820000000000e+10
1.902378052473068237e-01,1.429894208908081055e+00,5.423094765000000000e+09
1.964956223964691162e-01,1.342216968536376953e+00,7.995563131200000000e+10
1.689611971378326416e-01,1.421233892440795898e+00,3.062622542300000000e+10
1.589486896991729736e-01,1.467180609703063965e+00,4.760327381500000000e+10
1.914893686771392822e-01,1.409001350402832031e+00,8.789434339000000000e+09
1.739674657583236694e-01,1.420916914939880371e+00,9.331049139000000000e+10
1.914893686771392822e-01,1.412452578544616699e+00,7.047951467400000000e+10
1.864831000566482544e-01,1.424184322357177734e+00,9.585889589600000000e+10
1.589486896991729736e-01,1.454472541809082031e+00,5.326507421800000000e+10
1.939924955368041992e-01,1.438176870346069336e+00,4.823101032000000000e+10
1.989987492561340332e-01,1.382211208343505859e+00,7.051859127300000000e+10
1.877346783876419067e-01,1.401067018508911133e+00,7.012380852800000000e+10
2.002503126859664917e-01,1.368972182273864746e+00,7.459268744500000000e+10
1.652065068483352661e-01,1.467107295989990234e+00,4.429829873400000000e+10
2.002503126859664917e-01,1.343138933181762695e+00,8.808921190700000000e+10
1.727159023284912109e-01,1.381215572357177734e+00,4.608172666000000000e+09
1.827284097671508789e-01,1.435925006866455078e+00,8.801930269000000000e+10
2.115143984556198120e-01,1.346936583518981934e+00,8.418317213300000000e+10
1.727159023284912109e-01,1.428891062736511230e+00,6.128176292000000000e+09
1.827284097671508789e-01,1.406433582305908203e+00,2.895519384200000000e+10
2.040050029754638672e-01,1.342459917068481445e+00,7.470634457000000000e+09
1.964956223964691162e-01,1.424460887908935547e+00,5.064175440200000000e+10
1.852315366268157959e-01,1.403463244438171387e+00,4.551331349900000000e+10
1.864831000566482544e-01,1.455071926116943359e+00,6.021352088400000000e+10
2.115143984556198120e-01,1.351449847221374512e+00,4.716544312900000000e+10
2.252816110849380493e-01,1.391648769378662109e+00,5.049598591200000000e+10
2.040050029754638672e-01,1.363763213157653809e+00,4.815104764700000000e+10
1.827284097671508789e-01,1.417866230010986328e+00,5.079215568200000000e+10
1.702127754688262939e-01,1.445613622665405273e+00,2.110314539300000000e+10
1.689611971378326416e-01,1.430139541625976562e+00,8.982547005400000000e+10
1.802252829074859619e-01,1.420341730117797852e+00,4.530274125900000000e+10
1.964956223964691162e-01,1.380408167839050293e+00,9.817590518600000000e+10
1.914893686771392822e-01,1.419308662414550781e+00,8.400627670500000000e+10
1.614518165588378906e-01,1.593181133270263672e+00,6.647464699800000000e+10
1.977471858263015747e-01,1.355366706848144531e+00,7.786145464200000000e+10
2.065081447362899780e-01,1.378754019737243652e+00,8.834527183000000000e+10
2.040050029754638672e-01,1.348405599594116211e+00,5.410156299500000000e+10
2.040050029754638672e-01,1.349155902862548828e+00,4.532557217600000000e+10
2.265331745147705078e-01,1.351352214813232422e+00,2.529857876900000000e+10
1.789737194776535034e-01,1.433418989181518555e+00,6.477626476800000000e+10
2.027534395456314087e-01,1.389103174209594727e+00,6.000827375600000000e+10
1.927409321069717407e-01,1.436681509017944336e+00,7.662901190300000000e+10
1.852315366268157959e-01,1.438430309295654297e+00,1.713994362300000000e+10
1.727159023284912109e-01,1.448970317840576172e+00,1.330899395100000000e+10
2.152690887451171875e-01,1.352608680725097656e+00,7.196508873300000000e+10
2.015018761157989502e-01,1.408843398094177246e+00,4.709069090000000000e+08
2.140175253152847290e-01,1.395357131958007812e+00,2.921679851800000000e+10
2.040050029754638672e-01,1.353457212448120117e+00,5.418657564000000000e+10
1.514393091201782227e-01,1.486521720886230469e+00,3.993125915000000000e+10
1.977471858263015747e-01,1.397663116455078125e+00,8.845276940200000000e+10
1.802252829074859619e-01,1.418481111526489258e+00,9.450936170900000000e+10
2.052565813064575195e-01,1.386902689933776855e+00,7.863384946500000000e+10
2.152690887451171875e-01,1.360381484031677246e+00,7.269003191000000000e+09
1.526908725500106812e-01,1.488348841667175293e+00,5.538557501400000000e+10
1.602002531290054321e-01,1.471807241439819336e+00,5.219129218000000000e+09
2.027534395456314087e-01,1.362518668174743652e+00,5.418730526500000000e+10
1.839799731969833374e-01,1.431008100509643555e+00,4.478232305000000000e+10
1.902378052473068237e-01,1.402863979339599609e+00,8.937609651200000000e+10
1.989987492561340332e-01,1.381410837173461914e+00,7.515444469900000000e+10
1.939924955368041992e-01,1.355778217315673828e+00,1.683405278500000000e+10
1.827284097671508789e-01,1.359425783157348633e+00,1.166595283800000000e+10
1.852315366268157959e-01,1.398436069488525391e+00,2.765073596100000000e+10
2.152690887451171875e-01,1.335362315177917480e+00,5.065920805000000000e+10
1.564455628395080566e-01,1.458483457565307617e+00,6.163866384100000000e+10
2.002503126859664917e-01,1.403436541557312012e+00,9.182586483700000000e+10
1.877346783876419067e-01,1.400202989578247070e+00,6.799083536500000000e+10
1.727159023284912109e-01,1.417090415954589844e+00,1.394799349300000000e+10
1.464330404996871948e-01,1.458160400390625000e+00,7.800793091700000000e+10
1.952440589666366577e-01,1.359111309051513672e+00,8.376300684800000000e+10
2.077597081661224365e-01,1.340809106826782227e+00,8.764051061800000000e+10
1.927409321069717407e-01,1.413763284683227539e+00,8.849749459100000000e+10
1.964956223964691162e-01,1.378162384033203125e+00,3.484664437200000000e+10
1.814768463373184204e-01,1.410148024559020996e+00,7.396754993100000000e+10
1.814768463373184204e-01,1.426216483116149902e+00,9.169505585800000000e+10
2.102628350257873535e-01,1.349447727203369141e+00,1.462571411300000000e+10
1.864831000566482544e-01,1.484076738357543945e+00,3.586749993000000000e+09
1.551939994096755981e-01,1.453253507614135742e+00,7.059749622600000000e+10
1.802252829074859619e-01,1.405783534049987793e+00,9.734112840600000000e+10
1.914893686771392822e-01,1.445497035980224609e+00,7.930248352300000000e+10
1.702127754688262939e-01,1.428675413131713867e+00,5.039701809100000000e+10
2.027534395456314087e-01,1.343335628509521484e+00,1.608949152800000000e+10
1.864831000566482544e-01,1.396091699600219727e+00,6.264396955000000000e+09
1.864831000566482544e-01,1.412907123565673828e+00,8.087265885300000000e+10
1.977471858263015747e-01,1.372280120849609375e+00,5.596821412900000000e+10
2.027534395456314087e-01,1.411372423171997070e+00,3.774413961700000000e+10
2.015018761157989502e-01,1.344900369644165039e+00,2.294567493000000000e+09
1.789737194776535034e-01,1.447583079338073730e+00,4.387502556000000000e+09
1.952440589666366577e-01,1.397514104843139648e+00,6.359228841700000000e+10
1.989987492561340332e-01,1.391028285026550293e+00,6.304996220200000000e+10
1.852315366268157959e-01,1.362369298934936523e+00,9.339550897700000000e+10
2.215269058942794800e-01,1.349058866500854492e+00,9.852249611900000000e+10
1.939924955368041992e-01,1.463040351867675781e+00,2.655526869800000000e+10
1.889862418174743652e-01,1.411115646362304688e+00,9.453222241100000000e+10
1.839799731969833374e-01,1.372791528701782227e+00,8.008750577200000000e+10
2.002503126859664917e-01,1.424819469451904297e+00,4.122255031600000000e+10
1.777221560478210449e-01,1.414187788963317871e+00,2.868248781900000000e+10
1.639549434185028076e-01,1.469747781753540039e+00,9.918062902200000000e+10
1.989987492561340332e-01,1.388495445251464844e+00,5.791735877200000000e+10
1.727159023284912109e-01,1.428724646568298340e+00,2.657940058700000000e+10
1.639549434185028076e-01,1.462951660156250000e+00,7.432514685300000000e+10
2.102628350257873535e-01,1.369763612747192383e+00,5.896689064800000000e+10
1.914893686771392822e-01,1.353036165237426758e+00,6.048666721600000000e+10
2.127659618854522705e-01,1.352207899093627930e+00,1.647749838100000000e+10
1.977471858263015747e-01,1.380448341369628906e+00,3.215067517100000000e+10
1.802252829074859619e-01,1.409883856773376465e+00,8.092429268500000000e+10
2.065081447362899780e-01,1.368102312088012695e+00,1.847714881100000000e+10
2.040050029754638672e-01,1.399455785751342773e+00,7.664846265800000000e+10
2.140175253152847290e-01,1.374572157859802246e+00,1.231863883200000000e+10
1.727159023284912109e-01,1.474860429763793945e+00,7.940530046000000000e+10
1.639549434185028076e-01,1.451248407363891602e+00,7.531228928800000000e+10
1.539424359798431396e-01,1.447515487670898438e+00,4.940553517000000000e+10
2.102628350257873535e-01,1.404887080192565918e+00,4.291014981000000000e+09
2.065081447362899780e-01,1.383908629417419434e+00,3.153318772000000000e+09
1.526908725500106812e-01,1.424477577209472656e+00,7.060197663500000000e+10
1.727159023284912109e-01,1.436863899230957031e+00,6.664431439000000000e+10
1.852315366268157959e-01,1.407763242721557617e+00,7.358638728600000000e+10
2.015018761157989502e-01,1.401084423065185547e+00,3.973945855000000000e+09
1.927409321069717407e-01,1.370375037193298340e+00,9.552211640400000000e+10
1.789737194776535034e-01,1.417004585266113281e+00,7.162002759700000000e+10
1.889862418174743652e-01,1.427289247512817383e+00,6.468635587700000000e+10
1.827284097671508789e-01,1.401076078414916992e+00,3.826237813600000000e+10
1.602002531290054321e-01,1.466454982757568359e+00,6.210359096400000000e+10
1.614518165588378906e-01,1.464940071105957031e+00,1.754623750700000000e+10
2.227784842252731323e-01,1.376739025115966797e+00,1.119078631100000000e+10
1.927409321069717407e-01,1.359541296958923340e+00,1.622816778200000000e+10
1.627033799886703491e-01,1.418815374374389648e+00,1.903220115600000000e+10
1.652065068483352661e-01,1.405987024307250977e+00,4.877732757000000000e+10
1.689611971378326416e-01,1.432742953300476074e+00,7.834835541000000000e+10
1.714643388986587524e-01,1.434074878692626953e+00,7.777469229200000000e+10
1.964956223964691162e-01,1.367549896240234375e+00,7.555449498800000000e+10
2.190237790346145630e-01,1.385160207748413086e+00,7.364244906700000000e+10
2.177722156047821045e-01,1.347534060478210449e+00,2.737274822300000000e+10
1.789737194776535034e-01,1.434991359710693359e+00,1.734231610900000000e+10
2.115143984556198120e-01,1.397437334060668945e+00,3.651843659900000000e+10
1.739674657583236694e-01,1.425316572189331055e+00,5.449435059100000000e+10
2.002503126859664917e-01,1.397930979728698730e+00,4.903727947000000000e+09
2.102628350257873535e-01,1.358003377914428711e+00,4.558369192400000000e+10
1.964956223964691162e-01,1.366223812103271484e+00,7.399664333700000000e+10
1.727159023284912109e-01,1.431778907775878906e+00,6.725337174500000000e+10
1.964956223964691162e-01,1.359354019165039062e+00,9.059017283700000000e+10
1.889862418174743652e-01,1.423855185508728027e+00,7.083087625500000000e+10
1.989987492561340332e-01,1.365055084228515625e+00,5.066246326600000000e+10
1.952440589666366577e-01,1.376211881637573242e+00,9.874842125100000000e+10
1.914893686771392822e-01,1.358713507652282715e+00,6.505842952000000000e+09
1.627033799886703491e-01,1.427733898162841797e+00,6.208481569300000000e+10
2.202753424644470215e-01,1.364100694656372070e+00,5.411771280100000000e+10
1.539424359798431396e-01,1.457123160362243652e+00,3.131385423300000000e+10
2.040050029754638672e-01,1.355546236038208008e+00,1.773753512300000000e+10
1.702127754688262939e-01,1.427284955978393555e+00,2.947078795800000000e+10
1.952440589666366577e-01,1.353943109512329102e+00,3.017889496500000000e+10
1.964956223964691162e-01,1.433357000350952148e+00,5.938948529100000000e+10
1.864831000566482544e-01,1.441371679306030273e+00,2.805408028000000000e+09
1.914893686771392822e-01,1.377403020858764648e+00,7.203055925000000000e+10
1.964956223964691162e-01,1.343142390251159668e+00,4.488470848000000000e+10
1.664580702781677246e-01,1.468165159225463867e+00,7.485979978000000000e+09
1.989987492561340332e-01,1.362679362297058105e+00,6.480538361400000000e+10
1.914893686771392822e-01,1.400458812713623047e+00,7.222844655800000000e+10
1.764705926179885864e-01,1.437078714370727539e+00,9.360934324600000000e+10
1.802252829074859619e-01,1.425319910049438477e+00,1.789454245000000000e+10
2.077597081661224365e-01,1.387567043304443359e+00,5.239866017000000000e+09
2.090112715959548950e-01,1.361331224441528320e+00,3.378819966000000000e+10
2.127659618854522705e-01,1.354553699493408203e+00,9.679352701600000000e+10
1.664580702781677246e-01,1.486371994018554688e+00,5.869071550200000000e+10
2.002503126859664917e-01,1.408706545829772949e+00,4.960340868500000000e+10
2.302878648042678833e-01,1.369431495666503906e+00,8.958584054500000000e+10
1.889862418174743652e-01,1.414332866668701172e+00,9.399884558100000000e+10
2.002503126859664917e-01,1.342655181884765625e+00,1.338511564700000000e+10
1.864831000566482544e-01,1.408699989318847656e+00,6.093503142500000000e+10
2.002503126859664917e-01,1.363739967346191406e+00,5.460270906500000000e+10
1.852315366268157959e-01,1.424697399139404297e+00,9.356082105000000000e+09
2.027534395456314087e-01,1.393027782440185547e+00,3.335520724200000000e+10
2.090112715959548950e-01,1.372247934341430664e+00,1.534767813600000000e+10
1.426783502101898193e-01,1.459084272384643555e+00,4.450204539400000000e+10
2.077597081661224365e-01,1.343149542808532715e+00,5.988502472900000000e+10
2.065081447362899780e-01,1.401912450790405273e+00,6.673011697600000000e+10
2.177722156047821045e-01,1.386056303977966309e+00,8.466449829500000000e+10
1.952440589666366577e-01,1.434266448020935059e+00,4.396771415400000000e+10
1.814768463373184204e-01,1.404417395591735840e+00,6.942150312200000000e+10
2.027534395456314087e-01,1.369880557060241699e+00,2.415471237600000000e+10
1.864831000566482544e-01,1.415645122528076172e+00,4.031140334100000000e+10
2.090112715959548950e-01,1.358258962631225586e+00,9.414514734600000000e+10
1.652065068483352661e-01,1.473356127738952637e+00,9.018633884000000000e+09
2.140175253152847290e-01,1.383828878402709961e+00,4.486249757300000000e+10
2.077597081661224365e-01,1.347772479057312012e+00,8.022909718300000000e+10
2.027534395456314087e-01,1.391038894653320312e+00,6.847425257100000000e+10
1.927409321069717407e-01,1.410671472549438477e+00,3.710657885500000000e+10
1.939924955368041992e-01,1.430032491683959961e+00,9.682102316000000000e+09
1.739674657583236694e-01,1.424401283264160156e+00,5.028570450000000000e+08
2.115143984556198120e-01,1.382734060287475586e+00,9.082003639300000000e+10
1.739674657583236694e-01,1.470764040946960449e+00,8.313710101800000000e+10
1.939924955368041992e-01,1.437036037445068359e+00,2.397425303900000000e+10
1.877346783876419067e-01,1.408171057701110840e+00,7.862591189600000000e+10
1.652065068483352661e-01,1.463119745254516602e+00,8.470113279100000000e+10
1.839799731969833374e-01,1.400589704513549805e+00,2.624299355400000000e+10
1.877346783876419067e-01,1.421023607254028320e+00,9.666081972700000000e+10
1.989987492561340332e-01,1.445243597030639648e+00,7.628835701500000000e+10
1.777221560478210449e-01,1.410425066947937012e+00,9.538494633800000000e+10
1.714643388986587524e-01,1.462223291397094727e+00,2.280142525800000000e+10
2.077597081661224365e-01,1.349318385124206543e+00,9.769548161900000000e+10
2.202753424644470215e-01,1.364039421081542969e+00,7.633174420600000000e+10
2.015018761157989502e-01,1.390571355819702148e+00,1.873697718800000000e+10
1.914893686771392822e-01,1.398077726364135742e+00,3.434222863600000000e+10
1.602002531290054321e-01,1.477837443351745605e+00,6.855466066300000000e+10
2.115143984556198120e-01,1.345255613327026367e+00,2.939774901400000000e+10
1.927409321069717407e-01,1.402870178222656250e+00,8.886865259900000000e+10
2.115143984556198120e-01,1.406100511550903320e+00,5.630245202500000000e+10
1.789737194776535034e-01,1.412398099899291992e+00,2.378005233300000000e+10
1.752190291881561279e-01,1.426420688629150391e+00,2.122229820000000000e+08
1.927409321069717407e-01,1.415327072143554688e+00,3.959004827300000000e+10
1.677096337080001831e-01,1.445043087005615234e+00,1.620435528200000000e+10
1.789737194776535034e-01,1.422962903976440430e+00,3.091064163400000000e+10
1.714643388986587524e-01,1.429955482482910156e+00,9.849547568300000000e+10
1.977471858263015747e-01,1.422587871551513672e+00,3.651819246200000000e+10
1.927409321069717407e-01,1.401270270347595215e+00,5.984631851400000000e+10
1.802252829074859619e-01,1.432374477386474609e+00,9.542835133500000000e+10
2.040050029754638672e-01,1.403806209564208984e+00,4.940429491900000000e+10
1.989987492561340332e-01,1.350981950759887695e+00,3.384450148500000000e+10
2.065081447362899780e-01,1.354286670684814453e+00,8.884265027100000000e+10
1.614518165588378906e-01,1.460669279098510742e+00,4.574740538600000000e+10
1.989987492561340332e-01,1.350598216056823730e+00,3.734622838500000000e+10
1.864831000566482544e-01,1.404339075088500977e+00,1.257309506100000000e+10
2.140175253152847290e-01,1.340945720672607422e+00,3.209843459100000000e+10
1.839799731969833374e-01,1.428373336791992188e+00,4.238663405000000000e+10
1.952440589666366577e-01,1.451819896697998047e+00,6.841326956400000000e+10
1.964956223964691162e-01,1.346820831298828125e+00,3.119928631900000000e+10
2.002503126859664917e-01,1.342964887619018555e+00,3.963712641300000000e+10
1.939924955368041992e-01,1.433102607727050781e+00,5.030569037000000000e+09
1.952440589666366577e-01,1.407323837280273438e+00,5.668373921000000000e+09
1.752190291881561279e-01,1.433060407638549805e+00,2.281255918800000000e+10
1.752190291881561279e-01,1.431746482849121094e+00,1.875555926600000000e+10
1.814768463373184204e-01,1.445110678672790527e+00,3.327266057600000000e+10
1.989987492561340332e-01,1.393084764480590820e+00,1.402255017500000000e+10
2.040050029754638672e-01,1.392956018447875977e+00,8.282303519200000000e+10
1.927409321069717407e-01,1.417361736297607422e+00,2.978061862000000000e+09
1.827284097671508789e-01,1.376004934310913086e+00,8.012850321400000000e+10
1.914893686771392822e-01,1.449326276779174805e+00,3.017965243900000000e+10
2.152690887451171875e-01,1.353254556655883789e+00,2.175146809800000000e+10
2.440550774335861206e-01,1.385096311569213867e+00,7.056200525800000000e+10
2.077597081661224365e-01,1.389006137847900391e+00,2.485773632100000000e+10
2.015018761157989502e-01,1.369700193405151367e+00,1.918211363000000000e+09
1.727159023284912109e-01,1.436675906181335449e+00,5.938566547100000000e+10
1.764705926179885864e-01,1.390575408935546875e+00,2.630720759200000000e+10
1.989987492561340332e-01,1.367159247398376465e+00,1.097397018600000000e+10
1.927409321069717407e-01,1.342752814292907715e+00,4.741748843100000000e+10
1.702127754688262939e-01,1.486687660217285156e+00,1.409527351000000000e+09
2.027534395456314087e-01,1.356171488761901855e+00,3.344048271100000000e+10
1.927409321069717407e-01,1.353561878204345703e+00,5.563740618600000000e+10
1.902378052473068237e-01,1.435811281204223633e+00,3.975365647800000000e+10
1.952440589666366577e-01,1.364665985107421875e+00,7.958222900200000000e+10
2.102628350257873535e-01,1.350111961364746094e+00,1.269639475100000000e+10
1.764705926179885864e-01,1.447084188461303711e+00,8.241834320000000000e+10
1.714643388986587524e-01,1.408692240715026855e+00,1.587899667700000000e+10
2.152690887451171875e-01,1.359445095062255859e+00,2.713519611800000000e+10
2.115143984556198120e-01,1.369620561599731445e+00,9.475864272600000000e+10
1.827284097671508789e-01,1.389412641525268555e+00,6.714569487500000000e+10
1.802252829074859619e-01,1.355756998062133789e+00,1.322654244700000000e+10
1.977471858263015747e-01,1.355372309684753418e+00,6.945253124000000000e+10
1.877346783876419067e-01,1.421264052391052246e+00,6.805009151000000000e+09
1.764705926179885864e-01,1.438093066215515137e+00,2.031445023000000000e+10
1.752190291881561279e-01,1.418711662292480469e+00,7.498920366700000000e+10
2.027534395456314087e-01,1.351917743682861328e+00,7.019951882200000000e+10
1.727159023284912109e-01,1.416848540306091309e+00,4.339951721800000000e+10
2.165206521749496460e-01,1.385449290275573730e+00,3.899255644500000000e+10
2.015018761157989502e-01,1.357316970825195312e+00,7.587891178200000000e+10
1.802252829074859619e-01,1.430557608604431152e+00,7.625681039100000000e+10
1.727159023284912109e-01,1.413288116455078125e+00,7.796087109200000000e+10
2.090112715959548950e-01,1.354430556297302246e+00,7.644924410100000000e+10
2.040050029754638672e-01,1.346524238586425781e+00,8.341018068900000000e+10
1.664580702781677246e-01,1.513043761253356934e+00,4.938347137900000000e+10
1.727159023284912109e-01,1.411747932434082031e+00,1.133384144700000000e+10
2.015018761157989502e-01,1.353029012680053711e+00,1.265091501900000000e+10
1.952440589666366577e-01,1.384886622428894043e+00,5.322046602000000000e+09
1.827284097671508789e-01,1.359908103942871094e+00,5.044181361000000000e+10
1.426783502101898193e-01,1.543004274368286133e+00,9.145735711900000000e+10
2.127659618854522705e-01,1.394442915916442871e+00,1.539375038800000000e+10
1.927409321069717407e-01,1.388564467430114746e+00,1.132089286900000000e+10
2.177722156047821045e-01,1.338657855987548828e+00,1.607129610500000000e+10
2.077597081661224365e-01,1.383360385894775391e+00,1.925633128700000000e+10
1.852315366268157959e-01,1.411813139915466309e+00,6.699485737200000000e+10
2.015018761157989502e-01,1.347347140312194824e+00,4.311061997100000000e+10
2.077597081661224365e-01,1.345143675804138184e+00,2.538055820300000000e+10
2.090112715959548950e-01,1.424861431121826172e+00,4.741344504600000000e+10
1.689611971378326416e-01,1.499769091606140137e+00,9.040391414400000000e+10
1.727159023284912109e-01,1.432050943374633789e+00,8.437355611200000000e+10
2.177722156047821045e-01,1.368793845176696777e+00,7.644642800900000000e+10
2.265331745147705078e-01,1.352099776268005371e+00,5.373604482400000000e+10
1.764705926179885864e-01,1.449127912521362305e+00,5.900579250200000000e+10
1.939924955368041992e-01,1.347469329833984375e+00,7.844447364200000000e+10
1.964956223964691162e-01,1.372129797935485840e+00,3.514639296700000000e+10
1.364205330610275269e-01,1.516221523284912109e+00,8.930681033800000000e+10
1.677096337080001831e-01,1.438246130943298340e+00,7.727727272100000000e+10
2.052565813064575195e-01,1.344878911972045898e+00,4.784785542900000000e+10
1.802252829074859619e-01,1.440602183341979980e+00,1.366421551500000000e+10
1.802252829074859619e-01,1.424678325653076172e+00,2.270919353900000000e+10
1.752190291881561279e-01,1.462004423141479492e+00,8.075055387800000000e+10
2.040050029754638672e-01,1.336390256881713867e+00,4.539973193000000000e+10
1.927409321069717407e-01,1.396076202392578125e+00,7.843635752000000000e+09
2.065081447362899780e-01,1.349682092666625977e+00,4.241852563700000000e+10
1.764705926179885864e-01,1.467658400535583496e+00,1.849164461100000000e+10
1.602002531290054321e-01,1.466876864433288574e+00,3.985214246000000000e+10
2.052565813064575195e-01,1.416628718376159668e+00,3.989612963300000000e+10
1.927409321069717407e-01,1.370973110198974609e+00,9.290152099800000000e+10
2.015018761157989502e-01,1.370565891265869141e+00,2.732494370500000000e+10
2.052565813064575195e-01,1.347563028335571289e+00,1.536133241000000000e+10
2.165206521749496460e-01,1.355598807334899902e+00,4.529466121300000000e+10
1.977471858263015747e-01,1.369813919067382812e+00,6.081274552800000000e+10
1.814768463373184204e-01,1.408315539360046387e+00,6.982918718400000000e+10
2.165206521749496460e-01,1.359159827232360840e+00,1.974818953200000000e+10
1.802252829074859619e-01,1.442257761955261230e+00,5.770666502800000000e+10
1.589486896991729736e-01,1.424777507781982422e+00,9.051307346900000000e+10
1.977471858263015747e-01,1.414906024932861328e+00,8.845699787500000000e+10
1.639549434185028076e-01,1.428426623344421387e+00,6.900684621200000000e+10
1.814768463373184204e-01,1.361461877822875977e+00,3.794167030800000000e+10
1.827284097671508789e-01,1.401135802268981934e+00,2.323135042600000000e+10
1.727159023284912109e-01,1.419967055320739746e+00,1.548294357000000000e+09
1.464330404996871948e-01,1.668643712997436523e+00,7.652089730800000000e+10
2.077597081661224365e-01,1.346979856491088867e+00,7.024891249800000000e+10
2.152690887451171875e-01,1.358662962913513184e+00,6.388853182500000000e+10
2.015018761157989502e-01,1.334833383560180664e+00,8.522727672000000000e+09
1.752190291881561279e-01,1.452952265739440918e+00,2.401634126400000000e+10
2.040050029754638672e-01,1.420840620994567871e+00,3.251621229800000000e+10
1.802252829074859619e-01,1.403269052505493164e+00,5.801514236500000000e+10
2.115143984556198120e-01,1.333278536796569824e+00,4.606497330000000000e+09
2.177722156047821045e-01,1.337851047515869141e+00,9.642945125200000000e+10
2.140175253152847290e-01,1.344688296318054199e+00,4.222975549200000000e+10
1.827284097671508789e-01,1.412251710891723633e+00,6.684252229700000000e+10
1.977471858263015747e-01,1.351060867309570312e+00,4.754462421800000000e+10
1.852315366268157959e-01,1.410585880279541016e+00,2.209203050000000000e+09
1.439299136400222778e-01,1.465046763420104980e+00,2.230783041900000000e+10
1.451814770698547363e-01,1.492680430412292480e+00,3.365792726900000000e+10
1.627033799886703491e-01,1.456791162490844727e+00,5.542759648600000000e+10
1.702127754688262939e-01,1.461050748825073242e+00,3.573413851900000000e+10
1.614518165588378906e-01,1.516298532485961914e+00,8.691622477100000000e+10
1.802252829074859619e-01,1.351266741752624512e+00,9.192089009700000000e+10
2.015018761157989502e-01,1.374813437461853027e+00,5.823162304900000000e+10
2.015018761157989502e-01,1.350658178329467773e+00,1.502169319400000000e+10
1.451814770698547363e-01,1.455609679222106934e+00,6.569186574400000000e+10
1.902378052473068237e-01,1.444245219230651855e+00,7.992726008700000000e+10
1.777221560478210449e-01,1.413749217987060547e+00,5.392327302800000000e+10
2.165206521749496460e-01,1.343659281730651855e+00,3.301393273300000000e+10
1.939924955368041992e-01,1.438687324523925781e+00,1.883029014000000000e+09
1.727159023284912109e-01,1.457657337188720703e+00,5.248202259500000000e+10
1.964956223964691162e-01,1.347142577171325684e+00,3.924267558900000000e+10
1.939924955368041992e-01,1.398992538452148438e+00,1.329402294000000000e+09
2.252816110849380493e-01,1.358851194381713867e+00,2.247434279700000000e+10
2.127659618854522705e-01,1.339943170547485352e+00,6.511596613700000000e+10
2.115143984556198120e-01,1.379038810729980469e+00,6.253849462300000000e+10
2.102628350257873535e-01,1.338433265686035156e+00,3.820684114500000000e+10
2.027534395456314087e-01,1.350185871124267578e+00,7.035621974400000000e+10
2.002503126859664917e-01,1.352064132690429688e+00,9.591498571400000000e+10
1.839799731969833374e-01,1.360535860061645508e+00,9.178718153400000000e+10
2.052565813064575195e-01,1.347344756126403809e+00,8.708749541400000000e+10
1.852315366268157959e-01,1.430019259452819824e+00,1.479182250800000000e+10
1.839799731969833374e-01,1.405834555625915527e+00,7.798606164700000000e+10
1.614518165588378906e-01,1.464479684829711914e+00,3.229479021300000000e+10
2.165206521749496460e-01,1.419560670852661133e+00,3.568764243000000000e+09
1.752190291881561279e-01,1.369598627090454102e+00,8.363609044600000000e+10
2.152690887451171875e-01,1.417200446128845215e+00,4.037538212000000000e+09
1.952440589666366577e-01,1.344007015228271484e+00,1.978167947100000000e+10
1.739674657583236694e-01,1.507188200950622559e+00,2.428805630000000000e+09
2.090112715959548950e-01,1.374134302139282227e+00,6.447823333000000000e+09
1.839799731969833374e-01,1.429327964782714844e+00,6.849777269300000000e+10
2.015018761157989502e-01,1.401260256767272949e+00,4.657295152000000000e+10
1.476846039295196533e-01,1.437047719955444336e+00,3.742653648500000000e+10
1.702127754688262939e-01,1.433551549911499023e+00,9.307768369200000000e+10
2.115143984556198120e-01,1.358906269073486328e+00,8.512287683600000000e+10
2.015018761157989502e-01,1.352405548095703125e+00,3.415609270700000000e+10
1.789737194776535034e-01,1.428278446197509766e+00,4.924134132000000000e+10
1.764705926179885864e-01,1.453137397766113281e+00,1.242190637200000000e+10
1.902378052473068237e-01,1.418144226074218750e+00,7.643335660800000000e+10
1.827284097671508789e-01,1.422410726547241211e+00,4.090281121700000000e+10
1.864831000566482544e-01,1.414656996726989746e+00,9.819509578900000000e+10
2.265331745147705078e-01,1.343694448471069336e+00,5.189642311100000000e+10
1.789737194776535034e-01,1.437131762504577637e+00,9.664382000800000000e+10
2.052565813064575195e-01,1.352639079093933105e+00,3.395325938100000000e+10
1.914893686771392822e-01,1.415788173675537109e+00,5.682404269200000000e+10
1.864831000566482544e-01,1.353405237197875977e+00,9.857053200000000000e+10
2.015018761157989502e-01,1.397766351699829102e+00,3.643356241100000000e+10
1.314142644405364990e-01,1.596975326538085938e+00,2.518213930300000000e+10
2.027534395456314087e-01,1.350301146507263184e+00,9.649776090600000000e+10
1.764705926179885864e-01,1.447167158126831055e+00,7.418744613900000000e+10
2.027534395456314087e-01,1.421610116958618164e+00,2.195804613700000000e+10
1.839799731969833374e-01,1.418971419334411621e+00,3.719090730700000000e+10
1.664580702781677246e-01,1.482001781463623047e+00,4.928375124100000000e+10
2.127659618854522705e-01,1.366329908370971680e+00,9.370387935600000000e+10
2.040050029754638672e-01,1.349595904350280762e+00,2.942050147000000000e+10
1.802252829074859619e-01,1.400954723358154297e+00,1.153116838300000000e+10
1.939924955368041992e-01,1.389347553253173828e+00,8.599697577200000000e+10
1.989987492561340332e-01,1.374525904655456543e+00,5.283894494800000000e+10
2.015018761157989502e-01,1.437241077423095703e+00,3.526929243300000000e+10
1.977471858263015747e-01,1.409538149833679199e+00,8.176596161500000000e+10
2.102628350257873535e-01,1.353317141532897949e+00,5.304332341200000000e+10
1.589486896991729736e-01,1.456990242004394531e+00,9.788172915000000000e+10
2.115143984556198120e-01,1.354076147079467773e+00,5.331112092000000000e+10
1.539424359798431396e-01,1.467112898826599121e+00,5.427807072000000000e+10
2.002503126859664917e-01,1.374214529991149902e+00,1.093314378100000000e+10
1.889862418174743652e-01,1.360379457473754883e+00,1.912223221200000000e+10
1.677096337080001831e-01,1.464883804321289062e+00,3.225527634400000000e+10
1.314142644405364990e-01,1.535971999168395996e+00,5.095020602900000000e+10
2.077597081661224365e-01,1.429350733757019043e+00,8.712094127000000000e+10
1.664580702781677246e-01,1.667681694030761719e+00,2.080166127200000000e+10
1.989987492561340332e-01,1.407721519470214844e+00,1.534361189500000000e+10
1.864831000566482544e-01,1.393751859664916992e+00,2.963485933200000000e+10
2.202753424644470215e-01,1.340123891830444336e+00,6.015638427400000000e+10
2.040050029754638672e-01,1.351225256919860840e+00,4.305331199100000000e+10
1.939924955368041992e-01,1.409033179283142090e+00,7.101264505000000000e+10
1.827284097671508789e-01,1.414842128753662109e+00,4.969973259300000000e+10
2.152690887451171875e-01,1.346798181533813477e+00,4.091670905100000000e+10
1.852315366268157959e-01,1.405881881713867188e+00,8.681465682400000000e+10
1.802252829074859619e-01,1.412205696105957031e+00,6.955000873000000000e+10
1.489361673593521118e-01,1.486255049705505371e+00,2.937191081700000000e+10
2.165206521749496460e-01,1.343577623367309570e+00,6.460211910900000000e+10
2.115143984556198120e-01,1.360216498374938965e+00,8.627701636100000000e+10
1.752190291881561279e-01,1.440692663192749023e+00,2.513450963100000000e+10
2.065081447362899780e-01,1.387110590934753418e+00,3.781369047900000000e+10
1.702127754688262939e-01,1.428998351097106934e+00,3.763043526000000000e+09
2.227784842252731323e-01,1.372641324996948242e+00,1.320278176900000000e+10
1.877346783876419067e-01,1.350905299186706543e+00,9.928469017700000000e+10
1.802252829074859619e-01,1.417858004570007324e+00,5.220559342900000000e+10
1.814768463373184204e-01,1.396082162857055664e+00,4.964046868000000000e+09
1.939924955368041992e-01,1.407143831253051758e+00,8.910506422400000000e+10
1.902378052473068237e-01,1.369296312332153320e+00,5.700522865000000000e+09
1.489361673593521118e-01,1.478486418724060059e+00,1.982195857600000000e+10
1.802252829074859619e-01,1.423764228820800781e+00,1.460882573200000000e+10
1.514393091201782227e-01,1.450830698013305664e+00,8.727955009600000000e+10
1.864831000566482544e-01,1.380052804946899414e+00,8.269031758300000000e+10
1.677096337080001831e-01,1.422087192535400391e+00,9.489758943200000000e+10
1.789737194776535034e-01,1.414485931396484375e+00,6.703104738200000000e+10
1.902378052473068237e-01,1.423570513725280762e+00,5.704396306000000000e+10
2.027534395456314087e-01,1.342185497283935547e+00,4.645401441000000000e+10
1.802252829074859619e-01,1.419652819633483887e+00,9.010203167900000000e+10
1.426783502101898193e-01,1.552865386009216309e+00,6.593208985800000000e+10
1.739674657583236694e-01,1.429923772811889648e+00,6.063765232900000000e+10
1.714643388986587524e-01,1.422543764114379883e+00,7.020991063000000000e+10
2.027534395456314087e-01,1.357158660888671875e+00,2.461143156700000000e+10
2.052565813064575195e-01,1.350602865219116211e+00,8.172352752300000000e+10
2.027534395456314087e-01,1.366685748100280762e+00,6.736948551900000000e+10
2.115143984556198120e-01,1.359481692314147949e+00,9.134556736000000000e+10
2.002503126859664917e-01,1.354301452636718750e+00,2.835396494600000000e+10
2.040050029754638672e-01,1.355345129966735840e+00,2.489534275300000000e+10
2.215269058942794800e-01,1.399184107780456543e+00,5.284926799000000000e+09
1.852315366268157959e-01,1.404014110565185547e+00,5.178891898300000000e+10
1.627033799886703491e-01,1.480361700057983398e+00,2.898282037700000000e+10
1.902378052473068237e-01,1.354904174804687500e+00,3.800680506100000000e+10
1.739674657583236694e-01,1.411606788635253906e+00,2.395146754700000000e+10
1.902378052473068237e-01,1.438855409622192383e+00,4.182356519800000000e+10
1.939924955368041992e-01,1.394732832908630371e+00,9.032409660000000000e+10
1.789737194776535034e-01,1.445559024810791016e+00,4.869228468000000000e+09
1.714643388986587524e-01,1.425463557243347168e+00,7.634309035600000000e+10
1.852315366268157959e-01,1.414771318435668945e+00,5.586951173300000000e+10
2.002503126859664917e-01,1.370662569999694824e+00,7.044898830500000000e+10
2.115143984556198120e-01,1.355070471763610840e+00,2.380238945000000000e+09
1.902378052473068237e-01,1.356936454772949219e+00,4.411450433600000000e+10
2.152690887451171875e-01,1.400526523590087891e+00,6.362927101100000000e+10
2.115143984556198120e-01,1.372878313064575195e+00,4.572206131000000000e+10
1.877346783876419067e-01,1.357200503349304199e+00,1.365640842800000000e+10
1.426783502101898193e-01,1.501425027847290039e+00,2.300804175800000000e+10
1.939924955368041992e-01,1.367754817008972168e+00,8.975071971100000000e+10
1.902378052473068237e-01,1.357476234436035156e+00,7.503876318700000000e+10
2.102628350257873535e-01,1.359142780303955078e+00,5.304796746900000000e+10
2.127659618854522705e-01,1.347456932067871094e+00,1.169696625800000000e+10
1.964956223964691162e-01,1.356772184371948242e+00,1.255993416600000000e+10
1.989987492561340332e-01,1.411276340484619141e+00,5.951114945000000000e+10
2.002503126859664917e-01,1.357864260673522949e+00,9.103954025400000000e+10
2.102628350257873535e-01,1.346491813659667969e+00,4.966606185200000000e+10
2.015018761157989502e-01,1.428560137748718262e+00,4.299587483200000000e+10
1.902378052473068237e-01,1.430055499076843262e+00,4.725549268700000000e+10
1.589486896991729736e-01,1.510650634765625000e+00,4.572797917000000000e+09
2.090112715959548950e-01,1.409430027008056641e+00,8.220357522000000000e+09
2.040050029754638672e-01,1.388594031333923340e+00,2.671821326000000000e+09
2.252816110849380493e-01,1.358262777328491211e+00,7.386703257600000000e+10
1.914893686771392822e-01,1.404601812362670898e+00,2.577835904500000000e+10
2.102628350257873535e-01,1.378843784332275391e+00,1.559577279300000000e+10
1.777221560478210449e-01,1.440313816070556641e+00,9.119039584700000000e+10
2.190237790346145630e-01,1.359197974205017090e+00,1.405290523200000000e+10
2.065081447362899780e-01,1.352372169494628906e+00,5.830900350400000000e+10
1.914893686771392822e-01,1.385455608367919922e+00,9.112127152000000000e+09
2.040050029754638672e-01,1.386289000511169434e+00,7.440644177200000000e+10
2.002503126859664917e-01,1.386174201965332031e+00,5.761101955000000000e+09
1.464330404996871948e-01,1.467406749725341797e+00,5.369295998400000000e+10
2.027534395456314087e-01,1.407835721969604492e+00,2.747084750900000000e+10
1.702127754688262939e-01,1.448828220367431641e+00,7.238564834100000000e+10
2.140175253152847290e-01,1.351529002189636230e+00,1.988624746700000000e+10
1.889862418174743652e-01,1.349741697311401367e+00,8.951703883100000000e+10
1.664580702781677246e-01,1.453320384025573730e+00,3.146902851600000000e+10
2.015018761157989502e-01,1.416642904281616211e+00,4.651632900000000000e+07
1.814768463373184204e-01,1.481714010238647461e+00,4.176496839100000000e+10
2.165206521749496460e-01,1.342617034912109375e+00,5.037884805100000000e+10
1.939924955368041992e-01,1.412545561790466309e+00,7.064832856800000000e+10
2.065081447362899780e-01,1.331609010696411133e+00,4.265309690200000000e+10
1.989987492561340332e-01,1.399068593978881836e+00,7.386853740500000000e+10
2.140175253152847290e-01,1.344724535942077637e+00,3.971402515700000000e+10
2.177722156047821045e-01,1.407778143882751465e+00,7.220876255800000000e+10
1.864831000566482544e-01,1.413767576217651367e+00,5.435155074300000000e+10
1.927409321069717407e-01,1.421119451522827148e+00,4.716788997900000000e+10
1.964956223964691162e-01,1.416683435440063477e+00,3.884491861100000000e+10
2.177722156047821045e-01,1.388410925865173340e+00,7.361687187900000000e+10
1.814768463373184204e-01,1.411260008811950684e+00,6.173598756700000000e+10
1.877346783876419067e-01,1.407158613204956055e+00,2.340392750000000000e+10
1.827284097671508789e-01,1.358798265457153320e+00,4.936094992400000000e+10
2.052565813064575195e-01,1.354202628135681152e+00,2.105234008300000000e+10
2.065081447362899780e-01,1.352632045745849609e+00,1.348248198600000000e+10
2.115143984556198120e-01,1.361899733543395996e+00,7.405105840600000000e+10
2.165206521749496460e-01,1.347855329513549805e+00,7.684869751500000000e+10
1.639549434185028076e-01,1.452779054641723633e+00,2.250257403300000000e+10
2.090112715959548950e-01,1.356739044189453125e+00,5.146456737600000000e+10
2.027534395456314087e-01,1.346506476402282715e+00,3.892195925000000000e+10
1.964956223964691162e-01,1.422810554504394531e+00,8.642445785000000000e+10
1.852315366268157959e-01,1.376991987228393555e+00,6.494255357900000000e+10
1.864831000566482544e-01,1.422201633453369141e+00,2.664211841300000000e+10
1.877346783876419067e-01,1.426550149917602539e+00,6.500780296400000000e+10
1.777221560478210449e-01,1.422929763793945312e+00,3.929111272000000000e+09
1.952440589666366577e-01,1.343103289604187012e+00,9.883531682600000000e+10
1.989987492561340332e-01,1.423646330833435059e+00,4.879926375100000000e+10
2.090112715959548950e-01,1.370008230209350586e+00,9.695461260800000000e+10
1.939924955368041992e-01,1.393746614456176758e+00,8.298266822200000000e+10
2.027534395456314087e-01,1.347761988639831543e+00,9.249931524900000000e+10
2.077597081661224365e-01,1.371617317199707031e+00,9.123448002200000000e+10
1.814768463373184204e-01,1.426980257034301758e+00,4.062635725600000000e+10
1.614518165588378906e-01,1.444967031478881836e+00,1.042318790400000000e+10
1.989987492561340332e-01,1.350960493087768555e+00,3.139511642400000000e+10
2.127659618854522705e-01,1.394549369812011719e+00,9.395140294300000000e+10
1.939924955368041992e-01,1.410838484764099121e+00,5.887081074900000000e+10
1.777221560478210449e-01,1.428353071212768555e+00,8.885711925200000000e+10
1.914893686771392822e-01,1.400103926658630371e+00,8.311200655100000000e+10
1.952440589666366577e-01,1.413774251937866211e+00,2.025395237800000000e+10
2.002503126859664917e-01,1.403310060501098633e+00,8.057966143200000000e+10
2.002503126859664917e-01,1.373766422271728516e+00,6.922183119500000000e+10
1.939924955368041992e-01,1.357318401336669922e+00,6.250322803000000000e+10
1.877346783876419067e-01,1.408446311950683594e+00,6.069807493100000000e+10
2.002503126859664917e-01,1.379875421524047852e+00,3.210623406000000000e+09
1.664580702781677246e-01,1.481882095336914062e+00,2.353923417300000000e+10
1.889862418174743652e-01,1.406547307968139648e+00,5.508322259000000000e+09
2.027534395456314087e-01,1.393717765808105469e+00,1.933127177000000000e+09
2.052565813064575195e-01,1.411707401275634766e+00,6.578466205400000000e+10
2.227784842252731323e-01,1.342708349227905273e+00,1.684134278300000000e+10
1.551939994096755981e-01,1.450476527214050293e+00,2.567835232900000000e+10
1.927409321069717407e-01,1.440890312194824219e+00,4.609216304000000000e+10
1.914893686771392822e-01,1.393319606781005859e+00,8.441613217900000000e+10
1.589486896991729736e-01,1.466530323028564453e+00,7.491157216600000000e+10
1.927409321069717407e-01,1.421823501586914062e+00,8.496864656600000000e+10
1.714643388986587524e-01,1.443092107772827148e+00,5.996388878700000000e+10
2.015018761157989502e-01,1.344253420829772949e+00,7.536704848000000000e+09
2.165206521749496460e-01,1.360206961631774902e+00,3.665438687200000000e+10
2.077597081661224365e-01,1.387856245040893555e+00,9.530410511000000000e+10
2.040050029754638672e-01,1.390539169311523438e+00,9.453606796900000000e+10
1.764705926179885864e-01,1.441761732101440430e+00,9.117812005000000000e+09
1.677096337080001831e-01,1.459683179855346680e+00,4.285925799400000000e+10
2.090112715959548950e-01,1.347322702407836914e+00,2.878972185600000000e+10
1.877346783876419067e-01,1.427273154258728027e+00,4.587515275000000000e+09
2.127659618854522705e-01,1.359394073486328125e+00,8.352468631900000000e+10
1.852315366268157959e-01,1.404144763946533203e+00,7.707290265300000000e+10
1.489361673593521118e-01,1.473207354545593262e+00,8.515693688800000000e+10
1.939924955368041992e-01,1.433240890502929688e+00,9.188600044400000000e+10
2.015018761157989502e-01,1.361223101615905762e+00,8.714815182500000000e+10
2.027534395456314087e-01,1.348892927169799805e+00,3.463367995000000000e+10
2.315394282341003418e-01,1.373635649681091309e+00,6.067637133000000000e+09
2.027534395456314087e-01,1.353105068206787109e+00,2.894383748200000000e+10
1.752190291881561279e-01,1.460036039352416992e+00,5.253906953300000000e+10
1.727159023284912109e-01,1.451129913330078125e+00,1.029305253100000000e+10
1.927409321069717407e-01,1.361209750175476074e+00,6.464192293900000000e+10
1.727159023284912109e-01,1.415274858474731445e+00,8.707493594000000000e+10
2.190237790346145630e-01,1.407783985137939453e+00,4.392466375500000000e+10
2.127659618854522705e-01,1.339310646057128906e+00,8.790268524600000000e+10
1.889862418174743652e-01,1.403107047080993652e+00,3.731697220000000000e+10
1.939924955368041992e-01,1.385489821434020996e+00,8.252177808900000000e+10
1.889862418174743652e-01,1.361609697341918945e+00,3.582587868000000000e+10
2.190237790346145630e-01,1.342993140220642090e+00,3.390923606000000000e+09
1.827284097671508789e-01,1.370951533317565918e+00,5.004337849100000000e+10
1.739674657583236694e-01,1.461466670036315918e+00,9.052560722200000000e+10
1.652065068483352661e-01,1.440667152404785156e+00,8.015596869500000000e+10
1.777221560478210449e-01,1.400862932205200195e+00,3.558376710200000000e+10
1.852315366268157959e-01,1.413658976554870605e+00,8.129644640400000000e+10
1.814768463373184204e-01,1.541628360748291016e+00,2.137752259600000000e+10
2.190237790346145630e-01,1.346105575561523438e+00,3.719558081800000000e+10
2.090112715959548950e-01,1.383851051330566406e+00,8.174303157200000000e+10
1.902378052473068237e-01,1.413247108459472656e+00,1.784908743300000000e+10
1.627033799886703491e-01,1.452040672302246094e+00,1.060919799000000000e+09
1.889862418174743652e-01,1.427621364593505859e+00,7.543155345200000000e+10
2.002503126859664917e-01,1.344856977462768555e+00,2.773274398600000000e+10
1.627033799886703491e-01,1.455688953399658203e+00,9.232796590600000000e+10
1.802252829074859619e-01,1.375738859176635742e+00,1.688565425100000000e+10
1.789737194776535034e-01,1.445979475975036621e+00,8.134261886800000000e+10
1.702127754688262939e-01,1.538683414459228516e+00,8.860024964000000000e+10
2.002503126859664917e-01,1.363857507705688477e+00,7.162259005200000000e+10
1.927409321069717407e-01,1.380659103393554688e+00,1.166631289900000000e+10
1.977471858263015747e-01,1.379925251007080078e+00,5.437680025300000000e+10
2.265331745147705078e-01,1.342974424362182617e+00,5.514857676400000000e+10
1.939924955368041992e-01,1.352527022361755371e+00,3.246460999400000000e+10
1.864831000566482544e-01,1.407281756401062012e+00,8.449578060800000000e+10
1.977471858263015747e-01,1.368299245834350586e+00,3.317161093300000000e+10
2.052565813064575195e-01,1.383535623550415039e+00,1.609134876900000000e+10
2.040050029754638672e-01,1.374198317527770996e+00,8.992610725700000000e+10
1.902378052473068237e-01,1.405994415283203125e+00,9.120548208400000000e+10
2.152690887451171875e-01,1.375298857688903809e+00,8.901570800700000000e+10
1.952440589666366577e-01,1.414313793182373047e+00,3.453382271800000000e+10
1.677096337080001831e-01,1.465914249420166016e+00,6.372034644500000000e+10
1.927409321069717407e-01,1.353525519371032715e+00,3.110523686400000000e+10
1.902378052473068237e-01,1.348344802856445312e+00,6.712463968000000000e+10
2.065081447362899780e-01,1.381438016891479492e+00,3.593450944000000000e+10
1.889862418174743652e-01,1.430773496627807617e+00,4.707525978800000000e+10
1.489361673593521118e-01,1.455391883850097656e+00,6.620304018900000000e+10
1.614518165588378906e-01,1.430523276329040527e+00,1.667211744400000000e+10
2.177722156047821045e-01,1.346933722496032715e+00,7.224925304400000000e+10
2.177722156047821045e-01,1.366829276084899902e+00,8.799491190000000000e+08
2.090112715959548950e-01,1.348763465881347656e+00,9.203019973600000000e+10
2.040050029754638672e-01,1.384202361106872559e+00,6.599154159800000000e+10
2.027534395456314087e-01,1.362150549888610840e+00,8.869876575600000000e+10
2.040050029754638672e-01,1.394471645355224609e+00,2.500150927300000000e+10
2.127659618854522705e-01,1.343973159790039062e+00,5.532138773300000000e+10
2.040050029754638672e-01,1.392223358154296875e+00,2.324513294900000000e+10
1.777221560478210449e-01,1.408593416213989258e+00,3.632118644400000000e+10
1.902378052473068237e-01,1.414754748344421387e+00,9.441279704100000000e+10
1.977471858263015747e-01,1.350573301315307617e+00,2.968555298600000000e+10
1.727159023284912109e-01,1.461292982101440430e+00,7.089929065000000000e+10
1.727159023284912109e-01,1.467139601707458496e+00,1.626176023200000000e+10
2.115143984556198120e-01,1.414122104644775391e+00,4.819111819800000000e+10
2.052565813064575195e-01,1.407954216003417969e+00,5.393564539100000000e+10
1.989987492561340332e-01,1.387859106063842773e+00,6.054316911500000000e+10
2.002503126859664917e-01,1.391950130462646484e+00,8.526607920400000000e+10
2.090112715959548950e-01,1.381882071495056152e+00,6.128987193900000000e+10
1.689611971378326416e-01,1.415046215057373047e+00,3.564306043400000000e+10
1.551939994096755981e-01,1.451487541198730469e+00,3.501524397900000000e+10
1.977471858263015747e-01,1.349900722503662109e+00,3.387014012300000000e+10
1.777221560478210449e-01,1.453538179397583008e+00,8.022346795600000000e+10
1.902378052473068237e-01,1.397249221801757812e+00,5.724104349200000000e+10
2.140175253152847290e-01,1.358549833297729492e+00,5.329492119900000000e+10
2.102628350257873535e-01,1.342115759849548340e+00,8.765128268000000000e+09
1.827284097671508789e-01,1.416011810302734375e+00,1.831766426000000000e+09
1.764705926179885864e-01,1.405259609222412109e+00,5.618956290400000000e+10
2.002503126859664917e-01,1.420404195785522461e+00,2.341521034900000000e+10
1.814768463373184204e-01,1.442973852157592773e+00,9.177164626000000000e+10
2.102628350257873535e-01,1.343327879905700684e+00,9.167683893600000000e+10
1.501877307891845703e-01,1.451952338218688965e+00,8.700846056600000000e+10
1.977471858263015747e-01,1.392996549606323242e+00,4.725851297000000000e+10
1.539424359798431396e-01,1.459314107894897461e+00,5.214214770000000000e+09
1.727159023284912109e-01,1.430485606193542480e+00,6.422118873100000000e+10
1.877346783876419067e-01,1.381989479064941406e+00,2.490817452900000000e+10
1.964956223964691162e-01,1.344137549400329590e+00,5.703525351600000000e+10
2.115143984556198120e-01,1.357617259025573730e+00,9.156973625700000000e+10
1.902378052473068237e-01,1.397437810897827148e+00,9.318272356400000000e+10
1.889862418174743652e-01,1.419976592063903809e+00,1.014621297500000000e+10
1.952440589666366577e-01,1.413712978363037109e+00,1.349311266400000000e+10
1.639549434185028076e-01,1.453006267547607422e+00,7.427669440000000000e+10
1.539424359798431396e-01,1.456941008567810059e+00,5.279483307900000000e+10
1.839799731969833374e-01,1.427451133728027344e+00,7.762248568400000000e+10
1.589486896991729736e-01,1.445376753807067871e+00,1.999045445100000000e+10
1.714643388986587524e-01,1.467961311340332031e+00,1.233256126600000000e+10
2.077597081661224365e-01,1.351162433624267578e+00,6.603484023100000000e+10
1.777221560478210449e-01,1.448831915855407715e+00,8.965647583400000000e+10
2.052565813064575195e-01,1.346850156784057617e+00,3.226874954700000000e+10
2.090112715959548950e-01,1.357515096664428711e+00,9.716202709000000000e+09
2.077597081661224365e-01,1.353421926498413086e+00,8.721473535200000000e+10
2.015018761157989502e-01,1.351182341575622559e+00,6.459974546000000000e+09
2.065081447362899780e-01,1.378561258316040039e+00,1.805135546400000000e+10
2.040050029754638672e-01,1.391910314559936523e+00,6.982397518400000000e+10
1.489361673593521118e-01,1.467010259628295898e+00,1.813869871700000000e+10
2.015018761157989502e-01,1.355034828186035156e+00,2.589286281100000000e+10
2.015018761157989502e-01,1.400762557983398438e+00,3.440801926500000000e+10
1.927409321069717407e-01,1.404636740684509277e+00,3.277601597000000000e+09
1.952440589666366577e-01,1.387220740318298340e+00,5.278589405000000000e+09
2.227784842252731323e-01,1.359915494918823242e+00,3.292455373700000000e+10
2.040050029754638672e-01,1.354307174682617188e+00,6.377592700000000000e+08
1.939924955368041992e-01,1.383396387100219727e+00,2.225754766200000000e+10
2.265331745147705078e-01,1.369207382202148438e+00,9.412472990000000000e+10
1.914893686771392822e-01,1.367088198661804199e+00,3.528768010400000000e+10
1.864831000566482544e-01,1.453331232070922852e+00,3.470170404100000000e+10
1.914893686771392822e-01,1.422646403312683105e+00,9.554637327000000000e+09
1.989987492561340332e-01,1.360690832138061523e+00,9.101124254900000000e+10
1.564455628395080566e-01,1.507961034774780273e+00,6.348184954100000000e+10
1.977471858263015747e-01,1.397878646850585938e+00,5.476124926400000000e+10
1.614518165588378906e-01,1.451946616172790527e+00,4.766772000000000000e+10
1.964956223964691162e-01,1.411736965179443359e+00,2.593850874800000000e+10
1.564455628395080566e-01,1.467555761337280273e+00,8.629204140000000000e+10
1.689611971378326416e-01,1.522973895072937012e+00,9.621425267000000000e+10
2.077597081661224365e-01,1.363387107849121094e+00,5.341711781200000000e+10
1.952440589666366577e-01,1.405973672866821289e+00,7.809821477300000000e+10
1.827284097671508789e-01,1.410535216331481934e+00,7.964178841200000000e+10
2.027534395456314087e-01,1.353959321975708008e+00,7.603240966000000000e+10
1.902378052473068237e-01,1.350193381309509277e+00,5.041343890300000000e+10
1.827284097671508789e-01,1.412836790084838867e+00,8.109311621800000000e+10
1.739674657583236694e-01,1.419165611267089844e+00,9.357745856100000000e+10
1.952440589666366577e-01,1.399085521697998047e+00,5.024988506300000000e+10
2.177722156047821045e-01,1.396314978599548340e+00,8.225316889400000000e+10
1.777221560478210449e-01,1.458884716033935547e+00,9.423958892400000000e+10
1.864831000566482544e-01,1.419274091720581055e+00,2.402206366800000000e+10
2.227784842252731323e-01,1.348173022270202637e+00,3.105341938700000000e+10
1.764705926179885864e-01,1.420677661895751953e+00,8.759879404400000000e+10
1.952440589666366577e-01,1.411347627639770508e+00,4.222357681200000000e+10
2.077597081661224365e-01,1.402702689170837402e+00,6.323961913600000000e+10
1.902378052473068237e-01,1.356363654136657715e+00,7.048051999400000000e+10
2.115143984556198120e-01,1.350842475891113281e+00,6.479109940400000000e+10
1.889862418174743652e-01,1.424559950828552246e+00,5.332068178300000000e+10
1.864831000566482544e-01,1.410123109817504883e+00,5.899596093600000000e+10
2.052565813064575195e-01,1.349620342254638672e+00,8.491089977700000000e+10
2.140175253152847290e-01,1.354235529899597168e+00,7.930925046200000000e+10
2.027534395456314087e-01,1.343939661979675293e+00,4.468250709600000000e+10
1.464330404996871948e-01,1.451204180717468262e+00,2.607048486300000000e+10
2.077597081661224365e-01,1.376236796379089355e+00,8.940271206000000000e+09
1.664580702781677246e-01,1.458683729171752930e+00,4.320503924300000000e+10
1.614518165588378906e-01,1.465245008468627930e+00,4.645938623700000000e+10
1.852315366268157959e-01,1.428624629974365234e+00,6.699592139600000000e+10
1.827284097671508789e-01,1.408594846725463867e+00,9.983643471200000000e+10
1.939924955368041992e-01,1.433935642242431641e+00,9.223951449300000000e+10
2.052565813064575195e-01,1.350447535514831543e+00,1.667073647600000000e+10
2.065081447362899780e-01,1.349037051200866699e+00,1.668354809300000000e+10
2.127659618854522705e-01,1.350030303001403809e+00,3.072932688600000000e+10
2.052565813064575195e-01,1.390099525451660156e+00,9.341234538500000000e+10
1.727159023284912109e-01,1.435311079025268555e+00,2.065379578200000000e+10
1.689611971378326416e-01,1.447480916976928711e+00,2.534470094200000000e+10
1.952440589666366577e-01,1.348967909812927246e+00,5.317978982500000000e+10
1.989987492561340332e-01,1.407344818115234375e+00,8.696369703000000000e+09
2.040050029754638672e-01,1.394097089767456055e+00,7.685002994400000000e+10
1.839799731969833374e-01,1.403335332870483398e+00,1.045158006000000000e+10
1.889862418174743652e-01,1.416676998138427734e+00,9.783188264900000000e+10
2.002503126859664917e-01,1.395937919616699219e+00,9.596202032100000000e+10
1.689611971378326416e-01,1.442441821098327637e+00,5.963907672600000000e+10
1.639549434185028076e-01,1.491649508476257324e+00,5.221721333000000000e+10
1.839799731969833374e-01,1.362572669982910156e+00,1.155958747400000000e+10
1.839799731969833374e-01,1.401726126670837402e+00,3.093387019000000000e+09
1.752190291881561279e-01,1.423961400985717773e+00,4.069948799600000000e+10
1.989987492561340332e-01,1.362879514694213867e+00,1.729046273000000000e+10
1.939924955368041992e-01,1.436550974845886230e+00,4.062014890900000000e+10
1.877346783876419067e-01,1.384329795837402344e+00,9.630383054400000000e+10
2.052565813064575195e-01,1.346115827560424805e+00,5.650041207900000000e+10
1.852315366268157959e-01,1.409952521324157715e+00,7.592663393900000000e+10
1.977471858263015747e-01,1.362419843673706055e+00,7.739739705500000000e+10
2.015018761157989502e-01,1.391919136047363281e+00,4.634432427800000000e+10
1.964956223964691162e-01,1.412066936492919922e+00,3.517680798600000000e+10
1.964956223964691162e-01,1.408804774284362793e+00,8.678712728900000000e+10
1.689611971378326416e-01,1.421828508377075195e+00,4.391999649500000000e+10
1.877346783876419067e-01,1.405964612960815430e+00,8.216202281600000000e+10
1.927409321069717407e-01,1.412155151367187500e+00,5.334342215600000000e+10
2.002503126859664917e-01,1.393308877944946289e+00,9.770294812000000000e+10
1.927409321069717407e-01,1.395580291748046875e+00,8.663349805000000000e+10
2.002503126859664917e-01,1.366992831230163574e+00,7.020526056900000000e+10
1.927409321069717407e-01,1.419661998748779297e+00,3.893243505000000000e+09
1.664580702781677246e-01,1.529063463211059570e+00,6.750890358700000000e+10
1.689611971378326416e-01,1.462436676025390625e+00,4.505554129500000000e+10
2.140175253152847290e-01,1.346376776695251465e+00,8.713055891400000000e+10
2.015018761157989502e-01,1.398000001907348633e+00,7.541417440800000000e+10
1.864831000566482544e-01,1.385170221328735352e+00,8.214510873700000000e+10
2.002503126859664917e-01,1.400002360343933105e+00,6.202702667800000000e+10
1.727159023284912109e-01,1.422741293907165527e+00,9.119341260000000000e+08
1.939924955368041992e-01,1.405439853668212891e+00,7.448064715600000000e+10
1.827284097671508789e-01,1.425501704216003418e+00,6.098329477500000000e+10
1.964956223964691162e-01,1.346151351928710938e+00,9.092882863200000000e+10
1.939924955368041992e-01,1.361470460891723633e+00,1.853244357400000000e+10
2.115143984556198120e-01,1.351978659629821777e+00,2.447794951500000000e+10
1.639549434185028076e-01,1.441799402236938477e+00,7.594763427500000000e+10
2.102628350257873535e-01,1.406421542167663574e+00,4.200617434400000000e+10
1.464330404996871948e-01,1.457706332206726074e+00,4.562113137000000000e+09
1.664580702781677246e-01,1.461304545402526855e+00,1.334187598000000000e+09
1.964956223964691162e-01,1.349407196044921875e+00,9.831241202600000000e+10
1.614518165588378906e-01,1.439608573913574219e+00,8.042480173000000000e+09
2.065081447362899780e-01,1.346994638442993164e+00,5.625165131000000000e+09
1.564455628395080566e-01,1.455442428588867188e+00,3.722719633300000000e+10
2.090112715959548950e-01,1.382814645767211914e+00,9.840826238500000000e+10
1.989987492561340332e-01,1.363215923309326172e+00,7.612180906400000000e+10
1.739674657583236694e-01,1.442142248153686523e+00,5.836891917000000000e+10
1.627033799886703491e-01,1.444161772727966309e+00,9.957977663000000000e+09
1.576971262693405151e-01,1.450941085815429688e+00,7.334596260200000000e+10
1.627033799886703491e-01,1.458468914031982422e+00,3.850109170900000000e+10
2.015018761157989502e-01,1.351658225059509277e+00,7.421301664600000000e+10
2.428035140037536621e-01,1.338072299957275391e+00,6.232644076100000000e+10
1.852315366268157959e-01,1.410721540451049805e+00,5.152347622600000000e+10
1.889862418174743652e-01,1.430776119232177734e+00,8.849134106600000000e+10
2.040050029754638672e-01,1.384174108505249023e+00,5.670246523500000000e+10
2.077597081661224365e-01,1.393303632736206055e+00,2.027869618600000000e+10
2.015018761157989502e-01,1.367239952087402344e+00,2.337194351000000000e+10
1.927409321069717407e-01,1.454431056976318359e+00,3.110300857700000000e+10
2.152690887451171875e-01,1.391366839408874512e+00,7.299896102000000000e+09
1.952440589666366577e-01,1.426930189132690430e+00,4.535364489100000000e+10
1.852315366268157959e-01,1.394336223602294922e+00,3.183552453200000000e+10
2.077597081661224365e-01,1.388012766838073730e+00,1.649891005400000000e+10
1.889862418174743652e-01,1.421958208084106445e+00,1.164252278900000000e+10
1.902378052473068237e-01,1.420121908187866211e+00,6.494898510400000000e+10
2.102628350257873535e-01,1.360070466995239258e+00,1.543084338400000000e+10
2.140175253152847290e-01,1.357047438621520996e+00,7.551685803700000000e+10
1.877346783876419067e-01,1.416834354400634766e+00,4.919472924600000000e+10
1.977471858263015747e-01,1.435747981071472168e+00,2.180944328500000000e+10
1.789737194776535034e-01,1.439386844635009766e+00,8.366922987400000000e+10
1.902378052473068237e-01,1.352275252342224121e+00,8.893706994800000000e+10
1.989987492561340332e-01,1.352725982666015625e+00,1.072561984200000000e+10
1.614518165588378906e-01,1.465988159179687500e+00,6.975878007800000000e+10
1.514393091201782227e-01,1.464416742324829102e+00,5.544590290000000000e+10
1.414267867803573608e-01,1.455477118492126465e+00,9.669331778100000000e+10
1.839799731969833374e-01,1.443175792694091797e+00,5.990273595300000000e+10
1.401752233505249023e-01,1.424406528472900391e+00,5.746129642100000000e+10
1.802252829074859619e-01,1.478523135185241699e+00,1.220420974000000000e+10
2.065081447362899780e-01,1.360566496849060059e+00,6.754095645100000000e+10
1.902378052473068237e-01,1.419742941856384277e+00,9.089552936400000000e+10
1.914893686771392822e-01,1.345978021621704102e+00,3.533535101800000000e+10
1.877346783876419067e-01,1.464468002319335938e+00,6.714454466300000000e+10
2.052565813064575195e-01,1.404360532760620117e+00,4.770759792400000000e+10
1.889862418174743652e-01,1.427598834037780762e+00,6.872011465500000000e+10
1.914893686771392822e-01,1.415444731712341309e+00,1.810749926100000000e+10
2.252816110849380493e-01,1.346808314323425293e+00,7.831341611500000000e+10
1.927409321069717407e-01,1.375239849090576172e+00,1.506283959700000000e+10
1.964956223964691162e-01,1.348832130432128906e+00,6.179543021300000000e+10
2.140175253152847290e-01,1.357977867126464844e+00,7.688454115400000000e+10
2.065081447362899780e-01,1.345666408538818359e+00,6.731589007200000000e+10
1.376720964908599854e-01,1.460953950881958008e+00,4.459594017000000000e+09
1.802252829074859619e-01,1.428036928176879883e+00,9.752010881000000000e+10
1.902378052473068237e-01,1.368212699890136719e+00,2.486223007500000000e+10
1.839799731969833374e-01,1.441958785057067871e+00,1.116887059300000000e+10
1.802252829074859619e-01,1.465491771697998047e+00,6.543449570700000000e+10
1.827284097671508789e-01,1.417327761650085449e+00,9.973910397800000000e+10
1.939924955368041992e-01,1.389838695526123047e+00,9.684129620200000000e+10
1.652065068483352661e-01,1.410445094108581543e+00,4.351220988200000000e+10
1.802252829074859619e-01,1.445868492126464844e+00,4.487474927800000000e+10
1.814768463373184204e-01,1.419251680374145508e+00,6.254627760900000000e+10
1.777221560478210449e-01,1.446963071823120117e+00,4.976570388000000000e+10
1.539424359798431396e-01,1.585196256637573242e+00,4.498012450100000000e+10
2.140175253152847290e-01,1.401311755180358887e+00,9.392388603500000000e+10
2.090112715959548950e-01,1.339370608329772949e+00,4.853174908100000000e+10
2.065081447362899780e-01,1.393929958343505859e+00,6.097970387400000000e+10
1.414267867803573608e-01,1.555963277816772461e+00,4.092896801000000000e+10
2.090112715959548950e-01,1.366713881492614746e+00,4.027356721000000000e+09
1.964956223964691162e-01,1.422200560569763184e+00,3.664352062700000000e+10
1.739674657583236694e-01,1.427798032760620117e+00,7.697572438800000000e+10
1.964956223964691162e-01,1.377951025962829590e+00,6.615314870500000000e+10
1.964956223964691162e-01,1.398817062377929688e+00,7.346424223200000000e+10
1.964956223964691162e-01,1.382759571075439453e+00,4.945476921200000000e+10
1.802252829074859619e-01,1.418157339096069336e+00,6.283222638800000000e+10
1.589486896991729736e-01,1.463781237602233887e+00,1.656834190900000000e+10
1.677096337080001831e-01,1.436308145523071289e+00,4.690557857200000000e+10
2.052565813064575195e-01,1.422375440597534180e+00,5.876262554000000000e+10
1.902378052473068237e-01,1.401561617851257324e+00,2.357920028300000000e+10
1.827284097671508789e-01,1.429897069931030273e+00,5.662075214500000000e+10
1.839799731969833374e-01,1.433926939964294434e+00,7.116555560000000000e+09
1.852315366268157959e-01,1.422025084495544434e+00,9.010968526700000000e+10
2.040050029754638672e-01,1.375315427780151367e+00,3.624925331700000000e+10
2.227784842252731323e-01,1.354828357696533203e+00,7.555619932300000000e+10
1.714643388986587524e-01,1.488810777664184570e+00,6.470471141500000000e+10
1.814768463373184204e-01,1.432096481323242188e+00,9.282187643000000000e+09
1.789737194776535034e-01,1.427593588829040527e+00,5.430925389900000000e+10
2.215269058942794800e-01,1.347546458244323730e+00,2.234137217800000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_incresingusers_500_.csv <==
1.789737194776535034e-01,1.428675055503845215e+00,6.287128854500000000e+10
1.714643388986587524e-01,1.440511107444763184e+00,7.299512328800000000e+10
1.689611971378326416e-01,1.431591510772705078e+00,3.769633924800000000e+10
2.115143984556198120e-01,1.356438636779785156e+00,7.132948833700000000e+10
1.989987492561340332e-01,1.429669737815856934e+00,5.834897860700000000e+10
2.065081447362899780e-01,1.369881987571716309e+00,8.338310430700000000e+10
1.952440589666366577e-01,1.407334089279174805e+00,2.897235455600000000e+10
1.752190291881561279e-01,1.418322920799255371e+00,2.082960639600000000e+10
2.052565813064575195e-01,1.366631388664245605e+00,1.783733937700000000e+10
1.802252829074859619e-01,1.457054018974304199e+00,2.260811026900000000e+10
2.140175253152847290e-01,1.356248736381530762e+00,6.545715051500000000e+10
1.989987492561340332e-01,1.356377840042114258e+00,7.824643658300000000e+10
2.002503126859664917e-01,1.350565314292907715e+00,1.788425238400000000e+10
2.165206521749496460e-01,1.359591722488403320e+00,3.712138569800000000e+10
2.140175253152847290e-01,1.355663061141967773e+00,8.095915646600000000e+10
1.877346783876419067e-01,1.415898799896240234e+00,2.895241225200000000e+10
1.652065068483352661e-01,1.434381008148193359e+00,8.550365099900000000e+10
2.115143984556198120e-01,1.371721625328063965e+00,6.777058716300000000e+10
2.065081447362899780e-01,1.354377508163452148e+00,3.297442755900000000e+10
1.589486896991729736e-01,1.471694946289062500e+00,1.609993718000000000e+09
1.914893686771392822e-01,1.422926187515258789e+00,8.007684533900000000e+10
1.877346783876419067e-01,1.451695680618286133e+00,4.479000108500000000e+10
1.864831000566482544e-01,1.415546178817749023e+00,8.525574569400000000e+10
1.802252829074859619e-01,1.415588855743408203e+00,6.916299991400000000e+10
1.939924955368041992e-01,1.351448416709899902e+00,8.470029085200000000e+10
2.077597081661224365e-01,1.364157199859619141e+00,8.276699493800000000e+10
1.902378052473068237e-01,1.373607516288757324e+00,4.465493690700000000e+10
1.852315366268157959e-01,1.421559333801269531e+00,5.241111686400000000e+10
2.077597081661224365e-01,1.353765964508056641e+00,5.900773785800000000e+10
2.040050029754638672e-01,1.406882524490356445e+00,7.387806740300000000e+10
2.090112715959548950e-01,1.363068938255310059e+00,3.298010268500000000e+10
2.140175253152847290e-01,1.398155212402343750e+00,9.965671760000000000e+10
1.989987492561340332e-01,1.424421787261962891e+00,2.532006367000000000e+10
1.939924955368041992e-01,1.367722749710083008e+00,6.278135191300000000e+10
2.040050029754638672e-01,1.358297228813171387e+00,2.179545294000000000e+10
1.889862418174743652e-01,1.418234109878540039e+00,2.786401183200000000e+10
1.939924955368041992e-01,1.421952247619628906e+00,5.936691676400000000e+10
1.989987492561340332e-01,1.362375617027282715e+00,2.534682545600000000e+10
2.127659618854522705e-01,1.411202430725097656e+00,8.263321928100000000e+10
1.802252829074859619e-01,1.431150674819946289e+00,6.668036723300000000e+10
1.964956223964691162e-01,1.404991626739501953e+00,8.975913627600000000e+10
1.989987492561340332e-01,1.411706805229187012e+00,1.177220192000000000e+10
1.702127754688262939e-01,1.430147886276245117e+00,1.345701103400000000e+10
2.090112715959548950e-01,1.348238348960876465e+00,4.625238348700000000e+10
1.977471858263015747e-01,1.353849649429321289e+00,6.199936992600000000e+10
1.739674657583236694e-01,1.439605116844177246e+00,3.785079983600000000e+10
2.002503126859664917e-01,1.413024306297302246e+00,4.316907066100000000e+10
1.664580702781677246e-01,1.427448630332946777e+00,6.800298205000000000e+09
1.827284097671508789e-01,1.428507566452026367e+00,1.239888268400000000e+10
1.652065068483352661e-01,1.437095999717712402e+00,9.453712258200000000e+10
2.065081447362899780e-01,1.388036727905273438e+00,7.732939004900000000e+10
1.739674657583236694e-01,1.473264098167419434e+00,2.126982658000000000e+10
1.714643388986587524e-01,1.475247740745544434e+00,3.073604777700000000e+10
1.914893686771392822e-01,1.364142894744873047e+00,4.647793471000000000e+09
1.939924955368041992e-01,1.363907575607299805e+00,7.247838027900000000e+10
1.727159023284912109e-01,1.447898626327514648e+00,9.924870434600000000e+10
2.115143984556198120e-01,1.349593520164489746e+00,4.840312356300000000e+10
1.964956223964691162e-01,1.443076014518737793e+00,6.943606623400000000e+10
2.077597081661224365e-01,1.353935003280639648e+00,3.005860060500000000e+10
1.564455628395080566e-01,1.465917110443115234e+00,1.914774425100000000e+10
1.426783502101898193e-01,1.465858817100524902e+00,5.215009739600000000e+10
1.877346783876419067e-01,1.395465373992919922e+00,1.022452932200000000e+10
2.015018761157989502e-01,1.361598491668701172e+00,5.598575338000000000e+10
2.015018761157989502e-01,1.415643215179443359e+00,6.334353692000000000e+10
1.877346783876419067e-01,1.413277506828308105e+00,5.622006360500000000e+10
1.476846039295196533e-01,1.554077506065368652e+00,3.136690951900000000e+10
2.102628350257873535e-01,1.365686774253845215e+00,6.371024210000000000e+10
1.827284097671508789e-01,1.413611292839050293e+00,2.601498173600000000e+10
2.102628350257873535e-01,1.351881265640258789e+00,1.743768431800000000e+10
1.914893686771392822e-01,1.418766736984252930e+00,2.614709764600000000e+10
1.564455628395080566e-01,1.431966304779052734e+00,4.067924477900000000e+10
1.914893686771392822e-01,1.412111639976501465e+00,2.777145787900000000e+10
2.002503126859664917e-01,1.425516605377197266e+00,2.151311506000000000e+09
2.102628350257873535e-01,1.354556322097778320e+00,8.169450027800000000e+10
1.451814770698547363e-01,1.485562682151794434e+00,2.509043214000000000e+09
2.115143984556198120e-01,1.366989135742187500e+00,8.283362028700000000e+10
1.539424359798431396e-01,1.444624662399291992e+00,7.913829916900000000e+10
1.827284097671508789e-01,1.447645187377929688e+00,1.575150351800000000e+10
1.952440589666366577e-01,1.428132414817810059e+00,6.183865839400000000e+10
2.115143984556198120e-01,1.373037576675415039e+00,4.652637468600000000e+10
1.752190291881561279e-01,1.410932064056396484e+00,5.558610953400000000e+10
2.127659618854522705e-01,1.362143993377685547e+00,3.002432080700000000e+10
1.802252829074859619e-01,1.435262918472290039e+00,8.853428778400000000e+10
1.827284097671508789e-01,1.389702677726745605e+00,7.244549619200000000e+10
2.015018761157989502e-01,1.354542016983032227e+00,4.395791909000000000e+10
2.040050029754638672e-01,1.349651098251342773e+00,8.579447167700000000e+10
1.989987492561340332e-01,1.413986682891845703e+00,7.207523282600000000e+10
1.889862418174743652e-01,1.408386111259460449e+00,5.612429010000000000e+08
1.702127754688262939e-01,1.409353017807006836e+00,6.342231374800000000e+10
1.939924955368041992e-01,1.365591287612915039e+00,1.916924109500000000e+10
1.526908725500106812e-01,1.513987898826599121e+00,8.919138733300000000e+10
2.102628350257873535e-01,1.349534034729003906e+00,6.964710203400000000e+10
2.077597081661224365e-01,1.364177942276000977e+00,1.484569265600000000e+10
1.777221560478210449e-01,1.436887264251708984e+00,3.301222250500000000e+10
1.952440589666366577e-01,1.362690925598144531e+00,1.519450316800000000e+10
1.952440589666366577e-01,1.423666715621948242e+00,4.011794248200000000e+10
1.889862418174743652e-01,1.420858263969421387e+00,1.394146490700000000e+10
1.639549434185028076e-01,1.497085571289062500e+00,1.233611721200000000e+10
2.090112715959548950e-01,1.359267592430114746e+00,3.155001387100000000e+10
1.902378052473068237e-01,1.414911150932312012e+00,2.721045103000000000e+10
1.889862418174743652e-01,1.412572741508483887e+00,6.694834082900000000e+10
1.839799731969833374e-01,1.370645880699157715e+00,9.658815278300000000e+10
1.902378052473068237e-01,1.415485143661499023e+00,6.722192600600000000e+10
2.027534395456314087e-01,1.360248565673828125e+00,6.000168592000000000e+10
1.789737194776535034e-01,1.423579454421997070e+00,4.528369146000000000e+10
2.077597081661224365e-01,1.366061925888061523e+00,3.633536711000000000e+09
1.902378052473068237e-01,1.404940366744995117e+00,8.289553242600000000e+10
1.639549434185028076e-01,1.425437211990356445e+00,2.880408872100000000e+10
2.102628350257873535e-01,1.365764856338500977e+00,3.407121869900000000e+10
1.702127754688262939e-01,1.442349910736083984e+00,3.656709946300000000e+10
1.964956223964691162e-01,1.400474309921264648e+00,4.301634840100000000e+10
1.614518165588378906e-01,1.479906797409057617e+00,9.216197958500000000e+10
1.602002531290054321e-01,1.559494733810424805e+00,2.648148557900000000e+10
1.526908725500106812e-01,1.482165575027465820e+00,7.702167338000000000e+10
2.127659618854522705e-01,1.355724096298217773e+00,7.243271705300000000e+10
1.714643388986587524e-01,1.444549560546875000e+00,6.210999978400000000e+10
1.551939994096755981e-01,1.431229114532470703e+00,6.824807937700000000e+10
1.827284097671508789e-01,1.412180185317993164e+00,4.423493573000000000e+10
1.864831000566482544e-01,1.422442674636840820e+00,3.112625349000000000e+10
1.939924955368041992e-01,1.443080425262451172e+00,4.991712262800000000e+10
1.752190291881561279e-01,1.415077209472656250e+00,4.405488477100000000e+10
2.002503126859664917e-01,1.416221976280212402e+00,2.911272891000000000e+09
1.839799731969833374e-01,1.384343504905700684e+00,8.028520678000000000e+09
1.889862418174743652e-01,1.453349828720092773e+00,4.691613991000000000e+09
1.977471858263015747e-01,1.382662534713745117e+00,6.302933633500000000e+10
1.777221560478210449e-01,1.379791140556335449e+00,4.866028738000000000e+10
1.814768463373184204e-01,1.376305460929870605e+00,5.274079857000000000e+10
1.939924955368041992e-01,1.395025968551635742e+00,1.705155055600000000e+10
1.602002531290054321e-01,1.481060862541198730e+00,9.291925338000000000e+09
1.702127754688262939e-01,1.495067954063415527e+00,8.343713045800000000e+10
1.702127754688262939e-01,1.452815055847167969e+00,6.236181679800000000e+10
1.914893686771392822e-01,1.390272974967956543e+00,1.505292532200000000e+10
2.027534395456314087e-01,1.356654167175292969e+00,5.281462306200000000e+10
1.877346783876419067e-01,1.427975654602050781e+00,5.268313557800000000e+10
1.576971262693405151e-01,1.461935281753540039e+00,8.866092533700000000e+10
1.739674657583236694e-01,1.445329189300537109e+00,1.158825192600000000e+10
1.977471858263015747e-01,1.361635565757751465e+00,7.077706273700000000e+10
2.015018761157989502e-01,1.353713750839233398e+00,1.717700980000000000e+09
1.702127754688262939e-01,1.403071284294128418e+00,9.087525288600000000e+10
1.514393091201782227e-01,1.489252448081970215e+00,4.463433411000000000e+09
1.964956223964691162e-01,1.405759572982788086e+00,5.497820046000000000e+09
2.015018761157989502e-01,1.410306692123413086e+00,4.576138800400000000e+10
1.927409321069717407e-01,1.408632278442382812e+00,2.387268302800000000e+10
1.689611971378326416e-01,1.474553108215332031e+00,1.215218621700000000e+10
1.739674657583236694e-01,1.469858884811401367e+00,3.997663622900000000e+10
1.864831000566482544e-01,1.405241966247558594e+00,5.920570214600000000e+10
2.002503126859664917e-01,1.366641044616699219e+00,7.251621770200000000e+10
1.914893686771392822e-01,1.417374372482299805e+00,1.313966375700000000e+10
2.040050029754638672e-01,1.373851180076599121e+00,8.378561021700000000e+10
1.864831000566482544e-01,1.407541990280151367e+00,3.227130916600000000e+10
2.102628350257873535e-01,1.409908771514892578e+00,1.526939139000000000e+10
2.015018761157989502e-01,1.407510638236999512e+00,7.898824084500000000e+10
2.002503126859664917e-01,1.374412417411804199e+00,4.666921193800000000e+10
1.977471858263015747e-01,1.367432594299316406e+00,3.044271687200000000e+10
1.727159023284912109e-01,1.419117450714111328e+00,6.600592307600000000e+10
2.090112715959548950e-01,1.378034591674804688e+00,5.777011964000000000e+09
1.727159023284912109e-01,1.446797251701354980e+00,9.150170470100000000e+10
1.789737194776535034e-01,1.436218619346618652e+00,3.239348662800000000e+10
1.939924955368041992e-01,1.367272257804870605e+00,4.557679647600000000e+10
1.989987492561340332e-01,1.377606749534606934e+00,9.957488309900000000e+10
2.190237790346145630e-01,1.363055467605590820e+00,4.138446366600000000e+10
1.589486896991729736e-01,1.472872734069824219e+00,5.565126921100000000e+10
2.065081447362899780e-01,1.366979360580444336e+00,7.336070524600000000e+10
2.052565813064575195e-01,1.400470018386840820e+00,8.349616730300000000e+10
1.989987492561340332e-01,1.417415380477905273e+00,4.758829643400000000e+10
1.877346783876419067e-01,1.420136809349060059e+00,5.975329222100000000e+10
2.027534395456314087e-01,1.352351665496826172e+00,2.287311897500000000e+10
2.065081447362899780e-01,1.357483863830566406e+00,5.922168663100000000e+10
1.952440589666366577e-01,1.364494681358337402e+00,8.838838605000000000e+09
1.889862418174743652e-01,1.425564527511596680e+00,9.401951438700000000e+10
1.614518165588378906e-01,1.434442043304443359e+00,8.772153651500000000e+10
1.902378052473068237e-01,1.396950483322143555e+00,9.089154260500000000e+10
1.464330404996871948e-01,1.438722610473632812e+00,9.355843916500000000e+10
1.652065068483352661e-01,1.425261974334716797e+00,5.540716440700000000e+10
1.576971262693405151e-01,1.462787985801696777e+00,2.687952290500000000e+10
1.539424359798431396e-01,1.491826295852661133e+00,5.430890003200000000e+10
2.002503126859664917e-01,1.360194444656372070e+00,8.967815348300000000e+10
1.852315366268157959e-01,1.437137365341186523e+00,4.847398430400000000e+10
2.040050029754638672e-01,1.367836952209472656e+00,8.282548653900000000e+10
1.914893686771392822e-01,1.395118594169616699e+00,5.419112013700000000e+10
1.939924955368041992e-01,1.409069895744323730e+00,5.431275166100000000e+10
1.764705926179885864e-01,1.434959411621093750e+00,8.459790696400000000e+10
1.814768463373184204e-01,1.423675894737243652e+00,2.879295515700000000e+10
1.639549434185028076e-01,1.473745346069335938e+00,9.552917959800000000e+10
1.852315366268157959e-01,1.420359015464782715e+00,3.567224756400000000e+10
1.964956223964691162e-01,1.418792724609375000e+00,1.761641834600000000e+10
1.977471858263015747e-01,1.360834479331970215e+00,1.369173515300000000e+10
1.789737194776535034e-01,1.407816410064697266e+00,5.860163053900000000e+10
1.989987492561340332e-01,1.403123259544372559e+00,7.667378118800000000e+10
2.140175253152847290e-01,1.384773135185241699e+00,9.658859622200000000e+10
2.152690887451171875e-01,1.375596404075622559e+00,4.950337956400000000e+10
1.927409321069717407e-01,1.406237602233886719e+00,9.430675047700000000e+10
1.964956223964691162e-01,1.361982822418212891e+00,1.921848617000000000e+09
2.140175253152847290e-01,1.350318908691406250e+00,6.504405111000000000e+10
1.764705926179885864e-01,1.453879356384277344e+00,3.432184842000000000e+10
1.964956223964691162e-01,1.404455065727233887e+00,4.864375325200000000e+10
1.877346783876419067e-01,1.425466418266296387e+00,6.463732909000000000e+09
1.877346783876419067e-01,1.381900668144226074e+00,9.601906245600000000e+10
1.802252829074859619e-01,1.444857120513916016e+00,8.007530256600000000e+10
1.864831000566482544e-01,1.425718665122985840e+00,3.117303975200000000e+10
1.689611971378326416e-01,1.427719354629516602e+00,4.786431061100000000e+10
2.052565813064575195e-01,1.360915899276733398e+00,3.185694350300000000e+10
1.689611971378326416e-01,1.420323371887207031e+00,9.115778497100000000e+10
2.002503126859664917e-01,1.360506772994995117e+00,8.337388702100000000e+10
1.989987492561340332e-01,1.422440528869628906e+00,8.488379210700000000e+10
1.877346783876419067e-01,1.433180093765258789e+00,7.877767661300000000e+10
2.140175253152847290e-01,1.392408847808837891e+00,1.326494691200000000e+10
2.027534395456314087e-01,1.362560629844665527e+00,2.485410730400000000e+10
2.115143984556198120e-01,1.361993670463562012e+00,1.601868619800000000e+10
1.839799731969833374e-01,1.426032423973083496e+00,6.809357970200000000e+10
1.764705926179885864e-01,1.440163493156433105e+00,4.750188547100000000e+10
2.140175253152847290e-01,1.405813694000244141e+00,6.799883326500000000e+10
1.802252829074859619e-01,1.418343067169189453e+00,6.639052034000000000e+10
2.015018761157989502e-01,1.398383140563964844e+00,3.694858357500000000e+10
1.614518165588378906e-01,1.471118330955505371e+00,7.463392856000000000e+09
1.927409321069717407e-01,1.405431509017944336e+00,1.379592791800000000e+10
1.764705926179885864e-01,1.447773814201354980e+00,4.580059063100000000e+10
1.877346783876419067e-01,1.390133380889892578e+00,6.074167036900000000e+10
1.952440589666366577e-01,1.346954107284545898e+00,6.828998397500000000e+10
1.977471858263015747e-01,1.365324974060058594e+00,8.910673299200000000e+10
1.614518165588378906e-01,1.519239902496337891e+00,1.967769493000000000e+09
1.789737194776535034e-01,1.436038851737976074e+00,1.999946776200000000e+10
2.077597081661224365e-01,1.352843523025512695e+00,2.931445739500000000e+10
2.090112715959548950e-01,1.350547313690185547e+00,8.685757955300000000e+10
2.027534395456314087e-01,1.402219653129577637e+00,8.703248421200000000e+10
1.739674657583236694e-01,1.410449862480163574e+00,3.573929874500000000e+10
1.889862418174743652e-01,1.414340734481811523e+00,4.257780692500000000e+10
1.939924955368041992e-01,1.395054817199707031e+00,7.925081320000000000e+10
1.914893686771392822e-01,1.424971938133239746e+00,1.258279676700000000e+10
1.489361673593521118e-01,1.442717313766479492e+00,5.614536102500000000e+10
1.902378052473068237e-01,1.418184757232666016e+00,5.243471212000000000e+09
2.102628350257873535e-01,1.363763689994812012e+00,3.327633423400000000e+10
1.764705926179885864e-01,1.467923879623413086e+00,3.763905785800000000e+10
2.065081447362899780e-01,1.353147506713867188e+00,7.390017493600000000e+10
1.789737194776535034e-01,1.395858526229858398e+00,6.911932463300000000e+10
2.002503126859664917e-01,1.424832105636596680e+00,8.641964714400000000e+10
1.451814770698547363e-01,1.468868136405944824e+00,9.954321381400000000e+10
1.727159023284912109e-01,1.424792051315307617e+00,6.837076841200000000e+10
1.977471858263015747e-01,1.407318592071533203e+00,8.087353687600000000e+10
2.015018761157989502e-01,1.353072643280029297e+00,5.535034245900000000e+10
1.714643388986587524e-01,1.409801363945007324e+00,8.150626385000000000e+09
1.652065068483352661e-01,1.462335348129272461e+00,5.222709119500000000e+10
1.752190291881561279e-01,1.452822923660278320e+00,4.451314088800000000e+10
2.190237790346145630e-01,1.370242834091186523e+00,1.380505282700000000e+10
1.539424359798431396e-01,1.556442618370056152e+00,1.571075284000000000e+10
1.864831000566482544e-01,1.404252529144287109e+00,9.209557653000000000e+09
1.501877307891845703e-01,1.503499746322631836e+00,4.988779807200000000e+10
1.914893686771392822e-01,1.407040953636169434e+00,4.327333008200000000e+10
1.939924955368041992e-01,1.431150674819946289e+00,4.367302296300000000e+10
2.102628350257873535e-01,1.354812145233154297e+00,7.956477187100000000e+10
1.576971262693405151e-01,1.463512659072875977e+00,2.141830432000000000e+10
2.077597081661224365e-01,1.352227926254272461e+00,6.893711962700000000e+10
1.927409321069717407e-01,1.417036056518554688e+00,4.077557309700000000e+10
1.677096337080001831e-01,1.445527553558349609e+00,1.384891268900000000e+10
1.977471858263015747e-01,1.364969015121459961e+00,4.266589822100000000e+10
1.902378052473068237e-01,1.412799596786499023e+00,5.762101304100000000e+10
2.015018761157989502e-01,1.373585700988769531e+00,8.319785140500000000e+10
1.727159023284912109e-01,1.457232475280761719e+00,3.758947381000000000e+09
1.627033799886703491e-01,1.445251822471618652e+00,7.889387879100000000e+10
1.889862418174743652e-01,1.446311831474304199e+00,6.893962404800000000e+10
1.952440589666366577e-01,1.365204572677612305e+00,7.269276881500000000e+10
1.964956223964691162e-01,1.361472845077514648e+00,1.924406838100000000e+10
1.927409321069717407e-01,1.426195383071899414e+00,2.181658434000000000e+09
2.102628350257873535e-01,1.380868434906005859e+00,9.518434322300000000e+10
1.752190291881561279e-01,1.432934165000915527e+00,5.728266923200000000e+10
1.814768463373184204e-01,1.479259967803955078e+00,5.641189661100000000e+10
1.614518165588378906e-01,1.473586082458496094e+00,6.605829467000000000e+09
1.727159023284912109e-01,1.426439762115478516e+00,8.077087198000000000e+09
1.927409321069717407e-01,1.397174239158630371e+00,5.808470410300000000e+10
1.802252829074859619e-01,1.417029738426208496e+00,5.583328813700000000e+10
1.927409321069717407e-01,1.362928628921508789e+00,3.545043834200000000e+10
1.964956223964691162e-01,1.348736524581909180e+00,3.154119778000000000e+10
1.977471858263015747e-01,1.379955530166625977e+00,9.691630415700000000e+10
1.464330404996871948e-01,1.575513243675231934e+00,6.116797439800000000e+10
2.027534395456314087e-01,1.432113409042358398e+00,2.985632802500000000e+10
1.764705926179885864e-01,1.449130535125732422e+00,5.764092762700000000e+10
2.252816110849380493e-01,1.364966273307800293e+00,7.933827935500000000e+10
1.639549434185028076e-01,1.534461855888366699e+00,8.466237904400000000e+10
2.040050029754638672e-01,1.353737354278564453e+00,1.783094638300000000e+10
2.215269058942794800e-01,1.364992856979370117e+00,9.541668481300000000e+10
2.102628350257873535e-01,1.379905939102172852e+00,1.969520215800000000e+10
1.977471858263015747e-01,1.375558257102966309e+00,1.592840053100000000e+10
1.652065068483352661e-01,1.480891704559326172e+00,3.010241198300000000e+10
1.939924955368041992e-01,1.416051387786865234e+00,4.972226157000000000e+09
2.002503126859664917e-01,1.397307634353637695e+00,3.504137298800000000e+10
2.077597081661224365e-01,1.361210107803344727e+00,5.378474283100000000e+10
2.090112715959548950e-01,1.369767427444458008e+00,4.223543450900000000e+10
1.576971262693405151e-01,1.469214677810668945e+00,2.645295992000000000e+09
1.939924955368041992e-01,1.363660097122192383e+00,8.310955501900000000e+10
1.727159023284912109e-01,1.495321035385131836e+00,4.004160951300000000e+10
1.952440589666366577e-01,1.416459798812866211e+00,7.351393581200000000e+10
1.989987492561340332e-01,1.431960821151733398e+00,9.797055549100000000e+10
1.489361673593521118e-01,1.494351863861083984e+00,8.470554965000000000e+09
1.752190291881561279e-01,1.430990457534790039e+00,6.528864655900000000e+10
1.739674657583236694e-01,1.458424091339111328e+00,6.881802412700000000e+10
1.977471858263015747e-01,1.348352193832397461e+00,1.355225085600000000e+10
1.689611971378326416e-01,1.425220847129821777e+00,3.014490031400000000e+10
1.702127754688262939e-01,1.400198817253112793e+00,3.130674736900000000e+10
1.827284097671508789e-01,1.423499584197998047e+00,8.858334778300000000e+10
1.752190291881561279e-01,1.431904196739196777e+00,8.225750968000000000e+10
1.702127754688262939e-01,1.425016164779663086e+00,3.831804480500000000e+10
2.165206521749496460e-01,1.367822885513305664e+00,6.977394076000000000e+10
1.739674657583236694e-01,1.437430620193481445e+00,8.308338755700000000e+10
2.027534395456314087e-01,1.369518160820007324e+00,2.850212815000000000e+09
1.989987492561340332e-01,1.352867841720581055e+00,3.615792325300000000e+10
1.914893686771392822e-01,1.420344233512878418e+00,2.343886709500000000e+10
1.714643388986587524e-01,1.423139810562133789e+00,5.915441918900000000e+10
1.864831000566482544e-01,1.419272303581237793e+00,7.538558308900000000e+10
2.215269058942794800e-01,1.347308516502380371e+00,7.011141005700000000e+10
1.789737194776535034e-01,1.424846410751342773e+00,8.497096799000000000e+09
2.227784842252731323e-01,1.376025915145874023e+00,2.181978171000000000e+09
1.939924955368041992e-01,1.413243174552917480e+00,2.262076687100000000e+10
1.664580702781677246e-01,1.402482390403747559e+00,6.889849694000000000e+10
1.827284097671508789e-01,1.420313835144042969e+00,5.775720485000000000e+09
1.902378052473068237e-01,1.465770244598388672e+00,2.790224826900000000e+10
1.827284097671508789e-01,1.411100149154663086e+00,9.959985452800000000e+10
1.752190291881561279e-01,1.399007201194763184e+00,9.145094215600000000e+10
1.827284097671508789e-01,1.464839696884155273e+00,9.420146394200000000e+10
1.902378052473068237e-01,1.411612510681152344e+00,8.743116228600000000e+10
1.739674657583236694e-01,1.434044599533081055e+00,3.081691916400000000e+10
1.752190291881561279e-01,1.459094524383544922e+00,4.120074563900000000e+10
1.902378052473068237e-01,1.423888921737670898e+00,5.373743351400000000e+10
2.090112715959548950e-01,1.376881957054138184e+00,7.411019436800000000e+10
2.002503126859664917e-01,1.386581897735595703e+00,8.430470019800000000e+10
1.589486896991729736e-01,1.428459048271179199e+00,1.143003017700000000e+10
2.077597081661224365e-01,1.356213092803955078e+00,1.013010974100000000e+10
2.002503126859664917e-01,1.366805911064147949e+00,6.581109141500000000e+10
1.964956223964691162e-01,1.342807292938232422e+00,2.163405166700000000e+10
2.052565813064575195e-01,1.409246683120727539e+00,8.443819261600000000e+10
1.551939994096755981e-01,1.553747892379760742e+00,9.374676310000000000e+08
1.927409321069717407e-01,1.399558305740356445e+00,9.950571244900000000e+10
1.877346783876419067e-01,1.444023966789245605e+00,3.374459316800000000e+10
1.877346783876419067e-01,1.376088619232177734e+00,3.270774457000000000e+09
1.964956223964691162e-01,1.372205138206481934e+00,3.503325876400000000e+10
1.977471858263015747e-01,1.377372145652770996e+00,4.485062118900000000e+10
1.627033799886703491e-01,1.427679777145385742e+00,5.250501578100000000e+10
1.814768463373184204e-01,1.427778005599975586e+00,4.987184287100000000e+10
1.526908725500106812e-01,1.464226961135864258e+00,6.431381248900000000e+10
2.052565813064575195e-01,1.393494129180908203e+00,5.489009517300000000e+10
2.052565813064575195e-01,1.384675979614257812e+00,2.988274270500000000e+10
1.714643388986587524e-01,1.428440570831298828e+00,3.527580603000000000e+09
1.839799731969833374e-01,1.418221354484558105e+00,7.729005654000000000e+10
1.539424359798431396e-01,1.472386360168457031e+00,5.980763325000000000e+10
1.889862418174743652e-01,1.368828058242797852e+00,7.961558242900000000e+10
1.877346783876419067e-01,1.360067844390869141e+00,1.428867895600000000e+10
1.514393091201782227e-01,1.495545625686645508e+00,6.841858640000000000e+10
1.777221560478210449e-01,1.448595523834228516e+00,3.280325379800000000e+10
1.764705926179885864e-01,1.479907989501953125e+00,2.120622170000000000e+08
1.902378052473068237e-01,1.438270926475524902e+00,2.627470771200000000e+10
1.802252829074859619e-01,1.382155179977416992e+00,6.906695147500000000e+10
2.027534395456314087e-01,1.364807128906250000e+00,6.528234255300000000e+10
1.627033799886703491e-01,1.459839224815368652e+00,9.329497567700000000e+10
2.190237790346145630e-01,1.362783312797546387e+00,5.569782721200000000e+10
1.764705926179885864e-01,1.414063453674316406e+00,9.825767245600000000e+10
1.339174062013626099e-01,1.471215724945068359e+00,5.645872295600000000e+10
1.689611971378326416e-01,1.453556776046752930e+00,5.459341819100000000e+10
1.702127754688262939e-01,1.464526534080505371e+00,9.125034727000000000e+10
2.002503126859664917e-01,1.416206836700439453e+00,1.674987574500000000e+10
1.652065068483352661e-01,1.486110568046569824e+00,8.811759687200000000e+10
1.939924955368041992e-01,1.349149107933044434e+00,5.866658169000000000e+10
1.952440589666366577e-01,1.373727083206176758e+00,5.018029202600000000e+10
2.102628350257873535e-01,1.337409496307373047e+00,9.712320806800000000e+10
2.077597081661224365e-01,1.340706229209899902e+00,6.181533957200000000e+10
2.115143984556198120e-01,1.362932920455932617e+00,2.951262507000000000e+09
2.165206521749496460e-01,1.354354858398437500e+00,5.265062264000000000e+10
2.040050029754638672e-01,1.362472534179687500e+00,3.003208985900000000e+10
2.065081447362899780e-01,1.358755469322204590e+00,2.213794751100000000e+10
1.939924955368041992e-01,1.410573959350585938e+00,9.671841567000000000e+09
2.052565813064575195e-01,1.361012816429138184e+00,7.735956063800000000e+10
1.977471858263015747e-01,1.375522613525390625e+00,5.918756619800000000e+10
1.777221560478210449e-01,1.414663791656494141e+00,9.987664479900000000e+10
1.702127754688262939e-01,1.453773975372314453e+00,8.111419425000000000e+10
1.476846039295196533e-01,1.493124723434448242e+00,2.363575263000000000e+09
2.102628350257873535e-01,1.356832861900329590e+00,1.977511644300000000e+10
2.052565813064575195e-01,1.356364607810974121e+00,7.125222811200000000e+10
1.702127754688262939e-01,1.421828985214233398e+00,3.709671102300000000e+10
2.115143984556198120e-01,1.351220488548278809e+00,5.187702999700000000e+10
1.852315366268157959e-01,1.404619932174682617e+00,6.135944527600000000e+10
2.202753424644470215e-01,1.360901117324829102e+00,7.768294742000000000e+10
1.614518165588378906e-01,1.498025417327880859e+00,3.581066246600000000e+10
1.664580702781677246e-01,1.423138499259948730e+00,6.401569208200000000e+10
1.526908725500106812e-01,1.530082464218139648e+00,1.829266958100000000e+10
2.065081447362899780e-01,1.369218111038208008e+00,8.234434276300000000e+10
1.952440589666366577e-01,1.417730569839477539e+00,8.515326131600000000e+10
1.802252829074859619e-01,1.409622669219970703e+00,6.635435781000000000e+09
1.652065068483352661e-01,1.544575095176696777e+00,8.759057497200000000e+10
2.027534395456314087e-01,1.349540710449218750e+00,1.903354873400000000e+10
1.877346783876419067e-01,1.421777725219726562e+00,6.076188955100000000e+10
2.040050029754638672e-01,1.351494550704956055e+00,3.829998201000000000e+10
1.627033799886703491e-01,1.453224182128906250e+00,3.269699609400000000e+10
1.777221560478210449e-01,1.567109465599060059e+00,5.916225876000000000e+10
2.140175253152847290e-01,1.370270252227783203e+00,2.636125391100000000e+10
1.964956223964691162e-01,1.372202873229980469e+00,2.520066091800000000e+10
1.777221560478210449e-01,1.421908140182495117e+00,3.830222211800000000e+10
1.789737194776535034e-01,1.439780592918395996e+00,8.461372004300000000e+10
1.952440589666366577e-01,1.411568045616149902e+00,8.745569056100000000e+10
1.589486896991729736e-01,1.476121664047241211e+00,5.083284952600000000e+10
1.677096337080001831e-01,1.424957633018493652e+00,7.193214209900000000e+10
1.952440589666366577e-01,1.423737764358520508e+00,5.312572289400000000e+10
1.476846039295196533e-01,1.729149103164672852e+00,7.846711869800000000e+10
2.015018761157989502e-01,1.369643926620483398e+00,9.856342584200000000e+10
1.727159023284912109e-01,1.427480220794677734e+00,9.037867365600000000e+10
1.839799731969833374e-01,1.417703390121459961e+00,3.992976428000000000e+10
1.939924955368041992e-01,1.406819105148315430e+00,8.146632877500000000e+10
2.002503126859664917e-01,1.346151590347290039e+00,8.962355440200000000e+10
1.839799731969833374e-01,1.424947619438171387e+00,6.058425920700000000e+10
1.989987492561340332e-01,1.373911380767822266e+00,8.261956830500000000e+10
1.652065068483352661e-01,1.489741802215576172e+00,7.629601154900000000e+10
1.889862418174743652e-01,1.390576124191284180e+00,1.392791209300000000e+10
1.939924955368041992e-01,1.357527017593383789e+00,2.672997226000000000e+09
1.814768463373184204e-01,1.403478026390075684e+00,8.687465339300000000e+10
2.052565813064575195e-01,1.358966112136840820e+00,2.196650205400000000e+10
2.140175253152847290e-01,1.365013360977172852e+00,8.474922394100000000e+10
1.864831000566482544e-01,1.353977084159851074e+00,7.229605756000000000e+10
1.852315366268157959e-01,1.422636032104492188e+00,4.856675124500000000e+10
2.165206521749496460e-01,1.391573429107666016e+00,5.854626086300000000e+10
2.015018761157989502e-01,1.392731666564941406e+00,9.159477378600000000e+10
1.902378052473068237e-01,1.457352638244628906e+00,2.236526670800000000e+10
2.102628350257873535e-01,1.357611417770385742e+00,7.422543335600000000e+10
2.052565813064575195e-01,1.369230151176452637e+00,2.923283008300000000e+10
1.652065068483352661e-01,1.474590539932250977e+00,8.544453130000000000e+09
1.602002531290054321e-01,1.468938112258911133e+00,9.460860209000000000e+10
1.852315366268157959e-01,1.387695789337158203e+00,7.824197226700000000e+10
1.852315366268157959e-01,1.381139159202575684e+00,6.179545363600000000e+10
1.802252829074859619e-01,1.463162183761596680e+00,7.607166801700000000e+10
1.702127754688262939e-01,1.422275066375732422e+00,1.416622055100000000e+10
1.764705926179885864e-01,1.421952486038208008e+00,2.046848981300000000e+10
1.827284097671508789e-01,1.415169596672058105e+00,7.445172450500000000e+10
2.077597081661224365e-01,1.342727541923522949e+00,6.861484217700000000e+10
1.564455628395080566e-01,1.606376647949218750e+00,4.479455781800000000e+10
1.902378052473068237e-01,1.421708464622497559e+00,8.967257798900000000e+10
2.165206521749496460e-01,1.343782901763916016e+00,4.061414440100000000e+10
2.177722156047821045e-01,1.354722857475280762e+00,4.588618275400000000e+10
2.102628350257873535e-01,1.364597678184509277e+00,4.970373415300000000e+10
2.027534395456314087e-01,1.458001852035522461e+00,2.051452913000000000e+09
1.714643388986587524e-01,1.475031375885009766e+00,3.530700159000000000e+10
1.802252829074859619e-01,1.477181911468505859e+00,3.555838970600000000e+10
1.839799731969833374e-01,1.403878211975097656e+00,5.233557743200000000e+10
2.015018761157989502e-01,1.341375589370727539e+00,9.912344602000000000e+09
1.939924955368041992e-01,1.400980353355407715e+00,4.263383657100000000e+10
1.852315366268157959e-01,1.411000490188598633e+00,5.437611165200000000e+10
1.702127754688262939e-01,1.429196596145629883e+00,2.502569985700000000e+10
1.752190291881561279e-01,1.424443721771240234e+00,3.022458604000000000e+10
2.015018761157989502e-01,1.352330446243286133e+00,5.974946936700000000e+10
1.952440589666366577e-01,1.346711874008178711e+00,9.496378487100000000e+10
2.015018761157989502e-01,1.345200896263122559e+00,6.500060688400000000e+10
2.177722156047821045e-01,1.405262947082519531e+00,7.185912839500000000e+10
1.914893686771392822e-01,1.362313628196716309e+00,9.668797339900000000e+10
2.190237790346145630e-01,1.401019573211669922e+00,6.385307246000000000e+10
1.939924955368041992e-01,1.396304607391357422e+00,8.738909940300000000e+10
2.027534395456314087e-01,1.366403818130493164e+00,3.012969089800000000e+10
1.964956223964691162e-01,1.364886641502380371e+00,9.051754530700000000e+10
2.115143984556198120e-01,1.372805595397949219e+00,6.414980569000000000e+09
2.002503126859664917e-01,1.354104399681091309e+00,7.388489083600000000e+10
1.927409321069717407e-01,1.411749124526977539e+00,7.815515505400000000e+10
1.414267867803573608e-01,1.478088378906250000e+00,8.120532852400000000e+10
1.764705926179885864e-01,1.424646615982055664e+00,6.117574553600000000e+10
1.439299136400222778e-01,1.553107261657714844e+00,2.755920314400000000e+10
1.964956223964691162e-01,1.425639629364013672e+00,4.371002394500000000e+10
1.902378052473068237e-01,1.411432266235351562e+00,8.802781150700000000e+10
2.190237790346145630e-01,1.401840448379516602e+00,7.553233879000000000e+09
1.389236599206924438e-01,1.461885690689086914e+00,4.074002125000000000e+09
2.027534395456314087e-01,1.353115439414978027e+00,5.905526553600000000e+10
1.664580702781677246e-01,1.419371962547302246e+00,9.282252881800000000e+10
2.177722156047821045e-01,1.381843805313110352e+00,6.900662087100000000e+10
1.952440589666366577e-01,1.385336279869079590e+00,9.604113027500000000e+10
2.027534395456314087e-01,1.377775430679321289e+00,4.908583156200000000e+10
2.077597081661224365e-01,1.408158063888549805e+00,7.422430516000000000e+10
1.664580702781677246e-01,1.476942896842956543e+00,6.468952816100000000e+10
2.140175253152847290e-01,1.356660246849060059e+00,7.455863824700000000e+10
2.052565813064575195e-01,1.409068465232849121e+00,5.121506679500000000e+10
1.827284097671508789e-01,1.430382728576660156e+00,7.234680734700000000e+10
1.927409321069717407e-01,1.367601633071899414e+00,8.789809918200000000e+10
1.814768463373184204e-01,1.417825937271118164e+00,2.627987626100000000e+10
1.939924955368041992e-01,1.352287530899047852e+00,4.785055874300000000e+10
2.015018761157989502e-01,1.372712969779968262e+00,4.724624034500000000e+10
1.889862418174743652e-01,1.402479648590087891e+00,3.030428182000000000e+10
1.927409321069717407e-01,1.418290972709655762e+00,3.229365791200000000e+10
1.902378052473068237e-01,1.404987335205078125e+00,1.764569659600000000e+10
2.002503126859664917e-01,1.363947629928588867e+00,6.942889178400000000e+10
1.614518165588378906e-01,1.484825849533081055e+00,9.043109846000000000e+09
2.027534395456314087e-01,1.363362312316894531e+00,3.155036128500000000e+10
1.789737194776535034e-01,1.386561393737792969e+00,8.473357455500000000e+10
1.964956223964691162e-01,1.421846389770507812e+00,3.341554905100000000e+10
1.977471858263015747e-01,1.351963043212890625e+00,2.417776151900000000e+10
2.127659618854522705e-01,1.362031340599060059e+00,8.152953606300000000e+10
1.539424359798431396e-01,1.436774611473083496e+00,3.231574886700000000e+10
2.040050029754638672e-01,1.356392145156860352e+00,3.245444108200000000e+10
1.764705926179885864e-01,1.428846716880798340e+00,7.718182875700000000e+10
1.952440589666366577e-01,1.430816888809204102e+00,8.249013207300000000e+10
1.964956223964691162e-01,1.358021736145019531e+00,9.782544760000000000e+09
1.764705926179885864e-01,1.454834699630737305e+00,1.588629299400000000e+10
1.652065068483352661e-01,1.458432197570800781e+00,6.243042456100000000e+10
1.939924955368041992e-01,1.399542808532714844e+00,4.608694220900000000e+10
2.002503126859664917e-01,1.373407602310180664e+00,6.307406648400000000e+10
2.090112715959548950e-01,1.411531925201416016e+00,2.569769719500000000e+10
2.152690887451171875e-01,1.373507261276245117e+00,1.260752273500000000e+10
2.002503126859664917e-01,1.357668638229370117e+00,9.919428639300000000e+10
1.814768463373184204e-01,1.392010092735290527e+00,8.040196946800000000e+10
1.564455628395080566e-01,1.609578371047973633e+00,9.765002244100000000e+10


==> fig/har/cdfs/multiple_attackers/privacyattacker_incresingusers_8000_.csv <==
1.714643388986587524e-01,1.424002647399902344e+00,6.423059204700000000e+10
2.277847379446029663e-01,1.328285932540893555e+00,1.049514688700000000e+10
1.602002531290054321e-01,1.470161318778991699e+00,7.310877837900000000e+10
2.252816110849380493e-01,1.362317800521850586e+00,5.214300190300000000e+10
2.052565813064575195e-01,1.422187805175781250e+00,9.899049227400000000e+10
1.752190291881561279e-01,1.459765195846557617e+00,5.157119809500000000e+10
1.639549434185028076e-01,1.546522974967956543e+00,8.403635182400000000e+10
1.964956223964691162e-01,1.406079530715942383e+00,4.046916894900000000e+10
1.764705926179885864e-01,1.408038496971130371e+00,2.329314431000000000e+10
1.752190291881561279e-01,1.432575941085815430e+00,1.822969249200000000e+10
1.964956223964691162e-01,1.400323867797851562e+00,3.274244436900000000e+10
2.315394282341003418e-01,1.340051531791687012e+00,7.667817844300000000e+10
2.202753424644470215e-01,1.322030305862426758e+00,1.840392285900000000e+10
1.839799731969833374e-01,1.403930068016052246e+00,5.402351839300000000e+10
1.889862418174743652e-01,1.396522521972656250e+00,6.892319149400000000e+10
2.165206521749496460e-01,1.329221367835998535e+00,3.487960865800000000e+10
1.802252829074859619e-01,1.410219669342041016e+00,8.596527383100000000e+10
1.714643388986587524e-01,1.732618212699890137e+00,9.046949745200000000e+10
2.190237790346145630e-01,1.336733341217041016e+00,9.780506217500000000e+10
2.215269058942794800e-01,1.352619528770446777e+00,9.989881120200000000e+10
1.952440589666366577e-01,1.404405593872070312e+00,5.640391985100000000e+10
1.564455628395080566e-01,1.480238914489746094e+00,3.572120501000000000e+10
1.677096337080001831e-01,1.438060760498046875e+00,8.200506395000000000e+09
2.040050029754638672e-01,1.394466400146484375e+00,1.688903254000000000e+09
1.789737194776535034e-01,1.447906970977783203e+00,4.649824146700000000e+10
1.564455628395080566e-01,1.476883649826049805e+00,4.670209962100000000e+10
1.789737194776535034e-01,1.444492816925048828e+00,4.145817490500000000e+10
1.952440589666366577e-01,1.389680862426757812e+00,4.313231259300000000e+10
1.927409321069717407e-01,1.397735357284545898e+00,1.476890438400000000e+10
1.927409321069717407e-01,1.401133775711059570e+00,4.406431711500000000e+10
1.814768463373184204e-01,1.410946607589721680e+00,2.195912897200000000e+10
1.677096337080001831e-01,1.453524827957153320e+00,5.656394606000000000e+09
2.152690887451171875e-01,1.390355587005615234e+00,3.725477615800000000e+10
2.215269058942794800e-01,1.319922804832458496e+00,5.186690751100000000e+10
2.140175253152847290e-01,1.390455007553100586e+00,6.630030809600000000e+10
2.077597081661224365e-01,1.397957682609558105e+00,9.971889126800000000e+10
1.764705926179885864e-01,1.520794630050659180e+00,3.391101378700000000e+10
2.165206521749496460e-01,1.322769045829772949e+00,2.666761730300000000e+10
1.952440589666366577e-01,1.390190362930297852e+00,2.819480280000000000e+10
2.027534395456314087e-01,1.406021356582641602e+00,6.227897507800000000e+10
1.814768463373184204e-01,1.436524748802185059e+00,4.284320840000000000e+09
2.027534395456314087e-01,1.344012022018432617e+00,4.322852596700000000e+10
1.839799731969833374e-01,1.409051418304443359e+00,2.989651240300000000e+10
1.977471858263015747e-01,1.406829833984375000e+00,8.472966806800000000e+10
1.739674657583236694e-01,1.395246505737304688e+00,6.142375869100000000e+10
2.052565813064575195e-01,1.403803825378417969e+00,7.425407040700000000e+10
1.964956223964691162e-01,1.399187445640563965e+00,3.213636285700000000e+10
1.852315366268157959e-01,1.368283152580261230e+00,5.109794686800000000e+10
1.827284097671508789e-01,1.434485197067260742e+00,7.892222614000000000e+10
2.102628350257873535e-01,1.324123620986938477e+00,1.650101227200000000e+10
1.927409321069717407e-01,1.405713438987731934e+00,9.119125223900000000e+10
1.652065068483352661e-01,1.396884322166442871e+00,9.272308695900000000e+10
1.914893686771392822e-01,1.380929231643676758e+00,8.235708641100000000e+10
1.877346783876419067e-01,1.393445730209350586e+00,2.375531417200000000e+10
2.115143984556198120e-01,1.328888773918151855e+00,1.697794470500000000e+10
1.852315366268157959e-01,1.440169572830200195e+00,2.737157276800000000e+10
1.852315366268157959e-01,1.378296256065368652e+00,2.304851811900000000e+10
1.802252829074859619e-01,1.394556999206542969e+00,6.461680933300000000e+10
1.827284097671508789e-01,1.407394289970397949e+00,2.521303265400000000e+10
1.977471858263015747e-01,1.396209239959716797e+00,6.164856903100000000e+10
1.814768463373184204e-01,1.447955131530761719e+00,8.817597246600000000e+10
1.877346783876419067e-01,1.438162088394165039e+00,3.546094944000000000e+10
1.977471858263015747e-01,1.398711204528808594e+00,3.912437391200000000e+10
2.327909916639328003e-01,1.327526450157165527e+00,5.549530175100000000e+10
1.914893686771392822e-01,1.385400533676147461e+00,9.078499916200000000e+10
1.614518165588378906e-01,1.446397781372070312e+00,8.213313932200000000e+10
1.677096337080001831e-01,1.415817737579345703e+00,3.895365231200000000e+10
1.814768463373184204e-01,1.391544222831726074e+00,2.417358788900000000e+10
1.914893686771392822e-01,1.410139083862304688e+00,5.725194894500000000e+10
1.839799731969833374e-01,1.434063911437988281e+00,5.264962781500000000e+10
1.677096337080001831e-01,1.422664046287536621e+00,4.290119835900000000e+10
2.403003871440887451e-01,1.313793778419494629e+00,7.221484591300000000e+10
2.190237790346145630e-01,1.321466803550720215e+00,1.061471538700000000e+10
2.165206521749496460e-01,1.360584735870361328e+00,7.653919779800000000e+10
2.002503126859664917e-01,1.407487750053405762e+00,8.911173179200000000e+10
1.614518165588378906e-01,1.457542300224304199e+00,3.477803716300000000e+10
1.914893686771392822e-01,1.439024925231933594e+00,5.852210627000000000e+10
1.677096337080001831e-01,1.478007555007934570e+00,3.114406722500000000e+10
2.202753424644470215e-01,1.325969338417053223e+00,5.302900874200000000e+10
2.252816110849380493e-01,1.343006014823913574e+00,5.689170791200000000e+10
1.877346783876419067e-01,1.446164011955261230e+00,9.049960199500000000e+10
2.002503126859664917e-01,1.406053543090820312e+00,5.374320188300000000e+10
1.864831000566482544e-01,1.424060106277465820e+00,3.534182047000000000e+10
1.864831000566482544e-01,1.411438941955566406e+00,4.616397895000000000e+10
1.777221560478210449e-01,1.418969392776489258e+00,1.402773943200000000e+10
2.352941185235977173e-01,1.329934239387512207e+00,6.491630858300000000e+10
2.152690887451171875e-01,1.327620744705200195e+00,3.652859682300000000e+10
2.127659618854522705e-01,1.374493360519409180e+00,3.004168035000000000e+09
1.814768463373184204e-01,1.398623347282409668e+00,4.045392144900000000e+10
2.077597081661224365e-01,1.334743499755859375e+00,9.732259800400000000e+10
2.165206521749496460e-01,1.316116094589233398e+00,2.974369064000000000e+10
2.227784842252731323e-01,1.349660158157348633e+00,8.752016965800000000e+10
1.652065068483352661e-01,1.453680515289306641e+00,8.078586292600000000e+10
1.789737194776535034e-01,1.390785217285156250e+00,2.267184434600000000e+10
1.789737194776535034e-01,1.407886505126953125e+00,3.127640884500000000e+10
1.952440589666366577e-01,1.375650882720947266e+00,2.499888469000000000e+09
1.914893686771392822e-01,1.354685664176940918e+00,6.126065439200000000e+10
1.739674657583236694e-01,1.437067747116088867e+00,4.470690856600000000e+10
1.877346783876419067e-01,1.455920696258544922e+00,7.590660968000000000e+10
2.102628350257873535e-01,1.345823287963867188e+00,1.101644857100000000e+10
2.390488088130950928e-01,1.327251791954040527e+00,1.829937319900000000e+10
1.864831000566482544e-01,1.428579330444335938e+00,7.810488292500000000e+10
1.677096337080001831e-01,1.425394535064697266e+00,7.974971157900000000e+10
2.052565813064575195e-01,1.397735357284545898e+00,9.661678748500000000e+10
1.927409321069717407e-01,1.398669242858886719e+00,7.332252422000000000e+09
2.177722156047821045e-01,1.320492267608642578e+00,3.121007144600000000e+10
1.989987492561340332e-01,1.389143705368041992e+00,1.642286880400000000e+10
1.964956223964691162e-01,1.399164676666259766e+00,4.449348049000000000e+10
1.889862418174743652e-01,1.395236968994140625e+00,9.524069420000000000e+09
2.077597081661224365e-01,1.404667735099792480e+00,6.089060880400000000e+10
1.852315366268157959e-01,1.390041828155517578e+00,6.234271720600000000e+10
1.689611971378326416e-01,1.455892443656921387e+00,7.227550607000000000e+09
2.027534395456314087e-01,1.403736829757690430e+00,3.350815655600000000e+10
1.702127754688262939e-01,1.447141528129577637e+00,6.918036613500000000e+10
1.902378052473068237e-01,1.404313921928405762e+00,6.727704217700000000e+10
2.165206521749496460e-01,1.346911311149597168e+00,9.981685213000000000e+09
2.077597081661224365e-01,1.324887514114379883e+00,6.579233626700000000e+10
2.227784842252731323e-01,1.334547877311706543e+00,6.180282680800000000e+10
2.127659618854522705e-01,1.334945678710937500e+00,7.559576081700000000e+10
1.964956223964691162e-01,1.407836318016052246e+00,7.945837344900000000e+10
1.639549434185028076e-01,1.456492900848388672e+00,7.367678881000000000e+09
1.777221560478210449e-01,1.450909495353698730e+00,5.982020117100000000e+10
1.939924955368041992e-01,1.408806204795837402e+00,2.438466417400000000e+10
2.377972453832626343e-01,1.312865734100341797e+00,4.959560319000000000e+10
1.764705926179885864e-01,1.421812534332275391e+00,2.503276850000000000e+08
2.102628350257873535e-01,1.422820925712585449e+00,6.152377545900000000e+10
1.814768463373184204e-01,1.401464939117431641e+00,6.675192771800000000e+10
1.864831000566482544e-01,1.447563052177429199e+00,4.801106276700000000e+10
2.102628350257873535e-01,1.319911241531372070e+00,6.278532278800000000e+10
1.877346783876419067e-01,1.405204057693481445e+00,1.347916313800000000e+10
2.015018761157989502e-01,1.399092078208923340e+00,9.944871280000000000e+09
2.165206521749496460e-01,1.328503966331481934e+00,1.972060429700000000e+10
2.127659618854522705e-01,1.346322774887084961e+00,8.368424484600000000e+10
2.227784842252731323e-01,1.339997172355651855e+00,8.151451113900000000e+10
1.964956223964691162e-01,1.394680976867675781e+00,8.795618485400000000e+10
1.839799731969833374e-01,1.403473377227783203e+00,4.844515225900000000e+10
1.752190291881561279e-01,1.412925243377685547e+00,9.372467853700000000e+10
1.727159023284912109e-01,1.444181799888610840e+00,2.917184509400000000e+10
1.752190291881561279e-01,1.431178569793701172e+00,4.662378488000000000e+10
2.140175253152847290e-01,1.348376512527465820e+00,9.172956403300000000e+10
1.902378052473068237e-01,1.418306708335876465e+00,4.380001235300000000e+10
2.165206521749496460e-01,1.343395948410034180e+00,8.299866655800000000e+10
2.127659618854522705e-01,1.346462965011596680e+00,9.869857287800000000e+10
2.165206521749496460e-01,1.338107347488403320e+00,1.501848557100000000e+10
1.864831000566482544e-01,1.406362533569335938e+00,7.815027834800000000e+10
1.839799731969833374e-01,1.414574146270751953e+00,1.865830196000000000e+09
1.789737194776535034e-01,1.414446592330932617e+00,8.052683198000000000e+10
2.052565813064575195e-01,1.339018225669860840e+00,4.301722418500000000e+10
1.914893686771392822e-01,1.399831533432006836e+00,6.622840661300000000e+10
2.052565813064575195e-01,1.345401644706726074e+00,3.334932508200000000e+10
1.827284097671508789e-01,1.380945682525634766e+00,3.817543384600000000e+10
2.090112715959548950e-01,1.395144343376159668e+00,4.943788119500000000e+10
1.902378052473068237e-01,1.385671138763427734e+00,7.277319731400000000e+10
2.403003871440887451e-01,1.333185076713562012e+00,5.577959502700000000e+10
1.752190291881561279e-01,1.452580332756042480e+00,2.999146480100000000e+10
1.939924955368041992e-01,1.412372350692749023e+00,5.070684341400000000e+10
1.702127754688262939e-01,1.455767631530761719e+00,3.569118472500000000e+10
2.202753424644470215e-01,1.332846045494079590e+00,1.794259310400000000e+10
1.827284097671508789e-01,1.425911188125610352e+00,6.375218055100000000e+10
2.202753424644470215e-01,1.338385462760925293e+00,3.832242047000000000e+10
2.090112715959548950e-01,1.405268073081970215e+00,5.294481897200000000e+10
1.914893686771392822e-01,1.399442672729492188e+00,4.440427025400000000e+10
1.802252829074859619e-01,1.392927527427673340e+00,9.179578659500000000e+10
1.889862418174743652e-01,1.406748294830322266e+00,7.868675621100000000e+10
2.202753424644470215e-01,1.312733888626098633e+00,3.400635884400000000e+10
1.927409321069717407e-01,1.435795068740844727e+00,7.153718179100000000e+10
1.952440589666366577e-01,1.404120802879333496e+00,3.126197105400000000e+10
1.889862418174743652e-01,1.399511694908142090e+00,7.252364812800000000e+10
1.752190291881561279e-01,1.400903463363647461e+00,6.660505624000000000e+09
1.952440589666366577e-01,1.404879450798034668e+00,3.203372099600000000e+10
2.115143984556198120e-01,1.348923921585083008e+00,3.835500253200000000e+10
2.252816110849380493e-01,1.317084431648254395e+00,4.227480784000000000e+10
1.814768463373184204e-01,1.405103206634521484e+00,9.653342098300000000e+10
2.015018761157989502e-01,1.393265724182128906e+00,2.355103069100000000e+10
1.602002531290054321e-01,1.580237627029418945e+00,7.385186091600000000e+10
1.727159023284912109e-01,1.430673480033874512e+00,6.113388196900000000e+10
2.140175253152847290e-01,1.336421489715576172e+00,2.385232888000000000e+09
1.927409321069717407e-01,1.453009605407714844e+00,6.173048682300000000e+10
1.789737194776535034e-01,1.419067263603210449e+00,3.705913244300000000e+10
2.015018761157989502e-01,1.363222599029541016e+00,6.992899815500000000e+10
2.265331745147705078e-01,1.309766769409179688e+00,9.010398467400000000e+10
2.102628350257873535e-01,1.368882536888122559e+00,6.453368932700000000e+10
1.877346783876419067e-01,1.411128401756286621e+00,7.220230608300000000e+10
1.401752233505249023e-01,1.480918169021606445e+00,3.843198071600000000e+10
2.090112715959548950e-01,1.386916160583496094e+00,6.727345039000000000e+09
1.827284097671508789e-01,1.422569155693054199e+00,8.148256486200000000e+10
1.914893686771392822e-01,1.395415186882019043e+00,3.304239431500000000e+10
2.090112715959548950e-01,1.330176353454589844e+00,9.902516196800000000e+10
2.202753424644470215e-01,1.373165130615234375e+00,4.760294329200000000e+10
2.040050029754638672e-01,1.366965770721435547e+00,9.188958369200000000e+10
1.576971262693405151e-01,1.442526102066040039e+00,8.061471750100000000e+10
1.564455628395080566e-01,1.452291369438171387e+00,8.879609276200000000e+10
1.902378052473068237e-01,1.418095588684082031e+00,2.678989808100000000e+10
2.190237790346145630e-01,1.325280547142028809e+00,5.832764599000000000e+09
2.152690887451171875e-01,1.331912994384765625e+00,4.810996647200000000e+10
1.977471858263015747e-01,1.386713027954101562e+00,6.485727418900000000e+10
1.864831000566482544e-01,1.411233425140380859e+00,1.368744211600000000e+10
1.752190291881561279e-01,1.407152891159057617e+00,4.104230554000000000e+10
1.664580702781677246e-01,1.455746531486511230e+00,2.026249679000000000e+09
1.839799731969833374e-01,1.409104704856872559e+00,8.733012560600000000e+10
1.914893686771392822e-01,1.375536203384399414e+00,1.976856447500000000e+10
1.814768463373184204e-01,1.401202201843261719e+00,6.458325545200000000e+10
2.177722156047821045e-01,1.348214864730834961e+00,5.074169814600000000e+10
2.027534395456314087e-01,1.403686523437500000e+00,7.332262924300000000e+10
2.152690887451171875e-01,1.335213661193847656e+00,6.456970155300000000e+10
1.827284097671508789e-01,1.413841247558593750e+00,9.278867023800000000e+10
1.914893686771392822e-01,1.394560337066650391e+00,5.472417546700000000e+10
2.040050029754638672e-01,1.336589097976684570e+00,6.900110080600000000e+10
1.877346783876419067e-01,1.392945289611816406e+00,3.875983417400000000e+10
1.689611971378326416e-01,1.453866004943847656e+00,2.489475364000000000e+09
1.827284097671508789e-01,1.405075311660766602e+00,3.267578311100000000e+10
2.177722156047821045e-01,1.326611161231994629e+00,2.690287314000000000e+10
1.727159023284912109e-01,1.406700134277343750e+00,7.377798872900000000e+10
1.814768463373184204e-01,1.381620407104492188e+00,4.483611171700000000e+10
2.027534395456314087e-01,1.364435911178588867e+00,7.509524000500000000e+10
1.839799731969833374e-01,1.435867071151733398e+00,6.196631886500000000e+10
2.190237790346145630e-01,1.332547903060913086e+00,8.116222285500000000e+10
2.102628350257873535e-01,1.406405329704284668e+00,7.909526517300000000e+10
2.177722156047821045e-01,1.316607952117919922e+00,7.674864747800000000e+10
1.939924955368041992e-01,1.416378974914550781e+00,8.833226890400000000e+10
1.714643388986587524e-01,1.439093947410583496e+00,4.181704315300000000e+10
2.077597081661224365e-01,1.397642612457275391e+00,4.572455330000000000e+10
1.714643388986587524e-01,1.428931117057800293e+00,7.855252009500000000e+10
2.302878648042678833e-01,1.331519365310668945e+00,9.326667050800000000e+10
1.652065068483352661e-01,1.397093296051025391e+00,6.856222493100000000e+10
1.939924955368041992e-01,1.395597338676452637e+00,9.190930391700000000e+10
1.627033799886703491e-01,1.476488113403320312e+00,2.047382093400000000e+10
2.002503126859664917e-01,1.403460979461669922e+00,9.023000238800000000e+10
2.252816110849380493e-01,1.327130794525146484e+00,3.835154571300000000e+10
2.215269058942794800e-01,1.330703496932983398e+00,2.566324188700000000e+10
2.315394282341003418e-01,1.338725924491882324e+00,3.238851624300000000e+10
1.977471858263015747e-01,1.386178374290466309e+00,1.626263304500000000e+10
2.127659618854522705e-01,1.346938610076904297e+00,3.600056261200000000e+10
2.290363013744354248e-01,1.315028071403503418e+00,7.714377600300000000e+10
2.077597081661224365e-01,1.386754870414733887e+00,4.121448935700000000e+10
1.927409321069717407e-01,1.392126441001892090e+00,3.643913140200000000e+10
2.215269058942794800e-01,1.334715247154235840e+00,7.948416598100000000e+10
1.902378052473068237e-01,1.395921230316162109e+00,2.485490684500000000e+10
1.977471858263015747e-01,1.417054176330566406e+00,4.871619488700000000e+10
1.351689696311950684e-01,1.576382160186767578e+00,5.859891146100000000e+10
2.065081447362899780e-01,1.417759656906127930e+00,8.081377313000000000e+10
2.165206521749496460e-01,1.374322414398193359e+00,2.771928274600000000e+10
1.664580702781677246e-01,1.432971715927124023e+00,6.657996604100000000e+10
1.939924955368041992e-01,1.406743526458740234e+00,3.033802485600000000e+10
1.927409321069717407e-01,1.431937098503112793e+00,3.068810553400000000e+10
2.277847379446029663e-01,1.329473733901977539e+00,1.767978293500000000e+10
1.927409321069717407e-01,1.399926900863647461e+00,6.949900393700000000e+10
1.777221560478210449e-01,1.400110960006713867e+00,4.083133088700000000e+10
1.914893686771392822e-01,1.399571776390075684e+00,9.233868266500000000e+10
1.752190291881561279e-01,1.406512498855590820e+00,1.925376945000000000e+10
1.564455628395080566e-01,1.497384786605834961e+00,5.825373568700000000e+10
1.902378052473068237e-01,1.356816291809082031e+00,6.892737136500000000e+10
1.752190291881561279e-01,1.425941824913024902e+00,6.339222600000000000e+10
1.526908725500106812e-01,1.474094152450561523e+00,7.033419361500000000e+10
2.190237790346145630e-01,1.324567437171936035e+00,2.907956471500000000e+10
2.240300476551055908e-01,1.310173988342285156e+00,1.951376659000000000e+09
2.152690887451171875e-01,1.333051204681396484e+00,2.922300315300000000e+10
1.714643388986587524e-01,1.412191867828369141e+00,1.015582589000000000e+09
1.989987492561340332e-01,1.398560881614685059e+00,8.269103656600000000e+10
1.989987492561340332e-01,1.394194126129150391e+00,7.996973152000000000e+09
2.102628350257873535e-01,1.353692531585693359e+00,9.894833855200000000e+10
1.914893686771392822e-01,1.384527564048767090e+00,7.650390875300000000e+10
1.689611971378326416e-01,1.470617055892944336e+00,5.650295432000000000e+10
1.964956223964691162e-01,1.426542997360229492e+00,3.776961155100000000e+10
2.027534395456314087e-01,1.398871421813964844e+00,1.572505879600000000e+10
2.052565813064575195e-01,1.346885919570922852e+00,8.243267805800000000e+10
1.864831000566482544e-01,1.420692324638366699e+00,4.388000550100000000e+10
2.027534395456314087e-01,1.402342677116394043e+00,5.436890330400000000e+10
1.752190291881561279e-01,1.451015949249267578e+00,6.855588154200000000e+10
2.115143984556198120e-01,1.334114074707031250e+00,4.864621909300000000e+10
1.914893686771392822e-01,1.458201885223388672e+00,5.569054166600000000e+10
2.115143984556198120e-01,1.345353126525878906e+00,3.219246754900000000e+10
2.302878648042678833e-01,1.321948051452636719e+00,4.529392846700000000e+10
2.052565813064575195e-01,1.417681217193603516e+00,2.831986028800000000e+10
2.027534395456314087e-01,1.335819125175476074e+00,4.581508669100000000e+10
1.627033799886703491e-01,1.552870512008666992e+00,3.767045021000000000e+10
2.052565813064575195e-01,1.333528876304626465e+00,5.581046354400000000e+10
1.727159023284912109e-01,1.443810939788818359e+00,8.176395588700000000e+10
1.902378052473068237e-01,1.419724345207214355e+00,1.118236383000000000e+10
1.914893686771392822e-01,1.395045161247253418e+00,4.032091004400000000e+10
1.877346783876419067e-01,1.397015810012817383e+00,4.252021145600000000e+10
2.127659618854522705e-01,1.406417250633239746e+00,6.820401955800000000e+10
1.689611971378326416e-01,1.463336944580078125e+00,1.623939522000000000e+09
1.952440589666366577e-01,1.395890235900878906e+00,8.888659264800000000e+10
2.240300476551055908e-01,1.316730141639709473e+00,5.007685820000000000e+09
1.827284097671508789e-01,1.418639183044433594e+00,6.492769202800000000e+10
1.839799731969833374e-01,1.400591850280761719e+00,2.775870814400000000e+10
2.215269058942794800e-01,1.381159067153930664e+00,7.615619957300000000e+10
2.115143984556198120e-01,1.327735781669616699e+00,2.408981100300000000e+10
1.877346783876419067e-01,1.406575679779052734e+00,7.853756646800000000e+10
1.902378052473068237e-01,1.397370219230651855e+00,5.576566775700000000e+10
1.814768463373184204e-01,1.400133848190307617e+00,5.035164239200000000e+10
1.939924955368041992e-01,1.416760802268981934e+00,6.758217399000000000e+10
1.989987492561340332e-01,1.401228904724121094e+00,2.755980407400000000e+10
1.814768463373184204e-01,1.430892229080200195e+00,1.943026233000000000e+10
1.614518165588378906e-01,1.421364068984985352e+00,3.446521221200000000e+10
1.764705926179885864e-01,1.411349058151245117e+00,2.126633602700000000e+10
1.576971262693405151e-01,1.515623807907104492e+00,1.428511863100000000e+10
2.165206521749496460e-01,1.321250319480895996e+00,8.613280587200000000e+10
1.939924955368041992e-01,1.420851588249206543e+00,4.601257060600000000e+10
1.964956223964691162e-01,1.398120164871215820e+00,4.181776631200000000e+10
1.627033799886703491e-01,1.658410429954528809e+00,4.703103502400000000e+10
1.952440589666366577e-01,1.412290573120117188e+00,6.940302277200000000e+10
2.202753424644470215e-01,1.333817720413208008e+00,6.037057207900000000e+10
1.877346783876419067e-01,1.381379485130310059e+00,1.724919008600000000e+10
2.215269058942794800e-01,1.327015042304992676e+00,4.362923274600000000e+10
1.852315366268157959e-01,1.427633762359619141e+00,2.859312255700000000e+10
1.702127754688262939e-01,1.424038171768188477e+00,8.028363652100000000e+10
2.240300476551055908e-01,1.355514049530029297e+00,8.952387746300000000e+10
2.302878648042678833e-01,1.325742959976196289e+00,4.416664266100000000e+10
2.052565813064575195e-01,1.392748594284057617e+00,4.243832230500000000e+10
2.340425550937652588e-01,1.323670387268066406e+00,6.262410768200000000e+10
2.090112715959548950e-01,1.394838571548461914e+00,5.288745023600000000e+10
1.777221560478210449e-01,1.457485675811767578e+00,6.818326403000000000e+10
2.115143984556198120e-01,1.348033428192138672e+00,7.989495066200000000e+10
2.227784842252731323e-01,1.329646587371826172e+00,9.808286534000000000e+10
2.002503126859664917e-01,1.418955206871032715e+00,6.449017260900000000e+10
1.802252829074859619e-01,1.386973738670349121e+00,6.926258997000000000e+09
2.102628350257873535e-01,1.331418752670288086e+00,4.641473017900000000e+10
1.814768463373184204e-01,1.389195680618286133e+00,5.934138726400000000e+10
1.852315366268157959e-01,1.473664760589599609e+00,6.043499466200000000e+10
2.127659618854522705e-01,1.354907989501953125e+00,5.007880137800000000e+10
1.952440589666366577e-01,1.457053899765014648e+00,8.850531384300000000e+10
2.215269058942794800e-01,1.309520363807678223e+00,7.118735978600000000e+10
2.002503126859664917e-01,1.365607023239135742e+00,6.422907271200000000e+10
2.040050029754638672e-01,1.324426889419555664e+00,3.266224812800000000e+10
1.727159023284912109e-01,1.398929357528686523e+00,3.983442135300000000e+10
1.914893686771392822e-01,1.387329459190368652e+00,3.196309695500000000e+10
1.564455628395080566e-01,1.451929807662963867e+00,6.834567247600000000e+10
1.777221560478210449e-01,1.407511591911315918e+00,3.018906156200000000e+10
1.977471858263015747e-01,1.407744288444519043e+00,1.423867138300000000e+10
1.727159023284912109e-01,1.402158260345458984e+00,4.119620932600000000e+10
1.939924955368041992e-01,1.403363585472106934e+00,6.768252253500000000e+10
1.939924955368041992e-01,1.381607294082641602e+00,2.690819589200000000e+10
1.589486896991729736e-01,1.474247455596923828e+00,8.737126195000000000e+09
2.277847379446029663e-01,1.336886763572692871e+00,6.132991386600000000e+10
1.927409321069717407e-01,1.395865201950073242e+00,7.223496935800000000e+10
1.777221560478210449e-01,1.408782958984375000e+00,6.215808267500000000e+10
1.852315366268157959e-01,1.447874069213867188e+00,9.122844222400000000e+10
1.852315366268157959e-01,1.416480779647827148e+00,4.266693283800000000e+10
2.115143984556198120e-01,1.327209472656250000e+00,3.867500075000000000e+10
2.140175253152847290e-01,1.328940153121948242e+00,9.678540770700000000e+10
1.814768463373184204e-01,1.416485667228698730e+00,1.158835010000000000e+09
2.277847379446029663e-01,1.332901358604431152e+00,8.544431009700000000e+10
1.789737194776535034e-01,1.415801286697387695e+00,6.030470681400000000e+10
1.677096337080001831e-01,1.436525821685791016e+00,3.196630453000000000e+10
1.714643388986587524e-01,1.483164548873901367e+00,8.941420182000000000e+09
1.752190291881561279e-01,1.402517318725585938e+00,7.024535062700000000e+10
2.202753424644470215e-01,1.344186663627624512e+00,5.526867308000000000e+09
1.939924955368041992e-01,1.410270929336547852e+00,6.976371624000000000e+09
1.501877307891845703e-01,1.458518743515014648e+00,7.788287725500000000e+10
1.827284097671508789e-01,1.411429762840270996e+00,6.220532723200000000e+10
2.190237790346145630e-01,1.338468074798583984e+00,7.326439298000000000e+09
1.927409321069717407e-01,1.389319658279418945e+00,5.914927530800000000e+10
1.902378052473068237e-01,1.394391417503356934e+00,6.559651473100000000e+10
1.777221560478210449e-01,1.433261871337890625e+00,6.331006196000000000e+09
1.702127754688262939e-01,1.405361533164978027e+00,3.959094285700000000e+10
1.739674657583236694e-01,1.410353899002075195e+00,7.282829047500000000e+10
1.889862418174743652e-01,1.396023988723754883e+00,7.935606450000000000e+09
2.290363013744354248e-01,1.346643209457397461e+00,1.420432823600000000e+10
1.639549434185028076e-01,1.459377288818359375e+00,4.981188535800000000e+10
1.627033799886703491e-01,1.473760366439819336e+00,9.742757329000000000e+09
2.040050029754638672e-01,1.382060527801513672e+00,3.940844978600000000e+10
1.802252829074859619e-01,1.425703287124633789e+00,6.760313284500000000e+10
2.115143984556198120e-01,1.404965877532958984e+00,9.725910740900000000e+10
2.290363013744354248e-01,1.333050251007080078e+00,8.553087882800000000e+10
1.827284097671508789e-01,1.407226562500000000e+00,3.598570078000000000e+10
1.977471858263015747e-01,1.393515825271606445e+00,3.041744082500000000e+10
1.802252829074859619e-01,1.459478616714477539e+00,1.799183977700000000e+10
1.827284097671508789e-01,1.402899146080017090e+00,4.918951770200000000e+10
2.165206521749496460e-01,1.327699661254882812e+00,6.936394150000000000e+10
2.090112715959548950e-01,1.376607179641723633e+00,5.657648192300000000e+10
1.764705926179885864e-01,1.447749137878417969e+00,2.714034956000000000e+10
1.839799731969833374e-01,1.394693374633789062e+00,6.676342204000000000e+09
1.689611971378326416e-01,1.398908138275146484e+00,6.223216286000000000e+10
2.002503126859664917e-01,1.363089919090270996e+00,5.218680064200000000e+10
1.852315366268157959e-01,1.425782561302185059e+00,4.519164398200000000e+10
1.652065068483352661e-01,1.454727411270141602e+00,6.574554998100000000e+10
1.839799731969833374e-01,1.459064960479736328e+00,1.492044441100000000e+10
1.914893686771392822e-01,1.387161254882812500e+00,1.212142876500000000e+10
2.015018761157989502e-01,1.455825686454772949e+00,4.031107165000000000e+09
2.027534395456314087e-01,1.409641504287719727e+00,9.419678652400000000e+10
1.689611971378326416e-01,1.503717660903930664e+00,3.638251395400000000e+10
2.115143984556198120e-01,1.323472976684570312e+00,5.904929032900000000e+10
2.127659618854522705e-01,1.327516555786132812e+00,5.678482350900000000e+10
1.789737194776535034e-01,1.451290965080261230e+00,1.784646049000000000e+09
1.927409321069717407e-01,1.427601099014282227e+00,6.021309492500000000e+10
1.789737194776535034e-01,1.441396117210388184e+00,2.350100511500000000e+10
2.290363013744354248e-01,1.345183849334716797e+00,6.837462457700000000e+10
2.252816110849380493e-01,1.315638065338134766e+00,1.949015799600000000e+10
1.802252829074859619e-01,1.410163164138793945e+00,4.410191302800000000e+10
1.401752233505249023e-01,1.458959817886352539e+00,5.190957906400000000e+10
1.952440589666366577e-01,1.474956393241882324e+00,9.856080981600000000e+10
2.277847379446029663e-01,1.341322422027587891e+00,4.046619963000000000e+10
2.077597081661224365e-01,1.360991001129150391e+00,4.816041457400000000e+10
1.677096337080001831e-01,1.446777701377868652e+00,2.024593530300000000e+10
2.090112715959548950e-01,1.346265196800231934e+00,2.453441343100000000e+10
1.964956223964691162e-01,1.436663150787353516e+00,5.354057257200000000e+10
1.852315366268157959e-01,1.411462187767028809e+00,5.004199218500000000e+10
2.102628350257873535e-01,1.332087039947509766e+00,3.940836917900000000e+10
2.152690887451171875e-01,1.339977979660034180e+00,7.906592553700000000e+10
2.140175253152847290e-01,1.350142002105712891e+00,2.160777203300000000e+10
1.752190291881561279e-01,1.497123599052429199e+00,8.974200160100000000e+10
1.689611971378326416e-01,1.467277050018310547e+00,4.442567260700000000e+10
1.777221560478210449e-01,1.565880179405212402e+00,3.434658882900000000e+10
2.115143984556198120e-01,1.336884975433349609e+00,9.125327186400000000e+10
1.839799731969833374e-01,1.394931197166442871e+00,1.741124224100000000e+10
1.964956223964691162e-01,1.403352022171020508e+00,2.206620059000000000e+10
2.002503126859664917e-01,1.399639129638671875e+00,8.245355945300000000e+10
1.802252829074859619e-01,1.388319253921508789e+00,8.157888662900000000e+10
1.852315366268157959e-01,1.407363772392272949e+00,1.056121328800000000e+10
2.052565813064575195e-01,1.339642524719238281e+00,4.632354948000000000e+10
1.827284097671508789e-01,1.393960356712341309e+00,4.377253524200000000e+10
1.964956223964691162e-01,1.398642778396606445e+00,9.692373859000000000e+10
2.227784842252731323e-01,1.314441323280334473e+00,3.018081150800000000e+10
1.614518165588378906e-01,1.454550027847290039e+00,9.009924683200000000e+10
1.789737194776535034e-01,1.407124280929565430e+00,6.449200446900000000e+10
2.190237790346145630e-01,1.314229011535644531e+00,3.228556658600000000e+10
1.802252829074859619e-01,1.407423734664916992e+00,9.356319554100000000e+10
2.027534395456314087e-01,1.413730025291442871e+00,7.937313581000000000e+09
2.227784842252731323e-01,1.327200412750244141e+00,3.799401329600000000e+10
2.190237790346145630e-01,1.343001246452331543e+00,7.068452243500000000e+10
1.877346783876419067e-01,1.382743716239929199e+00,4.578985419200000000e+10
1.789737194776535034e-01,1.413169145584106445e+00,3.771732482800000000e+10
2.027534395456314087e-01,1.398954629898071289e+00,6.549377666200000000e+10
1.839799731969833374e-01,1.430676937103271484e+00,3.232169395800000000e+10
1.689611971378326416e-01,1.427380919456481934e+00,4.616021846600000000e+10
2.140175253152847290e-01,1.322316527366638184e+00,7.714635442700000000e+10
1.789737194776535034e-01,1.399620532989501953e+00,2.674484453100000000e+10
1.764705926179885864e-01,1.451138377189636230e+00,1.931291059000000000e+10
2.065081447362899780e-01,1.326450347900390625e+00,3.789967599200000000e+10
1.677096337080001831e-01,1.443571805953979492e+00,2.621056295100000000e+10
1.952440589666366577e-01,1.398581027984619141e+00,8.800689690900000000e+10
2.002503126859664917e-01,1.349261045455932617e+00,7.580401776200000000e+10
2.015018761157989502e-01,1.349881529808044434e+00,1.311523592500000000e+10
1.827284097671508789e-01,1.484609365463256836e+00,4.720569733000000000e+09
1.927409321069717407e-01,1.374790191650390625e+00,3.185926311100000000e+10
2.102628350257873535e-01,1.338459014892578125e+00,9.856877026100000000e+10
1.852315366268157959e-01,1.429036140441894531e+00,2.980204098400000000e+10
1.977471858263015747e-01,1.388081550598144531e+00,5.385722591000000000e+10
2.027534395456314087e-01,1.397518157958984375e+00,1.370974501400000000e+10
2.102628350257873535e-01,1.414384841918945312e+00,1.587030731400000000e+10
2.040050029754638672e-01,1.346123576164245605e+00,8.712231335100000000e+10
2.090112715959548950e-01,1.334690093994140625e+00,5.419375915000000000e+09
2.027534395456314087e-01,1.387730836868286133e+00,2.218979731900000000e+10
2.065081447362899780e-01,1.383867263793945312e+00,6.735597202500000000e+10
1.526908725500106812e-01,1.457210540771484375e+00,5.717383504900000000e+10
1.889862418174743652e-01,1.401019811630249023e+00,7.794475589300000000e+10
1.602002531290054321e-01,1.486556887626647949e+00,7.954096320100000000e+10
1.827284097671508789e-01,1.415715217590332031e+00,2.933165299400000000e+10
2.015018761157989502e-01,1.363310217857360840e+00,1.278097476700000000e+10
1.789737194776535034e-01,1.400446653366088867e+00,1.026532935100000000e+10
2.202753424644470215e-01,1.327682375907897949e+00,1.612081099100000000e+10
1.664580702781677246e-01,1.478606939315795898e+00,8.028310049000000000e+10
1.902378052473068237e-01,1.401584506034851074e+00,9.281852264800000000e+10
1.777221560478210449e-01,1.410450339317321777e+00,9.903989755600000000e+10
1.889862418174743652e-01,1.386945962905883789e+00,8.802426222600000000e+10
2.140175253152847290e-01,1.318687319755554199e+00,2.051303025600000000e+10
2.202753424644470215e-01,1.326592683792114258e+00,2.284064280200000000e+10
1.789737194776535034e-01,1.439604163169860840e+00,6.020239575700000000e+10
2.190237790346145630e-01,1.381281614303588867e+00,5.381261399900000000e+10
2.315394282341003418e-01,1.331506729125976562e+00,5.133936619500000000e+10
1.739674657583236694e-01,1.513451576232910156e+00,8.912303595600000000e+10
1.602002531290054321e-01,1.571677088737487793e+00,7.307618173200000000e+10
1.476846039295196533e-01,1.454385042190551758e+00,4.410525329200000000e+10
1.964956223964691162e-01,1.394385695457458496e+00,2.228007967800000000e+10
1.864831000566482544e-01,1.446582198143005371e+00,9.902704300700000000e+10
2.052565813064575195e-01,1.327588915824890137e+00,2.443571757300000000e+10
2.403003871440887451e-01,1.327112197875976562e+00,6.249142647700000000e+10
2.302878648042678833e-01,1.322709202766418457e+00,9.187005450900000000e+10
1.914893686771392822e-01,1.489806532859802246e+00,1.113855912300000000e+10
2.177722156047821045e-01,1.322114467620849609e+00,2.135803157100000000e+10
2.227784842252731323e-01,1.340958595275878906e+00,5.839353448000000000e+10
1.939924955368041992e-01,1.417269468307495117e+00,4.286267583100000000e+10
1.764705926179885864e-01,1.449693560600280762e+00,9.117643821100000000e+10
1.802252829074859619e-01,1.443254947662353516e+00,3.044073647400000000e+10
2.077597081661224365e-01,1.407253026962280273e+00,7.617106770900000000e+10
1.814768463373184204e-01,1.397665500640869141e+00,6.526774454100000000e+10
2.077597081661224365e-01,1.331024169921875000e+00,7.928498597500000000e+10
1.964956223964691162e-01,1.389987826347351074e+00,8.330104653800000000e+10
1.702127754688262939e-01,1.500208735466003418e+00,9.527703938300000000e+10
2.202753424644470215e-01,1.326108455657958984e+00,1.338206085700000000e+10
1.989987492561340332e-01,1.417200565338134766e+00,5.291727018300000000e+10
2.290363013744354248e-01,1.341651797294616699e+00,2.030838550100000000e+10
1.802252829074859619e-01,1.393480777740478516e+00,7.459392733500000000e+10
1.939924955368041992e-01,1.404568195343017578e+00,9.393493847500000000e+10
1.839799731969833374e-01,1.463273882865905762e+00,6.208878046100000000e+10
1.814768463373184204e-01,1.404789686203002930e+00,6.817988033800000000e+10
1.814768463373184204e-01,1.426879644393920898e+00,8.321328257200000000e+10
1.702127754688262939e-01,1.441914081573486328e+00,3.840042675500000000e+10
1.902378052473068237e-01,1.447312355041503906e+00,3.831697524600000000e+10
1.727159023284912109e-01,1.385237932205200195e+00,4.787074423900000000e+10
2.252816110849380493e-01,1.312447428703308105e+00,3.340501400000000000e+07
1.814768463373184204e-01,1.406334280967712402e+00,4.655874174100000000e+10
1.927409321069717407e-01,1.428398489952087402e+00,8.435530234300000000e+10
1.652065068483352661e-01,1.428131461143493652e+00,3.453685428200000000e+10
1.814768463373184204e-01,1.396661281585693359e+00,3.962719261900000000e+10
2.177722156047821045e-01,1.320339679718017578e+00,7.111948221000000000e+10
1.777221560478210449e-01,1.417796850204467773e+00,1.123814754500000000e+10
1.689611971378326416e-01,1.418825387954711914e+00,1.133381739000000000e+09
1.839799731969833374e-01,1.401326060295104980e+00,5.980549978500000000e+10
1.839799731969833374e-01,1.402311563491821289e+00,8.087698675400000000e+10
1.752190291881561279e-01,1.454265475273132324e+00,5.692844996900000000e+10
2.265331745147705078e-01,1.331087827682495117e+00,8.239719078400000000e+10
2.327909916639328003e-01,1.321322202682495117e+00,7.831006858300000000e+10
1.977471858263015747e-01,1.408617377281188965e+00,6.603870909500000000e+10
2.202753424644470215e-01,1.331378579139709473e+00,7.625162579500000000e+10
2.140175253152847290e-01,1.327223539352416992e+00,7.175416441000000000e+10
1.564455628395080566e-01,1.459827423095703125e+00,2.413288430300000000e+10
2.240300476551055908e-01,1.337953925132751465e+00,8.126134661000000000e+09
1.914893686771392822e-01,1.398881316184997559e+00,6.833828039200000000e+10
1.652065068483352661e-01,1.405992269515991211e+00,1.026286300200000000e+10
2.027534395456314087e-01,1.381285548210144043e+00,9.795672047500000000e+10
1.727159023284912109e-01,1.396183371543884277e+00,7.941693121100000000e+10
1.739674657583236694e-01,1.469036817550659180e+00,9.377604097600000000e+10
1.777221560478210449e-01,1.447479724884033203e+00,8.640272426600000000e+10
1.927409321069717407e-01,1.394406676292419434e+00,7.909889346400000000e+10
1.889862418174743652e-01,1.454373359680175781e+00,5.176514791700000000e+10
2.315394282341003418e-01,1.312561154365539551e+00,8.178495339400000000e+10
1.939924955368041992e-01,1.413118720054626465e+00,5.415284629600000000e+10
1.877346783876419067e-01,1.408616781234741211e+00,3.501636044500000000e+10
2.152690887451171875e-01,1.333764433860778809e+00,6.024977383300000000e+10
2.302878648042678833e-01,1.322466611862182617e+00,4.071710670700000000e+10
2.240300476551055908e-01,1.312556624412536621e+00,1.473522254600000000e+10
1.727159023284912109e-01,1.392493724822998047e+00,7.964823844700000000e+10
1.889862418174743652e-01,1.399811506271362305e+00,6.648783713500000000e+10
2.190237790346145630e-01,1.336956262588500977e+00,8.348394671000000000e+10
1.839799731969833374e-01,1.411308526992797852e+00,2.850738398100000000e+10
1.652065068483352661e-01,1.467203855514526367e+00,7.180647063700000000e+10
1.877346783876419067e-01,1.430413007736206055e+00,3.739192086100000000e+10
2.040050029754638672e-01,1.328893661499023438e+00,9.028300484700000000e+10
1.639549434185028076e-01,1.467927694320678711e+00,9.782259038100000000e+10
2.015018761157989502e-01,1.320817708969116211e+00,7.031167659600000000e+10
1.539424359798431396e-01,1.504887938499450684e+00,2.366820407500000000e+10
2.190237790346145630e-01,1.333834648132324219e+00,7.657765728000000000e+09
1.789737194776535034e-01,1.454231619834899902e+00,8.862998134100000000e+10
2.190237790346145630e-01,1.336135745048522949e+00,9.562015116200000000e+10
1.864831000566482544e-01,1.393081068992614746e+00,4.645093230400000000e+10
1.827284097671508789e-01,1.452131032943725586e+00,8.644550282000000000e+10
2.140175253152847290e-01,1.389990210533142090e+00,2.687895652600000000e+10
2.040050029754638672e-01,1.352848291397094727e+00,5.594210352400000000e+10
2.015018761157989502e-01,1.408037543296813965e+00,1.570070006800000000e+10
2.277847379446029663e-01,1.336545825004577637e+00,1.120039258800000000e+10
2.202753424644470215e-01,1.331905841827392578e+00,5.083115388700000000e+10
1.952440589666366577e-01,1.358571290969848633e+00,6.676823756100000000e+10
1.877346783876419067e-01,1.401547789573669434e+00,2.709978730700000000e+10
1.689611971378326416e-01,1.416662096977233887e+00,9.996299636100000000e+10
2.065081447362899780e-01,1.411946654319763184e+00,5.928521500500000000e+10
2.015018761157989502e-01,1.335914373397827148e+00,9.880248045700000000e+10
1.877346783876419067e-01,1.384827852249145508e+00,6.570795554700000000e+10
1.914893686771392822e-01,1.407949924468994141e+00,9.635121926400000000e+10
1.777221560478210449e-01,1.503737926483154297e+00,1.398107308300000000e+10
1.714643388986587524e-01,1.432760477066040039e+00,5.135623434100000000e+10
1.714643388986587524e-01,1.442968845367431641e+00,8.143581146100000000e+10
1.539424359798431396e-01,1.459567427635192871e+00,2.279932637600000000e+10
2.127659618854522705e-01,1.333395361900329590e+00,8.888821217300000000e+10
1.764705926179885864e-01,1.472827315330505371e+00,2.640896523400000000e+10
2.327909916639328003e-01,1.337377786636352539e+00,4.046442273800000000e+10
2.077597081661224365e-01,1.326088786125183105e+00,6.608609963800000000e+10
2.190237790346145630e-01,1.327591538429260254e+00,3.624515496300000000e+10
2.065081447362899780e-01,1.408231735229492188e+00,1.751818589400000000e+10
1.864831000566482544e-01,1.371330738067626953e+00,5.107626990600000000e+10
1.877346783876419067e-01,1.401987552642822266e+00,7.884096164100000000e+10
1.789737194776535034e-01,1.439323186874389648e+00,1.941662739100000000e+10
2.252816110849380493e-01,1.325078725814819336e+00,5.785659674000000000e+09
2.465582042932510376e-01,1.343094825744628906e+00,7.575053706500000000e+10
2.177722156047821045e-01,1.349251151084899902e+00,8.653339819300000000e+10
1.514393091201782227e-01,1.462663888931274414e+00,8.378332921700000000e+10
1.639549434185028076e-01,1.404065608978271484e+00,2.816632547700000000e+10
1.564455628395080566e-01,1.473792433738708496e+00,7.566156966700000000e+10
1.889862418174743652e-01,1.404471755027770996e+00,1.087374403300000000e+10
1.814768463373184204e-01,1.417151927947998047e+00,7.657444153400000000e+10
2.152690887451171875e-01,1.307979464530944824e+00,1.407889646000000000e+09
1.526908725500106812e-01,1.495290160179138184e+00,2.990633263000000000e+09
1.889862418174743652e-01,1.411801338195800781e+00,6.741523895600000000e+10
2.002503126859664917e-01,1.400327444076538086e+00,5.905085389100000000e+10
2.152690887451171875e-01,1.331470847129821777e+00,5.073477071900000000e+10
2.215269058942794800e-01,1.328104615211486816e+00,7.178273450300000000e+10
1.939924955368041992e-01,1.452334403991699219e+00,4.214236616100000000e+10
1.877346783876419067e-01,1.376069307327270508e+00,5.577646898600000000e+10
1.564455628395080566e-01,1.449469089508056641e+00,9.312482540100000000e+10
1.964956223964691162e-01,1.392577171325683594e+00,8.389263221600000000e+10
1.702127754688262939e-01,1.446679949760437012e+00,9.703454870200000000e+10
2.090112715959548950e-01,1.326745748519897461e+00,1.504801377200000000e+10
1.802252829074859619e-01,1.381007552146911621e+00,8.476679681200000000e+10
2.252816110849380493e-01,1.330404520034790039e+00,7.200698235700000000e+10
1.814768463373184204e-01,1.396935224533081055e+00,7.641524018800000000e+10
2.190237790346145630e-01,1.340654373168945312e+00,1.893003082000000000e+09
1.727159023284912109e-01,1.459955930709838867e+00,2.492682401900000000e+10
2.102628350257873535e-01,1.384642601013183594e+00,5.505686584300000000e+10
2.302878648042678833e-01,1.345034837722778320e+00,5.556700202300000000e+10
1.939924955368041992e-01,1.401289463043212891e+00,7.059089777200000000e+10
1.902378052473068237e-01,1.375428676605224609e+00,6.868398785000000000e+10
2.302878648042678833e-01,1.334830284118652344e+00,7.186220477800000000e+10
2.040050029754638672e-01,1.398600339889526367e+00,9.646874794500000000e+10
1.964956223964691162e-01,1.461060762405395508e+00,7.502463837400000000e+10
1.827284097671508789e-01,1.398991584777832031e+00,3.334340511500000000e+10
2.240300476551055908e-01,1.316952466964721680e+00,8.680236035100000000e+10
2.077597081661224365e-01,1.369982004165649414e+00,2.306221564100000000e+10
1.739674657583236694e-01,1.444496870040893555e+00,2.980312893500000000e+10
2.152690887451171875e-01,1.345425009727478027e+00,1.615931707100000000e+10
2.377972453832626343e-01,1.326269507408142090e+00,4.616545954000000000e+09
1.752190291881561279e-01,1.452481746673583984e+00,4.908763631100000000e+10
2.115143984556198120e-01,1.323699355125427246e+00,3.367342443300000000e+10
2.165206521749496460e-01,1.400666952133178711e+00,1.721309009700000000e+10
1.977471858263015747e-01,1.389244914054870605e+00,2.768956881800000000e+10
1.727159023284912109e-01,1.400531530380249023e+00,3.340506069900000000e+10
2.152690887451171875e-01,1.338446855545043945e+00,3.067733637200000000e+10
2.102628350257873535e-01,1.330112457275390625e+00,3.936722807200000000e+10
1.802252829074859619e-01,1.431262254714965820e+00,5.232651067800000000e+10
1.789737194776535034e-01,1.439398169517517090e+00,4.240316384800000000e+10
1.814768463373184204e-01,1.428356528282165527e+00,9.967212171700000000e+10
1.702127754688262939e-01,1.453600406646728516e+00,9.637092610400000000e+10
1.526908725500106812e-01,1.449511051177978516e+00,3.218545137700000000e+10
1.864831000566482544e-01,1.586611151695251465e+00,9.368909033700000000e+10
2.277847379446029663e-01,1.346928477287292480e+00,2.370627545600000000e+10
1.952440589666366577e-01,1.399503707885742188e+00,7.327147374000000000e+10
1.789737194776535034e-01,1.426629900932312012e+00,8.264137739200000000e+10
1.914893686771392822e-01,1.371678709983825684e+00,6.391682418000000000e+10
1.789737194776535034e-01,1.415003657341003418e+00,1.362731534000000000e+10
2.140175253152847290e-01,1.337166786193847656e+00,6.951514989100000000e+10
1.889862418174743652e-01,1.401831030845642090e+00,2.762723362500000000e+10
1.927409321069717407e-01,1.388924121856689453e+00,1.533962634100000000e+10
1.664580702781677246e-01,1.424032449722290039e+00,5.990318878000000000e+09
1.889862418174743652e-01,1.413195371627807617e+00,4.956155605100000000e+10
2.227784842252731323e-01,1.335064649581909180e+00,2.349382539000000000e+09
1.789737194776535034e-01,1.407834291458129883e+00,1.058126289100000000e+10
1.839799731969833374e-01,1.485769748687744141e+00,3.298219364400000000e+10
2.215269058942794800e-01,1.325142741203308105e+00,3.335495626500000000e+10
1.952440589666366577e-01,1.408331632614135742e+00,3.047109973400000000e+10
1.652065068483352661e-01,1.456738829612731934e+00,1.324957553400000000e+10
1.814768463373184204e-01,1.446042537689208984e+00,6.721815554700000000e+10
1.852315366268157959e-01,1.403364658355712891e+00,1.800387659800000000e+10
1.977471858263015747e-01,1.358277797698974609e+00,3.482730329400000000e+10
1.802252829074859619e-01,1.436335325241088867e+00,1.993151755000000000e+10
1.827284097671508789e-01,1.399492621421813965e+00,9.019098386800000000e+10
2.127659618854522705e-01,1.332125186920166016e+00,9.546392902000000000e+09
2.140175253152847290e-01,1.352924704551696777e+00,8.195611993400000000e+10
1.652065068483352661e-01,1.465785861015319824e+00,6.252278350000000000e+10
1.589486896991729736e-01,1.461390733718872070e+00,2.349740284700000000e+10
1.927409321069717407e-01,1.406394720077514648e+00,8.965521015400000000e+10
1.939924955368041992e-01,1.402050733566284180e+00,3.357450251300000000e+10
1.814768463373184204e-01,1.408767461776733398e+00,7.299075277000000000e+09
1.802252829074859619e-01,1.407000064849853516e+00,3.895593693700000000e+10
1.802252829074859619e-01,1.405006170272827148e+00,2.067722697000000000e+09
2.127659618854522705e-01,1.348187208175659180e+00,5.923911301800000000e+10
2.115143984556198120e-01,1.325066924095153809e+00,2.399100261300000000e+10
1.989987492561340332e-01,1.402294635772705078e+00,7.717589731000000000e+10
2.177722156047821045e-01,1.360026121139526367e+00,3.414674514800000000e+10
1.564455628395080566e-01,1.451663374900817871e+00,2.024768516000000000e+10
1.727159023284912109e-01,1.406922221183776855e+00,1.904507810700000000e+10
2.240300476551055908e-01,1.331518530845642090e+00,2.004953787000000000e+09
1.839799731969833374e-01,1.420208930969238281e+00,3.330982550200000000e+10
1.752190291881561279e-01,1.429580688476562500e+00,9.733000783000000000e+09
2.115143984556198120e-01,1.335257291793823242e+00,2.550545782000000000e+09
2.027534395456314087e-01,1.397708296775817871e+00,7.056563203400000000e+10
1.877346783876419067e-01,1.401110410690307617e+00,7.670409223600000000e+10
1.777221560478210449e-01,1.411050319671630859e+00,5.840868756500000000e+10
1.764705926179885864e-01,1.445958614349365234e+00,8.911167562600000000e+10
1.714643388986587524e-01,1.421004056930541992e+00,7.497635937300000000e+10
2.177722156047821045e-01,1.333064198493957520e+00,8.545630965100000000e+10
1.939924955368041992e-01,1.388121485710144043e+00,7.151667941000000000e+09
2.015018761157989502e-01,1.391678333282470703e+00,9.688563909600000000e+10
2.040050029754638672e-01,1.347554087638854980e+00,6.616859528300000000e+10
1.927409321069717407e-01,1.435266494750976562e+00,5.823872835000000000e+10
1.664580702781677246e-01,1.415392875671386719e+00,7.209626066600000000e+10
2.190237790346145630e-01,1.345722079277038574e+00,1.004586385200000000e+10
2.202753424644470215e-01,1.362660169601440430e+00,8.527570707200000000e+10
1.952440589666366577e-01,1.397511720657348633e+00,5.798091091400000000e+10
1.727159023284912109e-01,1.454723715782165527e+00,5.398984009700000000e+10
1.514393091201782227e-01,1.442817091941833496e+00,9.143642584000000000e+10
1.814768463373184204e-01,1.411766767501831055e+00,5.038742390600000000e+10
2.102628350257873535e-01,1.321657657623291016e+00,1.627322745700000000e+10
1.889862418174743652e-01,1.365055084228515625e+00,4.371031258600000000e+10
1.752190291881561279e-01,1.419113874435424805e+00,6.400835759200000000e+10
1.652065068483352661e-01,1.455206394195556641e+00,2.658999778800000000e+10
1.664580702781677246e-01,1.449796199798583984e+00,9.305375863500000000e+10
1.852315366268157959e-01,1.415427923202514648e+00,4.670020544600000000e+10
2.227784842252731323e-01,1.334776401519775391e+00,7.691414193200000000e+10
1.852315366268157959e-01,1.476794481277465820e+00,1.435967629300000000e+10
2.040050029754638672e-01,1.347928047180175781e+00,4.935891468700000000e+10
1.889862418174743652e-01,1.469895362854003906e+00,2.445807268600000000e+10
1.977471858263015747e-01,1.396368980407714844e+00,7.868363929600000000e+10
2.065081447362899780e-01,1.344867706298828125e+00,1.804128482100000000e+10
1.789737194776535034e-01,1.446912765502929688e+00,1.912915532000000000e+10
1.777221560478210449e-01,1.426012992858886719e+00,9.121284212400000000e+10
1.914893686771392822e-01,1.409005045890808105e+00,2.742159622400000000e+10
2.365456819534301758e-01,1.344509959220886230e+00,5.430343058800000000e+10
2.252816110849380493e-01,1.345376968383789062e+00,7.079528745300000000e+10
1.902378052473068237e-01,1.413198232650756836e+00,8.697901118000000000e+10
2.115143984556198120e-01,1.354944586753845215e+00,6.116101285100000000e+10
1.989987492561340332e-01,1.403811335563659668e+00,5.709374042500000000e+10
1.777221560478210449e-01,1.426658391952514648e+00,7.836216478300000000e+10
2.277847379446029663e-01,1.340599060058593750e+00,9.839012363700000000e+10
2.215269058942794800e-01,1.332574129104614258e+00,7.090065119700000000e+10
2.015018761157989502e-01,1.396599531173706055e+00,8.980437327700000000e+10
2.115143984556198120e-01,1.334782600402832031e+00,8.874941099000000000e+09
2.340425550937652588e-01,1.323282718658447266e+00,4.241228697800000000e+10
2.040050029754638672e-01,1.427039384841918945e+00,1.158185014000000000e+09
1.639549434185028076e-01,1.463110685348510742e+00,7.395699201000000000e+10
2.265331745147705078e-01,1.331750392913818359e+00,8.791400053600000000e+10
2.265331745147705078e-01,1.312100887298583984e+00,5.355609059200000000e+10
1.927409321069717407e-01,1.390755891799926758e+00,6.029796797800000000e+10
1.952440589666366577e-01,1.410431861877441406e+00,5.737719921000000000e+10
2.177722156047821045e-01,1.317844629287719727e+00,2.933728734500000000e+10
1.814768463373184204e-01,1.411349773406982422e+00,6.568068899400000000e+10
1.789737194776535034e-01,1.401542544364929199e+00,7.148022500900000000e+10
1.964956223964691162e-01,1.406754732131958008e+00,5.155850687700000000e+10
1.814768463373184204e-01,1.402552485466003418e+00,5.222217574200000000e+10
1.752190291881561279e-01,1.408419370651245117e+00,4.779472529300000000e+10
2.265331745147705078e-01,1.349554777145385742e+00,5.147771450000000000e+09
1.864831000566482544e-01,1.395467758178710938e+00,4.211335980000000000e+10
1.877346783876419067e-01,1.426022291183471680e+00,1.684208514400000000e+10
2.015018761157989502e-01,1.417457103729248047e+00,4.349600842500000000e+10
1.964956223964691162e-01,1.398575782775878906e+00,7.157964888500000000e+10
2.177722156047821045e-01,1.327995657920837402e+00,7.205941494100000000e+10
1.889862418174743652e-01,1.388120412826538086e+00,1.411569062300000000e+10
1.952440589666366577e-01,1.426408529281616211e+00,5.180564478800000000e+10
1.902378052473068237e-01,1.343370437622070312e+00,8.888283639400000000e+10
2.077597081661224365e-01,1.332607269287109375e+00,2.104250234800000000e+10
1.852315366268157959e-01,1.388727426528930664e+00,3.200160017000000000e+10
2.090112715959548950e-01,1.324474096298217773e+00,3.983103366200000000e+10
1.952440589666366577e-01,1.445974230766296387e+00,6.732719674400000000e+10
1.652065068483352661e-01,1.422444701194763184e+00,1.308966340300000000e+10
1.677096337080001831e-01,1.421483874320983887e+00,8.107904925300000000e+10
2.302878648042678833e-01,1.347599864006042480e+00,5.863822347300000000e+10
2.227784842252731323e-01,1.329480886459350586e+00,5.389337017000000000e+09
2.090112715959548950e-01,1.327305197715759277e+00,8.230961385300000000e+10
2.165206521749496460e-01,1.336137771606445312e+00,5.741575200800000000e+10
2.065081447362899780e-01,1.329063057899475098e+00,4.440895231200000000e+10
2.015018761157989502e-01,1.440469503402709961e+00,2.927888565200000000e+10
1.877346783876419067e-01,1.404302597045898438e+00,5.251241395900000000e+10
1.977471858263015747e-01,1.411182403564453125e+00,4.761018725900000000e+10
1.914893686771392822e-01,1.402429580688476562e+00,6.035192688000000000e+10
1.802252829074859619e-01,1.396979689598083496e+00,7.526611891100000000e+10
1.739674657583236694e-01,1.442147016525268555e+00,9.441343535800000000e+10
2.015018761157989502e-01,1.389560937881469727e+00,6.527142820600000000e+10
1.939924955368041992e-01,1.409014105796813965e+00,6.512202265200000000e+10
1.777221560478210449e-01,1.409279823303222656e+00,9.064655401300000000e+10
1.652065068483352661e-01,1.416052699089050293e+00,3.278080096000000000e+09
1.914893686771392822e-01,1.408219099044799805e+00,5.064057224900000000e+10
1.852315366268157959e-01,1.404724955558776855e+00,4.331989295200000000e+10
2.227784842252731323e-01,1.350506663322448730e+00,8.818411020500000000e+10
1.939924955368041992e-01,1.393271923065185547e+00,4.228106760900000000e+10
1.902378052473068237e-01,1.389432191848754883e+00,8.205527797700000000e+10
1.889862418174743652e-01,1.406177043914794922e+00,7.716765635700000000e+10
2.265331745147705078e-01,1.317154049873352051e+00,6.860235308700000000e+10
2.140175253152847290e-01,1.313896894454956055e+00,9.328701932400000000e+10
1.889862418174743652e-01,1.350842833518981934e+00,9.034588869800000000e+10
2.115143984556198120e-01,1.327875852584838867e+00,1.042616637300000000e+10
2.015018761157989502e-01,1.411227941513061523e+00,9.916550414000000000e+09
9.261576831340789795e-02,1.579570770263671875e+00,8.944429033300000000e+10
2.277847379446029663e-01,1.340628504753112793e+00,3.913512672000000000e+10
1.789737194776535034e-01,1.429222106933593750e+00,5.079056759800000000e+10
1.964956223964691162e-01,1.500023365020751953e+00,7.702633075200000000e+10
2.015018761157989502e-01,1.408688306808471680e+00,5.629488619400000000e+10
1.802252829074859619e-01,1.414204120635986328e+00,5.004997343100000000e+10
1.864831000566482544e-01,1.462439894676208496e+00,8.320183675200000000e+10
1.777221560478210449e-01,1.405569434165954590e+00,6.946992382700000000e+10
1.877346783876419067e-01,1.402599573135375977e+00,1.463649405200000000e+10
1.839799731969833374e-01,1.427134513854980469e+00,3.600997511300000000e+10
2.040050029754638672e-01,1.436843633651733398e+00,2.058691407500000000e+10
1.939924955368041992e-01,1.419138193130493164e+00,5.114231926000000000e+10
2.065081447362899780e-01,1.397482633590698242e+00,8.561180067000000000e+10
1.802252829074859619e-01,1.502844572067260742e+00,8.823147708000000000e+10
1.714643388986587524e-01,1.387333869934082031e+00,2.859596403900000000e+10
1.652065068483352661e-01,1.463761687278747559e+00,1.333916949100000000e+10
2.102628350257873535e-01,1.324287056922912598e+00,4.996597995600000000e+10
1.902378052473068237e-01,1.407409071922302246e+00,6.792535551100000000e+10
1.977471858263015747e-01,1.402491092681884766e+00,9.629387594500000000e+10
1.764705926179885864e-01,1.404454112052917480e+00,6.180362021000000000e+09
2.090112715959548950e-01,1.335696935653686523e+00,3.629237956600000000e+10
2.277847379446029663e-01,1.315213561058044434e+00,3.790827687000000000e+09
2.052565813064575195e-01,1.389353752136230469e+00,6.553368750800000000e+10
1.889862418174743652e-01,1.400188446044921875e+00,5.971367372400000000e+10
1.939924955368041992e-01,1.406955480575561523e+00,2.233717625300000000e+10
2.052565813064575195e-01,1.390865802764892578e+00,9.078763318700000000e+10
2.102628350257873535e-01,1.327950239181518555e+00,3.294372726100000000e+10
1.777221560478210449e-01,1.394117116928100586e+00,9.663785461800000000e+10
1.827284097671508789e-01,1.428346633911132812e+00,7.195737620100000000e+10
1.989987492561340332e-01,1.386325597763061523e+00,2.283292931000000000e+10
1.652065068483352661e-01,1.422055006027221680e+00,1.735605954000000000e+10
2.015018761157989502e-01,1.408329844474792480e+00,1.523534701600000000e+10
1.689611971378326416e-01,1.456884860992431641e+00,6.184935721700000000e+10
2.340425550937652588e-01,1.322604417800903320e+00,5.636917043600000000e+10
2.165206521749496460e-01,1.319414734840393066e+00,5.392300605000000000e+09
2.140175253152847290e-01,1.351469993591308594e+00,5.426053515400000000e+10
2.065081447362899780e-01,1.322168827056884766e+00,9.248394496900000000e+10
1.977471858263015747e-01,1.428174972534179688e+00,9.848501646900000000e+10
2.015018761157989502e-01,1.395552873611450195e+00,9.936405677700000000e+10
1.739674657583236694e-01,1.445610404014587402e+00,3.609114883000000000e+09
1.977471858263015747e-01,1.392018198966979980e+00,1.851620926600000000e+10
2.190237790346145630e-01,1.324711918830871582e+00,3.289323203300000000e+10
2.127659618854522705e-01,1.333517909049987793e+00,9.359960802000000000e+10
1.964956223964691162e-01,1.463629126548767090e+00,9.050133816900000000e+10
1.977471858263015747e-01,1.384017348289489746e+00,8.208075365400000000e+10
2.290363013744354248e-01,1.331399559974670410e+00,8.957754772600000000e+10
1.764705926179885864e-01,1.414542078971862793e+00,1.793810568500000000e+10
1.927409321069717407e-01,1.398244380950927734e+00,7.269625926900000000e+10
1.902378052473068237e-01,1.362026929855346680e+00,1.277832083900000000e+10
2.115143984556198120e-01,1.322493910789489746e+00,1.110375588800000000e+10
1.852315366268157959e-01,1.409426689147949219e+00,2.481490807000000000e+10
2.240300476551055908e-01,1.320357084274291992e+00,6.955279369000000000e+09
1.877346783876419067e-01,1.403556346893310547e+00,4.450885063400000000e+10
1.551939994096755981e-01,1.451687097549438477e+00,4.289151189000000000e+10
1.827284097671508789e-01,1.410945296287536621e+00,8.568763500000000000e+09
2.027534395456314087e-01,1.320103168487548828e+00,5.391774869900000000e+10
1.714643388986587524e-01,1.477244138717651367e+00,4.233585501900000000e+10
1.752190291881561279e-01,1.443477153778076172e+00,3.280607529500000000e+10
1.889862418174743652e-01,1.389400959014892578e+00,9.014313311900000000e+10
2.315394282341003418e-01,1.341548204421997070e+00,1.122936532500000000e+10
1.927409321069717407e-01,1.389972448348999023e+00,1.289008045700000000e+10
1.814768463373184204e-01,1.420357704162597656e+00,7.042053067000000000e+10
1.727159023284912109e-01,1.462458133697509766e+00,6.754450070600000000e+10
2.065081447362899780e-01,1.387740015983581543e+00,3.650185465000000000e+09
1.939924955368041992e-01,1.361560702323913574e+00,1.771799551500000000e+10
2.065081447362899780e-01,1.340348601341247559e+00,2.749636791900000000e+10
2.140175253152847290e-01,1.339429855346679688e+00,8.455246544000000000e+10
2.202753424644470215e-01,1.326737523078918457e+00,9.053394758100000000e+10
1.902378052473068237e-01,1.465330362319946289e+00,2.353781836100000000e+10
1.827284097671508789e-01,1.396010637283325195e+00,9.932102489000000000e+09
2.090112715959548950e-01,1.340340495109558105e+00,6.574190708400000000e+10
2.252816110849380493e-01,1.357187509536743164e+00,2.277453071500000000e+10
1.727159023284912109e-01,1.409683704376220703e+00,9.387731317500000000e+10
2.027534395456314087e-01,1.378039836883544922e+00,9.875684980900000000e+10
2.227784842252731323e-01,1.338880300521850586e+00,4.350833329700000000e+10
1.702127754688262939e-01,1.445397377014160156e+00,3.690326742900000000e+10
1.752190291881561279e-01,1.442893266677856445e+00,6.403222253900000000e+10
2.127659618854522705e-01,1.330115318298339844e+00,2.161054336100000000e+10
2.177722156047821045e-01,1.344054460525512695e+00,5.347293132500000000e+10
1.576971262693405151e-01,1.447346568107604980e+00,3.824605616200000000e+10
1.576971262693405151e-01,1.468597412109375000e+00,7.020028535100000000e+10
2.002503126859664917e-01,1.387917280197143555e+00,8.333256764200000000e+10
1.889862418174743652e-01,1.437252998352050781e+00,3.439652440300000000e+10
2.115143984556198120e-01,1.377654314041137695e+00,5.469332029400000000e+10
1.864831000566482544e-01,1.408593535423278809e+00,1.823165778800000000e+10
2.077597081661224365e-01,1.322121620178222656e+00,5.398104408400000000e+10
2.240300476551055908e-01,1.331460475921630859e+00,3.360657274900000000e+10
2.015018761157989502e-01,1.333974361419677734e+00,2.670739304300000000e+10
1.777221560478210449e-01,1.402896165847778320e+00,5.473886292800000000e+10
2.227784842252731323e-01,1.356396913528442383e+00,6.449996631100000000e+10
2.302878648042678833e-01,1.320792555809020996e+00,5.721686628100000000e+10
1.602002531290054321e-01,1.469898581504821777e+00,4.777007261000000000e+09
1.977471858263015747e-01,1.405627965927124023e+00,3.732554210900000000e+10
2.152690887451171875e-01,1.332881808280944824e+00,4.767725138700000000e+10
1.989987492561340332e-01,1.386524438858032227e+00,9.848801413600000000e+10
1.802252829074859619e-01,1.381422877311706543e+00,8.263580139900000000e+10
1.564455628395080566e-01,1.418124675750732422e+00,6.180137907000000000e+09
1.902378052473068237e-01,1.385287761688232422e+00,7.158214422000000000e+09
1.902378052473068237e-01,1.382276296615600586e+00,8.439217786400000000e+10
1.652065068483352661e-01,1.682440161705017090e+00,8.891438438700000000e+10
1.864831000566482544e-01,1.405829310417175293e+00,8.211540338000000000e+09
1.752190291881561279e-01,1.444356799125671387e+00,4.517594580900000000e+10
1.702127754688262939e-01,1.398838400840759277e+00,7.391683592200000000e+10
2.152690887451171875e-01,1.316849946975708008e+00,4.235180358200000000e+10
1.964956223964691162e-01,1.407129764556884766e+00,1.612817822000000000e+09
2.152690887451171875e-01,1.340662956237792969e+00,6.100935531300000000e+10
2.065081447362899780e-01,1.364812374114990234e+00,1.875558203900000000e+10
1.752190291881561279e-01,1.393213987350463867e+00,9.719455495000000000e+09
1.814768463373184204e-01,1.402354240417480469e+00,8.279268745800000000e+10
2.077597081661224365e-01,1.325996279716491699e+00,5.557460117200000000e+10
2.052565813064575195e-01,1.382654905319213867e+00,1.382101322900000000e+10
1.489361673593521118e-01,1.469469308853149414e+00,8.133547727800000000e+10
2.127659618854522705e-01,1.331717014312744141e+00,1.347663216800000000e+10
2.165206521749496460e-01,1.326770782470703125e+00,6.941444182100000000e+10
2.327909916639328003e-01,1.340795040130615234e+00,7.365342138000000000e+09
2.428035140037536621e-01,1.336696863174438477e+00,8.937737582300000000e+10
2.090112715959548950e-01,1.331108450889587402e+00,7.240213452800000000e+10
2.140175253152847290e-01,1.317092895507812500e+00,6.375967490900000000e+10
1.414267867803573608e-01,1.444065570831298828e+00,9.053247986600000000e+10
2.002503126859664917e-01,1.447832345962524414e+00,1.264093743200000000e+10
1.877346783876419067e-01,1.398724913597106934e+00,4.790567046300000000e+10
2.202753424644470215e-01,1.357986450195312500e+00,1.846525004700000000e+10
1.802252829074859619e-01,1.398100733757019043e+00,6.060943633500000000e+10
1.902378052473068237e-01,1.405748844146728516e+00,8.034438279700000000e+10
1.864831000566482544e-01,1.440176725387573242e+00,4.655035504000000000e+10
1.664580702781677246e-01,1.445511221885681152e+00,9.044984316400000000e+10
1.727159023284912109e-01,1.475094199180603027e+00,3.555063941000000000e+10
2.015018761157989502e-01,1.382017970085144043e+00,2.397986565000000000e+10
1.839799731969833374e-01,1.405521631240844727e+00,6.317271195000000000e+10
1.827284097671508789e-01,1.416114091873168945e+00,7.608810331000000000e+10
2.227784842252731323e-01,1.337758421897888184e+00,2.705635155400000000e+10
2.115143984556198120e-01,1.349666833877563477e+00,8.315298217300000000e+10
1.702127754688262939e-01,1.414319992065429688e+00,1.833135470300000000e+10
2.015018761157989502e-01,1.392659664154052734e+00,6.146815153100000000e+10
1.902378052473068237e-01,1.409243106842041016e+00,2.886849765200000000e+10
2.140175253152847290e-01,1.335398912429809570e+00,4.598857548800000000e+10
2.015018761157989502e-01,1.388843894004821777e+00,4.562427550600000000e+10
2.190237790346145630e-01,1.320917367935180664e+00,5.279174291800000000e+10
2.002503126859664917e-01,1.409731745719909668e+00,4.280719618200000000e+10
2.027534395456314087e-01,1.383727431297302246e+00,2.668503717600000000e+10
2.140175253152847290e-01,1.329563140869140625e+00,5.733583948300000000e+10
1.639549434185028076e-01,1.418612837791442871e+00,6.701806086100000000e+10
2.002503126859664917e-01,1.389137625694274902e+00,5.189051240000000000e+10
2.252816110849380493e-01,1.334054708480834961e+00,8.578987460500000000e+10
2.015018761157989502e-01,1.365137338638305664e+00,5.778503224100000000e+10
2.002503126859664917e-01,1.397855758666992188e+00,9.817291097600000000e+10
2.227784842252731323e-01,1.346824884414672852e+00,6.075344853400000000e+10
2.152690887451171875e-01,1.382173299789428711e+00,5.778787092200000000e+10
1.889862418174743652e-01,1.404355883598327637e+00,2.579094599000000000e+09
2.240300476551055908e-01,1.319631576538085938e+00,3.881392466000000000e+09
1.877346783876419067e-01,1.434861421585083008e+00,7.829987401000000000e+09
1.902378052473068237e-01,1.405690431594848633e+00,7.579749205500000000e+10
1.964956223964691162e-01,1.390288352966308594e+00,1.249620624000000000e+09
1.927409321069717407e-01,1.363022208213806152e+00,8.272238225400000000e+10
2.090112715959548950e-01,1.338190555572509766e+00,1.913635563800000000e+10
1.877346783876419067e-01,1.412274241447448730e+00,6.107025926900000000e+10
1.989987492561340332e-01,1.412451267242431641e+00,4.598343846100000000e+10
2.052565813064575195e-01,1.388840436935424805e+00,9.114064128400000000e+10
2.315394282341003418e-01,1.329069137573242188e+00,6.675978035500000000e+10
2.115143984556198120e-01,1.320994019508361816e+00,8.353458786400000000e+10
2.227784842252731323e-01,1.331861138343811035e+00,6.700827786200000000e+10
1.889862418174743652e-01,1.417677164077758789e+00,9.075757221800000000e+10
1.827284097671508789e-01,1.389941096305847168e+00,7.236805531300000000e+10
1.702127754688262939e-01,1.453142404556274414e+00,5.847977236000000000e+10
2.152690887451171875e-01,1.390654325485229492e+00,6.475572697200000000e+10
2.040050029754638672e-01,1.403232574462890625e+00,2.846730584600000000e+10
2.165206521749496460e-01,1.334875106811523438e+00,2.047616655200000000e+10
2.227784842252731323e-01,1.324837684631347656e+00,2.104569836800000000e+10
1.902378052473068237e-01,1.404841780662536621e+00,4.538633153100000000e+10
1.739674657583236694e-01,1.430163383483886719e+00,9.457380661300000000e+10
2.102628350257873535e-01,1.328200340270996094e+00,5.100714629600000000e+10
2.077597081661224365e-01,1.328612089157104492e+00,9.404493383200000000e+10
1.877346783876419067e-01,1.393977522850036621e+00,5.424358739900000000e+10
2.290363013744354248e-01,1.337459802627563477e+00,8.673369245000000000e+09
1.664580702781677246e-01,1.459897398948669434e+00,8.740374710300000000e+10
2.127659618854522705e-01,1.309555768966674805e+00,6.390833690000000000e+09
1.877346783876419067e-01,1.414398670196533203e+00,5.886502554500000000e+10
2.202753424644470215e-01,1.329415798187255859e+00,6.911492122300000000e+10
1.714643388986587524e-01,1.445671558380126953e+00,5.588670836400000000e+10
1.789737194776535034e-01,1.405700922012329102e+00,1.327130368000000000e+09
1.814768463373184204e-01,1.414246320724487305e+00,4.338783842300000000e+10
1.764705926179885864e-01,1.406883120536804199e+00,4.327728780900000000e+10
2.077597081661224365e-01,1.331621408462524414e+00,5.262227846200000000e+10
1.989987492561340332e-01,1.395800828933715820e+00,8.054927803400000000e+10
1.939924955368041992e-01,1.439580321311950684e+00,1.634469043200000000e+10
1.902378052473068237e-01,1.406226396560668945e+00,6.554991936900000000e+10
1.814768463373184204e-01,1.429975867271423340e+00,3.212064433600000000e+10
2.177722156047821045e-01,1.331400156021118164e+00,2.262133601400000000e+10
2.165206521749496460e-01,1.335007905960083008e+00,4.152421101900000000e+10
1.739674657583236694e-01,1.500359535217285156e+00,6.968559087900000000e+10
2.152690887451171875e-01,1.411401510238647461e+00,1.104870283300000000e+10
1.789737194776535034e-01,1.406124591827392578e+00,3.648179309100000000e+10
2.115143984556198120e-01,1.396707057952880859e+00,6.341586789200000000e+10
2.015018761157989502e-01,1.400434970855712891e+00,9.748318155000000000e+10
1.914893686771392822e-01,1.382855296134948730e+00,6.270291126300000000e+10
2.090112715959548950e-01,1.354921221733093262e+00,2.796485968400000000e+10
2.027534395456314087e-01,1.353219270706176758e+00,9.128623270000000000e+09
2.140175253152847290e-01,1.326084017753601074e+00,8.899121485900000000e+10
1.977471858263015747e-01,1.375644445419311523e+00,7.638844263900000000e+10
2.090112715959548950e-01,1.403348207473754883e+00,5.471849480600000000e+10
1.614518165588378906e-01,1.455845117568969727e+00,1.562137686100000000e+10
2.102628350257873535e-01,1.324895381927490234e+00,9.017163751900000000e+10
1.652065068483352661e-01,1.457436323165893555e+00,3.392922003600000000e+10
2.177722156047821045e-01,1.333309769630432129e+00,5.308595106500000000e+10
1.664580702781677246e-01,1.444745898246765137e+00,6.396475308000000000e+09
1.727159023284912109e-01,1.466977119445800781e+00,1.960586464400000000e+10
1.877346783876419067e-01,1.442450046539306641e+00,7.349081196300000000e+10
2.377972453832626343e-01,1.321731328964233398e+00,1.397410533300000000e+10
1.702127754688262939e-01,1.436968803405761719e+00,2.761860890500000000e+10
1.814768463373184204e-01,1.400140047073364258e+00,9.299630251900000000e+10
2.265331745147705078e-01,1.336978435516357422e+00,4.362394318000000000e+09
1.789737194776535034e-01,1.440416336059570312e+00,1.336484650000000000e+10
1.827284097671508789e-01,1.459379434585571289e+00,4.711158943700000000e+10
1.977471858263015747e-01,1.407303571701049805e+00,8.054724413600000000e+10
1.652065068483352661e-01,1.523999929428100586e+00,8.074409443100000000e+10
2.240300476551055908e-01,1.341732025146484375e+00,8.835419393600000000e+10
1.526908725500106812e-01,1.758273959159851074e+00,5.446311865400000000e+10
1.827284097671508789e-01,1.465012907981872559e+00,7.553092309100000000e+10
2.202753424644470215e-01,1.376117467880249023e+00,3.149662188700000000e+10
2.252816110849380493e-01,1.318537473678588867e+00,2.423726934400000000e+10
1.902378052473068237e-01,1.401716947555541992e+00,6.754747898600000000e+10
1.739674657583236694e-01,1.455083608627319336e+00,3.832600733900000000e+10
2.202753424644470215e-01,1.333383083343505859e+00,9.531867401200000000e+10
1.927409321069717407e-01,1.407188773155212402e+00,5.159006386900000000e+10
2.202753424644470215e-01,1.334076404571533203e+00,2.910040473100000000e+10
2.415519505739212036e-01,1.337871313095092773e+00,7.260816085600000000e+10
2.015018761157989502e-01,1.387790441513061523e+00,9.029288866400000000e+10
1.939924955368041992e-01,1.396358489990234375e+00,4.943102291900000000e+10
1.877346783876419067e-01,1.415665626525878906e+00,7.765301440400000000e+10
1.939924955368041992e-01,1.332149028778076172e+00,1.338990359100000000e+10
1.789737194776535034e-01,1.453317642211914062e+00,6.270763573700000000e+10
1.539424359798431396e-01,1.463098406791687012e+00,1.815652702400000000e+10
1.789737194776535034e-01,1.391225814819335938e+00,9.453758896600000000e+10
1.652065068483352661e-01,1.412518739700317383e+00,1.293785390500000000e+10
1.889862418174743652e-01,1.397981047630310059e+00,3.416745484200000000e+10
2.140175253152847290e-01,1.353601694107055664e+00,2.092164773900000000e+10
1.627033799886703491e-01,1.464383125305175781e+00,6.685084633900000000e+10
1.914893686771392822e-01,1.397587656974792480e+00,1.650382286400000000e+10
1.889862418174743652e-01,1.418441534042358398e+00,8.464773501100000000e+10
1.902378052473068237e-01,1.412853479385375977e+00,8.025326272200000000e+10
1.639549434185028076e-01,1.442536115646362305e+00,8.027296431300000000e+10
2.077597081661224365e-01,1.357808947563171387e+00,1.259701056800000000e+10
1.877346783876419067e-01,1.414651393890380859e+00,7.962942832000000000e+10
2.227784842252731323e-01,1.338274836540222168e+00,6.180612479600000000e+10
1.802252829074859619e-01,1.398003578186035156e+00,1.239586861400000000e+10
2.202753424644470215e-01,1.336081385612487793e+00,2.833702172600000000e+10
2.027534395456314087e-01,1.349108457565307617e+00,5.139769495300000000e+10
1.927409321069717407e-01,1.377099752426147461e+00,3.672956098100000000e+10
1.652065068483352661e-01,1.449208021163940430e+00,4.208944147500000000e+10
1.802252829074859619e-01,1.456075191497802734e+00,5.031721731500000000e+10
1.802252829074859619e-01,1.495518684387207031e+00,1.421191285700000000e+10
1.827284097671508789e-01,1.443266868591308594e+00,2.326339678000000000e+09
2.165206521749496460e-01,1.321759223937988281e+00,2.022081151000000000e+10
1.589486896991729736e-01,1.403980731964111328e+00,1.440906896200000000e+10
1.739674657583236694e-01,1.463168382644653320e+00,4.641251809000000000e+09
1.501877307891845703e-01,1.551312923431396484e+00,4.671085906200000000e+10
2.215269058942794800e-01,1.355243444442749023e+00,3.880374518100000000e+10
1.614518165588378906e-01,1.449742555618286133e+00,9.359174314400000000e+10
1.889862418174743652e-01,1.383377790451049805e+00,5.020922407800000000e+10
1.839799731969833374e-01,1.408121824264526367e+00,2.418201635300000000e+10
1.914893686771392822e-01,1.404568195343017578e+00,2.688878170000000000e+08
2.252816110849380493e-01,1.324248313903808594e+00,4.766119232100000000e+10
1.501877307891845703e-01,1.466927289962768555e+00,4.304417789000000000e+10
1.739674657583236694e-01,1.438060522079467773e+00,5.636878698800000000e+10
2.090112715959548950e-01,1.398823618888854980e+00,1.093665396500000000e+10
1.802252829074859619e-01,1.595039367675781250e+00,6.525858961800000000e+10
1.839799731969833374e-01,1.404162645339965820e+00,1.139696378500000000e+10
1.852315366268157959e-01,1.424425959587097168e+00,7.997144241300000000e+10
1.664580702781677246e-01,1.457273483276367188e+00,2.650230410000000000e+09
1.739674657583236694e-01,1.442454338073730469e+00,5.332384012100000000e+10
2.453066408634185791e-01,1.324564695358276367e+00,9.002552184700000000e+10
1.814768463373184204e-01,1.425951004028320312e+00,6.286929258900000000e+10
1.977471858263015747e-01,1.393773555755615234e+00,3.504453784500000000e+10
1.964956223964691162e-01,1.472426891326904297e+00,3.535948124300000000e+10
1.827284097671508789e-01,1.448986530303955078e+00,8.489280122000000000e+09
1.964956223964691162e-01,1.401025176048278809e+00,2.178924580700000000e+10
1.764705926179885864e-01,1.411066055297851562e+00,8.678917561000000000e+10
2.152690887451171875e-01,1.321738123893737793e+00,5.843539149000000000e+10
2.252816110849380493e-01,1.343554019927978516e+00,2.069989339200000000e+10
2.152690887451171875e-01,1.326271653175354004e+00,5.514774317600000000e+10
2.015018761157989502e-01,1.412201166152954102e+00,7.006511848000000000e+09
1.952440589666366577e-01,1.369871854782104492e+00,3.463367634000000000e+10
1.964956223964691162e-01,1.397667646408081055e+00,1.643167498300000000e+10
2.102628350257873535e-01,1.322795152664184570e+00,9.833187922000000000e+09
1.877346783876419067e-01,1.412961006164550781e+00,4.078746128200000000e+10
2.140175253152847290e-01,1.332817554473876953e+00,1.611492623900000000e+10
2.052565813064575195e-01,1.401227712631225586e+00,7.201746447500000000e+10
2.127659618854522705e-01,1.325341224670410156e+00,5.978941710400000000e+10
1.839799731969833374e-01,1.430207490921020508e+00,2.653177362000000000e+09
1.576971262693405151e-01,1.464263796806335449e+00,8.554742754100000000e+10
1.852315366268157959e-01,1.395765066146850586e+00,4.342004453000000000e+09
2.052565813064575195e-01,1.325347781181335449e+00,3.997376996400000000e+10
2.052565813064575195e-01,1.376538038253784180e+00,2.229359673100000000e+10
2.190237790346145630e-01,1.328285932540893555e+00,6.016271721500000000e+10
1.964956223964691162e-01,1.392534494400024414e+00,7.988459684000000000e+09
1.664580702781677246e-01,1.495699882507324219e+00,8.655593057700000000e+10
2.177722156047821045e-01,1.360258936882019043e+00,4.338432426700000000e+10
2.152690887451171875e-01,1.326901674270629883e+00,7.852833843200000000e+10
2.165206521749496460e-01,1.363396406173706055e+00,3.959434199600000000e+10
1.727159023284912109e-01,1.494146108627319336e+00,6.405741577300000000e+10
1.564455628395080566e-01,1.441275954246520996e+00,9.564743493100000000e+10
2.177722156047821045e-01,1.325691938400268555e+00,7.515845548200000000e+10
2.252816110849380493e-01,1.321260929107666016e+00,9.322725903600000000e+10
2.015018761157989502e-01,1.395842552185058594e+00,8.354069616200000000e+10
1.852315366268157959e-01,1.403144598007202148e+00,1.220740977400000000e+10
2.090112715959548950e-01,1.334236145019531250e+00,2.435701396800000000e+10
1.952440589666366577e-01,1.408719062805175781e+00,3.864561408800000000e+10
1.802252829074859619e-01,1.382083773612976074e+00,8.363388552100000000e+10
1.764705926179885864e-01,1.414625525474548340e+00,5.691623497300000000e+10
1.802252829074859619e-01,1.436546683311462402e+00,1.825904343500000000e+10
1.401752233505249023e-01,1.478668451309204102e+00,5.392121733200000000e+10
2.040050029754638672e-01,1.402026891708374023e+00,4.955506978800000000e+10
1.639549434185028076e-01,1.458930730819702148e+00,1.111716763200000000e+10
1.814768463373184204e-01,1.407205104827880859e+00,4.723086667200000000e+10
1.914893686771392822e-01,1.404559850692749023e+00,5.394513131200000000e+10
2.177722156047821045e-01,1.399885416030883789e+00,5.447803795500000000e+10
1.889862418174743652e-01,1.420727610588073730e+00,3.248042248400000000e+10
1.614518165588378906e-01,1.436394572257995605e+00,6.186728128900000000e+10
2.165206521749496460e-01,1.357486963272094727e+00,1.187399555500000000e+10
1.977471858263015747e-01,1.385379552841186523e+00,9.994270880000000000e+08
1.689611971378326416e-01,1.415807485580444336e+00,1.958625170000000000e+09
2.077597081661224365e-01,1.342342257499694824e+00,9.800411394300000000e+10
2.140175253152847290e-01,1.329825758934020996e+00,2.069932656200000000e+10
1.914893686771392822e-01,1.454832077026367188e+00,3.467807494000000000e+10
1.927409321069717407e-01,1.413612842559814453e+00,4.085577388600000000e+10
1.964956223964691162e-01,1.400273680686950684e+00,8.660665910900000000e+10
1.789737194776535034e-01,1.431716799736022949e+00,9.284895342800000000e+10
2.177722156047821045e-01,1.336326360702514648e+00,7.931665000800000000e+10
1.852315366268157959e-01,1.500527262687683105e+00,2.327913075200000000e+10
2.040050029754638672e-01,1.365944266319274902e+00,5.628956804000000000e+10
2.265331745147705078e-01,1.326611876487731934e+00,7.689827019400000000e+10
2.002503126859664917e-01,1.395246267318725586e+00,3.094686013700000000e+10
2.077597081661224365e-01,1.327667236328125000e+00,3.928650672400000000e+10
2.077597081661224365e-01,1.343710660934448242e+00,3.813254511000000000e+09
2.140175253152847290e-01,1.318190574645996094e+00,8.816916017800000000e+10
2.065081447362899780e-01,1.373212099075317383e+00,2.306643041800000000e+10
2.040050029754638672e-01,1.352538585662841797e+00,4.447188532400000000e+10
2.327909916639328003e-01,1.344390749931335449e+00,4.256340859600000000e+10
2.040050029754638672e-01,1.411065340042114258e+00,4.188348430900000000e+10
1.839799731969833374e-01,1.443045377731323242e+00,6.386851452300000000e+10
1.627033799886703491e-01,1.460914134979248047e+00,4.763091511300000000e+10
2.140175253152847290e-01,1.343150973320007324e+00,3.997810778000000000e+09
2.215269058942794800e-01,1.321022391319274902e+00,3.470243070300000000e+10
1.589486896991729736e-01,1.571649789810180664e+00,9.955271482600000000e+10
1.852315366268157959e-01,1.407450437545776367e+00,2.423835671500000000e+10
2.077597081661224365e-01,1.403823256492614746e+00,9.409617210700000000e+10
1.852315366268157959e-01,1.442918539047241211e+00,5.140303189800000000e+10
2.352941185235977173e-01,1.339888334274291992e+00,4.685470002300000000e+10
1.702127754688262939e-01,1.446587085723876953e+00,9.211729015500000000e+10
2.365456819534301758e-01,1.342562556266784668e+00,1.659961768400000000e+10
1.827284097671508789e-01,1.406831264495849609e+00,1.435361052700000000e+10
2.077597081661224365e-01,1.333789229393005371e+00,3.033343826500000000e+10
1.864831000566482544e-01,1.351814985275268555e+00,6.417412648700000000e+10
1.539424359798431396e-01,1.473845839500427246e+00,9.270576774700000000e+10
1.777221560478210449e-01,1.506595373153686523e+00,7.900080629900000000e+10
2.165206521749496460e-01,1.328741550445556641e+00,6.521543409800000000e+10
1.952440589666366577e-01,1.343618869781494141e+00,6.372334601300000000e+10
2.240300476551055908e-01,1.348458290100097656e+00,1.371098607300000000e+10
1.652065068483352661e-01,1.448613643646240234e+00,5.236573067300000000e+10
2.002503126859664917e-01,1.359914541244506836e+00,9.727110362100000000e+10
1.814768463373184204e-01,1.407818317413330078e+00,2.051440557000000000e+10
2.102628350257873535e-01,1.340994358062744141e+00,8.098363490200000000e+10
2.065081447362899780e-01,1.339058279991149902e+00,2.685974917000000000e+09
2.002503126859664917e-01,1.416431665420532227e+00,5.963917284500000000e+10
1.789737194776535034e-01,1.406643867492675781e+00,8.476406951900000000e+10
1.989987492561340332e-01,1.412612318992614746e+00,1.530354169400000000e+10
1.989987492561340332e-01,1.365457773208618164e+00,3.882263029000000000e+10
1.927409321069717407e-01,1.369612693786621094e+00,4.799563624300000000e+10
2.377972453832626343e-01,1.343170642852783203e+00,8.141392690000000000e+08
1.877346783876419067e-01,1.396707892417907715e+00,6.989659300100000000e+10
2.277847379446029663e-01,1.340667486190795898e+00,6.085170034300000000e+10
1.902378052473068237e-01,1.425756692886352539e+00,3.016118504000000000e+10
1.802252829074859619e-01,1.415521144866943359e+00,4.633772129300000000e+10
1.927409321069717407e-01,1.403389692306518555e+00,9.890243577400000000e+10
2.090112715959548950e-01,1.324993371963500977e+00,1.839556861400000000e+10
2.127659618854522705e-01,1.324894309043884277e+00,9.488635843600000000e+10
2.027534395456314087e-01,1.341480493545532227e+00,3.859133751400000000e+10
1.789737194776535034e-01,1.442324161529541016e+00,8.589640884000000000e+10
1.714643388986587524e-01,1.458032608032226562e+00,8.440314733600000000e+10
2.027534395456314087e-01,1.406576871871948242e+00,9.713073514100000000e+10
1.952440589666366577e-01,1.393022418022155762e+00,5.992724954100000000e+10
2.077597081661224365e-01,1.413664221763610840e+00,9.946707770300000000e+10
1.639549434185028076e-01,1.464285373687744141e+00,1.809109984000000000e+10
1.764705926179885864e-01,1.385314464569091797e+00,5.277392799400000000e+10
1.914893686771392822e-01,1.409066915512084961e+00,5.670476117000000000e+10
2.252816110849380493e-01,1.318091273307800293e+00,7.006381518600000000e+10
2.177722156047821045e-01,1.340194940567016602e+00,8.283810258600000000e+10
1.814768463373184204e-01,1.421341657638549805e+00,2.469373419300000000e+10
2.190237790346145630e-01,1.323837757110595703e+00,3.029860452100000000e+10
1.539424359798431396e-01,1.484635353088378906e+00,2.206678523500000000e+10
1.789737194776535034e-01,1.434226036071777344e+00,9.684612205100000000e+10
2.077597081661224365e-01,1.333002328872680664e+00,7.308038879000000000e+09
2.165206521749496460e-01,1.332006931304931641e+00,4.393559111600000000e+10
1.627033799886703491e-01,1.582302451133728027e+00,8.492849573100000000e+10
1.977471858263015747e-01,1.406778097152709961e+00,7.662550379900000000e+10
1.764705926179885864e-01,1.420595407485961914e+00,6.022946527100000000e+10
1.827284097671508789e-01,1.516515254974365234e+00,2.871112091200000000e+10
1.977471858263015747e-01,1.400798320770263672e+00,6.112094763500000000e+10
2.302878648042678833e-01,1.323994159698486328e+00,1.480398985100000000e+10
2.140175253152847290e-01,1.336416602134704590e+00,9.488858830000000000e+08
1.877346783876419067e-01,1.402218818664550781e+00,2.306874712900000000e+10
2.127659618854522705e-01,1.318005561828613281e+00,1.779533506900000000e+10
1.764705926179885864e-01,1.425254821777343750e+00,3.969773640100000000e+10
1.977471858263015747e-01,1.424899816513061523e+00,8.577976603500000000e+10
2.352941185235977173e-01,1.320668458938598633e+00,2.792434829000000000e+10
1.902378052473068237e-01,1.417263865470886230e+00,5.286496871900000000e+10
2.065081447362899780e-01,1.374747276306152344e+00,7.875134536300000000e+10
2.265331745147705078e-01,1.317678570747375488e+00,6.533150142800000000e+10
1.852315366268157959e-01,1.408496141433715820e+00,2.586205910500000000e+10
2.052565813064575195e-01,1.399828672409057617e+00,9.581225696400000000e+10
2.302878648042678833e-01,1.336287736892700195e+00,1.932114512400000000e+10
1.877346783876419067e-01,1.401248693466186523e+00,9.341413794800000000e+10
1.852315366268157959e-01,1.359630584716796875e+00,7.223324314000000000e+10
1.364205330610275269e-01,1.526266932487487793e+00,1.565409039600000000e+10
2.115143984556198120e-01,1.318538665771484375e+00,7.840678551000000000e+10
1.889862418174743652e-01,1.426205039024353027e+00,5.159879861300000000e+10
2.277847379446029663e-01,1.349630594253540039e+00,2.751460715000000000e+10
2.127659618854522705e-01,1.330495119094848633e+00,2.395284821000000000e+09
2.315394282341003418e-01,1.343353152275085449e+00,5.125036995400000000e+10
1.927409321069717407e-01,1.398253917694091797e+00,3.324669431500000000e+10
1.964956223964691162e-01,1.399904966354370117e+00,5.109434993600000000e+10
1.939924955368041992e-01,1.430071830749511719e+00,9.499475553500000000e+10
1.914893686771392822e-01,1.405913114547729492e+00,5.779589228900000000e+10
1.777221560478210449e-01,1.447269439697265625e+00,6.124445019800000000e+10
1.877346783876419067e-01,1.405179381370544434e+00,5.890717311800000000e+10
1.652065068483352661e-01,1.458083987236022949e+00,6.826751825000000000e+09
1.752190291881561279e-01,1.406402826309204102e+00,5.059391422000000000e+10
2.403003871440887451e-01,1.315291047096252441e+00,7.014123398500000000e+10
1.902378052473068237e-01,1.418683409690856934e+00,7.277982558000000000e+09
2.102628350257873535e-01,1.319071054458618164e+00,5.227629670500000000e+10
2.265331745147705078e-01,1.322456836700439453e+00,8.530020581600000000e+10
2.002503126859664917e-01,1.347212791442871094e+00,6.533879827100000000e+10
1.689611971378326416e-01,1.414687633514404297e+00,4.834562671200000000e+10
1.714643388986587524e-01,1.403054714202880859e+00,1.133959622400000000e+10
1.789737194776535034e-01,1.425815582275390625e+00,6.320598382800000000e+10
1.777221560478210449e-01,1.451207876205444336e+00,9.748823383100000000e+10
1.802252829074859619e-01,1.402529001235961914e+00,7.336797039000000000e+09
1.989987492561340332e-01,1.399445295333862305e+00,3.855410522900000000e+10
1.589486896991729736e-01,1.451178908348083496e+00,5.257344209000000000e+09
2.052565813064575195e-01,1.341212511062622070e+00,5.686585403500000000e+10
2.090112715959548950e-01,1.333401083946228027e+00,6.195506686100000000e+10
1.752190291881561279e-01,1.447145700454711914e+00,2.422392108000000000e+09
2.027534395456314087e-01,1.332975387573242188e+00,1.906371484800000000e+10
1.639549434185028076e-01,1.467737436294555664e+00,1.189950579800000000e+10
2.102628350257873535e-01,1.317532181739807129e+00,1.139314587800000000e+10
2.177722156047821045e-01,1.334277987480163574e+00,5.826531469700000000e+10
1.889862418174743652e-01,1.400611639022827148e+00,2.801002404000000000e+09
1.977471858263015747e-01,1.364943742752075195e+00,2.079420393900000000e+10
1.514393091201782227e-01,1.429501295089721680e+00,4.518562015100000000e+10
2.052565813064575195e-01,1.339421033859252930e+00,8.264475254000000000e+10
1.964956223964691162e-01,1.396543979644775391e+00,2.614708002500000000e+10
2.052565813064575195e-01,1.398405909538269043e+00,4.009812534500000000e+10
1.989987492561340332e-01,1.412949800491333008e+00,5.250563744000000000e+10
1.514393091201782227e-01,1.563856482505798340e+00,6.554327562200000000e+10
1.839799731969833374e-01,1.447460174560546875e+00,3.582360148200000000e+10
1.702127754688262939e-01,1.429450988769531250e+00,6.297161632000000000e+10
2.027534395456314087e-01,1.398093938827514648e+00,8.793255051100000000e+10
2.152690887451171875e-01,1.353152036666870117e+00,3.842411590200000000e+10
1.889862418174743652e-01,1.396931052207946777e+00,5.003852855900000000e+10
1.952440589666366577e-01,1.397819519042968750e+00,7.802677914000000000e+09
2.090112715959548950e-01,1.365081667900085449e+00,2.114951765000000000e+10
2.177722156047821045e-01,1.335478305816650391e+00,8.072097721400000000e+10
2.152690887451171875e-01,1.320580482482910156e+00,1.649039023100000000e+10
2.390488088130950928e-01,1.323815584182739258e+00,2.734398633800000000e+10
2.302878648042678833e-01,1.315537929534912109e+00,4.538150907600000000e+10
2.140175253152847290e-01,1.364190936088562012e+00,8.731063102100000000e+10
1.602002531290054321e-01,1.452180743217468262e+00,6.906404366000000000e+09
1.702127754688262939e-01,1.449663162231445312e+00,8.495347225200000000e+10
2.165206521749496460e-01,1.323753118515014648e+00,8.557979030500000000e+10
2.165206521749496460e-01,1.353054523468017578e+00,8.437502189000000000e+09
1.689611971378326416e-01,1.412056684494018555e+00,1.877140739700000000e+10
1.914893686771392822e-01,1.420937538146972656e+00,8.125158672700000000e+10
2.240300476551055908e-01,1.363620162010192871e+00,1.915496828500000000e+10
1.652065068483352661e-01,1.420584082603454590e+00,4.505316667600000000e+10
1.702127754688262939e-01,1.411601781845092773e+00,1.873103441300000000e+10
2.127659618854522705e-01,1.330323219299316406e+00,3.334217905500000000e+10
2.215269058942794800e-01,1.342953085899353027e+00,8.665636234400000000e+10
2.265331745147705078e-01,1.319417357444763184e+00,9.774430290500000000e+10
1.677096337080001831e-01,1.460097193717956543e+00,3.968559808700000000e+10
1.814768463373184204e-01,1.385310411453247070e+00,8.427515607100000000e+10
2.052565813064575195e-01,1.393399715423583984e+00,3.800050906400000000e+10
2.140175253152847290e-01,1.366729974746704102e+00,6.413357246500000000e+10
2.227784842252731323e-01,1.326693654060363770e+00,7.108064447700000000e+10
2.202753424644470215e-01,1.403141260147094727e+00,6.231968154300000000e+10
1.814768463373184204e-01,1.446136236190795898e+00,8.343938358600000000e+10
1.827284097671508789e-01,1.522061586380004883e+00,3.056601153800000000e+10
2.215269058942794800e-01,1.337614893913269043e+00,2.120492919700000000e+10
1.814768463373184204e-01,1.398232221603393555e+00,6.104666655700000000e+10
2.340425550937652588e-01,1.329435348510742188e+00,8.274098210700000000e+10
1.827284097671508789e-01,1.418559551239013672e+00,2.469791296000000000e+09
2.077597081661224365e-01,1.331867456436157227e+00,2.436368607300000000e+10
1.977471858263015747e-01,1.435960292816162109e+00,9.350700184000000000e+09
1.864831000566482544e-01,1.395273208618164062e+00,6.869589021800000000e+10
2.102628350257873535e-01,1.322494864463806152e+00,8.137973170600000000e+10
1.914893686771392822e-01,1.398073673248291016e+00,9.620789493600000000e+10
2.077597081661224365e-01,1.383745193481445312e+00,1.710773807100000000e+10
1.952440589666366577e-01,1.400691390037536621e+00,2.322591960900000000e+10
1.989987492561340332e-01,1.400565028190612793e+00,3.922363998100000000e+10
2.177722156047821045e-01,1.334649085998535156e+00,8.990733517400000000e+10
1.802252829074859619e-01,1.406634688377380371e+00,8.925540081800000000e+10
1.602002531290054321e-01,1.449131011962890625e+00,2.119317600600000000e+10
1.877346783876419067e-01,1.422256231307983398e+00,2.256485775400000000e+10
2.115143984556198120e-01,1.335644721984863281e+00,6.050036701900000000e+10
2.190237790346145630e-01,1.358997821807861328e+00,2.576099558900000000e+10
1.827284097671508789e-01,1.505122184753417969e+00,5.935913811900000000e+10
2.227784842252731323e-01,1.336174368858337402e+00,2.118189284600000000e+10
1.814768463373184204e-01,1.397145271301269531e+00,1.797429299000000000e+10
1.777221560478210449e-01,1.410560846328735352e+00,3.164287523800000000e+10
1.852315366268157959e-01,1.409288167953491211e+00,1.693467385500000000e+10
2.202753424644470215e-01,1.317683696746826172e+00,3.316785642400000000e+10
2.140175253152847290e-01,1.321874022483825684e+00,4.495305068700000000e+10
1.914893686771392822e-01,1.380367040634155273e+00,8.549838357000000000e+09
1.614518165588378906e-01,1.413886904716491699e+00,2.803480663000000000e+09
2.065081447362899780e-01,1.392197132110595703e+00,8.743135448700000000e+10
1.301627010107040405e-01,1.633033990859985352e+00,8.560698133100000000e+10
1.914893686771392822e-01,1.403383612632751465e+00,4.913617108000000000e+10
1.827284097671508789e-01,1.548665285110473633e+00,5.134938224000000000e+09
2.040050029754638672e-01,1.396378040313720703e+00,3.893277087500000000e+10
2.227784842252731323e-01,1.311186790466308594e+00,5.658200888700000000e+10
2.102628350257873535e-01,1.344648718833923340e+00,7.266049422200000000e+10
1.939924955368041992e-01,1.396847248077392578e+00,7.475016474000000000e+09
1.964956223964691162e-01,1.396386027336120605e+00,7.296259451600000000e+10
1.939924955368041992e-01,1.383095741271972656e+00,8.287215722900000000e+10
2.177722156047821045e-01,1.344269514083862305e+00,3.802043447300000000e+10
1.752190291881561279e-01,1.409603834152221680e+00,1.203031889000000000e+09
2.065081447362899780e-01,1.400730371475219727e+00,3.789721626700000000e+10
2.040050029754638672e-01,1.382522344589233398e+00,9.393004280000000000e+10
2.190237790346145630e-01,1.338022589683532715e+00,8.215299067500000000e+10
1.889862418174743652e-01,1.395701885223388672e+00,3.649809650000000000e+09
1.877346783876419067e-01,1.400367259979248047e+00,6.419935732800000000e+10
1.802252829074859619e-01,1.540544033050537109e+00,8.534113656500000000e+10
1.877346783876419067e-01,1.405187010765075684e+00,2.510325575300000000e+10
1.664580702781677246e-01,1.452090263366699219e+00,5.374786839300000000e+10
1.902378052473068237e-01,1.391973733901977539e+00,1.433446788300000000e+10
1.839799731969833374e-01,1.400763273239135742e+00,9.817463324900000000e+10
1.902378052473068237e-01,1.385828375816345215e+00,3.062078491200000000e+10
2.365456819534301758e-01,1.321351528167724609e+00,1.620855528700000000e+10
2.090112715959548950e-01,1.325538277626037598e+00,8.704695013100000000e+10
2.027534395456314087e-01,1.366167783737182617e+00,1.585875025400000000e+10
1.989987492561340332e-01,1.388417005538940430e+00,8.018893615100000000e+10
1.927409321069717407e-01,1.422313213348388672e+00,6.194189424300000000e+10
1.939924955368041992e-01,1.414391994476318359e+00,2.893326358700000000e+10
2.265331745147705078e-01,1.331393957138061523e+00,5.935042132500000000e+10
2.002503126859664917e-01,1.403059720993041992e+00,8.262060521500000000e+10
2.390488088130950928e-01,1.356378436088562012e+00,5.631758363200000000e+10
2.015018761157989502e-01,1.342451572418212891e+00,6.475579127000000000e+09
1.877346783876419067e-01,1.419260501861572266e+00,1.292045084400000000e+10
1.877346783876419067e-01,1.403403282165527344e+00,5.826035723200000000e+10
1.514393091201782227e-01,1.457713484764099121e+00,7.191867294000000000e+09
1.952440589666366577e-01,1.390154600143432617e+00,3.752997292300000000e+10
1.977471858263015747e-01,1.383013725280761719e+00,3.777947466800000000e+10
1.614518165588378906e-01,1.446653604507446289e+00,9.499541424000000000e+09
1.689611971378326416e-01,1.418952703475952148e+00,2.688007818000000000e+10
2.152690887451171875e-01,1.345477938652038574e+00,6.009504817100000000e+10
1.802252829074859619e-01,1.445626616477966309e+00,1.113734819000000000e+09
1.877346783876419067e-01,1.409181475639343262e+00,6.958971417000000000e+09
2.090112715959548950e-01,1.348340749740600586e+00,5.577169960800000000e+10
2.077597081661224365e-01,1.351289033889770508e+00,9.117629822600000000e+10
2.077597081661224365e-01,1.349759101867675781e+00,8.431673917800000000e+10
1.489361673593521118e-01,1.468962192535400391e+00,4.766285386100000000e+10
2.252816110849380493e-01,1.328812122344970703e+00,6.386262911000000000e+09
1.614518165588378906e-01,1.529915094375610352e+00,5.824904303400000000e+10
1.889862418174743652e-01,1.396478652954101562e+00,9.592451897600000000e+10
1.952440589666366577e-01,1.411693811416625977e+00,4.414666785300000000e+10
1.839799731969833374e-01,1.432338953018188477e+00,2.359349055300000000e+10
1.814768463373184204e-01,1.397421598434448242e+00,1.464824495900000000e+10
2.290363013744354248e-01,1.330052852630615234e+00,9.125649870100000000e+10
2.215269058942794800e-01,1.318837046623229980e+00,5.107039470600000000e+10
2.215269058942794800e-01,1.344389319419860840e+00,1.391765920900000000e+10
1.764705926179885864e-01,1.442232966423034668e+00,6.705117476900000000e+10
2.227784842252731323e-01,1.342915058135986328e+00,3.686909665800000000e+10
1.777221560478210449e-01,1.417493700981140137e+00,7.921930759700000000e+10
2.002503126859664917e-01,1.407349944114685059e+00,6.801871990200000000e+10
2.127659618854522705e-01,1.327240943908691406e+00,2.201604826000000000e+09
1.864831000566482544e-01,1.427945137023925781e+00,1.576189483400000000e+10
1.864831000566482544e-01,1.505692005157470703e+00,2.031835615500000000e+10
1.814768463373184204e-01,1.429102301597595215e+00,6.470821330000000000e+08
1.889862418174743652e-01,1.481475710868835449e+00,3.045534743900000000e+10
2.265331745147705078e-01,1.325412034988403320e+00,3.814177088200000000e+10
1.727159023284912109e-01,1.464132666587829590e+00,1.968513045300000000e+10
1.702127754688262939e-01,1.397750854492187500e+00,6.670911541700000000e+10
1.514393091201782227e-01,1.644917964935302734e+00,4.767854329400000000e+10
1.814768463373184204e-01,1.395951986312866211e+00,9.295409224300000000e+10
2.065081447362899780e-01,1.338089942932128906e+00,2.091678309000000000e+10
2.215269058942794800e-01,1.348735094070434570e+00,4.985400007200000000e+10
2.190237790346145630e-01,1.325987935066223145e+00,3.209703105600000000e+10
2.215269058942794800e-01,1.314089775085449219e+00,7.823554313100000000e+10
2.065081447362899780e-01,1.403114318847656250e+00,7.838929750800000000e+10
2.227784842252731323e-01,1.321913242340087891e+00,8.748678714700000000e+10
1.777221560478210449e-01,1.439181327819824219e+00,3.429873690500000000e+10
1.827284097671508789e-01,1.407462000846862793e+00,5.842914316900000000e+10
1.852315366268157959e-01,1.410732507705688477e+00,4.809126665000000000e+09
2.290363013744354248e-01,1.335016608238220215e+00,1.272164106300000000e+10
2.027534395456314087e-01,1.401925921440124512e+00,3.306908501100000000e+10
1.802252829074859619e-01,1.450487971305847168e+00,7.726535773300000000e+10
1.714643388986587524e-01,1.405075907707214355e+00,3.929068141600000000e+10
2.202753424644470215e-01,1.329886436462402344e+00,2.425954857000000000e+10
2.077597081661224365e-01,1.327752351760864258e+00,1.037552088400000000e+10
2.015018761157989502e-01,1.394673347473144531e+00,9.778316076900000000e+10
1.739674657583236694e-01,1.439079284667968750e+00,5.685171990100000000e+10
1.589486896991729736e-01,1.558481216430664062e+00,9.170528601200000000e+10
1.789737194776535034e-01,1.419416189193725586e+00,1.186370538200000000e+10
1.939924955368041992e-01,1.416990280151367188e+00,1.580680876800000000e+10
1.827284097671508789e-01,1.409340620040893555e+00,4.758456369000000000e+09
2.002503126859664917e-01,1.397127985954284668e+00,5.851031787800000000e+10
1.714643388986587524e-01,1.401627421379089355e+00,7.809203279700000000e+10
1.802252829074859619e-01,1.393352031707763672e+00,3.504108443900000000e+10
1.952440589666366577e-01,1.398933649063110352e+00,9.794431729400000000e+10
1.702127754688262939e-01,1.410900950431823730e+00,2.664230035300000000e+10
1.889862418174743652e-01,1.399716138839721680e+00,3.680538069900000000e+10
2.177722156047821045e-01,1.331242084503173828e+00,6.792526769700000000e+10
2.090112715959548950e-01,1.319760084152221680e+00,3.017783728600000000e+10
2.065081447362899780e-01,1.328135013580322266e+00,2.330046160300000000e+10
2.215269058942794800e-01,1.333693027496337891e+00,4.239368045300000000e+10
1.839799731969833374e-01,1.417179942131042480e+00,1.998025839000000000e+10
2.115143984556198120e-01,1.389757394790649414e+00,8.587583736600000000e+10
1.802252829074859619e-01,1.417690038681030273e+00,3.720466938600000000e+10
1.389236599206924438e-01,1.530119895935058594e+00,2.855112335700000000e+10
1.777221560478210449e-01,1.446455955505371094e+00,7.042620724300000000e+10
1.989987492561340332e-01,1.372344732284545898e+00,5.497110689100000000e+10
2.177722156047821045e-01,1.340081691741943359e+00,3.989407713200000000e+10
1.852315366268157959e-01,1.363408088684082031e+00,1.869450124400000000e+10
2.277847379446029663e-01,1.316668272018432617e+00,6.893206322100000000e+10
1.589486896991729736e-01,1.547371268272399902e+00,4.376295450000000000e+08
1.802252829074859619e-01,1.453127861022949219e+00,5.525969135100000000e+10
2.165206521749496460e-01,1.336318492889404297e+00,5.912800980000000000e+08
2.140175253152847290e-01,1.325601339340209961e+00,8.908125123600000000e+10
2.002503126859664917e-01,1.434626936912536621e+00,2.421254422900000000e+10
2.177722156047821045e-01,1.340026736259460449e+00,9.600986436000000000e+10
2.302878648042678833e-01,1.342220664024353027e+00,6.894983304300000000e+10
2.115143984556198120e-01,1.321465253829956055e+00,2.263832698800000000e+10
1.852315366268157959e-01,1.414626359939575195e+00,2.434260499700000000e+10
2.377972453832626343e-01,1.343673944473266602e+00,2.659163892800000000e+10
2.015018761157989502e-01,1.364413976669311523e+00,3.998677816800000000e+10
1.914893686771392822e-01,1.407755613327026367e+00,4.269742994000000000e+09
1.977471858263015747e-01,1.400008201599121094e+00,2.987765333200000000e+10
1.664580702781677246e-01,1.568432688713073730e+00,4.720884290800000000e+10
1.714643388986587524e-01,1.413477659225463867e+00,1.050812783000000000e+10
1.839799731969833374e-01,1.398601770401000977e+00,8.903677695100000000e+10
1.889862418174743652e-01,1.408018827438354492e+00,8.760420736700000000e+10
2.152690887451171875e-01,1.419132113456726074e+00,3.256769386300000000e+10
1.789737194776535034e-01,1.445025444030761719e+00,2.242391241500000000e+10
1.889862418174743652e-01,1.443606615066528320e+00,5.333932408200000000e+10
1.576971262693405151e-01,1.432991743087768555e+00,3.093559801100000000e+10
2.090112715959548950e-01,1.400551795959472656e+00,5.853215100900000000e+10
2.240300476551055908e-01,1.315931558609008789e+00,6.442313240700000000e+10
2.090112715959548950e-01,1.344570636749267578e+00,3.311966482400000000e+10
1.964956223964691162e-01,1.405378580093383789e+00,4.616287856800000000e+10
1.752190291881561279e-01,1.440394759178161621e+00,8.102913414700000000e+10
2.090112715959548950e-01,1.336183309555053711e+00,4.039038535000000000e+09
1.877346783876419067e-01,1.402314186096191406e+00,1.978675753400000000e+10
2.152690887451171875e-01,1.330487251281738281e+00,7.026962783700000000e+10
2.152690887451171875e-01,1.335415244102478027e+00,9.705264420500000000e+10
1.902378052473068237e-01,1.407529354095458984e+00,5.212783202100000000e+10
1.814768463373184204e-01,1.445523142814636230e+00,1.587268208100000000e+10
2.102628350257873535e-01,1.353017330169677734e+00,3.738677337700000000e+10
1.739674657583236694e-01,1.435348868370056152e+00,7.868218342400000000e+10
1.627033799886703491e-01,1.458006620407104492e+00,7.336937262700000000e+10
1.627033799886703491e-01,1.411561250686645508e+00,9.050495772200000000e+10
2.140175253152847290e-01,1.356062889099121094e+00,4.852619770500000000e+10
1.989987492561340332e-01,1.381113767623901367e+00,1.355340985500000000e+10
2.015018761157989502e-01,1.386957883834838867e+00,3.384759318000000000e+10
2.040050029754638672e-01,1.336434364318847656e+00,2.882578680000000000e+09
1.914893686771392822e-01,1.409531354904174805e+00,7.454242728900000000e+10
1.889862418174743652e-01,1.396468997001647949e+00,6.737211490800000000e+10
1.889862418174743652e-01,1.393511772155761719e+00,6.757819852800000000e+10
2.215269058942794800e-01,1.319853186607360840e+00,9.153672444000000000e+09
2.152690887451171875e-01,1.377021074295043945e+00,8.960118657800000000e+10
2.277847379446029663e-01,1.361947417259216309e+00,9.844485079000000000e+10
2.177722156047821045e-01,1.328183054924011230e+00,5.576980646900000000e+10
1.689611971378326416e-01,1.401491641998291016e+00,7.848555541600000000e+10
2.040050029754638672e-01,1.362593054771423340e+00,1.866108770700000000e+10
1.927409321069717407e-01,1.400452613830566406e+00,7.213153382700000000e+10
1.702127754688262939e-01,1.415692210197448730e+00,8.219921198400000000e+10
1.576971262693405151e-01,1.413518190383911133e+00,8.085917063700000000e+10
1.827284097671508789e-01,1.437906980514526367e+00,5.679271212500000000e+10
1.964956223964691162e-01,1.410762667655944824e+00,6.517510422600000000e+10
2.152690887451171875e-01,1.325935840606689453e+00,3.344433280200000000e+10
1.914893686771392822e-01,1.441013813018798828e+00,1.386331940300000000e+10
2.127659618854522705e-01,1.342238187789916992e+00,1.942570721900000000e+10
2.065081447362899780e-01,1.386461138725280762e+00,8.508386662100000000e+10
2.227784842252731323e-01,1.339914202690124512e+00,6.143135611400000000e+10
1.927409321069717407e-01,1.387235522270202637e+00,2.778461498400000000e+10
1.902378052473068237e-01,1.404056429862976074e+00,8.043961462800000000e+10
1.789737194776535034e-01,1.413537859916687012e+00,4.140834038500000000e+10
2.090112715959548950e-01,1.340349674224853516e+00,1.128896633200000000e+10
2.015018761157989502e-01,1.386021614074707031e+00,9.884936995700000000e+10
2.252816110849380493e-01,1.335280179977416992e+00,1.118308686100000000e+10
2.152690887451171875e-01,1.396492362022399902e+00,5.371481619000000000e+09
2.265331745147705078e-01,1.326951265335083008e+00,7.198160470000000000e+10
1.864831000566482544e-01,1.415877223014831543e+00,5.645060943100000000e+10
1.727159023284912109e-01,1.651166319847106934e+00,1.135180654700000000e+10
2.127659618854522705e-01,1.322877645492553711e+00,4.328945898400000000e+10
1.889862418174743652e-01,1.458133220672607422e+00,8.898949658300000000e+10
2.265331745147705078e-01,1.325556755065917969e+00,1.203110320100000000e+10
1.727159023284912109e-01,1.461143016815185547e+00,3.090256287400000000e+10
1.752190291881561279e-01,1.488177776336669922e+00,7.395330205000000000e+09
2.127659618854522705e-01,1.337504267692565918e+00,1.676371323400000000e+10
2.077597081661224365e-01,1.396691679954528809e+00,9.260014899400000000e+10
1.877346783876419067e-01,1.410501003265380859e+00,6.055812401000000000e+09
1.739674657583236694e-01,1.416721820831298828e+00,2.315932880700000000e+10
1.902378052473068237e-01,1.378450870513916016e+00,1.697626740000000000e+10
2.403003871440887451e-01,1.324316024780273438e+00,6.212305099300000000e+10
2.052565813064575195e-01,1.414976119995117188e+00,5.016188175000000000e+09
1.877346783876419067e-01,1.432335257530212402e+00,4.860947284200000000e+10
2.115143984556198120e-01,1.372435092926025391e+00,4.066602430300000000e+10
1.802252829074859619e-01,1.447817206382751465e+00,2.109929380000000000e+08
1.964956223964691162e-01,1.394505381584167480e+00,4.584764845400000000e+10
1.902378052473068237e-01,1.416156768798828125e+00,5.406414399100000000e+10
2.077597081661224365e-01,1.349547266960144043e+00,5.461417009700000000e+10
2.265331745147705078e-01,1.337964534759521484e+00,9.275687405000000000e+10
2.140175253152847290e-01,1.362941622734069824e+00,2.366544713500000000e+10
1.764705926179885864e-01,1.409360170364379883e+00,3.638248005100000000e+10
1.939924955368041992e-01,1.391552925109863281e+00,3.749333013900000000e+10
1.702127754688262939e-01,1.458323955535888672e+00,3.895139114400000000e+10
1.939924955368041992e-01,1.417656421661376953e+00,5.276113685800000000e+10
2.165206521749496460e-01,1.353897571563720703e+00,1.575973767000000000e+09
2.190237790346145630e-01,1.335004091262817383e+00,6.828226816500000000e+10
1.827284097671508789e-01,1.464178562164306641e+00,1.591216818800000000e+10
1.602002531290054321e-01,1.453527212142944336e+00,8.401474094800000000e+10
1.614518165588378906e-01,1.463004469871520996e+00,3.803488402100000000e+10
2.015018761157989502e-01,1.405948519706726074e+00,7.869778644000000000e+10
2.015018761157989502e-01,1.342328429222106934e+00,6.399529775100000000e+10
1.927409321069717407e-01,1.368890643119812012e+00,9.980137827800000000e+10
2.040050029754638672e-01,1.390247344970703125e+00,5.837174872000000000e+10
2.265331745147705078e-01,1.338360309600830078e+00,2.997587710000000000e+08
1.664580702781677246e-01,1.449230074882507324e+00,7.306798353300000000e+10
1.689611971378326416e-01,1.444670200347900391e+00,7.248547082700000000e+10
1.977471858263015747e-01,1.396996974945068359e+00,4.925224647800000000e+10
1.852315366268157959e-01,1.415030241012573242e+00,1.634387711500000000e+10
2.227784842252731323e-01,1.329610705375671387e+00,8.085503570100000000e+10
2.202753424644470215e-01,1.333000421524047852e+00,1.386095390000000000e+10
1.476846039295196533e-01,1.727809786796569824e+00,3.258365794500000000e+10
1.827284097671508789e-01,1.408230304718017578e+00,9.850658658400000000e+10
1.802252829074859619e-01,1.410888195037841797e+00,8.240443829900000000e+10
2.240300476551055908e-01,1.341644287109375000e+00,1.616658606300000000e+10
1.952440589666366577e-01,1.399558782577514648e+00,8.701657120100000000e+10
1.551939994096755981e-01,1.451127886772155762e+00,6.529251466900000000e+10
1.677096337080001831e-01,1.455538034439086914e+00,2.405898125900000000e+10
2.027534395456314087e-01,1.441589117050170898e+00,9.486433939300000000e+10
1.539424359798431396e-01,1.461632490158081055e+00,3.577269791500000000e+10
1.864831000566482544e-01,1.430200457572937012e+00,8.140167201900000000e+10
2.202753424644470215e-01,1.318865776062011719e+00,2.777655994800000000e+10
1.727159023284912109e-01,1.435825347900390625e+00,3.022760007300000000e+10
2.127659618854522705e-01,1.343667030334472656e+00,1.030467009000000000e+09
2.227784842252731323e-01,1.352023482322692871e+00,7.293629678500000000e+10
1.727159023284912109e-01,1.427121162414550781e+00,1.830022647200000000e+10
2.265331745147705078e-01,1.328678250312805176e+00,4.008279394400000000e+10
1.877346783876419067e-01,1.395048975944519043e+00,8.589960456100000000e+10
1.639549434185028076e-01,1.421835780143737793e+00,1.501292627900000000e+10
2.052565813064575195e-01,1.336196780204772949e+00,3.446417647300000000e+10
2.265331745147705078e-01,1.341094851493835449e+00,6.794974444600000000e+10
2.115143984556198120e-01,1.331306219100952148e+00,5.595178529700000000e+10
1.989987492561340332e-01,1.382634520530700684e+00,9.777435490200000000e+10
1.814768463373184204e-01,1.405766248703002930e+00,5.083319568700000000e+10
1.914893686771392822e-01,1.405702114105224609e+00,8.172386839700000000e+10
1.714643388986587524e-01,1.408296346664428711e+00,3.160396111900000000e+10
2.503128945827484131e-01,1.332932353019714355e+00,2.375034294100000000e+10
1.739674657583236694e-01,1.428381323814392090e+00,5.369803984800000000e+10
1.964956223964691162e-01,1.403420925140380859e+00,7.400918784600000000e+10
1.802252829074859619e-01,1.403592467308044434e+00,3.677014522500000000e+10
1.714643388986587524e-01,1.443400621414184570e+00,3.041042464800000000e+10
2.065081447362899780e-01,1.359260797500610352e+00,8.137212529500000000e+10
1.677096337080001831e-01,1.409698367118835449e+00,2.673740274300000000e+10
1.964956223964691162e-01,1.399020195007324219e+00,2.135226735600000000e+10
1.714643388986587524e-01,1.462642550468444824e+00,3.262510214000000000e+10
1.964956223964691162e-01,1.392344474792480469e+00,8.011876576500000000e+10
2.215269058942794800e-01,1.346471786499023438e+00,7.290157784900000000e+10
2.115143984556198120e-01,1.345083951950073242e+00,5.912871075600000000e+10
2.202753424644470215e-01,1.333150625228881836e+00,9.125197629600000000e+10
2.177722156047821045e-01,1.332097768783569336e+00,7.470594013700000000e+10
1.877346783876419067e-01,1.408624529838562012e+00,6.177154343600000000e+10
1.764705926179885864e-01,1.414199352264404297e+00,3.630196576900000000e+10
1.727159023284912109e-01,1.431477785110473633e+00,5.129391452000000000e+10
2.052565813064575195e-01,1.334707617759704590e+00,6.935708512000000000e+09
1.902378052473068237e-01,1.418944835662841797e+00,6.712496643700000000e+10
1.939924955368041992e-01,1.403029799461364746e+00,9.149824334100000000e+10
2.327909916639328003e-01,1.306191921234130859e+00,6.029460989400000000e+10
1.764705926179885864e-01,1.432828307151794434e+00,7.934465706300000000e+10
2.127659618854522705e-01,1.366103172302246094e+00,7.116427931800000000e+10
1.777221560478210449e-01,1.420706629753112793e+00,2.270018990100000000e+10
1.839799731969833374e-01,1.408593535423278809e+00,7.470888804300000000e+10
1.914893686771392822e-01,1.414119482040405273e+00,3.970177930700000000e+10
2.027534395456314087e-01,1.383765220642089844e+00,2.011242950800000000e+10
1.877346783876419067e-01,1.421620368957519531e+00,4.427688754200000000e+10
1.902378052473068237e-01,1.408388853073120117e+00,7.893399235800000000e+10
2.077597081661224365e-01,1.367753386497497559e+00,6.976963379400000000e+10
1.789737194776535034e-01,1.399647951126098633e+00,8.150626210500000000e+10
1.952440589666366577e-01,1.416377067565917969e+00,6.166881721000000000e+10
1.802252829074859619e-01,1.409060716629028320e+00,1.909146664900000000e+10
1.501877307891845703e-01,1.459412932395935059e+00,6.764488049000000000e+10
2.202753424644470215e-01,1.320692062377929688e+00,4.905790144900000000e+10
1.927409321069717407e-01,1.396212577819824219e+00,3.781800507900000000e+10
2.202753424644470215e-01,1.323034286499023438e+00,5.105458934000000000e+10
2.127659618854522705e-01,1.336708903312683105e+00,2.284891114700000000e+10
1.714643388986587524e-01,1.468376398086547852e+00,1.176538051400000000e+10
1.652065068483352661e-01,1.461784243583679199e+00,9.539196129700000000e+10
1.864831000566482544e-01,1.434223890304565430e+00,6.013960341000000000e+10
1.939924955368041992e-01,1.418845653533935547e+00,3.359697642100000000e+10
1.939924955368041992e-01,1.416605830192565918e+00,3.116973490000000000e+08
1.789737194776535034e-01,1.413635253906250000e+00,2.175175277800000000e+10
1.889862418174743652e-01,1.422904849052429199e+00,3.424875915000000000e+09
2.027534395456314087e-01,1.331575036048889160e+00,9.933510410600000000e+10
1.864831000566482544e-01,1.532373905181884766e+00,9.836245903300000000e+10
2.090112715959548950e-01,1.338081717491149902e+00,7.241127641500000000e+10
1.627033799886703491e-01,1.442449092864990234e+00,6.731905901100000000e+10
1.952440589666366577e-01,1.390035510063171387e+00,3.950197889600000000e+10
2.052565813064575195e-01,1.406242728233337402e+00,7.637661073200000000e+10
1.864831000566482544e-01,1.421247243881225586e+00,7.273616179000000000e+10
1.827284097671508789e-01,1.411967277526855469e+00,5.829945501700000000e+10
1.852315366268157959e-01,1.433484554290771484e+00,7.278990045500000000e+10
1.939924955368041992e-01,1.427564382553100586e+00,6.437361276400000000e+10
1.576971262693405151e-01,1.462064623832702637e+00,1.428158547300000000e+10
2.265331745147705078e-01,1.372814893722534180e+00,5.839757450100000000e+10
2.190237790346145630e-01,1.332895398139953613e+00,1.921733630700000000e+10
2.065081447362899780e-01,1.387339115142822266e+00,4.060549980000000000e+08
2.015018761157989502e-01,1.409644842147827148e+00,6.621946401000000000e+09
2.065081447362899780e-01,1.396379232406616211e+00,1.052618047400000000e+10
1.777221560478210449e-01,1.432825803756713867e+00,6.191087348300000000e+10
1.664580702781677246e-01,1.403389930725097656e+00,2.908488831000000000e+10
2.302878648042678833e-01,1.324546813964843750e+00,1.216677049400000000e+10
1.989987492561340332e-01,1.369920611381530762e+00,2.891230094000000000e+09
2.277847379446029663e-01,1.360769748687744141e+00,2.698971816100000000e+10
2.115143984556198120e-01,1.332103848457336426e+00,7.856354231400000000e+10
1.752190291881561279e-01,1.419028759002685547e+00,3.796405387700000000e+10
1.739674657583236694e-01,1.406582713127136230e+00,8.289509961400000000e+10
1.964956223964691162e-01,1.409205913543701172e+00,7.341932668100000000e+10
2.177722156047821045e-01,1.376927375793457031e+00,1.159289122000000000e+10
1.564455628395080566e-01,1.452569365501403809e+00,1.725347999400000000e+10
1.839799731969833374e-01,1.482052206993103027e+00,1.344557638800000000e+10
1.852315366268157959e-01,1.426020622253417969e+00,6.076730078100000000e+10
1.439299136400222778e-01,1.456600069999694824e+00,1.796825331200000000e+10
2.265331745147705078e-01,1.312064647674560547e+00,2.333255321900000000e+10
1.852315366268157959e-01,1.399398684501647949e+00,9.281451550200000000e+10
1.752190291881561279e-01,1.430248618125915527e+00,6.725216350500000000e+10
2.252816110849380493e-01,1.331905722618103027e+00,6.787689764500000000e+10
2.340425550937652588e-01,1.320260047912597656e+00,2.095890538800000000e+10
1.814768463373184204e-01,1.400965571403503418e+00,8.153327357100000000e+10
1.702127754688262939e-01,1.455546617507934570e+00,8.937719378500000000e+10
1.777221560478210449e-01,1.397610664367675781e+00,6.217561480500000000e+10
2.177722156047821045e-01,1.329398393630981445e+00,9.937357941300000000e+10
2.115143984556198120e-01,1.324986457824707031e+00,6.049507905600000000e+10
2.165206521749496460e-01,1.358699202537536621e+00,5.548957557000000000e+10
1.664580702781677246e-01,1.401731252670288086e+00,3.642672012000000000e+09
2.315394282341003418e-01,1.330082893371582031e+00,2.110896996300000000e+10
1.827284097671508789e-01,1.403385400772094727e+00,9.841768344000000000e+09
2.077597081661224365e-01,1.416390180587768555e+00,2.210938118800000000e+10
1.677096337080001831e-01,1.436086416244506836e+00,9.707995831800000000e+10
2.065081447362899780e-01,1.401143074035644531e+00,8.426971836900000000e+10
1.789737194776535034e-01,1.412821650505065918e+00,7.845601428000000000e+09
1.652065068483352661e-01,1.436848878860473633e+00,4.935439075200000000e+10
2.002503126859664917e-01,1.399891734123229980e+00,9.226435397500000000e+10
2.327909916639328003e-01,1.354682326316833496e+00,5.430766348000000000e+09
1.864831000566482544e-01,1.407766819000244141e+00,2.754372857700000000e+10
1.564455628395080566e-01,1.451722502708435059e+00,1.342974115600000000e+10
1.727159023284912109e-01,1.506176352500915527e+00,9.482956621800000000e+10
2.365456819534301758e-01,1.324678897857666016e+00,8.967278070500000000e+10
2.115143984556198120e-01,1.337327480316162109e+00,9.938464033000000000e+10
1.702127754688262939e-01,1.390926361083984375e+00,3.300975372000000000e+10
2.177722156047821045e-01,1.328199148178100586e+00,4.972506328800000000e+10
2.127659618854522705e-01,1.366278171539306641e+00,4.368055023100000000e+10
2.240300476551055908e-01,1.328417062759399414e+00,3.710381808200000000e+10
1.939924955368041992e-01,1.362999677658081055e+00,6.514279839600000000e+10
1.789737194776535034e-01,1.401298880577087402e+00,7.021112789700000000e+10
2.052565813064575195e-01,1.387349009513854980e+00,8.027524270100000000e+10
1.539424359798431396e-01,1.478305578231811523e+00,7.691031292000000000e+09
1.677096337080001831e-01,1.455864429473876953e+00,4.034563530100000000e+10
2.002503126859664917e-01,1.396408915519714355e+00,4.264856541800000000e+10
1.752190291881561279e-01,1.432844042778015137e+00,5.544737790000000000e+09
1.627033799886703491e-01,1.452789545059204102e+00,2.018515901600000000e+10
1.777221560478210449e-01,1.448361873626708984e+00,3.202649788200000000e+10
2.227784842252731323e-01,1.320908308029174805e+00,9.488014366200000000e+10
1.914893686771392822e-01,1.392181754112243652e+00,7.509519160500000000e+10
1.827284097671508789e-01,1.413483381271362305e+00,9.844303871200000000e+10
2.052565813064575195e-01,1.405634403228759766e+00,6.107994807000000000e+09
2.165206521749496460e-01,1.344044089317321777e+00,2.771751807000000000e+09
1.952440589666366577e-01,1.407888770103454590e+00,1.622954394300000000e+10
2.140175253152847290e-01,1.316110610961914062e+00,3.936110280000000000e+09
2.227784842252731323e-01,1.336096048355102539e+00,2.042391204500000000e+10
2.077597081661224365e-01,1.422812938690185547e+00,5.128223362000000000e+09
2.177722156047821045e-01,1.327825784683227539e+00,8.034187410100000000e+10
1.814768463373184204e-01,1.425709962844848633e+00,3.705225131000000000e+10
1.889862418174743652e-01,1.395325064659118652e+00,6.158290631700000000e+10
2.127659618854522705e-01,1.373588919639587402e+00,6.882628777000000000e+09
2.177722156047821045e-01,1.319221019744873047e+00,5.495090438500000000e+10
1.964956223964691162e-01,1.427682876586914062e+00,5.892625005200000000e+10
1.902378052473068237e-01,1.393781065940856934e+00,3.048223896000000000e+09
1.914893686771392822e-01,1.383608102798461914e+00,8.926620816800000000e+10
1.589486896991729736e-01,1.429410219192504883e+00,5.669638594100000000e+10
1.839799731969833374e-01,1.411283969879150391e+00,7.358511505600000000e+10
2.140175253152847290e-01,1.323591113090515137e+00,3.293211790800000000e+10
1.764705926179885864e-01,1.490552902221679688e+00,8.868524625700000000e+10
2.252816110849380493e-01,1.343222379684448242e+00,5.770359270500000000e+10
1.964956223964691162e-01,1.398032188415527344e+00,2.755554656500000000e+10
1.714643388986587524e-01,1.434809684753417969e+00,5.836898085000000000e+10
1.714643388986587524e-01,1.450802564620971680e+00,1.549467013900000000e+10
2.290363013744354248e-01,1.331714272499084473e+00,1.756460390900000000e+10
1.752190291881561279e-01,1.411138415336608887e+00,2.731423682100000000e+10
1.939924955368041992e-01,1.427613139152526855e+00,2.537322024200000000e+10
2.027534395456314087e-01,1.412016272544860840e+00,8.147695623200000000e+10
2.002503126859664917e-01,1.357246756553649902e+00,9.404240397200000000e+10
2.127659618854522705e-01,1.352998018264770508e+00,4.892449242800000000e+10
1.802252829074859619e-01,1.404920816421508789e+00,2.639636536600000000e+10
1.401752233505249023e-01,1.475821256637573242e+00,5.509572066500000000e+10
2.152690887451171875e-01,1.340984702110290527e+00,2.132395907700000000e+10
1.864831000566482544e-01,1.414033293724060059e+00,4.455734929500000000e+10
1.939924955368041992e-01,1.400377750396728516e+00,7.947337880000000000e+09
1.877346783876419067e-01,1.438577055931091309e+00,4.740970254400000000e+10
2.240300476551055908e-01,1.346515059471130371e+00,9.969446336300000000e+10
2.165206521749496460e-01,1.312917709350585938e+00,6.468643866400000000e+10
1.977471858263015747e-01,1.423742175102233887e+00,1.294290820500000000e+10
1.727159023284912109e-01,1.447703242301940918e+00,6.245441687300000000e+10
2.140175253152847290e-01,1.313486099243164062e+00,1.855344869800000000e+10
2.015018761157989502e-01,1.438235282897949219e+00,6.303427040000000000e+09
1.564455628395080566e-01,1.474325180053710938e+00,8.023377774600000000e+10
2.102628350257873535e-01,1.360973238945007324e+00,1.082593117500000000e+10
1.939924955368041992e-01,1.400046706199645996e+00,7.309533216500000000e+10
1.814768463373184204e-01,1.404189109802246094e+00,6.879680240900000000e+10
2.027534395456314087e-01,1.391588926315307617e+00,7.934009069300000000e+10
1.952440589666366577e-01,1.487420439720153809e+00,7.971495831400000000e+10
2.015018761157989502e-01,1.396002292633056641e+00,2.236207325300000000e+10
1.839799731969833374e-01,1.400519847869873047e+00,7.818312965000000000e+10
1.727159023284912109e-01,1.405367612838745117e+00,6.162520776200000000e+10
2.090112715959548950e-01,1.334627866744995117e+00,2.217554273600000000e+10
1.939924955368041992e-01,1.409188032150268555e+00,6.219734496700000000e+10
2.002503126859664917e-01,1.390263080596923828e+00,5.696854447000000000e+09
1.789737194776535034e-01,1.410450816154479980e+00,8.015604604000000000e+10
2.102628350257873535e-01,1.396492242813110352e+00,3.773632478300000000e+10
2.202753424644470215e-01,1.324577212333679199e+00,8.482047520000000000e+09
2.115143984556198120e-01,1.339092493057250977e+00,4.918599969400000000e+10
1.839799731969833374e-01,1.403853654861450195e+00,2.100027329900000000e+10
1.802252829074859619e-01,1.409037947654724121e+00,4.749556891800000000e+10
2.127659618854522705e-01,1.325103282928466797e+00,2.828278645600000000e+10
2.177722156047821045e-01,1.320577144622802734e+00,3.187735859100000000e+10
1.877346783876419067e-01,1.399145364761352539e+00,4.412926463800000000e+10
2.140175253152847290e-01,1.354304313659667969e+00,9.120949051400000000e+10
1.652065068483352661e-01,1.417533874511718750e+00,3.972965631000000000e+09
1.802252829074859619e-01,1.394417643547058105e+00,2.774643509000000000e+09
1.789737194776535034e-01,1.453560113906860352e+00,4.986009625800000000e+10
2.290363013744354248e-01,1.357777118682861328e+00,4.308233035300000000e+10
2.202753424644470215e-01,1.406034708023071289e+00,1.205819835500000000e+10
1.539424359798431396e-01,1.471674442291259766e+00,4.250100255000000000e+09
2.227784842252731323e-01,1.327257037162780762e+00,5.922903517300000000e+10
1.902378052473068237e-01,1.386988162994384766e+00,6.808483146700000000e+10
2.290363013744354248e-01,1.325058221817016602e+00,9.905209225000000000e+10
2.252816110849380493e-01,1.329647421836853027e+00,1.307442390000000000e+09
2.190237790346145630e-01,1.326864600181579590e+00,1.837840996400000000e+10
1.964956223964691162e-01,1.398017883300781250e+00,9.910266535100000000e+10
1.714643388986587524e-01,1.460640311241149902e+00,3.977677481800000000e+10
1.714643388986587524e-01,1.386245608329772949e+00,3.992207053300000000e+10
1.939924955368041992e-01,1.360325217247009277e+00,4.819113322800000000e+10
2.140175253152847290e-01,1.330692172050476074e+00,6.365064144100000000e+10
1.914893686771392822e-01,1.406124353408813477e+00,2.785647314400000000e+10
1.814768463373184204e-01,1.429918646812438965e+00,2.109553155100000000e+10
1.777221560478210449e-01,1.509988546371459961e+00,9.150287530800000000e+10
2.015018761157989502e-01,1.420890569686889648e+00,7.457207638000000000e+10
2.102628350257873535e-01,1.401578307151794434e+00,5.942064673100000000e+10
2.090112715959548950e-01,1.326194047927856445e+00,7.219320242500000000e+10
1.939924955368041992e-01,1.406728625297546387e+00,5.353549666500000000e+10
1.977471858263015747e-01,1.464862585067749023e+00,8.137250345600000000e+10
2.215269058942794800e-01,1.336115360260009766e+00,5.688965762000000000e+10
1.576971262693405151e-01,1.459034442901611328e+00,3.932999295400000000e+10
1.627033799886703491e-01,1.451412916183471680e+00,7.781872586300000000e+10
1.677096337080001831e-01,1.403529524803161621e+00,1.738171039500000000e+10
2.090112715959548950e-01,1.331735253334045410e+00,2.673400389500000000e+10
2.177722156047821045e-01,1.334974169731140137e+00,8.152240889500000000e+10
2.065081447362899780e-01,1.394456267356872559e+00,4.985674096400000000e+10
2.127659618854522705e-01,1.335473775863647461e+00,6.994653662300000000e+10
2.165206521749496460e-01,1.318807125091552734e+00,3.719959958800000000e+10
2.002503126859664917e-01,1.388788104057312012e+00,1.487414748800000000e+10
1.702127754688262939e-01,1.477599382400512695e+00,6.991919033000000000e+09
2.177722156047821045e-01,1.334031820297241211e+00,1.670801160100000000e+10
1.802252829074859619e-01,1.418758869171142578e+00,9.575260206300000000e+10
2.052565813064575195e-01,1.335382342338562012e+00,8.991392771400000000e+10
1.677096337080001831e-01,1.433571815490722656e+00,7.826764901300000000e+10
1.877346783876419067e-01,1.415618896484375000e+00,1.400629915800000000e+10
1.627033799886703491e-01,1.462884664535522461e+00,5.561038176700000000e+10
1.739674657583236694e-01,1.406031608581542969e+00,1.236539888400000000e+10
1.827284097671508789e-01,1.401254534721374512e+00,6.728405971900000000e+10
1.764705926179885864e-01,1.357221841812133789e+00,5.070036543800000000e+10
1.752190291881561279e-01,1.505612730979919434e+00,6.482099249600000000e+10
1.764705926179885864e-01,1.417028665542602539e+00,4.613621336000000000e+10
1.864831000566482544e-01,1.426820278167724609e+00,4.860774082200000000e+10
1.989987492561340332e-01,1.383381843566894531e+00,3.732589934000000000e+09
2.065081447362899780e-01,1.343716979026794434e+00,3.308412809500000000e+10
1.702127754688262939e-01,1.459397554397583008e+00,5.860022916700000000e+10
2.040050029754638672e-01,1.394955039024353027e+00,4.297501649300000000e+10
1.889862418174743652e-01,1.427491664886474609e+00,9.915666600200000000e+10
1.902378052473068237e-01,1.424542903900146484e+00,3.547677576700000000e+10
2.040050029754638672e-01,1.356777071952819824e+00,1.024485896000000000e+09
2.040050029754638672e-01,1.384996175765991211e+00,1.714620278500000000e+10
1.927409321069717407e-01,1.389534831047058105e+00,4.063468650700000000e+10
2.090112715959548950e-01,1.352273702621459961e+00,2.111014587600000000e+10
2.240300476551055908e-01,1.331968545913696289e+00,1.875241788700000000e+10
1.927409321069717407e-01,1.378525257110595703e+00,5.863647555200000000e+10
2.365456819534301758e-01,1.319657087326049805e+00,7.517785013500000000e+10
1.714643388986587524e-01,1.455132842063903809e+00,7.014153450100000000e+10
1.977471858263015747e-01,1.409684181213378906e+00,4.337089866200000000e+10
1.827284097671508789e-01,1.418597579002380371e+00,5.929162740000000000e+08
1.789737194776535034e-01,1.377761244773864746e+00,3.760805378200000000e+10
2.127659618854522705e-01,1.370772719383239746e+00,1.980891138500000000e+10
1.877346783876419067e-01,1.403134107589721680e+00,9.475744987900000000e+10
1.839799731969833374e-01,1.413670778274536133e+00,9.032051947600000000e+10
2.277847379446029663e-01,1.328653812408447266e+00,6.861446635000000000e+09
1.802252829074859619e-01,1.409598708152770996e+00,6.283155248600000000e+10
1.864831000566482544e-01,1.389236211776733398e+00,8.359948069600000000e+10
1.889862418174743652e-01,1.352426409721374512e+00,9.536053841000000000e+09
2.127659618854522705e-01,1.332731246948242188e+00,4.346543822600000000e+10
1.752190291881561279e-01,1.445453643798828125e+00,8.898423731400000000e+10
1.902378052473068237e-01,1.406379580497741699e+00,1.848163671600000000e+10
1.927409321069717407e-01,1.408582091331481934e+00,8.199145924000000000e+10
2.077597081661224365e-01,1.402127623558044434e+00,8.504949716700000000e+10
1.802252829074859619e-01,1.472142100334167480e+00,6.187222385500000000e+10
1.752190291881561279e-01,1.463690161705017090e+00,6.956363677800000000e+10
2.040050029754638672e-01,1.353822588920593262e+00,9.270730329700000000e+10
2.415519505739212036e-01,1.303747892379760742e+00,2.308618402900000000e+10
1.764705926179885864e-01,1.454506397247314453e+00,2.036340053700000000e+10
2.040050029754638672e-01,1.350838422775268555e+00,3.030026399800000000e+10
1.602002531290054321e-01,1.479607343673706055e+00,1.936019845600000000e+10
1.564455628395080566e-01,1.459455013275146484e+00,2.936649557700000000e+10
1.664580702781677246e-01,1.552076578140258789e+00,2.181397337800000000e+10
1.702127754688262939e-01,1.414887905120849609e+00,5.085905426600000000e+10
1.589486896991729736e-01,1.449716448783874512e+00,2.432361632000000000e+10
2.240300476551055908e-01,1.330218553543090820e+00,5.401935255000000000e+10
1.964956223964691162e-01,1.422597169876098633e+00,7.085864186000000000e+09
1.914893686771392822e-01,1.420264124870300293e+00,6.548318874000000000e+10
2.115143984556198120e-01,1.322884321212768555e+00,9.981431806200000000e+10
1.564455628395080566e-01,1.412107348442077637e+00,2.926880753900000000e+10
1.939924955368041992e-01,1.391009569168090820e+00,6.057144662000000000e+09
2.252816110849380493e-01,1.311504840850830078e+00,6.929633962100000000e+10
1.852315366268157959e-01,1.396430969238281250e+00,7.326461506000000000e+09
1.814768463373184204e-01,1.432063579559326172e+00,5.779775578400000000e+10
1.814768463373184204e-01,1.387125372886657715e+00,8.499149147700000000e+10
2.227784842252731323e-01,1.336000442504882812e+00,8.049571954300000000e+10
2.040050029754638672e-01,1.397800803184509277e+00,1.787121621000000000e+10
1.602002531290054321e-01,1.417398929595947266e+00,4.743956066700000000e+10
2.215269058942794800e-01,1.322484493255615234e+00,4.855897837000000000e+10
1.589486896991729736e-01,1.448871612548828125e+00,3.088519772200000000e+10
1.989987492561340332e-01,1.371913313865661621e+00,4.853074136800000000e+10
1.952440589666366577e-01,1.348927497863769531e+00,9.517173116200000000e+10
1.839799731969833374e-01,1.450716495513916016e+00,3.688958245400000000e+10
2.127659618854522705e-01,1.321168422698974609e+00,2.591264154500000000e+10
1.714643388986587524e-01,1.412966728210449219e+00,5.663212506000000000e+09
1.714643388986587524e-01,1.378734946250915527e+00,6.521781686100000000e+10
1.827284097671508789e-01,1.400520086288452148e+00,7.374869046900000000e+10
1.789737194776535034e-01,1.385824203491210938e+00,6.286451545200000000e+10
1.752190291881561279e-01,1.447216749191284180e+00,2.671918781500000000e+10
1.451814770698547363e-01,1.457727432250976562e+00,9.824182639800000000e+10
2.102628350257873535e-01,1.329802274703979492e+00,6.276729285500000000e+10
1.789737194776535034e-01,1.451197504997253418e+00,9.523837356900000000e+10
2.115143984556198120e-01,1.346131682395935059e+00,3.667113482600000000e+10
1.877346783876419067e-01,1.395139575004577637e+00,7.583208597200000000e+10
2.215269058942794800e-01,1.331413626670837402e+00,3.493544147400000000e+10
1.877346783876419067e-01,1.410061717033386230e+00,2.253938878800000000e+10
2.277847379446029663e-01,1.327128648757934570e+00,4.146156641700000000e+10
1.777221560478210449e-01,1.391708612442016602e+00,8.632859171900000000e+10
2.165206521749496460e-01,1.343913078308105469e+00,4.328419756300000000e+10
1.952440589666366577e-01,1.394478797912597656e+00,5.162078853200000000e+10
2.102628350257873535e-01,1.345366835594177246e+00,7.675724805200000000e+10
2.240300476551055908e-01,1.308092951774597168e+00,1.911214675000000000e+09
2.102628350257873535e-01,1.327206850051879883e+00,2.753968252800000000e+10
2.152690887451171875e-01,1.329271793365478516e+00,8.141886935600000000e+10
1.827284097671508789e-01,1.383301734924316406e+00,4.976326857100000000e+10
2.140175253152847290e-01,1.410792112350463867e+00,9.401538053200000000e+10
2.140175253152847290e-01,1.323650002479553223e+00,8.630535090200000000e+10
1.852315366268157959e-01,1.509825706481933594e+00,2.551269356000000000e+10
1.839799731969833374e-01,1.392250895500183105e+00,7.644154433000000000e+09
2.277847379446029663e-01,1.318594813346862793e+00,1.463997321400000000e+10
1.727159023284912109e-01,1.392236590385437012e+00,9.535504951000000000e+09
2.152690887451171875e-01,1.338469505310058594e+00,6.149879632800000000e+10
1.877346783876419067e-01,1.398395776748657227e+00,5.967377881600000000e+10
1.839799731969833374e-01,1.516960620880126953e+00,2.080892764400000000e+10
1.627033799886703491e-01,1.422677397727966309e+00,4.213936201400000000e+10
2.327909916639328003e-01,1.316508054733276367e+00,5.239053437600000000e+10
2.077597081661224365e-01,1.322834968566894531e+00,1.462338186600000000e+10
1.952440589666366577e-01,1.399185180664062500e+00,7.460987237000000000e+10
1.939924955368041992e-01,1.411923289299011230e+00,5.436532867100000000e+10
1.977471858263015747e-01,1.407394766807556152e+00,4.485689754300000000e+10
2.215269058942794800e-01,1.318888068199157715e+00,2.344272009600000000e+10
2.177722156047821045e-01,1.315844655036926270e+00,4.825292727100000000e+10
1.952440589666366577e-01,1.338813066482543945e+00,7.634243239700000000e+10
1.614518165588378906e-01,1.416829347610473633e+00,4.219197457700000000e+10
1.802252829074859619e-01,1.489043474197387695e+00,4.743038698200000000e+10
1.989987492561340332e-01,1.401646375656127930e+00,7.384900969600000000e+10
1.914893686771392822e-01,1.429884314537048340e+00,2.695910503900000000e+10
1.827284097671508789e-01,1.431281089782714844e+00,1.826954208100000000e+10
2.215269058942794800e-01,1.334185957908630371e+00,1.281619708200000000e+10
1.764705926179885864e-01,1.433961749076843262e+00,4.400339664800000000e+10
2.102628350257873535e-01,1.341652870178222656e+00,1.451712449700000000e+10
1.914893686771392822e-01,1.395692348480224609e+00,3.744634162200000000e+10
2.352941185235977173e-01,1.315644621849060059e+00,8.165316934000000000e+10
1.977471858263015747e-01,1.418948411941528320e+00,3.722050870000000000e+08
1.739674657583236694e-01,1.409162759780883789e+00,5.980761714400000000e+10
1.777221560478210449e-01,1.415979146957397461e+00,7.925909158400000000e+10
2.177722156047821045e-01,1.336890578269958496e+00,7.136775413600000000e+10
1.652065068483352661e-01,1.572467207908630371e+00,2.636751667200000000e+10
2.040050029754638672e-01,1.397497534751892090e+00,6.021120323500000000e+10
1.989987492561340332e-01,1.395882368087768555e+00,6.556842754100000000e+10
2.102628350257873535e-01,1.358772516250610352e+00,2.959945051100000000e+10
1.902378052473068237e-01,1.400403857231140137e+00,9.339109092300000000e+10
1.877346783876419067e-01,1.405248999595642090e+00,8.972495354100000000e+10
1.727159023284912109e-01,1.501623392105102539e+00,7.872079405500000000e+10
1.514393091201782227e-01,1.467525005340576172e+00,2.624365398100000000e+10
1.977471858263015747e-01,1.388839006423950195e+00,5.525123010600000000e+10
1.952440589666366577e-01,1.387258768081665039e+00,6.827701697100000000e+10
1.827284097671508789e-01,1.419636011123657227e+00,1.056248470700000000e+10
2.202753424644470215e-01,1.331037759780883789e+00,8.717833210000000000e+10
1.639549434185028076e-01,1.474664926528930664e+00,2.859728203100000000e+10
2.052565813064575195e-01,1.391579031944274902e+00,4.234601920000000000e+10
2.077597081661224365e-01,1.371980071067810059e+00,7.538464657100000000e+10
2.115143984556198120e-01,1.319763183593750000e+00,2.770009675300000000e+10
1.889862418174743652e-01,1.391874670982360840e+00,3.086923684300000000e+10
1.752190291881561279e-01,1.425023317337036133e+00,9.410092604700000000e+10
1.702127754688262939e-01,1.484698295593261719e+00,5.035395836400000000e+10
2.127659618854522705e-01,1.351587176322937012e+00,2.329734461500000000e+10
2.227784842252731323e-01,1.333444833755493164e+00,6.647458807700000000e+10
1.827284097671508789e-01,1.394875526428222656e+00,1.069516742700000000e+10
2.227784842252731323e-01,1.329604148864746094e+00,7.976843518700000000e+10
1.652065068483352661e-01,1.425976276397705078e+00,7.878682481900000000e+10
2.002503126859664917e-01,1.395699977874755859e+00,3.535399922300000000e+10
1.939924955368041992e-01,1.344125032424926758e+00,9.282472062200000000e+10
2.227784842252731323e-01,1.369312286376953125e+00,7.377389670000000000e+10
1.964956223964691162e-01,1.400155782699584961e+00,3.303771213800000000e+10
1.614518165588378906e-01,1.469674944877624512e+00,2.170901787600000000e+10
2.052565813064575195e-01,1.389490485191345215e+00,2.451378625800000000e+10
2.015018761157989502e-01,1.425357699394226074e+00,9.770078130000000000e+09
1.814768463373184204e-01,1.403377413749694824e+00,6.025046717700000000e+10
2.290363013744354248e-01,1.323158860206604004e+00,3.893556474900000000e+10
1.864831000566482544e-01,1.437311172485351562e+00,2.190754321700000000e+10
2.127659618854522705e-01,1.336954355239868164e+00,2.442348220900000000e+10
1.627033799886703491e-01,1.585851550102233887e+00,4.775188972000000000e+10
1.889862418174743652e-01,1.403133153915405273e+00,8.207509607400000000e+10
2.027534395456314087e-01,1.356848478317260742e+00,6.644713047900000000e+10
2.102628350257873535e-01,1.321342229843139648e+00,3.138838162000000000e+09
1.714643388986587524e-01,1.420738697052001953e+00,6.930842958800000000e+10
1.814768463373184204e-01,1.427907705307006836e+00,6.903776014900000000e+10
2.365456819534301758e-01,1.320870637893676758e+00,9.507226940100000000e+10
2.127659618854522705e-01,1.335222244262695312e+00,6.740633361000000000e+10
1.877346783876419067e-01,1.396754980087280273e+00,7.414875901000000000e+09
1.827284097671508789e-01,1.403891921043395996e+00,7.842168694400000000e+10
1.602002531290054321e-01,1.452571630477905273e+00,8.364913493200000000e+10
1.877346783876419067e-01,1.431787490844726562e+00,8.232613207400000000e+10
1.852315366268157959e-01,1.422502398490905762e+00,5.482464668500000000e+10
1.764705926179885864e-01,1.478659152984619141e+00,2.206713699200000000e+10
1.889862418174743652e-01,1.446049571037292480e+00,3.523673437000000000e+10
1.839799731969833374e-01,1.424409270286560059e+00,6.217721270000000000e+10
2.052565813064575195e-01,1.409016132354736328e+00,3.579796003000000000e+10
1.814768463373184204e-01,1.451390147209167480e+00,6.448744008600000000e+10
1.752190291881561279e-01,1.467458128929138184e+00,3.671305028400000000e+10
2.140175253152847290e-01,1.339777708053588867e+00,1.232204791000000000e+09
2.165206521749496460e-01,1.328320622444152832e+00,8.199795976400000000e+10
2.002503126859664917e-01,1.382009744644165039e+00,9.105510482500000000e+10
1.927409321069717407e-01,1.411386251449584961e+00,1.905681589900000000e+10
1.939924955368041992e-01,1.371257185935974121e+00,8.348818378000000000e+09
2.327909916639328003e-01,1.350261449813842773e+00,8.390352705000000000e+10
2.177722156047821045e-01,1.322161197662353516e+00,7.564976419700000000e+10
1.952440589666366577e-01,1.445759534835815430e+00,1.945326713000000000e+09
1.914893686771392822e-01,1.395412206649780273e+00,9.071461669200000000e+10
2.252816110849380493e-01,1.328071594238281250e+00,7.270240736000000000e+10
1.889862418174743652e-01,1.404009103775024414e+00,5.159821146500000000e+10
1.364205330610275269e-01,1.473887205123901367e+00,2.378415986200000000e+10
2.027534395456314087e-01,1.368203043937683105e+00,1.651830969500000000e+10
1.789737194776535034e-01,1.417179346084594727e+00,8.354564331500000000e+10
1.977471858263015747e-01,1.383280754089355469e+00,8.255541223000000000e+10
1.789737194776535034e-01,1.472063302993774414e+00,4.796109413500000000e+10
1.664580702781677246e-01,1.387910604476928711e+00,3.265025171700000000e+10
1.927409321069717407e-01,1.394806623458862305e+00,2.057615038800000000e+10
1.927409321069717407e-01,1.433657407760620117e+00,8.330063691000000000e+10
2.190237790346145630e-01,1.319442987442016602e+00,2.558655823300000000e+10
1.827284097671508789e-01,1.423804640769958496e+00,2.699853367000000000e+09
1.752190291881561279e-01,1.446867942810058594e+00,4.992813758800000000e+10
1.852315366268157959e-01,1.419762611389160156e+00,1.318561958100000000e+10
2.265331745147705078e-01,1.327153086662292480e+00,3.528342744600000000e+10
2.090112715959548950e-01,1.357686758041381836e+00,2.195999922100000000e+10
1.864831000566482544e-01,1.407201528549194336e+00,8.554515162900000000e+10
2.152690887451171875e-01,1.349682211875915527e+00,2.011475128300000000e+10
1.827284097671508789e-01,1.449405670166015625e+00,6.906564735800000000e+10
1.702127754688262939e-01,1.424806952476501465e+00,4.554917143800000000e+10
1.877346783876419067e-01,1.406991720199584961e+00,5.616132154700000000e+10
1.677096337080001831e-01,1.459655523300170898e+00,6.176777495000000000e+10
1.952440589666366577e-01,1.384603381156921387e+00,1.989722704600000000e+10
1.702127754688262939e-01,1.433163881301879883e+00,9.387584663500000000e+10
2.077597081661224365e-01,1.355726957321166992e+00,9.789269921300000000e+10
1.952440589666366577e-01,1.416346907615661621e+00,4.785113929000000000e+09
2.265331745147705078e-01,1.334955930709838867e+00,3.782179242500000000e+10
2.127659618854522705e-01,1.334651947021484375e+00,7.526921124500000000e+10
2.015018761157989502e-01,1.404646635055541992e+00,6.363275631600000000e+10
2.277847379446029663e-01,1.312751531600952148e+00,2.050556419600000000e+10
1.902378052473068237e-01,1.372070312500000000e+00,5.964018260300000000e+10
2.040050029754638672e-01,1.414964437484741211e+00,5.681283018200000000e+10
2.165206521749496460e-01,1.324735879898071289e+00,9.499815213000000000e+10
1.739674657583236694e-01,1.418707847595214844e+00,8.108064454200000000e+10
1.902378052473068237e-01,1.395897626876831055e+00,8.146042005500000000e+10
1.977471858263015747e-01,1.402709007263183594e+00,2.769767906300000000e+10
1.814768463373184204e-01,1.431771159172058105e+00,8.127787229400000000e+10
2.165206521749496460e-01,1.341383218765258789e+00,7.808885941900000000e+10
2.277847379446029663e-01,1.327102541923522949e+00,1.130736589300000000e+10
2.290363013744354248e-01,1.310393452644348145e+00,8.140389929000000000e+09
1.627033799886703491e-01,1.456475019454956055e+00,6.943370273200000000e+10
1.902378052473068237e-01,1.342078566551208496e+00,6.592666235500000000e+10
1.752190291881561279e-01,1.395890712738037109e+00,5.773411017600000000e+10
1.939924955368041992e-01,1.421045303344726562e+00,1.227813663100000000e+10
1.889862418174743652e-01,1.403628587722778320e+00,6.636874177300000000e+10
2.065081447362899780e-01,1.340480089187622070e+00,1.580694614000000000e+09
2.027534395456314087e-01,1.342622041702270508e+00,3.882646422700000000e+10
1.551939994096755981e-01,1.452487468719482422e+00,6.346199035700000000e+10
1.727159023284912109e-01,1.440792798995971680e+00,4.164555065800000000e+10
2.090112715959548950e-01,1.358945727348327637e+00,3.697309517400000000e+10
1.602002531290054321e-01,1.552899360656738281e+00,5.438842233700000000e+10
2.302878648042678833e-01,1.326469898223876953e+00,7.155714180000000000e+09
2.190237790346145630e-01,1.383065700531005859e+00,2.906691357300000000e+10
1.877346783876419067e-01,1.405279874801635742e+00,2.732569995500000000e+10
2.227784842252731323e-01,1.329607009887695312e+00,8.129480198000000000e+10
2.140175253152847290e-01,1.377108335494995117e+00,7.395035192900000000e+10
2.040050029754638672e-01,1.394032955169677734e+00,1.507084885500000000e+10
2.428035140037536621e-01,1.349848747253417969e+00,7.640131986800000000e+10
2.027534395456314087e-01,1.352364301681518555e+00,7.300530382600000000e+10
1.814768463373184204e-01,1.426258325576782227e+00,8.269228190600000000e+10
2.252816110849380493e-01,1.339995741844177246e+00,8.931200720400000000e+10
1.639549434185028076e-01,1.469657897949218750e+00,3.504087996800000000e+10
1.827284097671508789e-01,1.413994073867797852e+00,5.004338375900000000e+10
1.989987492561340332e-01,1.393723487854003906e+00,3.508118914000000000e+09
1.777221560478210449e-01,1.424709200859069824e+00,7.514984163600000000e+10
1.677096337080001831e-01,1.422706127166748047e+00,9.635857130500000000e+10
2.015018761157989502e-01,1.347775459289550781e+00,3.244948640800000000e+10
1.827284097671508789e-01,1.444108009338378906e+00,7.063770762900000000e+10
2.202753424644470215e-01,1.316510558128356934e+00,7.640981504400000000e+10
1.877346783876419067e-01,1.390169143676757812e+00,4.289138003700000000e+10
1.827284097671508789e-01,1.496618032455444336e+00,4.399707912800000000e+10
1.964956223964691162e-01,1.424128532409667969e+00,7.751121434700000000e+10
1.727159023284912109e-01,1.448495388031005859e+00,5.431024143200000000e+10
2.065081447362899780e-01,1.329592227935791016e+00,3.494735525600000000e+10
2.140175253152847290e-01,1.329786539077758789e+00,2.491258125900000000e+10
1.927409321069717407e-01,1.370441198348999023e+00,2.335275952300000000e+10
1.639549434185028076e-01,1.443940162658691406e+00,6.838667892700000000e+10
2.027534395456314087e-01,1.390723228454589844e+00,5.669348470500000000e+10
1.964956223964691162e-01,1.319013237953186035e+00,3.523479095500000000e+10
2.040050029754638672e-01,1.418603658676147461e+00,1.294861341900000000e+10
1.852315366268157959e-01,1.410325765609741211e+00,4.831987952400000000e+10
1.852315366268157959e-01,1.382344126701354980e+00,5.856745778400000000e+10
2.177722156047821045e-01,1.361172199249267578e+00,6.920607967400000000e+10
1.914893686771392822e-01,1.413942813873291016e+00,3.147843115700000000e+10
1.889862418174743652e-01,1.432059764862060547e+00,5.257822216200000000e+10
2.052565813064575195e-01,1.392733454704284668e+00,1.495548811200000000e+10
1.964956223964691162e-01,1.396545410156250000e+00,5.107709245300000000e+10
2.315394282341003418e-01,1.327774763107299805e+00,9.492800486900000000e+10
2.277847379446029663e-01,1.311178088188171387e+00,7.761062153400000000e+10
2.177722156047821045e-01,1.324561715126037598e+00,5.554745859200000000e+10
1.839799731969833374e-01,1.405068635940551758e+00,5.943514505600000000e+10
1.927409321069717407e-01,1.391164064407348633e+00,8.460374865100000000e+10
1.664580702781677246e-01,1.403986215591430664e+00,5.934733874700000000e+10
1.877346783876419067e-01,1.385207653045654297e+00,7.073125753100000000e+10
1.927409321069717407e-01,1.344088554382324219e+00,7.036851926100000000e+10
1.727159023284912109e-01,1.408183932304382324e+00,4.395940896300000000e+10
1.802252829074859619e-01,1.406150579452514648e+00,6.723931000900000000e+10
2.065081447362899780e-01,1.388268709182739258e+00,9.828149207800000000e+10
2.065081447362899780e-01,1.337429404258728027e+00,3.295319882200000000e+10
1.877346783876419067e-01,1.396976709365844727e+00,3.362305751200000000e+10
2.352941185235977173e-01,1.342178106307983398e+00,6.837900807500000000e+10
1.852315366268157959e-01,1.411159276962280273e+00,2.213385215400000000e+10
2.190237790346145630e-01,1.331215023994445801e+00,9.971403805100000000e+10
2.077597081661224365e-01,1.357553243637084961e+00,2.174234450800000000e+10
2.040050029754638672e-01,1.388671159744262695e+00,6.490928451600000000e+10
2.077597081661224365e-01,1.375479936599731445e+00,3.749011529400000000e+10
2.227784842252731323e-01,1.323892354965209961e+00,6.796431968200000000e+10
2.215269058942794800e-01,1.315451979637145996e+00,4.495027357400000000e+10
1.939924955368041992e-01,1.400019049644470215e+00,2.052901565000000000e+10
2.027534395456314087e-01,1.385633945465087891e+00,3.991925983000000000e+10
1.977471858263015747e-01,1.409178495407104492e+00,4.417757205400000000e+10
1.827284097671508789e-01,1.434587836265563965e+00,1.764186054700000000e+10
1.952440589666366577e-01,1.373354792594909668e+00,6.430563697000000000e+10
2.077597081661224365e-01,1.343059301376342773e+00,6.572009901000000000e+09
2.177722156047821045e-01,1.345633745193481445e+00,4.575532161600000000e+10
1.739674657583236694e-01,1.397427320480346680e+00,4.154005006100000000e+10
1.989987492561340332e-01,1.379674911499023438e+00,5.291197076000000000e+09
1.764705926179885864e-01,1.382333040237426758e+00,3.439041911200000000e+10
1.827284097671508789e-01,1.422697067260742188e+00,1.252573308000000000e+10
1.977471858263015747e-01,1.341583251953125000e+00,6.436772742600000000e+10
1.827284097671508789e-01,1.387750625610351562e+00,3.390293090200000000e+10
1.914893686771392822e-01,1.414721488952636719e+00,6.271345510300000000e+10
2.065081447362899780e-01,1.399253845214843750e+00,4.860896670500000000e+10
1.852315366268157959e-01,1.402111411094665527e+00,1.108394530000000000e+09
2.002503126859664917e-01,1.386584162712097168e+00,2.099933160200000000e+10
1.802252829074859619e-01,1.407105922698974609e+00,1.118267877500000000e+10
2.065081447362899780e-01,1.346132636070251465e+00,8.496698506300000000e+10
2.240300476551055908e-01,1.340472579002380371e+00,5.179430550200000000e+10
1.789737194776535034e-01,1.393607974052429199e+00,7.534374021700000000e+10
2.052565813064575195e-01,1.394013762474060059e+00,7.383677637000000000e+09
2.152690887451171875e-01,1.333207845687866211e+00,8.871120882600000000e+10
1.852315366268157959e-01,1.413684844970703125e+00,2.913799342700000000e+10
1.877346783876419067e-01,1.405695915222167969e+00,7.647915715500000000e+10
1.589486896991729736e-01,1.488843917846679688e+00,4.480602345100000000e+10
2.277847379446029663e-01,1.324727058410644531e+00,3.080672954000000000e+09
1.927409321069717407e-01,1.399834036827087402e+00,5.527920966000000000e+09
2.265331745147705078e-01,1.326153516769409180e+00,5.981462278000000000e+10
2.202753424644470215e-01,1.331330180168151855e+00,9.393019383200000000e+10
2.252816110849380493e-01,1.326485633850097656e+00,6.576349721200000000e+10
2.077597081661224365e-01,1.401048898696899414e+00,3.427329426100000000e+10
1.889862418174743652e-01,1.431572198867797852e+00,6.681282945000000000e+09
2.152690887451171875e-01,1.340144395828247070e+00,6.057385556200000000e+10
2.152690887451171875e-01,1.352781534194946289e+00,1.291316263100000000e+10
2.040050029754638672e-01,1.362577438354492188e+00,6.505454550800000000e+10
1.877346783876419067e-01,1.408845305442810059e+00,5.491940839500000000e+10
2.140175253152847290e-01,1.313651919364929199e+00,8.164139622200000000e+10
1.914893686771392822e-01,1.402103424072265625e+00,3.132419319000000000e+09
2.065081447362899780e-01,1.332958459854125977e+00,2.255377427200000000e+10
1.864831000566482544e-01,1.406327128410339355e+00,2.116541603600000000e+10
2.102628350257873535e-01,1.347238302230834961e+00,8.077828002900000000e+10
1.802252829074859619e-01,1.418463230133056641e+00,3.190844431200000000e+10
1.839799731969833374e-01,1.415087461471557617e+00,1.428426899300000000e+10
2.265331745147705078e-01,1.318526029586791992e+00,5.715955218000000000e+09
1.902378052473068237e-01,1.408750891685485840e+00,9.267845955600000000e+10
1.864831000566482544e-01,1.402054071426391602e+00,6.659664376700000000e+10
2.290363013744354248e-01,1.350684165954589844e+00,6.627664534500000000e+10
2.227784842252731323e-01,1.328543663024902344e+00,4.896158888400000000e+10
1.739674657583236694e-01,1.454035997390747070e+00,2.713547346400000000e+10
2.277847379446029663e-01,1.321982860565185547e+00,3.829132710300000000e+10
1.702127754688262939e-01,1.454982757568359375e+00,5.021647404600000000e+10
1.877346783876419067e-01,1.432814002037048340e+00,7.393767736600000000e+10
1.839799731969833374e-01,1.405838370323181152e+00,7.336797804700000000e+10
1.927409321069717407e-01,1.406538367271423340e+00,7.788373940400000000e+10
1.714643388986587524e-01,1.397793531417846680e+00,3.907726067300000000e+10
2.027534395456314087e-01,1.410065650939941406e+00,8.896903713600000000e+10
1.852315366268157959e-01,1.399471282958984375e+00,7.783414280500000000e+10
1.814768463373184204e-01,1.402914404869079590e+00,9.191914199600000000e+10
1.902378052473068237e-01,1.452894449234008789e+00,2.070623176600000000e+10
1.727159023284912109e-01,1.405916929244995117e+00,5.256658231100000000e+10
2.027534395456314087e-01,1.332644462585449219e+00,8.165169043000000000e+09
1.827284097671508789e-01,1.398160815238952637e+00,5.199659200200000000e+10
1.914893686771392822e-01,1.411523580551147461e+00,6.110678690000000000e+08
1.864831000566482544e-01,1.398896574974060059e+00,5.166199496600000000e+10
2.227784842252731323e-01,1.344644308090209961e+00,8.687511974700000000e+10
2.127659618854522705e-01,1.330692648887634277e+00,4.946125717800000000e+10
2.277847379446029663e-01,1.344786524772644043e+00,1.024708222900000000e+10
1.639549434185028076e-01,1.393739938735961914e+00,8.764817341000000000e+10
1.714643388986587524e-01,1.414622783660888672e+00,6.741363727700000000e+10
2.065081447362899780e-01,1.358605384826660156e+00,9.799471412900000000e+10
1.627033799886703491e-01,1.498809695243835449e+00,8.756823645700000000e+10
2.202753424644470215e-01,1.323083281517028809e+00,9.360763144000000000e+10
1.852315366268157959e-01,1.426455020904541016e+00,2.212175488200000000e+10
2.177722156047821045e-01,1.341786623001098633e+00,3.438530399500000000e+10
2.365456819534301758e-01,1.344483256340026855e+00,9.318222265000000000e+09
2.052565813064575195e-01,1.392251968383789062e+00,9.518790345300000000e+10
1.852315366268157959e-01,1.400765419006347656e+00,5.909363330500000000e+10
2.090112715959548950e-01,1.404539942741394043e+00,3.035947362500000000e+10
1.914893686771392822e-01,1.407582998275756836e+00,8.402890766700000000e+10
1.802252829074859619e-01,1.407527804374694824e+00,3.531274324900000000e+10
2.390488088130950928e-01,1.315040230751037598e+00,2.876243854800000000e+10
1.864831000566482544e-01,1.396128058433532715e+00,7.990148504200000000e+10
1.664580702781677246e-01,1.445262789726257324e+00,8.826522972900000000e+10
1.827284097671508789e-01,1.429516077041625977e+00,3.736115434900000000e+10
1.764705926179885864e-01,1.401709794998168945e+00,4.284221832500000000e+10
1.864831000566482544e-01,1.425987243652343750e+00,1.633064136500000000e+10
1.677096337080001831e-01,1.547053217887878418e+00,1.053597546600000000e+10
1.852315366268157959e-01,1.479846239089965820e+00,5.171440987400000000e+10
2.027534395456314087e-01,1.371420145034790039e+00,2.570195000200000000e+10
1.714643388986587524e-01,1.432279825210571289e+00,8.063907426100000000e+10
1.939924955368041992e-01,1.406354904174804688e+00,5.274688651200000000e+10
2.302878648042678833e-01,1.320100426673889160e+00,4.253800386800000000e+10
2.252816110849380493e-01,1.322438955307006836e+00,4.384438572600000000e+10
2.052565813064575195e-01,1.334571719169616699e+00,1.000339862800000000e+10
1.814768463373184204e-01,1.460031747817993164e+00,4.650067878600000000e+10
2.177722156047821045e-01,1.333707809448242188e+00,8.234741694800000000e+10
2.127659618854522705e-01,1.328790903091430664e+00,4.740614292900000000e+10
2.227784842252731323e-01,1.323486804962158203e+00,8.724869155400000000e+10
2.077597081661224365e-01,1.393597602844238281e+00,5.285699134000000000e+10
1.614518165588378906e-01,1.469623327255249023e+00,2.236756277300000000e+10
1.814768463373184204e-01,1.418947935104370117e+00,7.725544561200000000e+10
1.977471858263015747e-01,1.398990988731384277e+00,7.768553158700000000e+10
2.165206521749496460e-01,1.337404489517211914e+00,3.814779683300000000e+10
1.939924955368041992e-01,1.396552085876464844e+00,6.850160361400000000e+10
1.739674657583236694e-01,1.437962412834167480e+00,4.401433180600000000e+10
1.814768463373184204e-01,1.403979539871215820e+00,4.877208831000000000e+10
2.177722156047821045e-01,1.336769461631774902e+00,5.928754168200000000e+10
2.215269058942794800e-01,1.351527452468872070e+00,7.708523131200000000e+10
1.902378052473068237e-01,1.407228827476501465e+00,7.868240589000000000e+09
1.789737194776535034e-01,1.393257141113281250e+00,1.864577202000000000e+09
2.052565813064575195e-01,1.363028764724731445e+00,4.882054266000000000e+10
2.077597081661224365e-01,1.338742733001708984e+00,7.364752263300000000e+10
1.814768463373184204e-01,1.428586244583129883e+00,5.680168739000000000e+10
1.727159023284912109e-01,1.448402404785156250e+00,4.337818742600000000e+10
2.190237790346145630e-01,1.345715999603271484e+00,2.049441434700000000e+10
1.964956223964691162e-01,1.437501192092895508e+00,6.047247548500000000e+10
1.752190291881561279e-01,1.445894122123718262e+00,9.175469433600000000e+10
1.702127754688262939e-01,1.458457708358764648e+00,8.140040394300000000e+10
1.789737194776535034e-01,1.455898642539978027e+00,1.824094833200000000e+10
1.714643388986587524e-01,1.502687931060791016e+00,5.843408815000000000e+10
1.927409321069717407e-01,1.443472743034362793e+00,9.003031002200000000e+10
1.752190291881561279e-01,1.446173429489135742e+00,2.051243705000000000e+09
1.789737194776535034e-01,1.413275599479675293e+00,6.262768179500000000e+10
1.864831000566482544e-01,1.405629873275756836e+00,8.248106767900000000e+10
2.077597081661224365e-01,1.318837881088256836e+00,3.678248839600000000e+10
1.927409321069717407e-01,1.414099693298339844e+00,2.510020309400000000e+10
1.877346783876419067e-01,1.397019147872924805e+00,3.590088214000000000e+10
2.152690887451171875e-01,1.358605861663818359e+00,6.269923727700000000e+10
1.839799731969833374e-01,1.402318000793457031e+00,5.780552513000000000e+09
2.052565813064575195e-01,1.417171716690063477e+00,4.433224365400000000e+10
1.752190291881561279e-01,1.408521056175231934e+00,3.525671299000000000e+09
2.140175253152847290e-01,1.323985815048217773e+00,4.035231096700000000e+10
1.852315366268157959e-01,1.392841339111328125e+00,2.741282097000000000e+10
2.277847379446029663e-01,1.327456951141357422e+00,7.398899888700000000e+10
2.040050029754638672e-01,1.341013312339782715e+00,7.559724294000000000e+10
1.652065068483352661e-01,1.447991609573364258e+00,9.687416117100000000e+10
1.814768463373184204e-01,1.408192515373229980e+00,8.300725828400000000e+10
2.002503126859664917e-01,1.391132116317749023e+00,2.902658617900000000e+10
1.952440589666366577e-01,1.382973432540893555e+00,9.328982225700000000e+10
2.040050029754638672e-01,1.398946642875671387e+00,2.362309341200000000e+10
2.190237790346145630e-01,1.334121942520141602e+00,2.395930330400000000e+10
2.065081447362899780e-01,1.355743765830993652e+00,5.622378295400000000e+10
2.102628350257873535e-01,1.373926162719726562e+00,3.153444766400000000e+10
1.902378052473068237e-01,1.391299247741699219e+00,3.468410513400000000e+10
2.340425550937652588e-01,1.323454856872558594e+00,7.551029699600000000e+10
2.052565813064575195e-01,1.349797725677490234e+00,4.562633628200000000e+10
1.677096337080001831e-01,1.452289938926696777e+00,7.033874264400000000e+10
2.302878648042678833e-01,1.325058221817016602e+00,5.236119782500000000e+10
2.240300476551055908e-01,1.341165781021118164e+00,1.462571037500000000e+10
2.177722156047821045e-01,1.312366008758544922e+00,8.065620076800000000e+10
2.102628350257873535e-01,1.349794268608093262e+00,8.861705438900000000e+10
2.190237790346145630e-01,1.318517088890075684e+00,7.067782198600000000e+10
1.814768463373184204e-01,1.440879225730895996e+00,9.702692301000000000e+09
1.714643388986587524e-01,1.511360049247741699e+00,4.784843821300000000e+10
2.052565813064575195e-01,1.414290666580200195e+00,9.422162856500000000e+10
1.952440589666366577e-01,1.422919034957885742e+00,5.750237000300000000e+10
1.752190291881561279e-01,1.446461081504821777e+00,8.031664541800000000e+10
2.177722156047821045e-01,1.326029896736145020e+00,7.763914446300000000e+10
1.839799731969833374e-01,1.395219802856445312e+00,1.343524558500000000e+10
2.065081447362899780e-01,1.398092031478881836e+00,3.379707419200000000e+10
2.065081447362899780e-01,1.326737165451049805e+00,2.537340653300000000e+10
2.065081447362899780e-01,1.400672197341918945e+00,3.445688794000000000e+10
1.839799731969833374e-01,1.467068552970886230e+00,3.740010469800000000e+10
1.614518165588378906e-01,1.459295749664306641e+00,8.571553585500000000e+10
2.002503126859664917e-01,1.390908718109130859e+00,8.752146113100000000e+10
2.027534395456314087e-01,1.353556156158447266e+00,8.529019341400000000e+10
1.839799731969833374e-01,1.396018028259277344e+00,7.640060935300000000e+10
2.090112715959548950e-01,1.315151453018188477e+00,3.527693009400000000e+10
2.027534395456314087e-01,1.387794494628906250e+00,4.881634702100000000e+10
1.752190291881561279e-01,1.387006521224975586e+00,5.592855068100000000e+10
1.677096337080001831e-01,1.453171610832214355e+00,7.071761963600000000e+10
1.764705926179885864e-01,1.421882629394531250e+00,4.402553399900000000e+10
2.227784842252731323e-01,1.355352759361267090e+00,3.825636104400000000e+10
1.964956223964691162e-01,1.395261645317077637e+00,6.556401245800000000e+10
2.077597081661224365e-01,1.327237010002136230e+00,1.663231693300000000e+10
2.290363013744354248e-01,1.340857267379760742e+00,5.644229186300000000e+10
2.015018761157989502e-01,1.403363108634948730e+00,2.730333125700000000e+10
1.739674657583236694e-01,1.417239665985107422e+00,1.695599768100000000e+10
1.714643388986587524e-01,1.387394666671752930e+00,2.720883277500000000e+10
2.027534395456314087e-01,1.391640543937683105e+00,4.308565713100000000e+10
1.664580702781677246e-01,1.442536711692810059e+00,7.138530093000000000e+09
2.265331745147705078e-01,1.331111192703247070e+00,5.226992230400000000e+10
1.827284097671508789e-01,1.408719062805175781e+00,8.146971275200000000e+10
1.889862418174743652e-01,1.410770297050476074e+00,8.193320192600000000e+10
1.777221560478210449e-01,1.422479987144470215e+00,2.886846142200000000e+10
1.989987492561340332e-01,1.397157907485961914e+00,9.579277834000000000e+10
1.889862418174743652e-01,1.402076721191406250e+00,7.241485582200000000e+10
1.839799731969833374e-01,1.389933586120605469e+00,3.758732776400000000e+10
1.714643388986587524e-01,1.414566516876220703e+00,5.627527179900000000e+10
1.714643388986587524e-01,1.448802351951599121e+00,1.284160583300000000e+10
2.102628350257873535e-01,1.361042261123657227e+00,9.441037809000000000e+09
1.739674657583236694e-01,1.441334009170532227e+00,5.040778140100000000e+10
1.852315366268157959e-01,1.426413297653198242e+00,8.891707060100000000e+10
1.927409321069717407e-01,1.387462019920349121e+00,7.711598810700000000e+10
2.015018761157989502e-01,1.410573244094848633e+00,4.474015294100000000e+10
2.302878648042678833e-01,1.326706409454345703e+00,5.841994633900000000e+10
1.914893686771392822e-01,1.406922817230224609e+00,3.258630058500000000e+10
2.090112715959548950e-01,1.334702014923095703e+00,3.017726244700000000e+10
2.140175253152847290e-01,1.414623737335205078e+00,1.621797358100000000e+10
1.777221560478210449e-01,1.442877173423767090e+00,8.805115291800000000e+10
1.752190291881561279e-01,1.499289989471435547e+00,6.377049677600000000e+10
1.727159023284912109e-01,1.455517053604125977e+00,2.690897134900000000e+10
2.090112715959548950e-01,1.340795993804931641e+00,5.308807797900000000e+10
1.677096337080001831e-01,1.453154921531677246e+00,3.731669428200000000e+10
1.989987492561340332e-01,1.409335374832153320e+00,8.744243676700000000e+10
2.027534395456314087e-01,1.408787131309509277e+00,7.439922001800000000e+10
2.052565813064575195e-01,1.407178878784179688e+00,7.379521271600000000e+10
1.839799731969833374e-01,1.405224561691284180e+00,9.494681851100000000e+10
1.614518165588378906e-01,1.421118021011352539e+00,1.366482188800000000e+10
1.839799731969833374e-01,1.388513803482055664e+00,2.309288923300000000e+10
2.115143984556198120e-01,1.319493293762207031e+00,7.053114682100000000e+10
2.015018761157989502e-01,1.388832092285156250e+00,3.341845903400000000e+10
1.827284097671508789e-01,1.401209831237792969e+00,1.820690601100000000e+10
2.165206521749496460e-01,1.331906080245971680e+00,7.725421078300000000e+10
2.202753424644470215e-01,1.342236399650573730e+00,7.219655397800000000e+10
2.227784842252731323e-01,1.337298274040222168e+00,2.294659815800000000e+10
2.215269058942794800e-01,1.355738520622253418e+00,8.656794247300000000e+10
2.027534395456314087e-01,1.327440977096557617e+00,6.996885252000000000e+10
1.827284097671508789e-01,1.403063058853149414e+00,8.700667260000000000e+08
1.814768463373184204e-01,1.419036269187927246e+00,3.677248326300000000e+10
1.777221560478210449e-01,1.567388296127319336e+00,9.914516074600000000e+10
1.789737194776535034e-01,1.481696963310241699e+00,8.309974576300000000e+10
1.614518165588378906e-01,1.462820768356323242e+00,2.351398520600000000e+10
1.777221560478210449e-01,1.468964576721191406e+00,8.037598507000000000e+10
1.914893686771392822e-01,1.435192465782165527e+00,3.433986192600000000e+10
1.639549434185028076e-01,1.451066851615905762e+00,4.256456768800000000e+10
1.927409321069717407e-01,1.402971267700195312e+00,6.090186344500000000e+10
1.714643388986587524e-01,1.413584947586059570e+00,6.322255366700000000e+10
2.002503126859664917e-01,1.445584774017333984e+00,2.083560219000000000e+09
1.501877307891845703e-01,1.584447264671325684e+00,7.949311426700000000e+10
1.952440589666366577e-01,1.394130468368530273e+00,6.331904758900000000e+10
2.240300476551055908e-01,1.338578581809997559e+00,4.177574763800000000e+10
2.027534395456314087e-01,1.436424136161804199e+00,1.560321668700000000e+10
2.140175253152847290e-01,1.399801731109619141e+00,3.533330407500000000e+10
1.714643388986587524e-01,1.411636829376220703e+00,4.499203586000000000e+09
1.902378052473068237e-01,1.407857894897460938e+00,4.426486610700000000e+10
2.190237790346145630e-01,1.329565525054931641e+00,2.464262519400000000e+10
2.040050029754638672e-01,1.372121214866638184e+00,2.390476092800000000e+10
1.602002531290054321e-01,1.459978342056274414e+00,5.160265895800000000e+10
1.802252829074859619e-01,1.380612611770629883e+00,4.710150839100000000e+10
1.902378052473068237e-01,1.385144114494323730e+00,7.099063452900000000e+10
2.040050029754638672e-01,1.391726374626159668e+00,1.448372838100000000e+10
1.602002531290054321e-01,1.469393014907836914e+00,6.702309087000000000e+09
1.877346783876419067e-01,1.436490416526794434e+00,4.144226267500000000e+10
2.190237790346145630e-01,1.326902270317077637e+00,7.820028881200000000e+10
1.714643388986587524e-01,1.466540575027465820e+00,4.053105703200000000e+10
1.764705926179885864e-01,1.440902113914489746e+00,6.093898956500000000e+10
1.602002531290054321e-01,1.459089517593383789e+00,4.460440902000000000e+10
1.964956223964691162e-01,1.403496980667114258e+00,9.985880961600000000e+10
1.802252829074859619e-01,1.414093255996704102e+00,9.988334664900000000e+10
1.514393091201782227e-01,1.677578449249267578e+00,8.038494268400000000e+10
1.952440589666366577e-01,1.348706603050231934e+00,8.532640832000000000e+10
1.889862418174743652e-01,1.392647624015808105e+00,2.431623568000000000e+10
2.002503126859664917e-01,1.400442957878112793e+00,1.197128269800000000e+10
1.877346783876419067e-01,1.398810148239135742e+00,2.559583798800000000e+10
1.914893686771392822e-01,1.387176275253295898e+00,8.203825240300000000e+10
2.352941185235977173e-01,1.323039054870605469e+00,4.774541865200000000e+10
1.889862418174743652e-01,1.441912174224853516e+00,6.705845573000000000e+10
1.689611971378326416e-01,1.440225362777709961e+00,6.578480979100000000e+10
2.140175253152847290e-01,1.339517831802368164e+00,6.555065078000000000e+10
2.077597081661224365e-01,1.389719724655151367e+00,2.130403488700000000e+10
1.827284097671508789e-01,1.427428007125854492e+00,6.585424668300000000e+10
2.040050029754638672e-01,1.406333327293395996e+00,9.743293259800000000e+10
1.927409321069717407e-01,1.398187875747680664e+00,5.647998369500000000e+10
1.914893686771392822e-01,1.381503105163574219e+00,3.576565576500000000e+10
1.827284097671508789e-01,1.471073985099792480e+00,7.396899259900000000e+10
2.252816110849380493e-01,1.326241254806518555e+00,1.982105040700000000e+10
1.864831000566482544e-01,1.431565642356872559e+00,7.591669270400000000e+10
1.714643388986587524e-01,1.443639993667602539e+00,6.970202986200000000e+10
2.052565813064575195e-01,1.392370939254760742e+00,9.290204133000000000e+09
2.202753424644470215e-01,1.333218097686767578e+00,4.431443027200000000e+10
2.252816110849380493e-01,1.327155947685241699e+00,3.376835478200000000e+10
1.689611971378326416e-01,1.456639289855957031e+00,4.241304727100000000e+10
1.864831000566482544e-01,1.411947965621948242e+00,1.464245832300000000e+10
1.777221560478210449e-01,1.390014648437500000e+00,7.575931260000000000e+08
1.739674657583236694e-01,1.423582911491394043e+00,8.593478499400000000e+10
1.852315366268157959e-01,1.404170870780944824e+00,1.854771308300000000e+10
1.839799731969833374e-01,1.412169337272644043e+00,6.678875825500000000e+10
2.102628350257873535e-01,1.363973617553710938e+00,2.953345576800000000e+10
2.027534395456314087e-01,1.335171103477478027e+00,9.007213507400000000e+10
1.927409321069717407e-01,1.393401503562927246e+00,1.729670567100000000e+10
2.177722156047821045e-01,1.361297011375427246e+00,2.010926756200000000e+10
1.764705926179885864e-01,1.443756580352783203e+00,4.927982970600000000e+10
2.002503126859664917e-01,1.391028285026550293e+00,8.444460228000000000e+10
1.952440589666366577e-01,1.387764215469360352e+00,6.510038794700000000e+10
2.002503126859664917e-01,1.395482063293457031e+00,2.958385922000000000e+10
2.265331745147705078e-01,1.326053977012634277e+00,6.806343438200000000e+10
1.814768463373184204e-01,1.383668899536132812e+00,5.185916017600000000e+10
2.340425550937652588e-01,1.319521188735961914e+00,4.396716855000000000e+09
1.814768463373184204e-01,1.408175945281982422e+00,7.827598275500000000e+10
1.877346783876419067e-01,1.428214311599731445e+00,9.761051314300000000e+10
1.939924955368041992e-01,1.385306715965270996e+00,1.172404950000000000e+10
1.877346783876419067e-01,1.454587221145629883e+00,4.258547551800000000e+10
2.027534395456314087e-01,1.355573892593383789e+00,2.907284558800000000e+10
1.939924955368041992e-01,1.407721877098083496e+00,7.011676918000000000e+10
2.165206521749496460e-01,1.331967115402221680e+00,2.288588391800000000e+10
1.914893686771392822e-01,1.411033034324645996e+00,6.020236536700000000e+10
1.977471858263015747e-01,1.386039733886718750e+00,9.646646163500000000e+10
1.864831000566482544e-01,1.406489253044128418e+00,1.907167966000000000e+09
1.814768463373184204e-01,1.407204985618591309e+00,7.623606032200000000e+10
1.927409321069717407e-01,1.424324750900268555e+00,1.696196712300000000e+10
1.576971262693405151e-01,1.449252843856811523e+00,4.352584191400000000e+10
1.927409321069717407e-01,1.473446846008300781e+00,4.667839124800000000e+10
1.989987492561340332e-01,1.419813394546508789e+00,1.324677017000000000e+10
2.090112715959548950e-01,1.337193489074707031e+00,9.009323277900000000e+10
1.852315366268157959e-01,1.446067214012145996e+00,1.830553025200000000e+10
2.340425550937652588e-01,1.331905722618103027e+00,7.539320297700000000e+10
1.814768463373184204e-01,1.443289041519165039e+00,3.990586832100000000e+10
2.177722156047821045e-01,1.334679961204528809e+00,6.096304698100000000e+10
1.752190291881561279e-01,1.406740427017211914e+00,7.835812406500000000e+10
1.739674657583236694e-01,1.435662627220153809e+00,7.138113442000000000e+09
1.764705926179885864e-01,1.484609007835388184e+00,3.321154207000000000e+09
2.140175253152847290e-01,1.324735999107360840e+00,3.198233905700000000e+10
2.177722156047821045e-01,1.336059808731079102e+00,3.928527624200000000e+10
2.190237790346145630e-01,1.331890106201171875e+00,5.888527274900000000e+10
1.752190291881561279e-01,1.576142311096191406e+00,3.504990026500000000e+10
2.102628350257873535e-01,1.361699461936950684e+00,2.172007380800000000e+10
2.190237790346145630e-01,1.340734720230102539e+00,9.953571301800000000e+10
1.914893686771392822e-01,1.447751998901367188e+00,9.230683452400000000e+10
2.015018761157989502e-01,1.394250154495239258e+00,1.621591232800000000e+10
2.152690887451171875e-01,1.328792929649353027e+00,9.976803824500000000e+10
1.752190291881561279e-01,1.410708427429199219e+00,3.701988433700000000e+10
1.802252829074859619e-01,1.396494865417480469e+00,4.137588616000000000e+10
1.952440589666366577e-01,1.404034137725830078e+00,1.008083533000000000e+09
1.939924955368041992e-01,1.421020030975341797e+00,8.415316495000000000e+09
1.964956223964691162e-01,1.410051226615905762e+00,2.010153901500000000e+10
1.689611971378326416e-01,1.596024870872497559e+00,5.089974493800000000e+10
2.027534395456314087e-01,1.338629961013793945e+00,3.394586765600000000e+10
2.190237790346145630e-01,1.318700551986694336e+00,5.528296194700000000e+10
2.202753424644470215e-01,1.330216169357299805e+00,7.005122208300000000e+10
1.827284097671508789e-01,1.411123633384704590e+00,5.793329574000000000e+10
1.889862418174743652e-01,1.441906809806823730e+00,5.234309510100000000e+10
2.252816110849380493e-01,1.324075698852539062e+00,1.651323890000000000e+10
1.539424359798431396e-01,1.725666522979736328e+00,1.550474627900000000e+10
1.727159023284912109e-01,1.643428683280944824e+00,5.035053108500000000e+10
2.052565813064575195e-01,1.410104990005493164e+00,8.551925032900000000e+10
2.302878648042678833e-01,1.324991106986999512e+00,8.152419424000000000e+09
2.215269058942794800e-01,1.327827334403991699e+00,7.885027002000000000e+10
2.165206521749496460e-01,1.334519267082214355e+00,7.162335819100000000e+10
1.827284097671508789e-01,1.422325968742370605e+00,9.161478267800000000e+10
2.202753424644470215e-01,1.317320704460144043e+00,9.830131017300000000e+10
1.827284097671508789e-01,1.406432390213012695e+00,5.364255009300000000e+10
1.977471858263015747e-01,1.483184695243835449e+00,4.288794515600000000e+10
1.777221560478210449e-01,1.460393428802490234e+00,6.477260607600000000e+10
1.551939994096755981e-01,1.468537688255310059e+00,4.291915892200000000e+10
1.752190291881561279e-01,1.409932613372802734e+00,6.438711722600000000e+10
1.889862418174743652e-01,1.393650889396667480e+00,8.654493056000000000e+10
1.664580702781677246e-01,1.500030517578125000e+00,7.086139389700000000e+10
1.939924955368041992e-01,1.405911922454833984e+00,3.871766932500000000e+10
1.614518165588378906e-01,1.463678598403930664e+00,5.147947013800000000e+10
1.852315366268157959e-01,1.411025285720825195e+00,8.568938844000000000e+09
2.002503126859664917e-01,1.343866348266601562e+00,3.588446483300000000e+10
1.627033799886703491e-01,1.475577235221862793e+00,2.660534435300000000e+10
2.177722156047821045e-01,1.327408552169799805e+00,2.134801599600000000e+10
2.302878648042678833e-01,1.321963310241699219e+00,2.637677798200000000e+10
1.839799731969833374e-01,1.442701578140258789e+00,7.093893133400000000e+10
1.964956223964691162e-01,1.421558737754821777e+00,7.475944471400000000e+10
2.265331745147705078e-01,1.340470552444458008e+00,6.218592321700000000e+10
1.902378052473068237e-01,1.387817740440368652e+00,2.832327948300000000e+10
2.252816110849380493e-01,1.325603842735290527e+00,6.496746151500000000e+10
1.802252829074859619e-01,1.406039118766784668e+00,9.881179088900000000e+10
1.927409321069717407e-01,1.387296199798583984e+00,9.552543063100000000e+10
2.277847379446029663e-01,1.341921567916870117e+00,2.071984758200000000e+10
1.702127754688262939e-01,1.472439050674438477e+00,1.337625743100000000e+10
1.752190291881561279e-01,1.429327964782714844e+00,9.196918761900000000e+10
1.977471858263015747e-01,1.435441374778747559e+00,2.044366762700000000e+10
1.927409321069717407e-01,1.409438133239746094e+00,9.809410412400000000e+10
2.252816110849380493e-01,1.324584126472473145e+00,3.700477940700000000e+10
2.065081447362899780e-01,1.388487100601196289e+00,3.311907788600000000e+10
2.190237790346145630e-01,1.312877893447875977e+00,4.399090271500000000e+10
2.102628350257873535e-01,1.388807296752929688e+00,7.478704653000000000e+09
2.077597081661224365e-01,1.396389961242675781e+00,6.281854864000000000e+09
2.040050029754638672e-01,1.370055198669433594e+00,8.028531859600000000e+10
1.576971262693405151e-01,1.551897764205932617e+00,6.011134200000000000e+08
1.902378052473068237e-01,1.413190245628356934e+00,5.574278546200000000e+10
1.777221560478210449e-01,1.438687682151794434e+00,8.254847261600000000e+10
1.802252829074859619e-01,1.494215846061706543e+00,2.363168850900000000e+10
1.739674657583236694e-01,1.447754263877868652e+00,7.204843617900000000e+10
2.015018761157989502e-01,1.378822803497314453e+00,4.381605820300000000e+10
2.315394282341003418e-01,1.330540180206298828e+00,6.934814807800000000e+10
1.952440589666366577e-01,1.406713843345642090e+00,5.535296376700000000e+10
1.889862418174743652e-01,1.390832185745239258e+00,3.992152446600000000e+10
2.165206521749496460e-01,1.335948228836059570e+00,2.946485906600000000e+10
1.639549434185028076e-01,1.436416149139404297e+00,4.758635872600000000e+10
1.827284097671508789e-01,1.408512353897094727e+00,6.867107406000000000e+09
2.102628350257873535e-01,1.387955427169799805e+00,2.444970316700000000e+10
2.052565813064575195e-01,1.365570783615112305e+00,4.937608695900000000e+10
1.777221560478210449e-01,1.391262412071228027e+00,3.112242922600000000e+10
1.639549434185028076e-01,1.455121040344238281e+00,1.664281573000000000e+10
1.839799731969833374e-01,1.395262002944946289e+00,3.311309191000000000e+10
1.652065068483352661e-01,1.523912429809570312e+00,2.717677460000000000e+10
1.752190291881561279e-01,1.450476408004760742e+00,3.809442501700000000e+10
1.877346783876419067e-01,1.453069448471069336e+00,2.524387592900000000e+10
2.165206521749496460e-01,1.373965978622436523e+00,2.242763153800000000e+10
1.964956223964691162e-01,1.381754398345947266e+00,7.969298357300000000e+10
2.140175253152847290e-01,1.333637714385986328e+00,4.901992058800000000e+10
1.727159023284912109e-01,1.440444707870483398e+00,7.377625776200000000e+10
2.302878648042678833e-01,1.322480440139770508e+00,9.726068127300000000e+10
1.914893686771392822e-01,1.418288588523864746e+00,1.878256225600000000e+10
1.727159023284912109e-01,1.471319198608398438e+00,8.561267619700000000e+10
2.327909916639328003e-01,1.333638906478881836e+00,3.816675894700000000e+10
1.802252829074859619e-01,1.396074295043945312e+00,3.996940141400000000e+10
2.152690887451171875e-01,1.355673313140869141e+00,4.242542548000000000e+10
1.939924955368041992e-01,1.402889251708984375e+00,4.402847737300000000e+10
2.140175253152847290e-01,1.344830036163330078e+00,3.826140447600000000e+10
2.165206521749496460e-01,1.353312730789184570e+00,3.263746844800000000e+10
2.140175253152847290e-01,1.323529481887817383e+00,5.144411544500000000e+10
1.977471858263015747e-01,1.395836114883422852e+00,1.724493717300000000e+10
1.514393091201782227e-01,1.475828886032104492e+00,7.335981678200000000e+10
2.215269058942794800e-01,1.340477705001831055e+00,1.889385341500000000e+10
2.240300476551055908e-01,1.313449859619140625e+00,8.857052371400000000e+10
2.215269058942794800e-01,1.328251123428344727e+00,7.495299281900000000e+10
1.902378052473068237e-01,1.432584524154663086e+00,1.602847165300000000e+10
1.739674657583236694e-01,1.406191110610961914e+00,5.812110291000000000e+09
1.727159023284912109e-01,1.453472137451171875e+00,3.869380319600000000e+10
1.677096337080001831e-01,1.472123861312866211e+00,6.643711232100000000e+10
1.752190291881561279e-01,1.432442545890808105e+00,6.862799350800000000e+10
2.127659618854522705e-01,1.335023164749145508e+00,3.670476572300000000e+10
1.689611971378326416e-01,1.449640631675720215e+00,1.691331212000000000e+10
2.090112715959548950e-01,1.342789649963378906e+00,4.980945822400000000e+10
1.589486896991729736e-01,1.463833093643188477e+00,5.383652350400000000e+10
2.027534395456314087e-01,1.397897243499755859e+00,1.900431099300000000e+10
1.764705926179885864e-01,1.472421646118164062e+00,9.459801668900000000e+10
1.877346783876419067e-01,1.442378520965576172e+00,9.380105662900000000e+10
1.789737194776535034e-01,1.424537420272827148e+00,4.435663599800000000e+10
1.702127754688262939e-01,1.465934157371520996e+00,9.524369604900000000e+10
1.739674657583236694e-01,1.406503200531005859e+00,2.549775815100000000e+10
1.939924955368041992e-01,1.410493612289428711e+00,5.284129121600000000e+10
2.002503126859664917e-01,1.380034804344177246e+00,1.590186194900000000e+10
1.927409321069717407e-01,1.417155981063842773e+00,2.544223381300000000e+10
1.939924955368041992e-01,1.398391962051391602e+00,1.533385373200000000e+10
1.814768463373184204e-01,1.360503554344177246e+00,6.318608838000000000e+09
2.115143984556198120e-01,1.399154543876647949e+00,3.538725288000000000e+10
1.789737194776535034e-01,1.421252012252807617e+00,2.863621758600000000e+10
2.090112715959548950e-01,1.322539687156677246e+00,1.681576817900000000e+10
1.714643388986587524e-01,1.413977384567260742e+00,9.985522942100000000e+10
1.952440589666366577e-01,1.404479265213012695e+00,5.632433292200000000e+10
1.839799731969833374e-01,1.440840005874633789e+00,2.291023704100000000e+10
2.052565813064575195e-01,1.410240888595581055e+00,4.973412453200000000e+10
1.827284097671508789e-01,1.397653102874755859e+00,7.816429595200000000e+10
1.739674657583236694e-01,1.569482564926147461e+00,4.344968757200000000e+10
2.015018761157989502e-01,1.445762634277343750e+00,7.423238070600000000e+10
1.939924955368041992e-01,1.408136725425720215e+00,4.615100123000000000e+10
1.677096337080001831e-01,1.524372100830078125e+00,3.866098512600000000e+10
2.027534395456314087e-01,1.327797174453735352e+00,1.286732587300000000e+10
1.939924955368041992e-01,1.395052909851074219e+00,8.398778661000000000e+10
1.839799731969833374e-01,1.405799865722656250e+00,1.624229646400000000e+10
1.827284097671508789e-01,1.401997804641723633e+00,8.611479465100000000e+10
2.177722156047821045e-01,1.316523313522338867e+00,9.364975224800000000e+10
1.927409321069717407e-01,1.380859732627868652e+00,2.973619278700000000e+10
2.190237790346145630e-01,1.336941719055175781e+00,7.115535335300000000e+10
1.564455628395080566e-01,1.436347961425781250e+00,3.242645648000000000e+09
1.664580702781677246e-01,1.441437721252441406e+00,8.115978704500000000e+10
1.877346783876419067e-01,1.400507688522338867e+00,3.278548518000000000e+09
2.027534395456314087e-01,1.348997116088867188e+00,6.744220490200000000e+10
2.090112715959548950e-01,1.420179367065429688e+00,6.488805122400000000e+10
1.864831000566482544e-01,1.397853612899780273e+00,5.712490069200000000e+10
1.802252829074859619e-01,1.408241629600524902e+00,1.406659026100000000e+10
2.340425550937652588e-01,1.322077751159667969e+00,6.370433189400000000e+10
2.215269058942794800e-01,1.313472151756286621e+00,2.740517407900000000e+10
2.190237790346145630e-01,1.318982124328613281e+00,3.902634253500000000e+10
2.190237790346145630e-01,1.327952027320861816e+00,3.735707221200000000e+10
1.677096337080001831e-01,1.431942462921142578e+00,3.781566054800000000e+10
1.739674657583236694e-01,1.405360937118530273e+00,2.753350595600000000e+10
1.551939994096755981e-01,1.452249050140380859e+00,9.679926129100000000e+10
1.814768463373184204e-01,1.405757427215576172e+00,2.579888045900000000e+10
2.115143984556198120e-01,1.336515307426452637e+00,6.935498006100000000e+10
1.877346783876419067e-01,1.418204188346862793e+00,3.263126906800000000e+10
2.140175253152847290e-01,1.315354585647583008e+00,1.526700827800000000e+10
1.827284097671508789e-01,1.406023263931274414e+00,8.182521195300000000e+10
1.827284097671508789e-01,1.420246124267578125e+00,4.872432175400000000e+10
1.689611971378326416e-01,1.559131026268005371e+00,8.171415768000000000e+10
2.340425550937652588e-01,1.347235560417175293e+00,7.020339853100000000e+10
1.814768463373184204e-01,1.458637475967407227e+00,1.533052478900000000e+10
1.889862418174743652e-01,1.412749648094177246e+00,5.275964850000000000e+09
1.764705926179885864e-01,1.486407756805419922e+00,9.315022824800000000e+10
2.102628350257873535e-01,1.359974622726440430e+00,5.442431074900000000e+10
1.939924955368041992e-01,1.380615949630737305e+00,4.027113449000000000e+09
2.215269058942794800e-01,1.394124388694763184e+00,6.066632882600000000e+10
1.989987492561340332e-01,1.391435384750366211e+00,3.559855281300000000e+10
1.964956223964691162e-01,1.409235000610351562e+00,3.981583018500000000e+10
2.265331745147705078e-01,1.325382709503173828e+00,2.778619924000000000e+09
2.052565813064575195e-01,1.396458625793457031e+00,2.890248978200000000e+10
2.077597081661224365e-01,1.337718844413757324e+00,4.568780043900000000e+10
2.140175253152847290e-01,1.332441210746765137e+00,8.511002280800000000e+10
1.827284097671508789e-01,1.444212436676025391e+00,3.707906865900000000e+10
2.077597081661224365e-01,1.342175483703613281e+00,1.548855228000000000e+09
1.814768463373184204e-01,1.407449483871459961e+00,7.448362782000000000e+09
1.814768463373184204e-01,1.396499514579772949e+00,2.316038698500000000e+10
1.914893686771392822e-01,1.399466872215270996e+00,9.659138680000000000e+10
1.789737194776535034e-01,1.553421020507812500e+00,7.881746579300000000e+10
2.015018761157989502e-01,1.416895389556884766e+00,2.674393246900000000e+10
2.052565813064575195e-01,1.324355959892272949e+00,6.071556159900000000e+10
1.814768463373184204e-01,1.431307196617126465e+00,8.013840862600000000e+10
1.927409321069717407e-01,1.381308078765869141e+00,6.095545364700000000e+10
2.015018761157989502e-01,1.416567206382751465e+00,6.583833951500000000e+10
1.677096337080001831e-01,1.397652626037597656e+00,5.097796342400000000e+10
2.002503126859664917e-01,1.339857339859008789e+00,1.237649593000000000e+09
2.252816110849380493e-01,1.324134111404418945e+00,6.759090785500000000e+10
2.052565813064575195e-01,1.334058165550231934e+00,2.751253447500000000e+10
1.727159023284912109e-01,1.448083400726318359e+00,8.282232308700000000e+10
1.739674657583236694e-01,1.397685050964355469e+00,9.737904385500000000e+10
2.252816110849380493e-01,1.338550329208374023e+00,5.560608041800000000e+10
1.914893686771392822e-01,1.412425518035888672e+00,3.009595248300000000e+10
2.265331745147705078e-01,1.327604413032531738e+00,5.154843101700000000e+10
1.789737194776535034e-01,1.385039806365966797e+00,5.695585736600000000e+10
1.789737194776535034e-01,1.407376527786254883e+00,8.110676640100000000e+10
1.777221560478210449e-01,1.455302715301513672e+00,3.029213029300000000e+10
1.827284097671508789e-01,1.425370693206787109e+00,1.507678225600000000e+10
1.627033799886703491e-01,1.466246843338012695e+00,7.211642196500000000e+10
1.752190291881561279e-01,1.443943500518798828e+00,2.084699209400000000e+10
2.002503126859664917e-01,1.334551215171813965e+00,5.093601257000000000e+09
2.077597081661224365e-01,1.345124244689941406e+00,5.643574027000000000e+10
2.090112715959548950e-01,1.324633598327636719e+00,6.919479716500000000e+10
1.727159023284912109e-01,1.455248713493347168e+00,1.553423317600000000e+10
1.827284097671508789e-01,1.402998447418212891e+00,4.253556879200000000e+10
1.501877307891845703e-01,1.474654555320739746e+00,6.314350545000000000e+09
2.165206521749496460e-01,1.315817832946777344e+00,6.708070027800000000e+10
2.140175253152847290e-01,1.325195074081420898e+00,9.425942490300000000e+10
2.152690887451171875e-01,1.331406116485595703e+00,8.303376460100000000e+10
2.290363013744354248e-01,1.330983638763427734e+00,2.582009258700000000e+10
2.027534395456314087e-01,1.358312606811523438e+00,5.981741800000000000e+08
1.827284097671508789e-01,1.410091280937194824e+00,3.492041774200000000e+10
2.177722156047821045e-01,1.321731567382812500e+00,5.183634587800000000e+10
1.977471858263015747e-01,1.396479964256286621e+00,1.595137421200000000e+10
1.564455628395080566e-01,1.431702852249145508e+00,1.604414344700000000e+10
1.902378052473068237e-01,1.413159251213073730e+00,6.492396230500000000e+10
1.714643388986587524e-01,1.601304054260253906e+00,9.462434193100000000e+10
1.764705926179885864e-01,1.423919200897216797e+00,7.947227741200000000e+10
1.952440589666366577e-01,1.398490190505981445e+00,5.778352452800000000e+10
1.839799731969833374e-01,1.403100848197937012e+00,9.079172614300000000e+10
2.265331745147705078e-01,1.321470022201538086e+00,5.468702594900000000e+10
1.914893686771392822e-01,1.481605887413024902e+00,6.985990794300000000e+10
1.927409321069717407e-01,1.392153620719909668e+00,9.393920460400000000e+10
1.902378052473068237e-01,1.407185792922973633e+00,8.500492027300000000e+10
2.265331745147705078e-01,1.342975974082946777e+00,7.739047193200000000e+10
1.864831000566482544e-01,1.401858568191528320e+00,5.513983282500000000e+10
2.115143984556198120e-01,1.324739933013916016e+00,2.942416700600000000e+10
1.752190291881561279e-01,1.403328895568847656e+00,8.779317132000000000e+10
1.602002531290054321e-01,1.528725862503051758e+00,2.866844672600000000e+10
2.327909916639328003e-01,1.367802858352661133e+00,2.139535822500000000e+10
1.802252829074859619e-01,1.405790328979492188e+00,9.668071870900000000e+10
1.977471858263015747e-01,1.391970992088317871e+00,9.262074181200000000e+10
1.276595741510391235e-01,1.576893329620361328e+00,8.885147338700000000e+10
1.989987492561340332e-01,1.367077589035034180e+00,6.397101370400000000e+10
1.764705926179885864e-01,1.430166482925415039e+00,9.232002892600000000e+10
2.302878648042678833e-01,1.328220605850219727e+00,4.116548132700000000e+10
1.727159023284912109e-01,1.409868240356445312e+00,9.256438076700000000e+10
2.027534395456314087e-01,1.330889344215393066e+00,6.780719771500000000e+10
1.927409321069717407e-01,1.392943620681762695e+00,6.514382258600000000e+10
1.864831000566482544e-01,1.395030975341796875e+00,7.755698890000000000e+10
2.465582042932510376e-01,1.338988780975341797e+00,7.055236545800000000e+10
1.902378052473068237e-01,1.386448740959167480e+00,3.923327673200000000e+10
1.426783502101898193e-01,1.456766009330749512e+00,8.325641267500000000e+10
1.814768463373184204e-01,1.388307571411132812e+00,6.950777050400000000e+10
2.152690887451171875e-01,1.324567079544067383e+00,3.981074801000000000e+09
1.864831000566482544e-01,1.448207855224609375e+00,4.104774618700000000e+10
2.177722156047821045e-01,1.316155910491943359e+00,7.209441454100000000e+10
1.914893686771392822e-01,1.383152842521667480e+00,3.304182681500000000e+10
2.015018761157989502e-01,1.406757593154907227e+00,7.421457653000000000e+10
2.127659618854522705e-01,1.335361480712890625e+00,5.457300396400000000e+10
2.002503126859664917e-01,1.337654113769531250e+00,6.934036380100000000e+10
2.077597081661224365e-01,1.329119324684143066e+00,7.004447156400000000e+10
1.739674657583236694e-01,1.454577803611755371e+00,9.633101927700000000e+10
1.814768463373184204e-01,1.400844573974609375e+00,9.120220512800000000e+10
2.065081447362899780e-01,1.337534785270690918e+00,5.932648292300000000e+10
2.177722156047821045e-01,1.332060933113098145e+00,5.461292401600000000e+10
2.340425550937652588e-01,1.337884306907653809e+00,5.876247206900000000e+10
1.964956223964691162e-01,1.403972029685974121e+00,9.644085023800000000e+10
2.002503126859664917e-01,1.411887526512145996e+00,7.820165868200000000e+10
2.002503126859664917e-01,1.385920286178588867e+00,8.020182477300000000e+10
1.639549434185028076e-01,1.399428129196166992e+00,5.313483789700000000e+10
2.252816110849380493e-01,1.309511423110961914e+00,4.854834428800000000e+10
1.839799731969833374e-01,1.399618625640869141e+00,2.249940594900000000e+10
2.202753424644470215e-01,1.340362906455993652e+00,2.073609012500000000e+10
1.689611971378326416e-01,1.436259150505065918e+00,9.073146900900000000e+10
1.889862418174743652e-01,1.397148847579956055e+00,5.488141310100000000e+10
1.989987492561340332e-01,1.352464437484741211e+00,6.783262811700000000e+10
1.827284097671508789e-01,1.391385912895202637e+00,9.758748864400000000e+10
1.689611971378326416e-01,1.454315423965454102e+00,4.364659380000000000e+10
1.927409321069717407e-01,1.393798232078552246e+00,4.570929042200000000e+10
1.914893686771392822e-01,1.407242536544799805e+00,1.594409480200000000e+10
2.127659618854522705e-01,1.319720625877380371e+00,1.725111183600000000e+10
1.802252829074859619e-01,1.409924030303955078e+00,9.529791803100000000e+10
2.277847379446029663e-01,1.318859696388244629e+00,9.309546338000000000e+10
1.827284097671508789e-01,1.394386172294616699e+00,7.169725672000000000e+09
1.351689696311950684e-01,1.551393747329711914e+00,3.731388375400000000e+10
1.964956223964691162e-01,1.370444655418395996e+00,5.468016096500000000e+10
1.664580702781677246e-01,1.467542648315429688e+00,3.899942520400000000e+10
1.514393091201782227e-01,1.462661623954772949e+00,7.096117111300000000e+10
1.927409321069717407e-01,1.405962824821472168e+00,9.783927682800000000e+10
1.514393091201782227e-01,1.487522602081298828e+00,8.066471542900000000e+10
1.752190291881561279e-01,1.428332686424255371e+00,1.094380763800000000e+10
1.864831000566482544e-01,1.399613618850708008e+00,7.593678352400000000e+10
1.627033799886703491e-01,1.447554111480712891e+00,5.103807576000000000e+10
2.065081447362899780e-01,1.393755197525024414e+00,9.013469404700000000e+10
1.839799731969833374e-01,1.459728002548217773e+00,2.924622972000000000e+09
2.002503126859664917e-01,1.400814056396484375e+00,4.867780950000000000e+09
1.827284097671508789e-01,1.360217094421386719e+00,1.548844077100000000e+10
2.215269058942794800e-01,1.326875925064086914e+00,2.433825773000000000e+10
1.827284097671508789e-01,1.451338052749633789e+00,1.603219302400000000e+10
1.964956223964691162e-01,1.395143270492553711e+00,4.211884791000000000e+09
1.677096337080001831e-01,1.430005311965942383e+00,7.693589879900000000e+10
2.215269058942794800e-01,1.333078384399414062e+00,4.338163555200000000e+10
2.302878648042678833e-01,1.330323934555053711e+00,4.935819408800000000e+10
2.090112715959548950e-01,1.358211398124694824e+00,3.787879046400000000e+10
2.227784842252731323e-01,1.339723825454711914e+00,6.975888908900000000e+10
2.240300476551055908e-01,1.322810649871826172e+00,6.920018861000000000e+09
1.889862418174743652e-01,1.416046380996704102e+00,5.962196686800000000e+10
1.539424359798431396e-01,1.461013555526733398e+00,4.598826378800000000e+10
1.839799731969833374e-01,1.408934950828552246e+00,9.690487726100000000e+10
2.065081447362899780e-01,1.345754623413085938e+00,7.160895623300000000e+10
1.864831000566482544e-01,1.393422126770019531e+00,3.151119928900000000e+10
2.190237790346145630e-01,1.332960486412048340e+00,6.547773686000000000e+09
1.702127754688262939e-01,1.504834175109863281e+00,8.130052477900000000e+10
2.015018761157989502e-01,1.396432399749755859e+00,1.088729757600000000e+10
1.501877307891845703e-01,1.450219154357910156e+00,2.145155715400000000e+10
1.677096337080001831e-01,1.417628645896911621e+00,7.241262902300000000e+10
1.814768463373184204e-01,1.419425845146179199e+00,9.014932498200000000e+10
2.090112715959548950e-01,1.341491460800170898e+00,2.497942123500000000e+10
1.827284097671508789e-01,1.408368468284606934e+00,3.962802122600000000e+10
1.964956223964691162e-01,1.337466597557067871e+00,8.398839557200000000e+10
1.514393091201782227e-01,1.456370830535888672e+00,9.326091714100000000e+10
1.739674657583236694e-01,1.433087348937988281e+00,6.724856418000000000e+09
1.689611971378326416e-01,1.471268177032470703e+00,5.740621846400000000e+10
2.265331745147705078e-01,1.333279132843017578e+00,4.807933625300000000e+10
2.302878648042678833e-01,1.329323172569274902e+00,3.834930169200000000e+10
2.140175253152847290e-01,1.340356826782226562e+00,6.475186368000000000e+10
1.964956223964691162e-01,1.401091456413269043e+00,6.631472817200000000e+10
1.864831000566482544e-01,1.421603560447692871e+00,4.863515558300000000e+10
2.152690887451171875e-01,1.315640687942504883e+00,1.180569379300000000e+10
1.864831000566482544e-01,1.428611636161804199e+00,6.169139772700000000e+10
1.602002531290054321e-01,1.453087091445922852e+00,5.587730979100000000e+10
1.927409321069717407e-01,1.401588201522827148e+00,7.499802451000000000e+09
1.964956223964691162e-01,1.402453780174255371e+00,4.758022748500000000e+10
1.827284097671508789e-01,1.386128902435302734e+00,7.547523290000000000e+09
2.377972453832626343e-01,1.329999685287475586e+00,9.005736585900000000e+10
1.827284097671508789e-01,1.407519698143005371e+00,6.783500275200000000e+10
1.702127754688262939e-01,1.438960433006286621e+00,7.586864854400000000e+10
2.102628350257873535e-01,1.338650226593017578e+00,2.399323395700000000e+10
1.802252829074859619e-01,1.411687374114990234e+00,6.808272809900000000e+10
2.052565813064575195e-01,1.323279380798339844e+00,5.082438895800000000e+10
1.677096337080001831e-01,1.453241586685180664e+00,6.013805201600000000e+10
2.127659618854522705e-01,1.341519236564636230e+00,1.077786071400000000e+10
2.215269058942794800e-01,1.327259778976440430e+00,9.645848597100000000e+10
1.602002531290054321e-01,1.467687368392944336e+00,8.306259425300000000e+10
1.864831000566482544e-01,1.413799166679382324e+00,3.805015418900000000e+10
1.952440589666366577e-01,1.358341455459594727e+00,2.255963709000000000e+10
2.027534395456314087e-01,1.353989958763122559e+00,2.630523106500000000e+10
1.902378052473068237e-01,1.410019755363464355e+00,5.947932704700000000e+10
1.789737194776535034e-01,1.410825014114379883e+00,3.440867066500000000e+10
2.227784842252731323e-01,1.314375042915344238e+00,1.217342297400000000e+10
1.652065068483352661e-01,1.650385856628417969e+00,3.637501089300000000e+10
1.752190291881561279e-01,1.519742012023925781e+00,9.250598003400000000e+10
2.202753424644470215e-01,1.344658374786376953e+00,2.785958073400000000e+10
2.302878648042678833e-01,1.322869062423706055e+00,2.984006961100000000e+10
2.065081447362899780e-01,1.396707057952880859e+00,4.014714670800000000e+10
1.752190291881561279e-01,1.453524470329284668e+00,3.119355760000000000e+09
1.777221560478210449e-01,1.455739378929138184e+00,6.463375051900000000e+10
2.265331745147705078e-01,1.340380907058715820e+00,8.152071533200000000e+10
2.140175253152847290e-01,1.334900736808776855e+00,3.429008321900000000e+10
1.952440589666366577e-01,1.418117046356201172e+00,7.724307651000000000e+10
2.140175253152847290e-01,1.338499426841735840e+00,7.860798275500000000e+10
1.777221560478210449e-01,1.414680242538452148e+00,8.651013310700000000e+10
1.864831000566482544e-01,1.392066955566406250e+00,1.702624695500000000e+10
2.027534395456314087e-01,1.381239891052246094e+00,6.541057072600000000e+10
1.752190291881561279e-01,1.456869602203369141e+00,1.009196097000000000e+09
1.864831000566482544e-01,1.436774492263793945e+00,9.475627810600000000e+10
2.015018761157989502e-01,1.405199527740478516e+00,3.215239682000000000e+10
1.914893686771392822e-01,1.392492651939392090e+00,8.680389574200000000e+10
1.902378052473068237e-01,1.396863818168640137e+00,6.016646278600000000e+10
2.177722156047821045e-01,1.355204939842224121e+00,9.870676016500000000e+10
1.902378052473068237e-01,1.396276354789733887e+00,8.677222083300000000e+10
2.215269058942794800e-01,1.316415309906005859e+00,9.129325800200000000e+10
2.002503126859664917e-01,1.393173217773437500e+00,7.401935268000000000e+10
2.077597081661224365e-01,1.390490412712097168e+00,8.881601670300000000e+10
2.040050029754638672e-01,1.351428985595703125e+00,9.039720636900000000e+10
1.889862418174743652e-01,1.426872134208679199e+00,3.774870186900000000e+10
2.327909916639328003e-01,1.334977626800537109e+00,3.881664416800000000e+10
2.140175253152847290e-01,1.324124574661254883e+00,3.938136728900000000e+10
1.889862418174743652e-01,1.395893096923828125e+00,4.603851319500000000e+10
1.889862418174743652e-01,1.400327682495117188e+00,2.653550555800000000e+10
1.889862418174743652e-01,1.374071002006530762e+00,8.363723278800000000e+10
2.090112715959548950e-01,1.393032073974609375e+00,4.064601697500000000e+10
1.902378052473068237e-01,1.435730218887329102e+00,1.500411695000000000e+10
1.714643388986587524e-01,1.484524250030517578e+00,9.733218473100000000e+10
1.839799731969833374e-01,1.416548252105712891e+00,3.214722298400000000e+10
1.677096337080001831e-01,1.621549129486083984e+00,7.663484033200000000e+10
1.777221560478210449e-01,1.494221687316894531e+00,8.514438635000000000e+10
1.752190291881561279e-01,1.520078539848327637e+00,5.622387219000000000e+09
2.077597081661224365e-01,1.443343997001647949e+00,1.855508825500000000e+10
1.564455628395080566e-01,1.451004266738891602e+00,9.777725869800000000e+10
1.514393091201782227e-01,1.460313796997070312e+00,6.515537491800000000e+10
1.839799731969833374e-01,1.413648486137390137e+00,5.842565884900000000e+10
2.327909916639328003e-01,1.318597793579101562e+00,9.441545424000000000e+09
2.002503126859664917e-01,1.346911430358886719e+00,1.226166406800000000e+10
1.827284097671508789e-01,1.399460673332214355e+00,6.350655915500000000e+10
2.065081447362899780e-01,1.361540794372558594e+00,5.596100578000000000e+09
1.952440589666366577e-01,1.395809173583984375e+00,9.516332977800000000e+10
1.702127754688262939e-01,1.421919822692871094e+00,5.809835536900000000e+10
2.127659618854522705e-01,1.341745853424072266e+00,3.288094897500000000e+10
1.939924955368041992e-01,1.398791193962097168e+00,8.119778291200000000e+10
2.077597081661224365e-01,1.345611572265625000e+00,1.090734063700000000e+10
1.964956223964691162e-01,1.440225005149841309e+00,1.891945212500000000e+10
2.177722156047821045e-01,1.334885954856872559e+00,5.086236107500000000e+10
1.977471858263015747e-01,1.390631079673767090e+00,4.009526757600000000e+10
1.614518165588378906e-01,1.404154300689697266e+00,9.603667717500000000e+10
1.814768463373184204e-01,1.441764235496520996e+00,4.233085273500000000e+10
1.902378052473068237e-01,1.400991916656494141e+00,3.993441789000000000e+09
2.140175253152847290e-01,1.334067344665527344e+00,9.197718167400000000e+10
2.215269058942794800e-01,1.322474002838134766e+00,9.472036833000000000e+10
2.090112715959548950e-01,1.329566597938537598e+00,6.022197543900000000e+10
2.065081447362899780e-01,1.383031129837036133e+00,2.095400181500000000e+10
2.177722156047821045e-01,1.323124647140502930e+00,2.917544771000000000e+10
2.027534395456314087e-01,1.393676996231079102e+00,3.048009035000000000e+09
1.864831000566482544e-01,1.415345430374145508e+00,3.770909085000000000e+09
2.277847379446029663e-01,1.309843182563781738e+00,3.515260840000000000e+09
2.165206521749496460e-01,1.356983542442321777e+00,7.560350015300000000e+10
1.689611971378326416e-01,1.439093828201293945e+00,5.033556287700000000e+10
2.202753424644470215e-01,1.320264220237731934e+00,1.746233628200000000e+10
2.265331745147705078e-01,1.328850507736206055e+00,4.508015276500000000e+10
1.927409321069717407e-01,1.375800132751464844e+00,2.567386394900000000e+10
1.914893686771392822e-01,1.391171813011169434e+00,9.455864662400000000e+10
1.652065068483352661e-01,1.455642104148864746e+00,6.784684505500000000e+10
1.902378052473068237e-01,1.397413134574890137e+00,1.294867711200000000e+10
1.877346783876419067e-01,1.402538061141967773e+00,7.816201010000000000e+10
2.065081447362899780e-01,1.391393661499023438e+00,6.099892930400000000e+10
1.839799731969833374e-01,1.408948779106140137e+00,7.597295122900000000e+10
2.215269058942794800e-01,1.393395781517028809e+00,5.944345456800000000e+10
1.977471858263015747e-01,1.360082983970642090e+00,5.079402512000000000e+09
1.739674657583236694e-01,1.424380064010620117e+00,2.185217817900000000e+10
1.677096337080001831e-01,1.409390807151794434e+00,2.501079285600000000e+10
2.302878648042678833e-01,1.331682801246643066e+00,2.782799212700000000e+10
1.702127754688262939e-01,1.455474853515625000e+00,9.205924101900000000e+10
1.864831000566482544e-01,1.391462087631225586e+00,8.302124077100000000e+10
1.964956223964691162e-01,1.401295661926269531e+00,3.485087956600000000e+10
2.215269058942794800e-01,1.336828589439392090e+00,3.714045556700000000e+10
2.127659618854522705e-01,1.333201050758361816e+00,9.004128578600000000e+10
1.789737194776535034e-01,1.454946875572204590e+00,1.636117214300000000e+10
2.115143984556198120e-01,1.340454101562500000e+00,6.627388328900000000e+10
1.827284097671508789e-01,1.402175426483154297e+00,3.733907316000000000e+10
2.277847379446029663e-01,1.325072407722473145e+00,4.563794986300000000e+10
2.277847379446029663e-01,1.336455583572387695e+00,3.918559902700000000e+10
2.202753424644470215e-01,1.351968765258789062e+00,3.146445569000000000e+10
1.764705926179885864e-01,1.435981154441833496e+00,8.963009377800000000e+10
1.914893686771392822e-01,1.407694816589355469e+00,8.011251207600000000e+10
1.852315366268157959e-01,1.395805835723876953e+00,7.554500072000000000e+10
2.102628350257873535e-01,1.320534944534301758e+00,9.193915828800000000e+10
1.827284097671508789e-01,1.419706106185913086e+00,7.379393121800000000e+10
1.927409321069717407e-01,1.455976843833923340e+00,8.638163844800000000e+10
1.764705926179885864e-01,1.412661075592041016e+00,4.056323822200000000e+10
1.952440589666366577e-01,1.405452013015747070e+00,4.271743151000000000e+09
1.814768463373184204e-01,1.385909914970397949e+00,3.719920849000000000e+10
1.614518165588378906e-01,1.461287498474121094e+00,7.020860627000000000e+10
1.689611971378326416e-01,1.452737212181091309e+00,6.659559095000000000e+10
2.252816110849380493e-01,1.337841749191284180e+00,9.519531768000000000e+10
1.727159023284912109e-01,1.460109710693359375e+00,6.589830711000000000e+10
1.714643388986587524e-01,1.449478149414062500e+00,6.252048715300000000e+10
1.977471858263015747e-01,1.405829668045043945e+00,2.403815077000000000e+09
2.152690887451171875e-01,1.332899332046508789e+00,9.347749359500000000e+10
1.814768463373184204e-01,1.392886638641357422e+00,4.337808933400000000e+10
1.839799731969833374e-01,1.417120814323425293e+00,5.645582668500000000e+10
2.077597081661224365e-01,1.360648632049560547e+00,4.355938943300000000e+10
2.177722156047821045e-01,1.331491827964782715e+00,6.038913925800000000e+10
1.852315366268157959e-01,1.392629146575927734e+00,9.695344557300000000e+10
2.127659618854522705e-01,1.343251109123229980e+00,1.519297049900000000e+10
1.939924955368041992e-01,1.401249766349792480e+00,5.723154842000000000e+09
2.277847379446029663e-01,1.358386993408203125e+00,7.334493962900000000e+10
2.052565813064575195e-01,1.388816595077514648e+00,2.906212798700000000e+10
2.090112715959548950e-01,1.364653825759887695e+00,7.945130186900000000e+10
1.739674657583236694e-01,1.607927799224853516e+00,1.486214588800000000e+10
1.602002531290054321e-01,1.451617240905761719e+00,9.170967466000000000e+09
1.802252829074859619e-01,1.421531081199645996e+00,7.833669044500000000e+10
1.977471858263015747e-01,1.408025979995727539e+00,7.585551024000000000e+09
1.864831000566482544e-01,1.388085722923278809e+00,8.997671100000000000e+10
1.864831000566482544e-01,1.392333507537841797e+00,1.582623743400000000e+10
1.877346783876419067e-01,1.461953401565551758e+00,5.660765378100000000e+10
1.952440589666366577e-01,1.388241767883300781e+00,1.750923224400000000e+10
2.027534395456314087e-01,1.403129935264587402e+00,6.261907606900000000e+10
1.652065068483352661e-01,1.417617559432983398e+00,2.108497000700000000e+10
1.777221560478210449e-01,1.393975734710693359e+00,4.771972939600000000e+10
2.002503126859664917e-01,1.354755640029907227e+00,1.076846243100000000e+10
2.190237790346145630e-01,1.330941915512084961e+00,2.038316249700000000e+10
2.277847379446029663e-01,1.326462388038635254e+00,9.450029033900000000e+10
2.015018761157989502e-01,1.432227969169616699e+00,8.977042209500000000e+10
1.877346783876419067e-01,1.385191321372985840e+00,1.848867154200000000e+10
2.177722156047821045e-01,1.341762900352478027e+00,8.282016776100000000e+10
2.177722156047821045e-01,1.332403421401977539e+00,4.248509156600000000e+10
1.977471858263015747e-01,1.410406827926635742e+00,4.135915767200000000e+10
1.927409321069717407e-01,1.383860111236572266e+00,8.505139493000000000e+10
1.952440589666366577e-01,1.393400430679321289e+00,7.497958793800000000e+10
1.789737194776535034e-01,1.395576000213623047e+00,7.529978133400000000e+10
2.215269058942794800e-01,1.327942252159118652e+00,5.925304592400000000e+10
2.265331745147705078e-01,1.325511693954467773e+00,3.401176181800000000e+10
2.252816110849380493e-01,1.340505838394165039e+00,7.262715109600000000e+10
2.140175253152847290e-01,1.311919331550598145e+00,1.990023423000000000e+09
2.127659618854522705e-01,1.330108880996704102e+00,2.734995771600000000e+10
1.827284097671508789e-01,1.433529376983642578e+00,5.566525058400000000e+10
1.927409321069717407e-01,1.397502303123474121e+00,3.484100259700000000e+10
1.864831000566482544e-01,1.404554128646850586e+00,8.039261263300000000e+10
1.914893686771392822e-01,1.427505254745483398e+00,6.686966254500000000e+10
1.989987492561340332e-01,1.353545427322387695e+00,7.187487395100000000e+10
1.652065068483352661e-01,1.466459274291992188e+00,7.123866208000000000e+09
1.977471858263015747e-01,1.397216081619262695e+00,8.985330142900000000e+10
2.202753424644470215e-01,1.326385736465454102e+00,8.694386760000000000e+09
1.964956223964691162e-01,1.396798491477966309e+00,6.633808715000000000e+10
1.964956223964691162e-01,1.409587621688842773e+00,4.107692040100000000e+10
2.002503126859664917e-01,1.396064519882202148e+00,4.398366879900000000e+10
2.027534395456314087e-01,1.376232504844665527e+00,6.971989394100000000e+10
1.952440589666366577e-01,1.395646810531616211e+00,1.127258509400000000e+10
1.752190291881561279e-01,1.380639076232910156e+00,1.281058134400000000e+10
1.802252829074859619e-01,1.407015800476074219e+00,5.641129073200000000e+10
1.702127754688262939e-01,1.414419174194335938e+00,4.861988144700000000e+10
1.852315366268157959e-01,1.408299803733825684e+00,5.421476420000000000e+10
1.652065068483352661e-01,1.452336549758911133e+00,4.034796182900000000e+10
1.939924955368041992e-01,1.399573087692260742e+00,8.304355393100000000e+10
2.215269058942794800e-01,1.325561285018920898e+00,3.434482289100000000e+10
2.065081447362899780e-01,1.329832553863525391e+00,9.749022749700000000e+10
1.852315366268157959e-01,1.401760101318359375e+00,7.371638520000000000e+08
2.190237790346145630e-01,1.325278997421264648e+00,8.838678024100000000e+10
1.514393091201782227e-01,1.471589803695678711e+00,7.905864131200000000e+10
2.215269058942794800e-01,1.324254989624023438e+00,2.851619973000000000e+09
1.927409321069717407e-01,1.414973497390747070e+00,1.322784014600000000e+10
1.927409321069717407e-01,1.369287967681884766e+00,6.589596651700000000e+10
1.564455628395080566e-01,1.453402400016784668e+00,1.290638432800000000e+10
2.177722156047821045e-01,1.383357405662536621e+00,7.239117870000000000e+10
1.889862418174743652e-01,1.421797037124633789e+00,8.890346508900000000e+10
1.752190291881561279e-01,1.512537717819213867e+00,6.991977441500000000e+10
1.989987492561340332e-01,1.396102190017700195e+00,8.138519634800000000e+10
1.914893686771392822e-01,1.416711688041687012e+00,6.264357485100000000e+10
1.689611971378326416e-01,1.452700614929199219e+00,6.899241373700000000e+10
2.227784842252731323e-01,1.337351799011230469e+00,4.651656295300000000e+10
2.040050029754638672e-01,1.416063547134399414e+00,6.561899365200000000e+10
1.914893686771392822e-01,1.393730044364929199e+00,7.380901154600000000e+10
2.040050029754638672e-01,1.320530056953430176e+00,9.522699747700000000e+10
1.752190291881561279e-01,1.395284175872802734e+00,9.726266710900000000e+10
2.052565813064575195e-01,1.391168951988220215e+00,7.646593608900000000e+10
1.927409321069717407e-01,1.399447917938232422e+00,2.239330769000000000e+10
2.165206521749496460e-01,1.346819400787353516e+00,8.245120175100000000e+10
1.952440589666366577e-01,1.393779039382934570e+00,7.209635807900000000e+10
1.939924955368041992e-01,1.400836229324340820e+00,8.796193202000000000e+10
1.889862418174743652e-01,1.405555129051208496e+00,3.315187022100000000e+10
1.927409321069717407e-01,1.427994728088378906e+00,3.978201345800000000e+10
1.664580702781677246e-01,1.474337935447692871e+00,4.990187967400000000e+10
2.027534395456314087e-01,1.416260123252868652e+00,1.763029512800000000e+10
1.602002531290054321e-01,1.436464190483093262e+00,3.717933424400000000e+10
2.140175253152847290e-01,1.369637370109558105e+00,7.865790035000000000e+10
1.852315366268157959e-01,1.448902964591979980e+00,9.349966548800000000e+10
1.627033799886703491e-01,1.467707991600036621e+00,2.299503259700000000e+10
1.914893686771392822e-01,1.388409972190856934e+00,1.277663022900000000e+10
2.140175253152847290e-01,1.412835121154785156e+00,7.695253478700000000e+10
2.165206521749496460e-01,1.334806799888610840e+00,6.844097447400000000e+10
1.777221560478210449e-01,1.355581283569335938e+00,9.851499308900000000e+10
1.989987492561340332e-01,1.395266890525817871e+00,5.810076436300000000e+10
2.340425550937652588e-01,1.336202621459960938e+00,5.652187005500000000e+10
2.340425550937652588e-01,1.344799876213073730e+00,8.284863902100000000e+10
2.152690887451171875e-01,1.312142133712768555e+00,6.067893238100000000e+10
1.789737194776535034e-01,1.399387121200561523e+00,7.981822339000000000e+09
1.839799731969833374e-01,1.390798568725585938e+00,7.965723098100000000e+10
1.752190291881561279e-01,1.448254346847534180e+00,3.232492884300000000e+10
1.939924955368041992e-01,1.403593778610229492e+00,3.119404426700000000e+10
2.202753424644470215e-01,1.337364077568054199e+00,8.516488318500000000e+10
2.052565813064575195e-01,1.338693499565124512e+00,4.709341461900000000e+10
1.839799731969833374e-01,1.388217687606811523e+00,6.240550606000000000e+09
2.290363013744354248e-01,1.333337545394897461e+00,6.466830317600000000e+10
1.977471858263015747e-01,1.377748966217041016e+00,5.912602752900000000e+10
1.789737194776535034e-01,1.428051471710205078e+00,2.895619693100000000e+10
1.902378052473068237e-01,1.411148428916931152e+00,2.574844862100000000e+10
2.190237790346145630e-01,1.321027040481567383e+00,4.168715836300000000e+10
1.877346783876419067e-01,1.407950401306152344e+00,3.354883714500000000e+10
1.702127754688262939e-01,1.463134050369262695e+00,7.964990465700000000e+10
2.002503126859664917e-01,1.389275789260864258e+00,9.236755517400000000e+10
1.939924955368041992e-01,1.400789022445678711e+00,6.457340120900000000e+10
2.027534395456314087e-01,1.402226328849792480e+00,4.336144552300000000e+10
1.739674657583236694e-01,1.446462035179138184e+00,3.139876941400000000e+10
1.864831000566482544e-01,1.445649623870849609e+00,8.548814508800000000e+10
2.265331745147705078e-01,1.355291366577148438e+00,2.439136953700000000e+10
2.002503126859664917e-01,1.393717050552368164e+00,8.012292835700000000e+10
2.115143984556198120e-01,1.364007830619812012e+00,9.006599707100000000e+10
2.428035140037536621e-01,1.312701940536499023e+00,7.437027710200000000e+10
2.115143984556198120e-01,1.336618781089782715e+00,3.266328936000000000e+09
1.789737194776535034e-01,1.432455301284790039e+00,4.107999327300000000e+10
2.252816110849380493e-01,1.326472520828247070e+00,1.328239221900000000e+10
2.015018761157989502e-01,1.397353172302246094e+00,4.432655500900000000e+10
2.102628350257873535e-01,1.425104379653930664e+00,6.199206649700000000e+10
2.177722156047821045e-01,1.357274889945983887e+00,3.683929404600000000e+10
2.152690887451171875e-01,1.363523364067077637e+00,8.137263963600000000e+10
2.215269058942794800e-01,1.328160405158996582e+00,1.446153785000000000e+10
2.190237790346145630e-01,1.311278343200683594e+00,8.930885297700000000e+10
2.127659618854522705e-01,1.334722876548767090e+00,3.641905856200000000e+10
2.040050029754638672e-01,1.372825026512145996e+00,3.905076196700000000e+10
2.002503126859664917e-01,1.367403388023376465e+00,2.007139357800000000e+10
2.027534395456314087e-01,1.331841945648193359e+00,7.280669875500000000e+10
1.989987492561340332e-01,1.360060930252075195e+00,7.853086434200000000e+10
1.964956223964691162e-01,1.359293937683105469e+00,7.661618394200000000e+10
1.927409321069717407e-01,1.414286494255065918e+00,3.346093728000000000e+09
1.877346783876419067e-01,1.389116048812866211e+00,5.184749988600000000e+10
1.877346783876419067e-01,1.477024793624877930e+00,5.791759038900000000e+10
2.027534395456314087e-01,1.406699180603027344e+00,5.610791212100000000e+10
1.639549434185028076e-01,1.432509183883666992e+00,7.438472809900000000e+10
1.576971262693405151e-01,1.684443235397338867e+00,3.651260309300000000e+10
2.052565813064575195e-01,1.336025238037109375e+00,2.681367200000000000e+09
1.739674657583236694e-01,1.409251451492309570e+00,9.902956907600000000e+10
1.864831000566482544e-01,1.399010896682739258e+00,1.896054984300000000e+10
1.889862418174743652e-01,1.399283170700073242e+00,9.922012885000000000e+10
1.727159023284912109e-01,1.413010120391845703e+00,4.316410631600000000e+10
1.839799731969833374e-01,1.424543380737304688e+00,8.221172279000000000e+10
1.739674657583236694e-01,1.392058849334716797e+00,2.061076541300000000e+10
1.889862418174743652e-01,1.385719537734985352e+00,2.831203432300000000e+10
1.964956223964691162e-01,1.423907995223999023e+00,4.945632513800000000e+10
1.964956223964691162e-01,1.403021693229675293e+00,2.535291152300000000e+10
2.040050029754638672e-01,1.400290966033935547e+00,8.568625573800000000e+10
2.227784842252731323e-01,1.319562435150146484e+00,7.364878601300000000e+10
1.526908725500106812e-01,1.597345590591430664e+00,2.287479583300000000e+10
1.939924955368041992e-01,1.397605776786804199e+00,1.585683678100000000e+10
2.015018761157989502e-01,1.426987051963806152e+00,2.440616775400000000e+10
1.689611971378326416e-01,1.447545766830444336e+00,5.601884005700000000e+10
1.727159023284912109e-01,1.580523252487182617e+00,1.425809012600000000e+10
1.852315366268157959e-01,1.400464415550231934e+00,6.525657154200000000e+10
1.877346783876419067e-01,1.408390045166015625e+00,5.311607199800000000e+10
1.877346783876419067e-01,1.385808467864990234e+00,4.305599995200000000e+10
1.802252829074859619e-01,1.414741992950439453e+00,6.205657125900000000e+10
1.827284097671508789e-01,1.389901399612426758e+00,3.026648047700000000e+10
1.939924955368041992e-01,1.423837423324584961e+00,2.240620301600000000e+10
1.702127754688262939e-01,1.451874494552612305e+00,8.388873848000000000e+10
1.927409321069717407e-01,1.417017698287963867e+00,6.803206080300000000e+10
1.864831000566482544e-01,1.400820732116699219e+00,2.053339186800000000e+10
2.040050029754638672e-01,1.400167703628540039e+00,2.690634087000000000e+10
1.802252829074859619e-01,1.389508962631225586e+00,3.019969751600000000e+10
1.576971262693405151e-01,1.442663908004760742e+00,5.379558775100000000e+10
1.964956223964691162e-01,1.412690520286560059e+00,8.926396994700000000e+10
1.652065068483352661e-01,1.426242589950561523e+00,9.019401325900000000e+10
2.302878648042678833e-01,1.326335310935974121e+00,1.426012186800000000e+10
2.190237790346145630e-01,1.337606430053710938e+00,4.453052293600000000e+10
1.914893686771392822e-01,1.399131059646606445e+00,7.647916979100000000e+10
1.927409321069717407e-01,1.452275037765502930e+00,7.627733786000000000e+09
2.002503126859664917e-01,1.344621658325195312e+00,9.165534036000000000e+09
1.714643388986587524e-01,1.409093856811523438e+00,8.450163173000000000e+09
2.015018761157989502e-01,1.390920042991638184e+00,4.230427476300000000e+10
1.802252829074859619e-01,1.436681032180786133e+00,2.222676853400000000e+10
1.877346783876419067e-01,1.416751742362976074e+00,1.539024488400000000e+10
2.165206521749496460e-01,1.348096132278442383e+00,1.166646845100000000e+10
1.764705926179885864e-01,1.453701019287109375e+00,1.921279654900000000e+10
1.889862418174743652e-01,1.431107759475708008e+00,9.260022878500000000e+10
1.964956223964691162e-01,1.398527383804321289e+00,5.355216115300000000e+10
1.652065068483352661e-01,1.451324701309204102e+00,7.348369751200000000e+10
1.977471858263015747e-01,1.418620467185974121e+00,2.899932112200000000e+10
1.939924955368041992e-01,1.421955585479736328e+00,7.637112357600000000e+10
1.977471858263015747e-01,1.395233511924743652e+00,6.685658762100000000e+10
1.664580702781677246e-01,1.418081045150756836e+00,1.732856831000000000e+10
2.177722156047821045e-01,1.327353835105895996e+00,6.004323336000000000e+10
2.215269058942794800e-01,1.334674596786499023e+00,1.658203221900000000e+10
2.115143984556198120e-01,1.351601600646972656e+00,8.660895610900000000e+10
1.827284097671508789e-01,1.398092269897460938e+00,9.181732957200000000e+10
1.877346783876419067e-01,1.394860267639160156e+00,6.730128223900000000e+10
2.065081447362899780e-01,1.396521925926208496e+00,7.211043272600000000e+10
1.864831000566482544e-01,1.412468910217285156e+00,7.776554414200000000e+10
1.677096337080001831e-01,1.422649383544921875e+00,4.471271738200000000e+10
1.889862418174743652e-01,1.415411829948425293e+00,4.342199099800000000e+10
1.802252829074859619e-01,1.407579660415649414e+00,6.099012798200000000e+10
2.252816110849380493e-01,1.318380117416381836e+00,6.844399521000000000e+10
1.752190291881561279e-01,1.398325324058532715e+00,9.299936679100000000e+10
1.752190291881561279e-01,1.450786352157592773e+00,8.483960424300000000e+10
1.852315366268157959e-01,1.386368155479431152e+00,8.929196998100000000e+10
1.852315366268157959e-01,1.409399032592773438e+00,2.072902817800000000e+10
1.827284097671508789e-01,1.400425434112548828e+00,3.073322283000000000e+10
1.964956223964691162e-01,1.401295900344848633e+00,1.335145682000000000e+10
2.290363013744354248e-01,1.344416022300720215e+00,9.853835515400000000e+10
1.902378052473068237e-01,1.407022714614868164e+00,3.549213686000000000e+09
1.902378052473068237e-01,1.434177279472351074e+00,3.233873802400000000e+10
2.202753424644470215e-01,1.333915948867797852e+00,2.260432126800000000e+10
1.889862418174743652e-01,1.406017541885375977e+00,8.733901463400000000e+10
1.639549434185028076e-01,1.401423811912536621e+00,9.256259268100000000e+10
1.989987492561340332e-01,1.423206686973571777e+00,6.138590909000000000e+10
1.777221560478210449e-01,1.431737422943115234e+00,1.720002712100000000e+10
1.739674657583236694e-01,1.450102806091308594e+00,4.372189903300000000e+10
2.127659618854522705e-01,1.343986272811889648e+00,5.457852232000000000e+09
2.090112715959548950e-01,1.349567651748657227e+00,8.112097911900000000e+10
1.664580702781677246e-01,1.459343910217285156e+00,1.680144216100000000e+10
1.739674657583236694e-01,1.418762564659118652e+00,3.431818578800000000e+10
1.889862418174743652e-01,1.407907724380493164e+00,9.805412096600000000e+10
1.927409321069717407e-01,1.339698195457458496e+00,9.431143805100000000e+10
1.914893686771392822e-01,1.401772975921630859e+00,6.156766105000000000e+10
2.365456819534301758e-01,1.323032736778259277e+00,9.811783377400000000e+10
1.889862418174743652e-01,1.399896025657653809e+00,7.881660603700000000e+10
1.777221560478210449e-01,1.403049468994140625e+00,2.057426292300000000e+10
1.589486896991729736e-01,1.420824408531188965e+00,8.861956463500000000e+10
1.964956223964691162e-01,1.405502676963806152e+00,6.874921886800000000e+10
1.952440589666366577e-01,1.401191473007202148e+00,1.211861854000000000e+10
1.802252829074859619e-01,1.434522628784179688e+00,8.480501490400000000e+10
1.939924955368041992e-01,1.397086858749389648e+00,8.103176169600000000e+10
1.739674657583236694e-01,1.412034988403320312e+00,3.041016265000000000e+10
1.864831000566482544e-01,1.396762132644653320e+00,1.924029007000000000e+09
2.265331745147705078e-01,1.352820158004760742e+00,5.227337706000000000e+10
1.927409321069717407e-01,1.397784233093261719e+00,8.188245886500000000e+10
2.165206521749496460e-01,1.316138982772827148e+00,2.010249949300000000e+10
2.227784842252731323e-01,1.317653417587280273e+00,4.911533801300000000e+10
2.127659618854522705e-01,1.380814909934997559e+00,4.170401536100000000e+10
2.065081447362899780e-01,1.438442468643188477e+00,5.535910983300000000e+10
1.739674657583236694e-01,1.593957185745239258e+00,2.656256954600000000e+10
2.265331745147705078e-01,1.320502519607543945e+00,8.726882566600000000e+10
2.077597081661224365e-01,1.344599246978759766e+00,2.280418808000000000e+10
1.814768463373184204e-01,1.391797780990600586e+00,1.076759036900000000e+10
1.739674657583236694e-01,1.397106885910034180e+00,6.015138439300000000e+10
1.727159023284912109e-01,1.416942477226257324e+00,2.534580491200000000e+10
1.627033799886703491e-01,1.447008848190307617e+00,3.340820543000000000e+09
2.315394282341003418e-01,1.322572469711303711e+00,9.721063756500000000e+10
2.065081447362899780e-01,1.403259038925170898e+00,8.211369036000000000e+09
1.802252829074859619e-01,1.402218222618103027e+00,1.535309169600000000e+10
1.814768463373184204e-01,1.415503978729248047e+00,9.234669222300000000e+10
1.889862418174743652e-01,1.345779180526733398e+00,8.332135338500000000e+10
1.639549434185028076e-01,1.461025238037109375e+00,2.323575084600000000e+10
1.827284097671508789e-01,1.452787160873413086e+00,5.846297750600000000e+10
1.877346783876419067e-01,1.390753507614135742e+00,4.343514603300000000e+10
1.952440589666366577e-01,1.394041061401367188e+00,3.225356229900000000e+10
2.302878648042678833e-01,1.337999701499938965e+00,7.594155983800000000e+10
1.739674657583236694e-01,1.452105045318603516e+00,8.596500560500000000e+10
1.639549434185028076e-01,1.533576011657714844e+00,6.365891894100000000e+10
1.802252829074859619e-01,1.412642240524291992e+00,7.897841499800000000e+10
1.802252829074859619e-01,1.439483404159545898e+00,1.874037397600000000e+10
1.889862418174743652e-01,1.412967562675476074e+00,7.439000661400000000e+10
1.989987492561340332e-01,1.341287612915039062e+00,7.952043630500000000e+10
1.989987492561340332e-01,1.418094158172607422e+00,7.259692477900000000e+10
1.664580702781677246e-01,1.463953018188476562e+00,2.620935708200000000e+10
1.764705926179885864e-01,1.411107897758483887e+00,8.519175415100000000e+10
1.877346783876419067e-01,1.406853914260864258e+00,9.178299367300000000e+10
1.902378052473068237e-01,1.371881842613220215e+00,1.651924842900000000e+10
2.040050029754638672e-01,1.400162696838378906e+00,9.358474364400000000e+10
1.727159023284912109e-01,1.507397413253784180e+00,4.989809893500000000e+10
1.914893686771392822e-01,1.413081169128417969e+00,3.117676708700000000e+10
1.852315366268157959e-01,1.393054485321044922e+00,9.225823285200000000e+10
2.002503126859664917e-01,1.444106459617614746e+00,9.455027099500000000e+10
1.564455628395080566e-01,1.458955168724060059e+00,8.009593765000000000e+09
1.839799731969833374e-01,1.406810283660888672e+00,7.404156207100000000e+10
2.065081447362899780e-01,1.407543063163757324e+00,1.367019976500000000e+10
1.727159023284912109e-01,1.420317888259887695e+00,3.658924129100000000e+10
1.927409321069717407e-01,1.417358160018920898e+00,8.598557825100000000e+10
1.802252829074859619e-01,1.403530836105346680e+00,7.027930848900000000e+10
1.614518165588378906e-01,1.509568929672241211e+00,2.815130713900000000e+10
1.739674657583236694e-01,1.406652450561523438e+00,8.724760120300000000e+10
1.752190291881561279e-01,1.446527361869812012e+00,1.053102360300000000e+10
1.839799731969833374e-01,1.399296522140502930e+00,3.016712313700000000e+10
2.140175253152847290e-01,1.359124422073364258e+00,2.958328412200000000e+10
2.102628350257873535e-01,1.329466342926025391e+00,9.139389787200000000e+10
1.589486896991729736e-01,1.412568807601928711e+00,9.597953705000000000e+10
1.752190291881561279e-01,1.473007082939147949e+00,9.031497365600000000e+10
1.864831000566482544e-01,1.462626218795776367e+00,1.573462336300000000e+10
1.764705926179885864e-01,1.460916996002197266e+00,6.782755589300000000e+10
1.839799731969833374e-01,1.409898161888122559e+00,8.305321658500000000e+10
1.877346783876419067e-01,1.399715423583984375e+00,6.200828297500000000e+10
2.315394282341003418e-01,1.343106627464294434e+00,7.959825415400000000e+10
1.914893686771392822e-01,1.407604455947875977e+00,6.092641459800000000e+10
1.764705926179885864e-01,1.408894538879394531e+00,6.214361298100000000e+10
1.889862418174743652e-01,1.432083845138549805e+00,2.629238595800000000e+10
1.964956223964691162e-01,1.395042181015014648e+00,2.658252263300000000e+10
2.165206521749496460e-01,1.330104470252990723e+00,7.465286035800000000e+10
2.252816110849380493e-01,1.333205580711364746e+00,7.717667665800000000e+10
2.202753424644470215e-01,1.338391780853271484e+00,4.178570000000000000e+08
1.889862418174743652e-01,1.395847558975219727e+00,7.960191547200000000e+10
1.964956223964691162e-01,1.410115718841552734e+00,2.405413744900000000e+10
1.827284097671508789e-01,1.418183565139770508e+00,6.497038122600000000e+10
1.839799731969833374e-01,1.389726042747497559e+00,6.405574882000000000e+09
1.789737194776535034e-01,1.429697513580322266e+00,4.546862298900000000e+10
1.677096337080001831e-01,1.469252824783325195e+00,2.360344546800000000e+10
1.864831000566482544e-01,1.396658897399902344e+00,6.196338521700000000e+10
1.839799731969833374e-01,1.410071611404418945e+00,7.730325169100000000e+10
1.702127754688262939e-01,1.442295789718627930e+00,1.447411933600000000e+10
1.802252829074859619e-01,1.421626925468444824e+00,3.112866379400000000e+10
1.977471858263015747e-01,1.391735792160034180e+00,1.903053152500000000e+10
2.065081447362899780e-01,1.426985144615173340e+00,7.532334030600000000e+10
1.989987492561340332e-01,1.388723731040954590e+00,7.136724051200000000e+10
1.802252829074859619e-01,1.450624704360961914e+00,7.649244550700000000e+10
1.727159023284912109e-01,1.397642612457275391e+00,9.023043969000000000e+09
2.002503126859664917e-01,1.391477346420288086e+00,9.111617135300000000e+10
2.277847379446029663e-01,1.349488139152526855e+00,4.620748852800000000e+10
2.065081447362899780e-01,1.424051046371459961e+00,1.357095402700000000e+10
1.864831000566482544e-01,1.425720930099487305e+00,7.431304067900000000e+10
1.764705926179885864e-01,1.410538434982299805e+00,9.175915358600000000e+10
1.864831000566482544e-01,1.392631411552429199e+00,3.755816675000000000e+10
1.802252829074859619e-01,1.416149854660034180e+00,7.565035868500000000e+10
2.002503126859664917e-01,1.409589052200317383e+00,7.839847558000000000e+09
1.727159023284912109e-01,1.449979186058044434e+00,4.614709580500000000e+10
1.664580702781677246e-01,1.537804007530212402e+00,1.864088087300000000e+10
2.127659618854522705e-01,1.339943408966064453e+00,4.529548810100000000e+10
2.227784842252731323e-01,1.323128581047058105e+00,3.023356436000000000e+10
1.814768463373184204e-01,1.412457704544067383e+00,3.970652206100000000e+10
1.927409321069717407e-01,1.427892684936523438e+00,9.478118310000000000e+09
2.115143984556198120e-01,1.346028685569763184e+00,6.523895494000000000e+10
1.902378052473068237e-01,1.396481275558471680e+00,1.895818714300000000e+10
1.989987492561340332e-01,1.412320137023925781e+00,7.179783797800000000e+10
1.852315366268157959e-01,1.379822015762329102e+00,7.895954576900000000e+10
2.002503126859664917e-01,1.398348689079284668e+00,1.326588164700000000e+10
1.814768463373184204e-01,1.416188240051269531e+00,7.703373427600000000e+10
1.802252829074859619e-01,1.430409312248229980e+00,6.151651104100000000e+10
1.914893686771392822e-01,1.411456108093261719e+00,9.910792301000000000e+09
1.627033799886703491e-01,1.401955604553222656e+00,8.448800627800000000e+10
1.889862418174743652e-01,1.398896574974060059e+00,6.997129288300000000e+10
1.764705926179885864e-01,1.393842458724975586e+00,2.137854996800000000e+10
1.777221560478210449e-01,1.414809584617614746e+00,7.435204002300000000e+10
1.964956223964691162e-01,1.384696483612060547e+00,7.325298023000000000e+10
1.827284097671508789e-01,1.406023383140563965e+00,1.516153560700000000e+10
1.752190291881561279e-01,1.420324325561523438e+00,3.933920244000000000e+10
1.777221560478210449e-01,1.398617982864379883e+00,2.202217512300000000e+10
1.952440589666366577e-01,1.411124229431152344e+00,7.402564617700000000e+10
2.327909916639328003e-01,1.324734210968017578e+00,3.428512914200000000e+10
1.902378052473068237e-01,1.417894244194030762e+00,6.497245416600000000e+10
1.964956223964691162e-01,1.386745810508728027e+00,2.294564450500000000e+10
1.864831000566482544e-01,1.402668833732604980e+00,4.611432076500000000e+10
2.252816110849380493e-01,1.336364507675170898e+00,5.453516427200000000e+10
1.652065068483352661e-01,1.445376753807067871e+00,3.240622756200000000e+10
1.777221560478210449e-01,1.451691985130310059e+00,7.649099859600000000e+10
2.115143984556198120e-01,1.325021624565124512e+00,4.509775290200000000e+10
1.702127754688262939e-01,1.459187030792236328e+00,7.215131462600000000e+10
2.065081447362899780e-01,1.398036003112792969e+00,9.976208467400000000e+10
1.877346783876419067e-01,1.416244387626647949e+00,1.006157707500000000e+10
1.689611971378326416e-01,1.467449069023132324e+00,9.651503935500000000e+10
1.702127754688262939e-01,1.397573709487915039e+00,7.508407596500000000e+10
1.727159023284912109e-01,1.396861433982849121e+00,6.237545257800000000e+10
1.802252829074859619e-01,1.431486845016479492e+00,2.186954886100000000e+10
2.115143984556198120e-01,1.352984309196472168e+00,8.181747209600000000e+10
1.764705926179885864e-01,1.437073111534118652e+00,5.730415383400000000e+10
1.702127754688262939e-01,1.408042788505554199e+00,6.005420986600000000e+10
2.140175253152847290e-01,1.351103305816650391e+00,5.308190585100000000e+10
1.989987492561340332e-01,1.352150440216064453e+00,6.213189849700000000e+10
1.852315366268157959e-01,1.406508445739746094e+00,1.237364249000000000e+10
1.789737194776535034e-01,1.404187202453613281e+00,6.416897424600000000e+10
1.927409321069717407e-01,1.399614572525024414e+00,9.914464652000000000e+09
1.927409321069717407e-01,1.365556716918945312e+00,5.524631005600000000e+10
2.065081447362899780e-01,1.324049353599548340e+00,7.868373799000000000e+09
1.914893686771392822e-01,1.393324851989746094e+00,3.467057487500000000e+10
2.077597081661224365e-01,1.341919183731079102e+00,7.828671056100000000e+10
1.426783502101898193e-01,1.536021947860717773e+00,7.221883776000000000e+09
2.052565813064575195e-01,1.390294551849365234e+00,4.532595665100000000e+10
2.102628350257873535e-01,1.318860769271850586e+00,7.923564817200000000e+10
1.802252829074859619e-01,1.414375662803649902e+00,5.072097173700000000e+10
1.914893686771392822e-01,1.456261634826660156e+00,7.817113512900000000e+10
2.240300476551055908e-01,1.334066152572631836e+00,2.060251436600000000e+10
1.777221560478210449e-01,1.421635508537292480e+00,8.748510321400000000e+10
1.902378052473068237e-01,1.383084774017333984e+00,6.302288506800000000e+10
1.902378052473068237e-01,1.401653766632080078e+00,8.800773962000000000e+09
2.265331745147705078e-01,1.334620714187622070e+00,1.690004762000000000e+09
1.627033799886703491e-01,1.579331636428833008e+00,1.381190358000000000e+09
1.639549434185028076e-01,1.425421476364135742e+00,2.990016578500000000e+10
2.227784842252731323e-01,1.326198339462280273e+00,9.534068559100000000e+10
2.215269058942794800e-01,1.350569605827331543e+00,6.873850656300000000e+10
1.789737194776535034e-01,1.417846560478210449e+00,7.285433543000000000e+10
1.777221560478210449e-01,1.430684328079223633e+00,1.524956593900000000e+10
2.177722156047821045e-01,1.317781567573547363e+00,8.038732119900000000e+10
2.077597081661224365e-01,1.464138865470886230e+00,6.960444095700000000e+10
1.702127754688262939e-01,1.418153166770935059e+00,1.546777479500000000e+10
1.927409321069717407e-01,1.418633937835693359e+00,2.618304376800000000e+10
1.839799731969833374e-01,1.399113178253173828e+00,4.275828761900000000e+10
1.952440589666366577e-01,1.394473314285278320e+00,3.192071836000000000e+09
1.939924955368041992e-01,1.420593261718750000e+00,2.253934581900000000e+10
2.390488088130950928e-01,1.324881196022033691e+00,5.487768538500000000e+10
2.127659618854522705e-01,1.330507755279541016e+00,7.210173145800000000e+10
1.839799731969833374e-01,1.395620703697204590e+00,5.772866124900000000e+10
1.977471858263015747e-01,1.415738582611083984e+00,9.531577253500000000e+10
1.777221560478210449e-01,1.442631006240844727e+00,2.150289113700000000e+10
2.015018761157989502e-01,1.410026311874389648e+00,9.017987934700000000e+10
1.889862418174743652e-01,1.395070314407348633e+00,3.812137640800000000e+10
2.252816110849380493e-01,1.361313343048095703e+00,9.382784791000000000e+09
2.002503126859664917e-01,1.344400763511657715e+00,3.926449182200000000e+10
2.227784842252731323e-01,1.329651474952697754e+00,4.739915782200000000e+10
2.215269058942794800e-01,1.347509860992431641e+00,6.056534563700000000e+10
2.177722156047821045e-01,1.338397979736328125e+00,4.325277380200000000e+10
2.240300476551055908e-01,1.340981483459472656e+00,7.530234390700000000e+10
1.839799731969833374e-01,1.416279792785644531e+00,1.275751440000000000e+10
1.802252829074859619e-01,1.387608289718627930e+00,3.466328363500000000e+10
2.152690887451171875e-01,1.329793453216552734e+00,1.033200303900000000e+10
2.215269058942794800e-01,1.333713293075561523e+00,6.422759447200000000e+10
2.152690887451171875e-01,1.326204299926757812e+00,1.623605787900000000e+10
1.852315366268157959e-01,1.407462835311889648e+00,8.477299600600000000e+10
2.152690887451171875e-01,1.372257232666015625e+00,3.208586679800000000e+10
1.864831000566482544e-01,1.460188746452331543e+00,9.961003780000000000e+09
2.252816110849380493e-01,1.322798132896423340e+00,4.350550571300000000e+10
1.864831000566482544e-01,1.404953241348266602e+00,5.647222641500000000e+10
1.852315366268157959e-01,1.387513518333435059e+00,8.840695349700000000e+10
2.077597081661224365e-01,1.330194592475891113e+00,5.607116673500000000e+10
1.789737194776535034e-01,1.417163372039794922e+00,9.975535541900000000e+10
1.902378052473068237e-01,1.420434713363647461e+00,2.133717238400000000e+10
2.115143984556198120e-01,1.390110373497009277e+00,4.376397867700000000e+10
1.864831000566482544e-01,1.416044235229492188e+00,5.106734218100000000e+10
1.877346783876419067e-01,1.388364195823669434e+00,4.080553479500000000e+10
1.777221560478210449e-01,1.457466840744018555e+00,7.279859247600000000e+10
1.977471858263015747e-01,1.393484950065612793e+00,4.446682728700000000e+10
1.964956223964691162e-01,1.402138113975524902e+00,6.579692844100000000e+10
1.902378052473068237e-01,1.398575305938720703e+00,6.028157999300000000e+10
2.265331745147705078e-01,1.315086960792541504e+00,2.767882515400000000e+10
2.240300476551055908e-01,1.322216391563415527e+00,8.212889037500000000e+10
1.602002531290054321e-01,1.423908591270446777e+00,5.664428552000000000e+10
2.215269058942794800e-01,1.344662070274353027e+00,1.932671078300000000e+10
1.927409321069717407e-01,1.366366624832153320e+00,8.395352966100000000e+10
2.277847379446029663e-01,1.330572009086608887e+00,3.042577028400000000e+10
1.677096337080001831e-01,1.461105346679687500e+00,8.777110695100000000e+10
1.714643388986587524e-01,1.454896211624145508e+00,2.550310480200000000e+10
2.002503126859664917e-01,1.346836924552917480e+00,1.722780422100000000e+10
2.077597081661224365e-01,1.359689474105834961e+00,4.077143950100000000e+10
1.827284097671508789e-01,1.426219940185546875e+00,9.893163906500000000e+10
2.065081447362899780e-01,1.326391577720642090e+00,8.538959396500000000e+10
1.864831000566482544e-01,1.499486327171325684e+00,2.811681225300000000e+10
1.777221560478210449e-01,1.437407255172729492e+00,2.660124745400000000e+10
2.327909916639328003e-01,1.364541292190551758e+00,8.518033008200000000e+10
1.802252829074859619e-01,1.400748133659362793e+00,1.989854142500000000e+10
2.227784842252731323e-01,1.316988945007324219e+00,3.890814849800000000e+10
1.889862418174743652e-01,1.457423210144042969e+00,6.800554089400000000e+10
2.165206521749496460e-01,1.329259634017944336e+00,3.163615834700000000e+10
1.702127754688262939e-01,1.414426803588867188e+00,3.628284996800000000e+10
1.889862418174743652e-01,1.421755075454711914e+00,5.923015228200000000e+10
1.939924955368041992e-01,1.453933119773864746e+00,1.628811710600000000e+10
1.827284097671508789e-01,1.448233962059020996e+00,5.624943098500000000e+10
1.677096337080001831e-01,1.484936237335205078e+00,4.790687629300000000e+10
1.927409321069717407e-01,1.370306968688964844e+00,7.992848858600000000e+10
1.852315366268157959e-01,1.452172160148620605e+00,9.556167230000000000e+10
2.027534395456314087e-01,1.353853583335876465e+00,4.284506480000000000e+08
2.102628350257873535e-01,1.409101843833923340e+00,8.538047996300000000e+10
1.514393091201782227e-01,1.641299724578857422e+00,9.234690432200000000e+10
1.727159023284912109e-01,1.538411855697631836e+00,1.879716434000000000e+10
2.027534395456314087e-01,1.388354539871215820e+00,4.748349946600000000e+10
2.190237790346145630e-01,1.331310033798217773e+00,4.455087604000000000e+09
1.752190291881561279e-01,1.408721923828125000e+00,4.359798957600000000e+10
1.827284097671508789e-01,1.404037475585937500e+00,7.651197865500000000e+10
2.165206521749496460e-01,1.326713562011718750e+00,6.022729197900000000e+10
1.814768463373184204e-01,1.433383464813232422e+00,5.690133285300000000e+10
1.576971262693405151e-01,1.448288202285766602e+00,5.774348345900000000e+10
1.914893686771392822e-01,1.416296720504760742e+00,2.790663125700000000e+10
2.027534395456314087e-01,1.411173701286315918e+00,6.047908400400000000e+10
2.190237790346145630e-01,1.345536470413208008e+00,1.729411261000000000e+09
2.027534395456314087e-01,1.384236574172973633e+00,5.823616870600000000e+10
2.015018761157989502e-01,1.376835227012634277e+00,7.412208169100000000e+10
2.002503126859664917e-01,1.355455756187438965e+00,1.939773966300000000e+10
1.827284097671508789e-01,1.423682928085327148e+00,8.649034602000000000e+09
2.327909916639328003e-01,1.389051675796508789e+00,3.736708948100000000e+10
1.602002531290054321e-01,1.629817962646484375e+00,2.026683263600000000e+10
2.015018761157989502e-01,1.336049079895019531e+00,8.400606819000000000e+09
2.327909916639328003e-01,1.330224871635437012e+00,4.583512289400000000e+10
2.015018761157989502e-01,1.392402172088623047e+00,9.446335098500000000e+10
2.165206521749496460e-01,1.331933856010437012e+00,5.473527876300000000e+10
1.864831000566482544e-01,1.401415109634399414e+00,8.475735763000000000e+10
1.839799731969833374e-01,1.417940497398376465e+00,1.020060467000000000e+09
2.403003871440887451e-01,1.327884435653686523e+00,2.363415376300000000e+10
2.190237790346145630e-01,1.330512762069702148e+00,1.187187943200000000e+10
1.702127754688262939e-01,1.458216428756713867e+00,9.430595070500000000e+10
2.277847379446029663e-01,1.331797599792480469e+00,8.387112762700000000e+10
1.927409321069717407e-01,1.398470640182495117e+00,5.417962288000000000e+09
1.764705926179885864e-01,1.460447072982788086e+00,1.240608135900000000e+10
2.115143984556198120e-01,1.352410674095153809e+00,8.055323647800000000e+10
2.302878648042678833e-01,1.319598436355590820e+00,1.841609919100000000e+10
2.090112715959548950e-01,1.342916250228881836e+00,6.615628276300000000e+10
2.265331745147705078e-01,1.339896917343139648e+00,5.906420491300000000e+10
2.227784842252731323e-01,1.338991403579711914e+00,5.532519586100000000e+10
1.952440589666366577e-01,1.409170985221862793e+00,7.013606363000000000e+09
1.952440589666366577e-01,1.398447990417480469e+00,6.709531738100000000e+10
1.939924955368041992e-01,1.379228353500366211e+00,6.379916674300000000e+10
1.814768463373184204e-01,1.412867903709411621e+00,7.773915660400000000e+10
2.077597081661224365e-01,1.326655864715576172e+00,2.244416729000000000e+10
2.002503126859664917e-01,1.353892087936401367e+00,4.720360396700000000e+10
2.077597081661224365e-01,1.360669374465942383e+00,1.988094253500000000e+10
1.927409321069717407e-01,1.399176120758056641e+00,1.309098659000000000e+09
1.952440589666366577e-01,1.403766155242919922e+00,6.263614716500000000e+10
2.040050029754638672e-01,1.389057636260986328e+00,5.604782066700000000e+10
1.852315366268157959e-01,1.452393531799316406e+00,6.523096283900000000e+10
1.839799731969833374e-01,1.415760397911071777e+00,1.067152007700000000e+10
1.852315366268157959e-01,1.399610280990600586e+00,3.652504598100000000e+10
2.165206521749496460e-01,1.328209877014160156e+00,4.505655056500000000e+10
1.752190291881561279e-01,1.429717302322387695e+00,4.830808247000000000e+10
2.077597081661224365e-01,1.357577681541442871e+00,5.467043749000000000e+09
2.002503126859664917e-01,1.343134641647338867e+00,6.369033411100000000e+10
1.814768463373184204e-01,1.443405151367187500e+00,6.947023395000000000e+10
1.752190291881561279e-01,1.443375945091247559e+00,3.071411450000000000e+10
1.952440589666366577e-01,1.391884803771972656e+00,3.168079870200000000e+10
2.127659618854522705e-01,1.327840089797973633e+00,7.905308434700000000e+10
1.652065068483352661e-01,1.485599040985107422e+00,3.878595997500000000e+10
2.090112715959548950e-01,1.440866231918334961e+00,7.063447789200000000e+10
2.152690887451171875e-01,1.326514244079589844e+00,5.620402936600000000e+10
1.827284097671508789e-01,1.376934409141540527e+00,4.077525460000000000e+10
1.551939994096755981e-01,1.431105494499206543e+00,4.728067810000000000e+09
1.952440589666366577e-01,1.398187518119812012e+00,9.916478656300000000e+10
1.827284097671508789e-01,1.396055936813354492e+00,1.166689869400000000e+10
1.614518165588378906e-01,1.415278196334838867e+00,1.541166031100000000e+10
1.927409321069717407e-01,1.435309410095214844e+00,1.526512613800000000e+10
1.602002531290054321e-01,1.449501752853393555e+00,5.702852513900000000e+10
1.939924955368041992e-01,1.379487395286560059e+00,9.985346084300000000e+10
1.789737194776535034e-01,1.437609434127807617e+00,1.757964668500000000e+10
2.115143984556198120e-01,1.322866320610046387e+00,9.535075515500000000e+10
2.227784842252731323e-01,1.341331005096435547e+00,3.924129507500000000e+10
2.140175253152847290e-01,1.321636676788330078e+00,8.801935369600000000e+10
1.802252829074859619e-01,1.402935862541198730e+00,3.834437787900000000e+10
1.889862418174743652e-01,1.383194804191589355e+00,7.467810914100000000e+10
1.789737194776535034e-01,1.417160511016845703e+00,5.688400806000000000e+10
2.177722156047821045e-01,1.329087972640991211e+00,9.498173010000000000e+09
1.827284097671508789e-01,1.453284978866577148e+00,6.247250398600000000e+10
1.864831000566482544e-01,1.348349332809448242e+00,6.910343720100000000e+10
1.839799731969833374e-01,1.422863721847534180e+00,5.863792212500000000e+10
1.939924955368041992e-01,1.412206411361694336e+00,8.987874569000000000e+09
2.277847379446029663e-01,1.316769838333129883e+00,4.548407038300000000e+10
1.839799731969833374e-01,1.404301166534423828e+00,9.039507438500000000e+10
2.015018761157989502e-01,1.401315450668334961e+00,3.011029212800000000e+10
1.652065068483352661e-01,1.417844533920288086e+00,6.408913792800000000e+10
2.190237790346145630e-01,1.342355489730834961e+00,8.446793590000000000e+10
2.090112715959548950e-01,1.359076023101806641e+00,6.720702752700000000e+10
1.927409321069717407e-01,1.431986570358276367e+00,3.458154106200000000e+10
2.215269058942794800e-01,1.308090686798095703e+00,4.517401677400000000e+10
1.989987492561340332e-01,1.381925940513610840e+00,9.521445761100000000e+10
1.852315366268157959e-01,1.440656661987304688e+00,4.491613749300000000e+10
1.877346783876419067e-01,1.409878730773925781e+00,5.862449769400000000e+10
1.964956223964691162e-01,1.449955940246582031e+00,7.131227533200000000e+10
1.927409321069717407e-01,1.403527617454528809e+00,9.728320907200000000e+10
1.927409321069717407e-01,1.418834447860717773e+00,5.854789772000000000e+10
2.252816110849380493e-01,1.328567266464233398e+00,6.241878620000000000e+09
1.614518165588378906e-01,1.438400745391845703e+00,8.657569395700000000e+10
2.027534395456314087e-01,1.412517309188842773e+00,5.532345180000000000e+09
1.614518165588378906e-01,1.461234927177429199e+00,8.404875380300000000e+10
1.639549434185028076e-01,1.460149168968200684e+00,4.331735661400000000e+10
1.839799731969833374e-01,1.413325548171997070e+00,1.958550836800000000e+10
1.902378052473068237e-01,1.380233168601989746e+00,7.024898757400000000e+10
1.989987492561340332e-01,1.403300762176513672e+00,6.711427864500000000e+10
2.240300476551055908e-01,1.343707084655761719e+00,8.718751880400000000e+10
2.265331745147705078e-01,1.336284875869750977e+00,8.650599755100000000e+10
1.889862418174743652e-01,1.408948659896850586e+00,7.162706365400000000e+10
2.327909916639328003e-01,1.316316366195678711e+00,9.439522641900000000e+10
2.002503126859664917e-01,1.404706716537475586e+00,2.533854992300000000e+10
2.090112715959548950e-01,1.343804717063903809e+00,1.701353992200000000e+10
1.989987492561340332e-01,1.419065475463867188e+00,9.644652724400000000e+10
1.777221560478210449e-01,1.408511638641357422e+00,3.216683979300000000e+10
2.115143984556198120e-01,1.389204740524291992e+00,1.828883521000000000e+10
2.215269058942794800e-01,1.344321131706237793e+00,9.433348458900000000e+10
2.252816110849380493e-01,1.335615396499633789e+00,7.071331613000000000e+09
1.814768463373184204e-01,1.444205284118652344e+00,4.876009463800000000e+10
2.140175253152847290e-01,1.327087521553039551e+00,7.995404142400000000e+10
1.864831000566482544e-01,1.411695718765258789e+00,6.025804129900000000e+10
1.576971262693405151e-01,1.571032285690307617e+00,5.250513384100000000e+10
2.015018761157989502e-01,1.350010275840759277e+00,2.397825162300000000e+10
1.889862418174743652e-01,1.422250032424926758e+00,6.683657911500000000e+10
2.015018761157989502e-01,1.360304832458496094e+00,7.848027238500000000e+10
2.140175253152847290e-01,1.352530479431152344e+00,7.179965829700000000e+10
1.602002531290054321e-01,1.452707767486572266e+00,5.975406559300000000e+10
2.027534395456314087e-01,1.364880442619323730e+00,4.695787003000000000e+09
2.202753424644470215e-01,1.331402778625488281e+00,9.226416653500000000e+10
1.677096337080001831e-01,1.422700405120849609e+00,6.360384826400000000e+10
2.202753424644470215e-01,1.328406095504760742e+00,3.255790877400000000e+10
1.827284097671508789e-01,1.383421897888183594e+00,4.435458649000000000e+09
1.727159023284912109e-01,1.428098201751708984e+00,5.540456436200000000e+10
1.889862418174743652e-01,1.355525732040405273e+00,4.277110746300000000e+10
2.177722156047821045e-01,1.326063513755798340e+00,7.276249106000000000e+10
1.927409321069717407e-01,1.392559528350830078e+00,7.576388968800000000e+10
1.764705926179885864e-01,1.422840476036071777e+00,6.800753480800000000e+10
2.177722156047821045e-01,1.387539625167846680e+00,3.897266850300000000e+10
1.764705926179885864e-01,1.416130900382995605e+00,6.053347589800000000e+10
1.827284097671508789e-01,1.417845487594604492e+00,5.936703440700000000e+10
1.689611971378326416e-01,1.482919454574584961e+00,3.850037777400000000e+10
2.165206521749496460e-01,1.336945772171020508e+00,5.697756656000000000e+09
1.614518165588378906e-01,1.533474922180175781e+00,4.647620453400000000e+10
1.551939994096755981e-01,1.433516740798950195e+00,3.464837942300000000e+10
1.777221560478210449e-01,1.402164697647094727e+00,7.627893338900000000e+10
1.802252829074859619e-01,1.399963259696960449e+00,3.609794074200000000e+10
2.027534395456314087e-01,1.336708903312683105e+00,5.427712833000000000e+10
2.002503126859664917e-01,1.384636402130126953e+00,9.013648664000000000e+09
1.814768463373184204e-01,1.415854930877685547e+00,8.751664582900000000e+10
2.065081447362899780e-01,1.330119848251342773e+00,7.337923332400000000e+10
1.752190291881561279e-01,1.383806943893432617e+00,6.441469464200000000e+10
2.040050029754638672e-01,1.334299564361572266e+00,7.477476740100000000e+10
2.140175253152847290e-01,1.414520263671875000e+00,3.457258186500000000e+10
1.814768463373184204e-01,1.428802967071533203e+00,8.168678197700000000e+10
1.889862418174743652e-01,1.398532390594482422e+00,2.350240214000000000e+10
2.002503126859664917e-01,1.430712223052978516e+00,4.214502230400000000e+10
1.939924955368041992e-01,1.403262495994567871e+00,2.301831636700000000e+10
1.777221560478210449e-01,1.441191434860229492e+00,5.203417462800000000e+10
2.277847379446029663e-01,1.332370400428771973e+00,8.452119302500000000e+10
2.002503126859664917e-01,1.384134650230407715e+00,9.184602117600000000e+10
1.789737194776535034e-01,1.417118549346923828e+00,7.005668742600000000e+10
1.727159023284912109e-01,1.428167343139648438e+00,7.566153451800000000e+10
1.852315366268157959e-01,1.396878957748413086e+00,9.588349154000000000e+10
1.789737194776535034e-01,1.528620719909667969e+00,9.205017981300000000e+10
1.839799731969833374e-01,1.412934780120849609e+00,3.797528873900000000e+10
1.864831000566482544e-01,1.441128730773925781e+00,7.165165533800000000e+10
1.602002531290054321e-01,1.508678436279296875e+00,4.564555631600000000e+10
1.939924955368041992e-01,1.409135341644287109e+00,9.043724793700000000e+10
1.927409321069717407e-01,1.375115275382995605e+00,5.329560351600000000e+10
2.127659618854522705e-01,1.320313572883605957e+00,4.132228411700000000e+10
2.102628350257873535e-01,1.354559898376464844e+00,7.862686569300000000e+10
2.290363013744354248e-01,1.346427321434020996e+00,3.038485582700000000e+10
1.877346783876419067e-01,1.357691526412963867e+00,7.479627862800000000e+10
1.802252829074859619e-01,1.425342321395874023e+00,2.724345142300000000e+10
1.777221560478210449e-01,1.419721841812133789e+00,7.058180909600000000e+10
1.777221560478210449e-01,1.405126452445983887e+00,1.170543238000000000e+10
1.752190291881561279e-01,1.410235643386840820e+00,7.411745034700000000e+10
2.165206521749496460e-01,1.327195644378662109e+00,9.729528209900000000e+10
1.727159023284912109e-01,1.410291075706481934e+00,7.089528033700000000e+10
2.315394282341003418e-01,1.324352145195007324e+00,8.401008264000000000e+10
2.352941185235977173e-01,1.335403919219970703e+00,8.737029742100000000e+10
1.777221560478210449e-01,1.435883045196533203e+00,8.691381041100000000e+10
2.302878648042678833e-01,1.337813258171081543e+00,5.013274800000000000e+10
2.027534395456314087e-01,1.408258914947509766e+00,5.456600816500000000e+10
1.852315366268157959e-01,1.425681352615356445e+00,1.431914128000000000e+09
2.202753424644470215e-01,1.330519914627075195e+00,2.638014776000000000e+09
1.864831000566482544e-01,1.389865279197692871e+00,3.073376156300000000e+10
2.252816110849380493e-01,1.334648609161376953e+00,8.570008662600000000e+10
1.802252829074859619e-01,1.434697628021240234e+00,2.890830269700000000e+10
1.789737194776535034e-01,1.514789938926696777e+00,2.819160969300000000e+10
2.065081447362899780e-01,1.337082386016845703e+00,3.044501846000000000e+09
1.752190291881561279e-01,1.394032835960388184e+00,7.244055467600000000e+10
2.365456819534301758e-01,1.324869155883789062e+00,8.828982047100000000e+10
1.952440589666366577e-01,1.409299254417419434e+00,3.373349635000000000e+09
2.040050029754638672e-01,1.412225127220153809e+00,1.784010799100000000e+10
1.877346783876419067e-01,1.390232801437377930e+00,8.837481278300000000e+10
2.215269058942794800e-01,1.326127052307128906e+00,1.421898615400000000e+10
1.889862418174743652e-01,1.408879637718200684e+00,1.697561189800000000e+10
2.015018761157989502e-01,1.405812263488769531e+00,3.067010248400000000e+10
2.202753424644470215e-01,1.396221876144409180e+00,4.644913047500000000e+10
1.752190291881561279e-01,1.423902392387390137e+00,7.021179300600000000e+10
1.939924955368041992e-01,1.403138518333435059e+00,3.484369203200000000e+10
1.652065068483352661e-01,1.440065622329711914e+00,9.766300242700000000e+10
1.989987492561340332e-01,1.325282096862792969e+00,2.805074414300000000e+10
2.027534395456314087e-01,1.403381705284118652e+00,7.203046954800000000e+10
2.052565813064575195e-01,1.324829101562500000e+00,9.320634205400000000e+10
1.902378052473068237e-01,1.402323961257934570e+00,9.865916633400000000e+10
2.027534395456314087e-01,1.409057617187500000e+00,1.372798161100000000e+10
1.764705926179885864e-01,1.421065568923950195e+00,5.136427179500000000e+10
1.777221560478210449e-01,1.409710645675659180e+00,5.895367390200000000e+10
1.827284097671508789e-01,1.475062370300292969e+00,6.621959696400000000e+10
2.065081447362899780e-01,1.427016019821166992e+00,5.156624180700000000e+10
1.877346783876419067e-01,1.425117492675781250e+00,3.309344736300000000e+10
2.065081447362899780e-01,1.353002548217773438e+00,4.224564346000000000e+10
2.127659618854522705e-01,1.333539485931396484e+00,6.112116494000000000e+09
2.327909916639328003e-01,1.351208567619323730e+00,5.647735952200000000e+10
1.602002531290054321e-01,1.470231294631958008e+00,1.299297632000000000e+10
2.190237790346145630e-01,1.359366178512573242e+00,4.818887975000000000e+09
1.752190291881561279e-01,1.467776060104370117e+00,1.171672544900000000e+10
2.065081447362899780e-01,1.349327325820922852e+00,3.666554550000000000e+08
1.877346783876419067e-01,1.414775609970092773e+00,5.940326757000000000e+09
1.789737194776535034e-01,1.426093339920043945e+00,1.506231102700000000e+10
2.215269058942794800e-01,1.333950757980346680e+00,2.535006846900000000e+10
1.702127754688262939e-01,1.453116416931152344e+00,2.052793778000000000e+09
2.102628350257873535e-01,1.345700144767761230e+00,8.315227812100000000e+10
2.152690887451171875e-01,1.333227634429931641e+00,7.487495297400000000e+10
2.065081447362899780e-01,1.344872355461120605e+00,7.394192863000000000e+10
1.814768463373184204e-01,1.401585102081298828e+00,1.561712710000000000e+08
1.814768463373184204e-01,1.419855594635009766e+00,4.999841345000000000e+10
2.152690887451171875e-01,1.359051108360290527e+00,8.277177458400000000e+10
1.964956223964691162e-01,1.367437362670898438e+00,4.663692487000000000e+09
1.476846039295196533e-01,1.453223109245300293e+00,9.418892294000000000e+09
1.839799731969833374e-01,1.393991947174072266e+00,3.362215913300000000e+10
2.140175253152847290e-01,1.337424755096435547e+00,7.538448983600000000e+10
1.814768463373184204e-01,1.411070823669433594e+00,3.940364723000000000e+09
2.015018761157989502e-01,1.406103491783142090e+00,8.131859235300000000e+10
2.090112715959548950e-01,1.406079530715942383e+00,3.951165357400000000e+10
2.140175253152847290e-01,1.344310641288757324e+00,5.820127019600000000e+10
2.052565813064575195e-01,1.400570392608642578e+00,6.000257751100000000e+10
1.952440589666366577e-01,1.407931566238403320e+00,3.754158502200000000e+10
1.764705926179885864e-01,1.398417949676513672e+00,6.905769084000000000e+09
1.777221560478210449e-01,1.385134458541870117e+00,2.251329479000000000e+10
1.777221560478210449e-01,1.406778693199157715e+00,1.221644314400000000e+10
2.077597081661224365e-01,1.395442962646484375e+00,3.104972434000000000e+10
2.002503126859664917e-01,1.345797538757324219e+00,5.821424088400000000e+10
2.215269058942794800e-01,1.338094711303710938e+00,4.246001732300000000e+10
2.115143984556198120e-01,1.352627158164978027e+00,2.663382247000000000e+09
2.002503126859664917e-01,1.399274349212646484e+00,6.871300971600000000e+10
1.789737194776535034e-01,1.386941671371459961e+00,7.538476811300000000e+10
1.664580702781677246e-01,1.409566760063171387e+00,8.818052600000000000e+09
1.501877307891845703e-01,1.453731775283813477e+00,6.253986592500000000e+10
1.927409321069717407e-01,1.437048792839050293e+00,6.389813777400000000e+10
1.827284097671508789e-01,1.371486544609069824e+00,9.122287070000000000e+09
1.989987492561340332e-01,1.387837886810302734e+00,4.763199225100000000e+10
1.852315366268157959e-01,1.408193945884704590e+00,8.641226580500000000e+10
1.802252829074859619e-01,1.538146376609802246e+00,9.563486124000000000e+09
1.777221560478210449e-01,1.407179713249206543e+00,6.347792387900000000e+10
2.015018761157989502e-01,1.485640048980712891e+00,6.303718431200000000e+10
1.752190291881561279e-01,1.380988836288452148e+00,5.674201584300000000e+10
2.190237790346145630e-01,1.323863506317138672e+00,9.669684969900000000e+10
2.040050029754638672e-01,1.363031268119812012e+00,2.445004950900000000e+10
2.240300476551055908e-01,1.352508306503295898e+00,9.107211159700000000e+10
2.327909916639328003e-01,1.312525033950805664e+00,7.972834458600000000e+10
1.927409321069717407e-01,1.427354216575622559e+00,7.132649461100000000e+10
1.827284097671508789e-01,1.405616044998168945e+00,3.341576909500000000e+10
2.052565813064575195e-01,1.395208716392517090e+00,8.810982210900000000e+10
1.702127754688262939e-01,1.445473909378051758e+00,5.258545719000000000e+09
2.327909916639328003e-01,1.341304659843444824e+00,8.506541254300000000e+10
1.827284097671508789e-01,1.386827945709228516e+00,3.432691254900000000e+10
2.252816110849380493e-01,1.332139015197753906e+00,1.066708494500000000e+10
2.327909916639328003e-01,1.333936572074890137e+00,5.467382134800000000e+10
1.789737194776535034e-01,1.406409502029418945e+00,3.704130438600000000e+10
2.240300476551055908e-01,1.337420463562011719e+00,1.472430017100000000e+10
2.127659618854522705e-01,1.367948293685913086e+00,9.000056956700000000e+10
1.977471858263015747e-01,1.354194641113281250e+00,3.264544070300000000e+10
2.215269058942794800e-01,1.336605906486511230e+00,1.277579449200000000e+10
1.939924955368041992e-01,1.429532766342163086e+00,9.698831241600000000e+10
2.102628350257873535e-01,1.356262087821960449e+00,5.083420942000000000e+10
2.152690887451171875e-01,1.334358096122741699e+00,2.572043452400000000e+10
1.802252829074859619e-01,1.479244232177734375e+00,2.905726495300000000e+10
2.177722156047821045e-01,1.319110393524169922e+00,5.426108160700000000e+10
1.914893686771392822e-01,1.473847389221191406e+00,7.697051407800000000e+10
1.764705926179885864e-01,1.413079738616943359e+00,1.469403210300000000e+10
1.839799731969833374e-01,1.411665201187133789e+00,3.194339866100000000e+10
1.852315366268157959e-01,1.429415225982666016e+00,1.182115404700000000e+10
1.977471858263015747e-01,1.387017726898193359e+00,4.523323350400000000e+10
2.040050029754638672e-01,1.353825092315673828e+00,1.945814474300000000e+10
1.864831000566482544e-01,1.408872127532958984e+00,5.000638133900000000e+10
1.839799731969833374e-01,1.396401643753051758e+00,3.189536243700000000e+10
2.215269058942794800e-01,1.333411693572998047e+00,7.513368017000000000e+09
2.165206521749496460e-01,1.334623217582702637e+00,1.952563636600000000e+10
1.877346783876419067e-01,1.395432829856872559e+00,9.052886736200000000e+10
1.964956223964691162e-01,1.382642030715942383e+00,9.789579113800000000e+10
1.927409321069717407e-01,1.394746541976928711e+00,1.327486327100000000e+10
2.202753424644470215e-01,1.325264453887939453e+00,2.969011662400000000e+10
2.165206521749496460e-01,1.316331505775451660e+00,6.246034823900000000e+10
2.115143984556198120e-01,1.337937593460083008e+00,5.718137003200000000e+10
2.115143984556198120e-01,1.323778033256530762e+00,7.280417132200000000e+10
2.015018761157989502e-01,1.394841670989990234e+00,2.606981407500000000e+10
1.864831000566482544e-01,1.388402223587036133e+00,2.582451045400000000e+10
1.714643388986587524e-01,1.448717474937438965e+00,3.028809776100000000e+10
1.664580702781677246e-01,1.454324007034301758e+00,3.655522854500000000e+10
2.015018761157989502e-01,1.364373922348022461e+00,5.015639797300000000e+10
2.090112715959548950e-01,1.400316119194030762e+00,1.435849439900000000e+10
1.476846039295196533e-01,1.466367602348327637e+00,3.658268107600000000e+10
1.889862418174743652e-01,1.403320789337158203e+00,3.065320811500000000e+10
1.927409321069717407e-01,1.441024541854858398e+00,1.313997544600000000e+10
2.052565813064575195e-01,1.392679095268249512e+00,6.501892746000000000e+10
1.839799731969833374e-01,1.405684351921081543e+00,9.311529723100000000e+10
2.115143984556198120e-01,1.333754301071166992e+00,4.161026017700000000e+10
2.165206521749496460e-01,1.342763185501098633e+00,2.343024543000000000e+10
1.739674657583236694e-01,1.416219949722290039e+00,1.484349546600000000e+10
1.914893686771392822e-01,1.401866793632507324e+00,6.085224708000000000e+10
2.077597081661224365e-01,1.346247673034667969e+00,7.871163212100000000e+10
2.077597081661224365e-01,1.393344759941101074e+00,4.636740493600000000e+10
1.939924955368041992e-01,1.390453338623046875e+00,4.668038334700000000e+10
2.290363013744354248e-01,1.325190186500549316e+00,5.916580304600000000e+10
2.190237790346145630e-01,1.346789836883544922e+00,7.496679088100000000e+10
1.889862418174743652e-01,1.381859064102172852e+00,9.418708676400000000e+10
1.927409321069717407e-01,1.401781916618347168e+00,3.391905801500000000e+10
1.689611971378326416e-01,1.426764726638793945e+00,7.754232636000000000e+10
2.215269058942794800e-01,1.323139905929565430e+00,1.615475843500000000e+10
2.115143984556198120e-01,1.372560381889343262e+00,1.938107970300000000e+10
1.627033799886703491e-01,1.467400431632995605e+00,1.445981894600000000e+10
1.702127754688262939e-01,1.441380500793457031e+00,3.103146478000000000e+10
1.889862418174743652e-01,1.402544736862182617e+00,9.613342802700000000e+10
1.814768463373184204e-01,1.399280905723571777e+00,8.726130364200000000e+10
2.202753424644470215e-01,1.311542034149169922e+00,1.851949114100000000e+10
2.040050029754638672e-01,1.355080485343933105e+00,9.234859133100000000e+10
1.864831000566482544e-01,1.411642551422119141e+00,9.666692950000000000e+10
1.802252829074859619e-01,1.450810670852661133e+00,5.318855284900000000e+10
1.551939994096755981e-01,1.559439182281494141e+00,9.989773183300000000e+10
2.040050029754638672e-01,1.360740184783935547e+00,2.759276435300000000e+10
2.177722156047821045e-01,1.342230796813964844e+00,9.413792381200000000e+10
1.852315366268157959e-01,1.404173731803894043e+00,6.199756188800000000e+10
1.839799731969833374e-01,1.420372724533081055e+00,1.014034629700000000e+10
2.152690887451171875e-01,1.397374153137207031e+00,2.302919847200000000e+10
1.877346783876419067e-01,1.389218211174011230e+00,2.364284651200000000e+10
1.939924955368041992e-01,1.375769495964050293e+00,5.377637690500000000e+10
2.202753424644470215e-01,1.347206473350524902e+00,7.093148015800000000e+10
2.352941185235977173e-01,1.357232332229614258e+00,8.247994837200000000e+10
1.902378052473068237e-01,1.390797495841979980e+00,2.131245755400000000e+10
2.077597081661224365e-01,1.343012809753417969e+00,1.348194771800000000e+10
2.227784842252731323e-01,1.354865431785583496e+00,1.025393995400000000e+10
1.501877307891845703e-01,1.450785994529724121e+00,3.401625598300000000e+10
1.952440589666366577e-01,1.385114669799804688e+00,7.046014083600000000e+10
2.140175253152847290e-01,1.396740913391113281e+00,8.631306207300000000e+10
1.739674657583236694e-01,1.401596069335937500e+00,8.725199723500000000e+10
2.002503126859664917e-01,1.338519930839538574e+00,4.030707528400000000e+10
2.077597081661224365e-01,1.371739745140075684e+00,9.509412403200000000e+10
2.152690887451171875e-01,1.336670279502868652e+00,1.716503515800000000e+10
2.315394282341003418e-01,1.319596052169799805e+00,8.358935798400000000e+10
1.551939994096755981e-01,1.508540391921997070e+00,1.099316803200000000e+10
2.227784842252731323e-01,1.343069911003112793e+00,9.870781002800000000e+10
2.377972453832626343e-01,1.313594341278076172e+00,1.365525620600000000e+10
2.190237790346145630e-01,1.330283761024475098e+00,3.624458442100000000e+10
1.877346783876419067e-01,1.402561902999877930e+00,6.346429729600000000e+10
2.040050029754638672e-01,1.393200397491455078e+00,9.751609960600000000e+10
1.827284097671508789e-01,1.441473007202148438e+00,1.235740802000000000e+10
2.215269058942794800e-01,1.344695329666137695e+00,9.592058730300000000e+10
2.215269058942794800e-01,1.341916799545288086e+00,9.379608467000000000e+10
2.115143984556198120e-01,1.317462801933288574e+00,4.134973569700000000e+10
2.177722156047821045e-01,1.332187175750732422e+00,1.231033342100000000e+10
1.852315366268157959e-01,1.403399467468261719e+00,9.706609195100000000e+10
2.027534395456314087e-01,1.409608602523803711e+00,3.214262322500000000e+10
1.827284097671508789e-01,1.423788428306579590e+00,5.527550502400000000e+10
1.689611971378326416e-01,1.420684337615966797e+00,3.198703187500000000e+10
1.952440589666366577e-01,1.402300715446472168e+00,6.428275650000000000e+08
2.040050029754638672e-01,1.383308410644531250e+00,9.358963497400000000e+10
1.927409321069717407e-01,1.415317416191101074e+00,3.796453777400000000e+10
2.327909916639328003e-01,1.318493843078613281e+00,4.281846072800000000e+10
1.877346783876419067e-01,1.400095343589782715e+00,3.044829063600000000e+10
1.864831000566482544e-01,1.376849889755249023e+00,7.120421978100000000e+10
2.165206521749496460e-01,1.342047572135925293e+00,1.797537564100000000e+10
2.202753424644470215e-01,1.322334170341491699e+00,6.176784504000000000e+09
2.115143984556198120e-01,1.323619484901428223e+00,1.009955046300000000e+10
1.852315366268157959e-01,1.393893718719482422e+00,9.833725268300000000e+10
1.727159023284912109e-01,1.450964689254760742e+00,6.869154637700000000e+10
1.864831000566482544e-01,1.400297403335571289e+00,8.608417027000000000e+09
2.140175253152847290e-01,1.310620903968811035e+00,7.293609250200000000e+10
1.752190291881561279e-01,1.431034922599792480e+00,3.571530407700000000e+10
1.777221560478210449e-01,1.410254836082458496e+00,1.130925540200000000e+10
1.702127754688262939e-01,1.419692397117614746e+00,6.332138368300000000e+10
2.277847379446029663e-01,1.331629276275634766e+00,1.426734050400000000e+10
1.689611971378326416e-01,1.455303907394409180e+00,3.162871114000000000e+09
2.215269058942794800e-01,1.328362226486206055e+00,8.192834395000000000e+10
1.852315366268157959e-01,1.388108491897583008e+00,9.348010350000000000e+09
1.827284097671508789e-01,1.432182669639587402e+00,6.200729330900000000e+10
1.939924955368041992e-01,1.395433425903320312e+00,6.824357214100000000e+10
2.127659618854522705e-01,1.386101126670837402e+00,9.714743636900000000e+10
2.277847379446029663e-01,1.349536299705505371e+00,6.185743698700000000e+10
1.989987492561340332e-01,1.401100635528564453e+00,5.059812884500000000e+10
1.902378052473068237e-01,1.383826971054077148e+00,2.978789034700000000e+10
2.065081447362899780e-01,1.357734084129333496e+00,7.051613580400000000e+10
1.789737194776535034e-01,1.399905920028686523e+00,9.171105694000000000e+10
1.426783502101898193e-01,1.467305183410644531e+00,9.658007043200000000e+10
2.277847379446029663e-01,1.323441505432128906e+00,9.812545223100000000e+10
2.215269058942794800e-01,1.341370820999145508e+00,7.238975928400000000e+10
1.814768463373184204e-01,1.414716720581054688e+00,6.790113041800000000e+10
1.789737194776535034e-01,1.410779476165771484e+00,1.581962962000000000e+09
2.002503126859664917e-01,1.356144189834594727e+00,9.146109711400000000e+10
2.015018761157989502e-01,1.389856219291687012e+00,3.743862644700000000e+10
1.839799731969833374e-01,1.440391421318054199e+00,5.414641402300000000e+10
1.777221560478210449e-01,1.411069273948669434e+00,6.704568493200000000e+10
1.964956223964691162e-01,1.405650377273559570e+00,6.537600311200000000e+10
1.839799731969833374e-01,1.402487635612487793e+00,4.885433214900000000e+10
2.077597081661224365e-01,1.351351141929626465e+00,9.487917836700000000e+10
1.814768463373184204e-01,1.401824474334716797e+00,1.210909848300000000e+10
2.015018761157989502e-01,1.387790918350219727e+00,3.963591555900000000e+10
1.914893686771392822e-01,1.408477783203125000e+00,1.482576333700000000e+10
2.240300476551055908e-01,1.339888930320739746e+00,6.066041001100000000e+10
1.739674657583236694e-01,1.440281271934509277e+00,3.998374218400000000e+10
1.789737194776535034e-01,1.406710028648376465e+00,4.077209076500000000e+10
1.439299136400222778e-01,1.461864709854125977e+00,9.596542753200000000e+10
1.814768463373184204e-01,1.418954730033874512e+00,1.127580891300000000e+10
1.839799731969833374e-01,1.403079867362976074e+00,6.245034241100000000e+10
1.802252829074859619e-01,1.422399997711181641e+00,3.283977158300000000e+10
2.165206521749496460e-01,1.341045141220092773e+00,3.099818710500000000e+10
2.102628350257873535e-01,1.324348926544189453e+00,1.436525234200000000e+10
1.877346783876419067e-01,1.418443202972412109e+00,2.478075645800000000e+10
2.377972453832626343e-01,1.311783194541931152e+00,1.724843502400000000e+10
2.215269058942794800e-01,1.328055620193481445e+00,9.503964405200000000e+10
1.639549434185028076e-01,1.459267616271972656e+00,2.590935424700000000e+10
2.077597081661224365e-01,1.349281311035156250e+00,9.387319358400000000e+10
1.814768463373184204e-01,1.518651962280273438e+00,2.846438261000000000e+09
1.914893686771392822e-01,1.406520605087280273e+00,8.303990407900000000e+10
1.864831000566482544e-01,1.393873214721679688e+00,7.682159372100000000e+10
1.727159023284912109e-01,1.375528216361999512e+00,8.485977683400000000e+10
1.914893686771392822e-01,1.414004325866699219e+00,8.922639818700000000e+10
1.789737194776535034e-01,1.434029459953308105e+00,9.294820509700000000e+10
1.839799731969833374e-01,1.453788638114929199e+00,4.129364368800000000e+10
1.964956223964691162e-01,1.388699889183044434e+00,4.600945199800000000e+10
1.952440589666366577e-01,1.396272659301757812e+00,4.775001017100000000e+10
2.115143984556198120e-01,1.393675684928894043e+00,5.861050431000000000e+10
2.403003871440887451e-01,1.318415164947509766e+00,8.309930468400000000e+10
1.864831000566482544e-01,1.397013545036315918e+00,7.668505857000000000e+09
1.664580702781677246e-01,1.484961390495300293e+00,1.590096252500000000e+10
1.977471858263015747e-01,1.401057004928588867e+00,3.186449483400000000e+10
2.040050029754638672e-01,1.419296622276306152e+00,6.700623937200000000e+10
2.140175253152847290e-01,1.339000582695007324e+00,1.035656187000000000e+09
1.914893686771392822e-01,1.402887105941772461e+00,3.319580123800000000e+10
1.952440589666366577e-01,1.425362110137939453e+00,7.181555370800000000e+10
1.777221560478210449e-01,1.446808338165283203e+00,5.797297195200000000e+10
1.777221560478210449e-01,1.436124801635742188e+00,8.784376058500000000e+10
2.077597081661224365e-01,1.332389950752258301e+00,2.012337452500000000e+10
1.789737194776535034e-01,1.422199487686157227e+00,9.292104263000000000e+09
1.639549434185028076e-01,1.457247495651245117e+00,7.959266342300000000e+10
1.939924955368041992e-01,1.387589812278747559e+00,6.949459059200000000e+10
1.952440589666366577e-01,1.402403831481933594e+00,8.524532708800000000e+10
1.539424359798431396e-01,1.458696365356445312e+00,3.352052943500000000e+10
2.265331745147705078e-01,1.321374654769897461e+00,8.095140136200000000e+10
2.352941185235977173e-01,1.317274689674377441e+00,8.069717604500000000e+10
1.602002531290054321e-01,1.445458412170410156e+00,6.182225000000000000e+07
1.852315366268157959e-01,1.406283617019653320e+00,4.211079249900000000e+10
1.764705926179885864e-01,1.381437301635742188e+00,6.562669340100000000e+10
2.190237790346145630e-01,1.342375278472900391e+00,3.586421592000000000e+10
2.265331745147705078e-01,1.316425085067749023e+00,4.906933092400000000e+10
1.927409321069717407e-01,1.387198925018310547e+00,1.081093519200000000e+10
1.802252829074859619e-01,1.417187094688415527e+00,4.598873335200000000e+10
1.652065068483352661e-01,1.554533243179321289e+00,7.220676540500000000e+10
2.027534395456314087e-01,1.390491366386413574e+00,3.622238537300000000e+10
1.877346783876419067e-01,1.388575434684753418e+00,2.674879875400000000e+10
2.002503126859664917e-01,1.344532370567321777e+00,8.175344868300000000e+10
1.877346783876419067e-01,1.405547976493835449e+00,1.616220571100000000e+10
2.227784842252731323e-01,1.326740503311157227e+00,1.553265435400000000e+10
1.777221560478210449e-01,1.402720689773559570e+00,3.902043702800000000e+10
1.652065068483352661e-01,1.424685001373291016e+00,1.030702575700000000e+10
1.989987492561340332e-01,1.383892059326171875e+00,5.355118425600000000e+10
1.902378052473068237e-01,1.395914912223815918e+00,8.559287200100000000e+10
2.240300476551055908e-01,1.334142565727233887e+00,3.327711276200000000e+10
1.914893686771392822e-01,1.436715006828308105e+00,6.590086592900000000e+10
1.952440589666366577e-01,1.424597144126892090e+00,4.863117362500000000e+10
2.052565813064575195e-01,1.366828918457031250e+00,3.495917152000000000e+10
1.839799731969833374e-01,1.414357542991638184e+00,5.703457098700000000e+10
2.065081447362899780e-01,1.404613375663757324e+00,8.976953911500000000e+10
1.927409321069717407e-01,1.410967350006103516e+00,4.283465014400000000e+10
2.327909916639328003e-01,1.330876350402832031e+00,1.188162015000000000e+09
2.102628350257873535e-01,1.377739667892456055e+00,5.164691887000000000e+09
2.002503126859664917e-01,1.413400888442993164e+00,2.841603027000000000e+09
2.252816110849380493e-01,1.337704539299011230e+00,4.631808282400000000e+10
1.714643388986587524e-01,1.486286401748657227e+00,3.766324573900000000e+10
1.952440589666366577e-01,1.412958145141601562e+00,7.032350924400000000e+10
2.227784842252731323e-01,1.329047679901123047e+00,5.565008452600000000e+10
1.614518165588378906e-01,1.452894568443298340e+00,1.983969134700000000e+10
1.714643388986587524e-01,1.417865514755249023e+00,9.296923440500000000e+10
2.002503126859664917e-01,1.339215993881225586e+00,1.398866985700000000e+10
2.252816110849380493e-01,1.327375650405883789e+00,9.167666127900000000e+10
2.090112715959548950e-01,1.327700614929199219e+00,9.771403095800000000e+10
1.914893686771392822e-01,1.381475210189819336e+00,4.875927362600000000e+10
1.939924955368041992e-01,1.461049318313598633e+00,1.251790659800000000e+10
2.015018761157989502e-01,1.521477460861206055e+00,2.339157443100000000e+10
1.627033799886703491e-01,1.443790793418884277e+00,8.207778757000000000e+09
1.539424359798431396e-01,1.462665319442749023e+00,7.248807512200000000e+10
1.927409321069717407e-01,1.422315359115600586e+00,9.814637391600000000e+10
1.827284097671508789e-01,1.422201395034790039e+00,6.480456442900000000e+10
1.827284097671508789e-01,1.396335840225219727e+00,9.778227090800000000e+10
2.115143984556198120e-01,1.336969375610351562e+00,3.600952807800000000e+10
2.190237790346145630e-01,1.335506916046142578e+00,7.553001268800000000e+10
2.102628350257873535e-01,1.389227390289306641e+00,9.019813842600000000e+10
1.877346783876419067e-01,1.412217617034912109e+00,7.663754335500000000e+10
1.964956223964691162e-01,1.408146262168884277e+00,2.604358363000000000e+10
1.714643388986587524e-01,1.415132761001586914e+00,6.624390626600000000e+10
1.877346783876419067e-01,1.388074278831481934e+00,5.029369846600000000e+10
1.789737194776535034e-01,1.377927780151367188e+00,6.844630841400000000e+10
1.914893686771392822e-01,1.391315460205078125e+00,5.896487944300000000e+10
1.852315366268157959e-01,1.394434809684753418e+00,2.559836655500000000e+10
1.677096337080001831e-01,1.458539724349975586e+00,1.189960270000000000e+08
1.539424359798431396e-01,1.468851327896118164e+00,2.325096452000000000e+10
2.227784842252731323e-01,1.328819751739501953e+00,8.389900862500000000e+10
1.914893686771392822e-01,1.409714102745056152e+00,6.615815438400000000e+10
2.202753424644470215e-01,1.341832160949707031e+00,1.125905624800000000e+10
2.115143984556198120e-01,1.354577541351318359e+00,7.335027348900000000e+10
2.065081447362899780e-01,1.351991891860961914e+00,1.142447797900000000e+10
1.852315366268157959e-01,1.447165369987487793e+00,2.056220370000000000e+08
1.602002531290054321e-01,1.454426169395446777e+00,7.840875021600000000e+10
1.689611971378326416e-01,1.438579797744750977e+00,2.862309106300000000e+10
2.065081447362899780e-01,1.325460553169250488e+00,6.751015156500000000e+10
1.739674657583236694e-01,1.443472266197204590e+00,1.581303827100000000e+10
1.814768463373184204e-01,1.393526077270507812e+00,6.426073850400000000e+10
2.390488088130950928e-01,1.336579561233520508e+00,3.591952319500000000e+10
2.290363013744354248e-01,1.324692606925964355e+00,8.905629381800000000e+10
1.939924955368041992e-01,1.426208853721618652e+00,1.383283980000000000e+10
1.777221560478210449e-01,1.387652158737182617e+00,9.615391668300000000e+10
2.240300476551055908e-01,1.334987163543701172e+00,4.810288571000000000e+10
2.052565813064575195e-01,1.403665065765380859e+00,7.934703353100000000e+10
2.127659618854522705e-01,1.344206333160400391e+00,5.451507047700000000e+10
2.165206521749496460e-01,1.358522415161132812e+00,3.070901130700000000e+10
1.889862418174743652e-01,1.409993648529052734e+00,6.879843920100000000e+10
2.115143984556198120e-01,1.335424184799194336e+00,5.104019750800000000e+10
2.065081447362899780e-01,1.330469012260437012e+00,6.349630709400000000e+10
1.777221560478210449e-01,1.425575256347656250e+00,4.009619957400000000e+10
1.852315366268157959e-01,1.423149347305297852e+00,8.314724404200000000e+10
1.677096337080001831e-01,1.460673570632934570e+00,5.853553376400000000e+10
1.852315366268157959e-01,1.449645400047302246e+00,7.197446413500000000e+10
1.889862418174743652e-01,1.399017572402954102e+00,8.127549016600000000e+10
1.964956223964691162e-01,1.421616792678833008e+00,9.541338298500000000e+10
1.664580702781677246e-01,1.451864480972290039e+00,2.122183602500000000e+10
1.964956223964691162e-01,1.379564166069030762e+00,8.669564556200000000e+10
2.052565813064575195e-01,1.452517271041870117e+00,4.656551590300000000e+10
1.627033799886703491e-01,1.459274172782897949e+00,2.420825840600000000e+10
1.727159023284912109e-01,1.441399931907653809e+00,5.073551499000000000e+10
1.752190291881561279e-01,1.390137553215026855e+00,6.026654733000000000e+10
1.927409321069717407e-01,1.408808112144470215e+00,4.463173852600000000e+10
2.152690887451171875e-01,1.321127891540527344e+00,8.626681585900000000e+10
1.852315366268157959e-01,1.402017831802368164e+00,7.482076838400000000e+10
1.764705926179885864e-01,1.460265874862670898e+00,7.871567087500000000e+10
1.752190291881561279e-01,1.391212940216064453e+00,9.178503176200000000e+10
2.152690887451171875e-01,1.403861403465270996e+00,8.925069436400000000e+10
2.015018761157989502e-01,1.426895022392272949e+00,1.293436478000000000e+09
1.864831000566482544e-01,1.483530879020690918e+00,8.143855432500000000e+10
2.077597081661224365e-01,1.354061484336853027e+00,3.332573299200000000e+10
1.777221560478210449e-01,1.413731813430786133e+00,9.177359481000000000e+09
1.939924955368041992e-01,1.412051677703857422e+00,9.616326563300000000e+10
2.052565813064575195e-01,1.414194822311401367e+00,3.141962883600000000e+10
1.864831000566482544e-01,1.413454294204711914e+00,8.546229972000000000e+10
1.652065068483352661e-01,1.457684397697448730e+00,5.849693888700000000e+10
2.015018761157989502e-01,1.430232048034667969e+00,2.420610080200000000e+10
1.889862418174743652e-01,1.389658451080322266e+00,1.410162499400000000e+10
1.789737194776535034e-01,1.403860330581665039e+00,4.394648927800000000e+10
1.977471858263015747e-01,1.402666568756103516e+00,2.322257271000000000e+09
1.627033799886703491e-01,1.461524367332458496e+00,5.079856743800000000e+10
1.652065068483352661e-01,1.439992189407348633e+00,5.113844498700000000e+10
2.215269058942794800e-01,1.335920691490173340e+00,7.043671834900000000e+10
2.090112715959548950e-01,1.339158892631530762e+00,9.315724950900000000e+10
1.839799731969833374e-01,1.464084982872009277e+00,4.654859759200000000e+10
1.902378052473068237e-01,1.406991004943847656e+00,8.368548061200000000e+10
1.839799731969833374e-01,1.403364896774291992e+00,4.379187593200000000e+10
1.714643388986587524e-01,1.443894624710083008e+00,3.538755151500000000e+10
1.764705926179885864e-01,1.395767450332641602e+00,5.505105790400000000e+10
2.027534395456314087e-01,1.409926176071166992e+00,4.927781817800000000e+10
2.040050029754638672e-01,1.425520658493041992e+00,3.058548564500000000e+10
2.040050029754638672e-01,1.342697381973266602e+00,8.955835294900000000e+10
2.140175253152847290e-01,1.342130184173583984e+00,1.298805414600000000e+10
1.952440589666366577e-01,1.402238607406616211e+00,2.891878931400000000e+10
2.015018761157989502e-01,1.368892192840576172e+00,8.939087608800000000e+10
2.127659618854522705e-01,1.344001293182373047e+00,6.247115957100000000e+10
2.290363013744354248e-01,1.330173492431640625e+00,5.760637721500000000e+10
1.877346783876419067e-01,1.406574249267578125e+00,4.740095865000000000e+10
1.652065068483352661e-01,1.408753275871276855e+00,7.919764491000000000e+09
2.077597081661224365e-01,1.374004840850830078e+00,8.335625198200000000e+10
2.052565813064575195e-01,1.348060131072998047e+00,6.429365117400000000e+10
1.939924955368041992e-01,1.407207369804382324e+00,4.020329386100000000e+10
2.040050029754638672e-01,1.416631579399108887e+00,2.332086967000000000e+10
1.952440589666366577e-01,1.403144121170043945e+00,8.851801051000000000e+10
1.977471858263015747e-01,1.412639856338500977e+00,7.229245349200000000e+10
1.977471858263015747e-01,1.434118747711181641e+00,5.964933031200000000e+10
2.177722156047821045e-01,1.367805480957031250e+00,4.238375909000000000e+10
1.627033799886703491e-01,1.465707182884216309e+00,2.514285629600000000e+10
2.002503126859664917e-01,1.353838205337524414e+00,2.010888252600000000e+10
1.852315366268157959e-01,1.397785663604736328e+00,5.852778568100000000e+10
1.827284097671508789e-01,1.454871416091918945e+00,1.981664775600000000e+10
1.839799731969833374e-01,1.463324904441833496e+00,9.592090156000000000e+10
1.902378052473068237e-01,1.385138988494873047e+00,6.000182159000000000e+10
1.589486896991729736e-01,1.467173576354980469e+00,6.274074246000000000e+09
1.802252829074859619e-01,1.410833716392517090e+00,6.287334845400000000e+10
2.252816110849380493e-01,1.325670242309570312e+00,9.138928140700000000e+10
1.789737194776535034e-01,1.421348929405212402e+00,7.012553113100000000e+10
1.839799731969833374e-01,1.418748378753662109e+00,2.686989340400000000e+10
2.177722156047821045e-01,1.327675223350524902e+00,3.239474539100000000e+10
1.777221560478210449e-01,1.400686621665954590e+00,7.295598999000000000e+10
1.764705926179885864e-01,1.394701361656188965e+00,8.775942059900000000e+10
2.165206521749496460e-01,1.343517184257507324e+00,9.305155780600000000e+10
2.102628350257873535e-01,1.336465835571289062e+00,3.878896159100000000e+10
1.814768463373184204e-01,1.400028705596923828e+00,9.797777914100000000e+10
2.002503126859664917e-01,1.393790960311889648e+00,6.746865852400000000e+10
2.052565813064575195e-01,1.398124217987060547e+00,7.768580992800000000e+10
1.539424359798431396e-01,1.468518018722534180e+00,1.463797385000000000e+09
1.764705926179885864e-01,1.480224490165710449e+00,2.898334044400000000e+10
1.914893686771392822e-01,1.443254232406616211e+00,6.650320341000000000e+10
1.714643388986587524e-01,1.425021052360534668e+00,1.524049310400000000e+10
1.914893686771392822e-01,1.398791670799255371e+00,1.715616153000000000e+09
2.052565813064575195e-01,1.400920748710632324e+00,4.022756157000000000e+09
2.077597081661224365e-01,1.349586367607116699e+00,6.393281572800000000e+10
2.152690887451171875e-01,1.352341651916503906e+00,7.384438057200000000e+10
2.227784842252731323e-01,1.318803071975708008e+00,8.768882466500000000e+10
2.090112715959548950e-01,1.380367040634155273e+00,3.111197933500000000e+10
1.752190291881561279e-01,1.432934761047363281e+00,9.387982944100000000e+10
2.040050029754638672e-01,1.374535799026489258e+00,1.888427078600000000e+10
2.202753424644470215e-01,1.317361474037170410e+00,4.221555887500000000e+10
2.052565813064575195e-01,1.365914583206176758e+00,8.218821054100000000e+10
1.827284097671508789e-01,1.405894637107849121e+00,3.516617061200000000e+10
1.914893686771392822e-01,1.388843417167663574e+00,5.599140621400000000e+10
1.727159023284912109e-01,1.414529800415039062e+00,7.671557985500000000e+10
1.889862418174743652e-01,1.393294692039489746e+00,6.156078722700000000e+10
2.277847379446029663e-01,1.335664987564086914e+00,8.328723998400000000e+10
1.902378052473068237e-01,1.390881061553955078e+00,5.769663018400000000e+10
1.614518165588378906e-01,1.458151817321777344e+00,7.395443722300000000e+10
1.977471858263015747e-01,1.450083613395690918e+00,4.851228316400000000e+10
1.877346783876419067e-01,1.443866968154907227e+00,1.737238593600000000e+10
2.190237790346145630e-01,1.323321104049682617e+00,2.346294090300000000e+10
2.190237790346145630e-01,1.328571200370788574e+00,9.668793200200000000e+10
2.052565813064575195e-01,1.373597621917724609e+00,7.784127606800000000e+10
1.952440589666366577e-01,1.420222759246826172e+00,8.345239305600000000e+10
1.977471858263015747e-01,1.411404609680175781e+00,4.302571309000000000e+09
2.190237790346145630e-01,1.339348793029785156e+00,8.007281813900000000e+10
1.639549434185028076e-01,1.437282443046569824e+00,2.594416213500000000e+10
2.065081447362899780e-01,1.393467903137207031e+00,8.224107043500000000e+10
1.827284097671508789e-01,1.411955714225769043e+00,9.035861077700000000e+10
1.814768463373184204e-01,1.386787414550781250e+00,3.791450976200000000e+10
1.739674657583236694e-01,1.415241479873657227e+00,3.876356524200000000e+10
2.015018761157989502e-01,1.342143058776855469e+00,4.229899934500000000e+10
1.677096337080001831e-01,1.400253653526306152e+00,2.891640935200000000e+10
1.939924955368041992e-01,1.402988672256469727e+00,1.735266202700000000e+10
1.827284097671508789e-01,1.398828983306884766e+00,7.330294755400000000e+10
1.902378052473068237e-01,1.368023395538330078e+00,2.538988995500000000e+10
2.140175253152847290e-01,1.354771614074707031e+00,3.782789486400000000e+10
1.914893686771392822e-01,1.396295547485351562e+00,3.541427361000000000e+10
1.614518165588378906e-01,1.464554548263549805e+00,7.188813861800000000e+10
2.215269058942794800e-01,1.338029623031616211e+00,8.471696366600000000e+10
2.140175253152847290e-01,1.321219325065612793e+00,1.340365566500000000e+10
2.002503126859664917e-01,1.406800270080566406e+00,9.776812911800000000e+10
1.739674657583236694e-01,1.467255115509033203e+00,4.333902528300000000e+10
1.501877307891845703e-01,1.463425040245056152e+00,3.132302380900000000e+10
1.952440589666366577e-01,1.391912937164306641e+00,5.379394876400000000e+10
1.902378052473068237e-01,1.439234137535095215e+00,5.602968586700000000e+10
1.902378052473068237e-01,1.413744211196899414e+00,2.398115164400000000e+10
2.002503126859664917e-01,1.343694567680358887e+00,1.004074711500000000e+10
2.090112715959548950e-01,1.400982737541198730e+00,4.831230349000000000e+10
1.814768463373184204e-01,1.396875262260437012e+00,9.260875604300000000e+10
2.027534395456314087e-01,1.400989770889282227e+00,6.846259619200000000e+10
2.227784842252731323e-01,1.325936794281005859e+00,4.179848020000000000e+09
1.752190291881561279e-01,1.453428030014038086e+00,1.496106927000000000e+10
2.190237790346145630e-01,1.338179588317871094e+00,6.776855803800000000e+10
2.077597081661224365e-01,1.365370512008666992e+00,7.106033387900000000e+10
2.065081447362899780e-01,1.325122356414794922e+00,1.089312202700000000e+10
1.927409321069717407e-01,1.389952063560485840e+00,8.347088281500000000e+10
1.902378052473068237e-01,1.426856756210327148e+00,6.424352100000000000e+07
1.952440589666366577e-01,1.405017852783203125e+00,1.177989573400000000e+10
1.914893686771392822e-01,1.421142935752868652e+00,6.972938241200000000e+10
1.852315366268157959e-01,1.386721014976501465e+00,6.708023746300000000e+10
2.315394282341003418e-01,1.328268527984619141e+00,5.184837410000000000e+09
1.864831000566482544e-01,1.408004760742187500e+00,8.988318545800000000e+10
1.639549434185028076e-01,1.440928459167480469e+00,3.874408339600000000e+10
1.952440589666366577e-01,1.363036990165710449e+00,9.176371556000000000e+09
2.240300476551055908e-01,1.347906351089477539e+00,9.885895179800000000e+10
1.814768463373184204e-01,1.447046041488647461e+00,3.390893701100000000e+10
2.215269058942794800e-01,1.327098846435546875e+00,2.767837022700000000e+10
2.302878648042678833e-01,1.328934669494628906e+00,1.449258808200000000e+10
2.140175253152847290e-01,1.336472272872924805e+00,9.654669330900000000e+10
2.190237790346145630e-01,1.341813921928405762e+00,9.234939730300000000e+10
1.964956223964691162e-01,1.393677949905395508e+00,9.337490215400000000e+10
2.002503126859664917e-01,1.327308177947998047e+00,5.748832095500000000e+10
1.814768463373184204e-01,1.451534032821655273e+00,3.031042740400000000e+10
2.227784842252731323e-01,1.316940069198608398e+00,8.534748103900000000e+10
1.877346783876419067e-01,1.389480829238891602e+00,1.686106063600000000e+10
2.215269058942794800e-01,1.342319726943969727e+00,5.980827783100000000e+10
1.802252829074859619e-01,1.401684165000915527e+00,5.056940886200000000e+10
1.739674657583236694e-01,1.448328971862792969e+00,5.916289617000000000e+09
1.476846039295196533e-01,1.544257879257202148e+00,7.245856711600000000e+10
2.202753424644470215e-01,1.315710902214050293e+00,5.192587734600000000e+10
2.202753424644470215e-01,1.333576440811157227e+00,1.954449207800000000e+10
1.789737194776535034e-01,1.472601413726806641e+00,1.145563171500000000e+10
1.777221560478210449e-01,1.396920919418334961e+00,4.610874322300000000e+10
1.864831000566482544e-01,1.554132223129272461e+00,8.991764835500000000e+10
2.040050029754638672e-01,1.417314887046813965e+00,5.867484513400000000e+10
1.739674657583236694e-01,1.410108327865600586e+00,9.146833978900000000e+10
1.952440589666366577e-01,1.444980144500732422e+00,9.666909982500000000e+10
1.827284097671508789e-01,1.421803832054138184e+00,4.362937609500000000e+10
1.889862418174743652e-01,1.411719560623168945e+00,6.422329109400000000e+10
1.551939994096755981e-01,1.446011066436767578e+00,8.751667066700000000e+10
2.065081447362899780e-01,1.397192835807800293e+00,5.903574350500000000e+10
1.777221560478210449e-01,1.394074440002441406e+00,9.412171032900000000e+10
2.090112715959548950e-01,1.321403264999389648e+00,3.732983970900000000e+10
1.914893686771392822e-01,1.411376237869262695e+00,5.655877214000000000e+10
1.664580702781677246e-01,1.449176311492919922e+00,2.267325306000000000e+09
1.839799731969833374e-01,1.452171683311462402e+00,9.991108067000000000e+09
2.102628350257873535e-01,1.334267377853393555e+00,8.501497184200000000e+10
1.664580702781677246e-01,1.408351182937622070e+00,4.085841399100000000e+10
1.964956223964691162e-01,1.394526839256286621e+00,1.649560227000000000e+09
2.027534395456314087e-01,1.394965410232543945e+00,4.267994165500000000e+10
2.002503126859664917e-01,1.401318907737731934e+00,2.340603496500000000e+10
2.277847379446029663e-01,1.324562907218933105e+00,7.600514784900000000e+10
2.015018761157989502e-01,1.370883941650390625e+00,7.987122705000000000e+10
2.240300476551055908e-01,1.322808504104614258e+00,5.064421353700000000e+10
1.927409321069717407e-01,1.417256236076354980e+00,1.759382206200000000e+10
2.115143984556198120e-01,1.365382909774780273e+00,4.748331729300000000e+10
2.327909916639328003e-01,1.314148902893066406e+00,4.838159561100000000e+10
1.664580702781677246e-01,1.412287116050720215e+00,1.603805172500000000e+10
1.764705926179885864e-01,1.489819288253784180e+00,6.622035312300000000e+10
1.501877307891845703e-01,1.469669222831726074e+00,4.238916922900000000e+10
2.240300476551055908e-01,1.334976911544799805e+00,8.026688754500000000e+10
1.952440589666366577e-01,1.404863119125366211e+00,8.679072663200000000e+10
1.827284097671508789e-01,1.399197340011596680e+00,3.900764273400000000e+10
2.302878648042678833e-01,1.321828842163085938e+00,6.446234377200000000e+10
2.077597081661224365e-01,1.459803342819213867e+00,5.148155386500000000e+10
2.127659618854522705e-01,1.323042631149291992e+00,5.682211093200000000e+10
2.227784842252731323e-01,1.342749834060668945e+00,1.113791380200000000e+10
1.852315366268157959e-01,1.398383378982543945e+00,6.009084576300000000e+10
1.664580702781677246e-01,1.481582641601562500e+00,9.170020738300000000e+10
1.827284097671508789e-01,1.404657125473022461e+00,3.809115671000000000e+10
1.714643388986587524e-01,1.409370899200439453e+00,4.124107735700000000e+10
1.789737194776535034e-01,1.411585092544555664e+00,3.518826637800000000e+10
2.052565813064575195e-01,1.374235153198242188e+00,4.505343353300000000e+10
1.927409321069717407e-01,1.367319107055664062e+00,3.801052432100000000e+10
2.252816110849380493e-01,1.338490724563598633e+00,3.620718278900000000e+10
1.989987492561340332e-01,1.332128167152404785e+00,4.635268036100000000e+10
1.764705926179885864e-01,1.439845919609069824e+00,4.167493646000000000e+10
1.914893686771392822e-01,1.398689150810241699e+00,6.598540273400000000e+10
1.927409321069717407e-01,1.386365175247192383e+00,9.322577222500000000e+10
2.090112715959548950e-01,1.324437856674194336e+00,7.732162360000000000e+10
1.727159023284912109e-01,1.438149929046630859e+00,3.370649962000000000e+10
1.852315366268157959e-01,1.384621024131774902e+00,1.651223598400000000e+10
1.627033799886703491e-01,1.410885691642761230e+00,5.390973590000000000e+10
1.614518165588378906e-01,1.434556245803833008e+00,6.542866767200000000e+10
1.927409321069717407e-01,1.359521746635437012e+00,2.389425545000000000e+09
2.027534395456314087e-01,1.362364649772644043e+00,7.120465400600000000e+10
2.215269058942794800e-01,1.330394864082336426e+00,8.418867994100000000e+10
2.202753424644470215e-01,1.325206041336059570e+00,1.579877558800000000e+10
1.764705926179885864e-01,1.392215728759765625e+00,9.172921250500000000e+10
2.202753424644470215e-01,1.355821967124938965e+00,7.841537904500000000e+10
1.889862418174743652e-01,1.415840506553649902e+00,1.611385811800000000e+10
1.939924955368041992e-01,1.403100728988647461e+00,1.498277509100000000e+10
2.065081447362899780e-01,1.340652346611022949e+00,2.531154404600000000e+10
1.814768463373184204e-01,1.435235977172851562e+00,7.501738259200000000e+10
2.052565813064575195e-01,1.317514777183532715e+00,7.265021334600000000e+10
2.065081447362899780e-01,1.350990056991577148e+00,6.390141166600000000e+10
1.927409321069717407e-01,1.412364244461059570e+00,2.797871391900000000e+10
1.476846039295196533e-01,1.462761878967285156e+00,4.279191893400000000e+10
1.739674657583236694e-01,1.427114725112915039e+00,6.561472715200000000e+10
1.864831000566482544e-01,1.415390849113464355e+00,1.201561327000000000e+10
1.902378052473068237e-01,1.400139093399047852e+00,3.832019016000000000e+09
1.777221560478210449e-01,1.408790469169616699e+00,7.406984049000000000e+10
2.252816110849380493e-01,1.336153745651245117e+00,4.410856123800000000e+10
2.002503126859664917e-01,1.362642049789428711e+00,2.246940444200000000e+10
1.952440589666366577e-01,1.402180433273315430e+00,6.846458715500000000e+10
1.752190291881561279e-01,1.446668028831481934e+00,7.666498130400000000e+10
1.889862418174743652e-01,1.388397455215454102e+00,5.626345270200000000e+10
1.939924955368041992e-01,1.360456705093383789e+00,6.645127068200000000e+10
2.215269058942794800e-01,1.327720165252685547e+00,1.864194640800000000e+10
2.177722156047821045e-01,1.330041646957397461e+00,2.882034309800000000e+10
1.814768463373184204e-01,1.418578982353210449e+00,8.514710958000000000e+10
1.902378052473068237e-01,1.430500745773315430e+00,7.654225596900000000e+10
2.327909916639328003e-01,1.336221933364868164e+00,5.585066492000000000e+09
2.002503126859664917e-01,1.394712328910827637e+00,8.327339142500000000e+10
1.827284097671508789e-01,1.387317657470703125e+00,7.585152887900000000e+10
1.877346783876419067e-01,1.400723814964294434e+00,5.932151249200000000e+10
2.140175253152847290e-01,1.348296165466308594e+00,6.343679471100000000e+10
2.040050029754638672e-01,1.388941645622253418e+00,3.765592621000000000e+09
1.927409321069717407e-01,1.422834873199462891e+00,3.746277128000000000e+10
1.414267867803573608e-01,1.647282004356384277e+00,1.283382416600000000e+10
1.752190291881561279e-01,1.417204260826110840e+00,2.643821905400000000e+10
1.752190291881561279e-01,1.407526254653930664e+00,4.247903710000000000e+08
1.827284097671508789e-01,1.385036706924438477e+00,5.018484190000000000e+09
1.802252829074859619e-01,1.419356107711791992e+00,3.114074118300000000e+10
1.752190291881561279e-01,1.425692081451416016e+00,4.890783923400000000e+10
2.240300476551055908e-01,1.336178779602050781e+00,2.445019562000000000e+09
1.814768463373184204e-01,1.442200183868408203e+00,9.328812426600000000e+10
1.789737194776535034e-01,1.411391019821166992e+00,7.846222423000000000e+09
2.190237790346145630e-01,1.323261022567749023e+00,4.108710277200000000e+10
1.852315366268157959e-01,1.390709280967712402e+00,3.501936506400000000e+10
2.215269058942794800e-01,1.403026580810546875e+00,1.752918629000000000e+09
1.989987492561340332e-01,1.393988132476806641e+00,6.357545500400000000e+10
1.989987492561340332e-01,1.341760993003845215e+00,8.331257131100000000e+10
1.964956223964691162e-01,1.368509769439697266e+00,5.930974044000000000e+09
2.040050029754638672e-01,1.363595962524414062e+00,4.190118810800000000e+10
1.927409321069717407e-01,1.407252669334411621e+00,3.097038253500000000e+10
1.914893686771392822e-01,1.390377759933471680e+00,3.246108202600000000e+10
2.215269058942794800e-01,1.321558475494384766e+00,5.095422030700000000e+10
1.927409321069717407e-01,1.452306628227233887e+00,2.160752299500000000e+10
1.727159023284912109e-01,1.571670770645141602e+00,8.544875732400000000e+10
1.827284097671508789e-01,1.390178561210632324e+00,7.372192303000000000e+09
1.652065068483352661e-01,1.426927924156188965e+00,7.139153165100000000e+10
1.964956223964691162e-01,1.383993625640869141e+00,1.934235903500000000e+10
2.302878648042678833e-01,1.315136194229125977e+00,9.277779153500000000e+10
1.952440589666366577e-01,1.400990486145019531e+00,3.459255798600000000e+10
2.090112715959548950e-01,1.350503206253051758e+00,7.279735131700000000e+10
2.052565813064575195e-01,1.334567546844482422e+00,8.626102482400000000e+10
2.190237790346145630e-01,1.337281227111816406e+00,8.365623871000000000e+09
2.202753424644470215e-01,1.344066500663757324e+00,6.369983680300000000e+10
2.140175253152847290e-01,1.315531134605407715e+00,5.272435351500000000e+10
2.302878648042678833e-01,1.324470996856689453e+00,7.499187793100000000e+10
1.752190291881561279e-01,1.439459800720214844e+00,1.147902258500000000e+10
2.240300476551055908e-01,1.390357017517089844e+00,2.081900487700000000e+10
2.265331745147705078e-01,1.341425418853759766e+00,7.093264320000000000e+09
1.977471858263015747e-01,1.413610696792602539e+00,8.290973839100000000e+10
2.077597081661224365e-01,1.346184730529785156e+00,9.988085595700000000e+10
2.115143984556198120e-01,1.327118635177612305e+00,7.003999441100000000e+10
2.077597081661224365e-01,1.377142190933227539e+00,6.029717393700000000e+10
1.877346783876419067e-01,1.430690288543701172e+00,2.524799211200000000e+10
1.952440589666366577e-01,1.402948856353759766e+00,9.436501589400000000e+10
1.839799731969833374e-01,1.425878047943115234e+00,8.060755223300000000e+10
1.927409321069717407e-01,1.390768408775329590e+00,1.473424596900000000e+10
2.315394282341003418e-01,1.336337327957153320e+00,8.839652521800000000e+10
2.127659618854522705e-01,1.356341719627380371e+00,4.736854151800000000e+10
1.814768463373184204e-01,1.421422719955444336e+00,8.797464740500000000e+10
1.877346783876419067e-01,1.403063535690307617e+00,1.681667294300000000e+10
2.140175253152847290e-01,1.436914920806884766e+00,7.484360457800000000e+10
2.177722156047821045e-01,1.381735682487487793e+00,5.165067649800000000e+10
1.814768463373184204e-01,1.457894802093505859e+00,7.292264741900000000e+10
1.914893686771392822e-01,1.404171466827392578e+00,6.780786962000000000e+09
2.240300476551055908e-01,1.339104175567626953e+00,4.600566178800000000e+10
2.077597081661224365e-01,1.406657576560974121e+00,6.599113992600000000e+10
2.115143984556198120e-01,1.388361334800720215e+00,7.561494310200000000e+10
1.864831000566482544e-01,1.389426946640014648e+00,3.438677982900000000e+10
1.989987492561340332e-01,1.370709419250488281e+00,4.436822640400000000e+10
2.115143984556198120e-01,1.364585161209106445e+00,4.629973782400000000e+10
1.589486896991729736e-01,1.391056776046752930e+00,1.034154048600000000e+10
2.077597081661224365e-01,1.338102698326110840e+00,9.795118163000000000e+09
1.752190291881561279e-01,1.398979544639587402e+00,9.737329698700000000e+10
1.989987492561340332e-01,1.391767501831054688e+00,3.981418931200000000e+10
1.777221560478210449e-01,1.399440050125122070e+00,5.793105527000000000e+10
1.564455628395080566e-01,1.473233699798583984e+00,8.549171999000000000e+09
1.902378052473068237e-01,1.396956920623779297e+00,6.212018836400000000e+10
2.127659618854522705e-01,1.326690673828125000e+00,4.122763828400000000e+10
2.052565813064575195e-01,1.345144510269165039e+00,9.587817688700000000e+10
1.827284097671508789e-01,1.408829569816589355e+00,7.633313690100000000e+10
1.526908725500106812e-01,1.456374049186706543e+00,4.722430630100000000e+10
1.914893686771392822e-01,1.394987583160400391e+00,7.489166675600000000e+10
1.939924955368041992e-01,1.442025184631347656e+00,7.854844119700000000e+10
1.952440589666366577e-01,1.394631743431091309e+00,3.326228185100000000e+10
2.177722156047821045e-01,1.328174114227294922e+00,8.917101392300000000e+10
1.852315366268157959e-01,1.398398160934448242e+00,9.684658351500000000e+10
1.814768463373184204e-01,1.412759542465209961e+00,2.450096600000000000e+09
2.190237790346145630e-01,1.333429098129272461e+00,5.057156461500000000e+10
1.889862418174743652e-01,1.399189233779907227e+00,7.278202937000000000e+10
1.652065068483352661e-01,1.444619059562683105e+00,4.069020998000000000e+10
1.602002531290054321e-01,1.407687425613403320e+00,4.054142888700000000e+10
2.202753424644470215e-01,1.335803747177124023e+00,9.869308987100000000e+10
1.889862418174743652e-01,1.476919412612915039e+00,8.481389400000000000e+09
1.927409321069717407e-01,1.425778269767761230e+00,7.345168373400000000e+10
2.202753424644470215e-01,1.324206113815307617e+00,5.749764795400000000e+10
1.989987492561340332e-01,1.390893697738647461e+00,1.971387806900000000e+10
1.889862418174743652e-01,1.412123918533325195e+00,1.588602758800000000e+10
1.977471858263015747e-01,1.362060427665710449e+00,5.021749140600000000e+10
2.052565813064575195e-01,1.392393589019775391e+00,8.809636851100000000e+10
1.789737194776535034e-01,1.443701028823852539e+00,6.027254322100000000e+10
1.564455628395080566e-01,1.459125995635986328e+00,7.143213045900000000e+10
1.902378052473068237e-01,1.410693407058715820e+00,6.962150278100000000e+10
2.177722156047821045e-01,1.344869852066040039e+00,6.802821743300000000e+10
2.115143984556198120e-01,1.343477129936218262e+00,7.292412665600000000e+10
2.277847379446029663e-01,1.332520484924316406e+00,6.023486228600000000e+10
1.576971262693405151e-01,1.562669992446899414e+00,9.210825074000000000e+09
1.551939994096755981e-01,1.466340065002441406e+00,6.549468137600000000e+10
1.576971262693405151e-01,1.462921142578125000e+00,3.991730259300000000e+10
1.889862418174743652e-01,1.427968025207519531e+00,3.552267301500000000e+10
1.914893686771392822e-01,1.416297316551208496e+00,8.710424645100000000e+10
2.240300476551055908e-01,1.322958230972290039e+00,2.577726365000000000e+10
2.165206521749496460e-01,1.325911641120910645e+00,8.628786994600000000e+10
2.077597081661224365e-01,1.408226728439331055e+00,5.469872030000000000e+09
2.015018761157989502e-01,1.397676348686218262e+00,7.819228017600000000e+10
1.589486896991729736e-01,1.461561918258666992e+00,1.945728727000000000e+09
2.090112715959548950e-01,1.414785623550415039e+00,7.610827516200000000e+10
2.077597081661224365e-01,1.339095950126647949e+00,5.250758897600000000e+10
2.002503126859664917e-01,1.415554881095886230e+00,4.535456842500000000e+10
1.839799731969833374e-01,1.398726940155029297e+00,5.876056694100000000e+10
1.777221560478210449e-01,1.474979162216186523e+00,4.008967795300000000e+10
2.115143984556198120e-01,1.351989984512329102e+00,7.458050497000000000e+10
2.165206521749496460e-01,1.338151693344116211e+00,2.549478842300000000e+10
1.827284097671508789e-01,1.416720390319824219e+00,7.996542229700000000e+10
1.489361673593521118e-01,1.638762354850769043e+00,5.969445450000000000e+10
2.065081447362899780e-01,1.342382907867431641e+00,9.128423659200000000e+10
2.265331745147705078e-01,1.343314051628112793e+00,1.175467661700000000e+10
1.802252829074859619e-01,1.487610816955566406e+00,9.067399750500000000e+10
1.764705926179885864e-01,1.487926959991455078e+00,7.258079337300000000e+10
1.939924955368041992e-01,1.402282953262329102e+00,4.107788980800000000e+10
2.177722156047821045e-01,1.322431445121765137e+00,7.255543010000000000e+09
1.939924955368041992e-01,1.414661765098571777e+00,7.569825912000000000e+10
1.877346783876419067e-01,1.422268867492675781e+00,3.754581704500000000e+10
1.702127754688262939e-01,1.461283922195434570e+00,9.466625527900000000e+10
2.002503126859664917e-01,1.384479880332946777e+00,3.701306561000000000e+10
2.090112715959548950e-01,1.410153388977050781e+00,1.645153169300000000e+10
1.889862418174743652e-01,1.414361238479614258e+00,6.736042653000000000e+10
2.265331745147705078e-01,1.344171524047851562e+00,5.937455251300000000e+10
2.040050029754638672e-01,1.395705699920654297e+00,7.411612990900000000e+10
1.964956223964691162e-01,1.422459602355957031e+00,6.232353696800000000e+10
1.489361673593521118e-01,1.456035971641540527e+00,8.578125061900000000e+10
2.315394282341003418e-01,1.318720459938049316e+00,8.064985414900000000e+10
1.864831000566482544e-01,1.430999994277954102e+00,1.719801205300000000e+10
2.302878648042678833e-01,1.367592334747314453e+00,2.340964811400000000e+10
1.964956223964691162e-01,1.406980752944946289e+00,2.752109584600000000e+10
2.102628350257873535e-01,1.335668921470642090e+00,4.390004691300000000e+10
2.140175253152847290e-01,1.336086750030517578e+00,1.906500277700000000e+10
1.789737194776535034e-01,1.426720619201660156e+00,6.463334358600000000e+10
2.165206521749496460e-01,1.329695940017700195e+00,2.588105185000000000e+09
1.664580702781677246e-01,1.418673276901245117e+00,5.751443028900000000e+10
2.277847379446029663e-01,1.364187121391296387e+00,4.058538377600000000e+10
1.777221560478210449e-01,1.447724342346191406e+00,3.278566586100000000e+10
1.689611971378326416e-01,1.432014346122741699e+00,2.228259389100000000e+10
1.889862418174743652e-01,1.435764312744140625e+00,3.867981282600000000e+10
1.902378052473068237e-01,1.452219009399414062e+00,1.624574554500000000e+10
1.827284097671508789e-01,1.393794536590576172e+00,7.922347726100000000e+10
2.165206521749496460e-01,1.328621268272399902e+00,9.990902821900000000e+10
2.240300476551055908e-01,1.367484450340270996e+00,7.819578722200000000e+10
1.977471858263015747e-01,1.398589015007019043e+00,1.971748425600000000e+10
1.877346783876419067e-01,1.439801454544067383e+00,1.232426895000000000e+09
1.789737194776535034e-01,1.398002982139587402e+00,4.852793197400000000e+10
1.927409321069717407e-01,1.358854174613952637e+00,4.544834501000000000e+09
1.939924955368041992e-01,1.455476284027099609e+00,1.660154351300000000e+10
1.864831000566482544e-01,1.415225863456726074e+00,9.624668734300000000e+10
1.852315366268157959e-01,1.408209562301635742e+00,3.724631794400000000e+10
2.140175253152847290e-01,1.331900835037231445e+00,6.600097590200000000e+10
1.639549434185028076e-01,1.432523727416992188e+00,6.604243202700000000e+10
1.827284097671508789e-01,1.405570268630981445e+00,8.043802009800000000e+10
1.714643388986587524e-01,1.516836881637573242e+00,1.740065546400000000e+10
1.914893686771392822e-01,1.408496260643005371e+00,6.390703578800000000e+10
2.277847379446029663e-01,1.341376185417175293e+00,2.264390848500000000e+10
2.015018761157989502e-01,1.386348009109497070e+00,8.153379886300000000e+10
2.190237790346145630e-01,1.338175177574157715e+00,4.821456542300000000e+10
1.664580702781677246e-01,1.526936411857604980e+00,1.483199469100000000e+10
2.027534395456314087e-01,1.389707326889038086e+00,2.932163307100000000e+10
2.090112715959548950e-01,1.357449054718017578e+00,1.779236495500000000e+10
1.814768463373184204e-01,1.408926010131835938e+00,5.136216635600000000e+10
2.027534395456314087e-01,1.358574867248535156e+00,3.627260140000000000e+08
2.240300476551055908e-01,1.333521246910095215e+00,8.021372608600000000e+10
1.702127754688262939e-01,1.462850809097290039e+00,6.987219955000000000e+09
1.839799731969833374e-01,1.454054832458496094e+00,6.915341819500000000e+10
1.864831000566482544e-01,1.537756323814392090e+00,4.588633433800000000e+10
2.227784842252731323e-01,1.325249314308166504e+00,4.393416181900000000e+10
2.127659618854522705e-01,1.370143175125122070e+00,6.822176781500000000e+10
2.177722156047821045e-01,1.387921571731567383e+00,1.541609282000000000e+09
2.140175253152847290e-01,1.329245328903198242e+00,1.588791424500000000e+10
1.964956223964691162e-01,1.328686118125915527e+00,9.104235308400000000e+10
1.877346783876419067e-01,1.392124176025390625e+00,5.073471957500000000e+10
2.165206521749496460e-01,1.346313357353210449e+00,5.477419508600000000e+10
1.727159023284912109e-01,1.413506746292114258e+00,7.411391936200000000e+10
2.027534395456314087e-01,1.414847731590270996e+00,8.504843236900000000e+10
1.877346783876419067e-01,1.397762656211853027e+00,9.105760879300000000e+10
1.689611971378326416e-01,1.464944601058959961e+00,5.722877976900000000e+10
1.827284097671508789e-01,1.432034730911254883e+00,6.797042661500000000e+10
2.140175253152847290e-01,1.315590381622314453e+00,1.497281538000000000e+10
2.215269058942794800e-01,1.345927119255065918e+00,1.267259084200000000e+10
1.939924955368041992e-01,1.389133810997009277e+00,5.888680734200000000e+10
2.127659618854522705e-01,1.412329077720642090e+00,2.052412978800000000e+10
2.277847379446029663e-01,1.335716605186462402e+00,4.064086248600000000e+10
2.227784842252731323e-01,1.325606822967529297e+00,4.186059003900000000e+10
2.177722156047821045e-01,1.333866953849792480e+00,2.843171138600000000e+10
1.877346783876419067e-01,1.373799085617065430e+00,4.608075399700000000e+10
1.939924955368041992e-01,1.420712947845458984e+00,8.930018094700000000e+10
1.889862418174743652e-01,1.400180578231811523e+00,4.442308349100000000e+10
2.027534395456314087e-01,1.438985109329223633e+00,6.995756286400000000e+10
2.152690887451171875e-01,1.334257960319519043e+00,4.801104646000000000e+09
2.177722156047821045e-01,1.327642083168029785e+00,7.398615720200000000e+10
1.802252829074859619e-01,1.404745817184448242e+00,9.026283490000000000e+09
1.814768463373184204e-01,1.418858766555786133e+00,2.898002225600000000e+10
2.165206521749496460e-01,1.317549467086791992e+00,7.920334156600000000e+10
2.177722156047821045e-01,1.361956119537353516e+00,5.387169772000000000e+10
2.390488088130950928e-01,1.334084868431091309e+00,3.840888126500000000e+10
2.277847379446029663e-01,1.353268027305603027e+00,3.697677751300000000e+10
1.702127754688262939e-01,1.380163192749023438e+00,7.962446781700000000e+10
1.777221560478210449e-01,1.422230124473571777e+00,8.320123275000000000e+09
2.052565813064575195e-01,1.347327232360839844e+00,2.418311272200000000e+10
1.839799731969833374e-01,1.495301485061645508e+00,9.518391285000000000e+10
1.852315366268157959e-01,1.429128646850585938e+00,1.823712546400000000e+10
1.551939994096755981e-01,1.461050510406494141e+00,9.901174162600000000e+10
1.902378052473068237e-01,1.406702756881713867e+00,8.856639761200000000e+10
2.352941185235977173e-01,1.333301305770874023e+00,7.060089254200000000e+10
2.252816110849380493e-01,1.333776235580444336e+00,4.725129277400000000e+10
2.227784842252731323e-01,1.310917854309082031e+00,2.362793366400000000e+10
1.752190291881561279e-01,1.426288008689880371e+00,9.597299856000000000e+09
1.602002531290054321e-01,1.550178408622741699e+00,5.393968777100000000e+10
2.052565813064575195e-01,1.397129058837890625e+00,5.035501913700000000e+10
1.939924955368041992e-01,1.440619349479675293e+00,3.166120696600000000e+10
1.714643388986587524e-01,1.438937067985534668e+00,6.438841445800000000e+10
1.902378052473068237e-01,1.399976611137390137e+00,4.335705370100000000e+10
2.240300476551055908e-01,1.341556072235107422e+00,7.639923292700000000e+10
2.202753424644470215e-01,1.317269086837768555e+00,2.286355610200000000e+10
2.240300476551055908e-01,1.318322181701660156e+00,7.096675244300000000e+10
1.464330404996871948e-01,1.452816486358642578e+00,2.598203798200000000e+10
2.140175253152847290e-01,1.418597221374511719e+00,7.371151020700000000e+10
1.789737194776535034e-01,1.418565750122070312e+00,8.966754524000000000e+10
2.140175253152847290e-01,1.328218340873718262e+00,5.456488517700000000e+10
1.952440589666366577e-01,1.423148870468139648e+00,2.656430416400000000e+10
1.977471858263015747e-01,1.386346101760864258e+00,6.923342087500000000e+10
2.052565813064575195e-01,1.333912253379821777e+00,9.021159823500000000e+10
2.215269058942794800e-01,1.322820901870727539e+00,9.439316148000000000e+09
2.202753424644470215e-01,1.319272994995117188e+00,4.823312741200000000e+10
1.939924955368041992e-01,1.378167510032653809e+00,8.522449426500000000e+10
2.215269058942794800e-01,1.326429128646850586e+00,5.880827277300000000e+10
1.977471858263015747e-01,1.402626037597656250e+00,7.814260848000000000e+10
2.115143984556198120e-01,1.363378882408142090e+00,6.118379181100000000e+10
1.501877307891845703e-01,1.454321742057800293e+00,8.313419935900000000e+10
1.839799731969833374e-01,1.386410713195800781e+00,8.107820476900000000e+10
2.077597081661224365e-01,1.345095515251159668e+00,7.195475094000000000e+10
2.165206521749496460e-01,1.332553148269653320e+00,4.724400249300000000e+10
1.602002531290054321e-01,1.438988208770751953e+00,7.568351818800000000e+10
1.864831000566482544e-01,1.427420973777770996e+00,9.853852238800000000e+10
2.090112715959548950e-01,1.343833327293395996e+00,6.035082827000000000e+09
2.302878648042678833e-01,1.320693492889404297e+00,6.257982322500000000e+10
2.240300476551055908e-01,1.322901844978332520e+00,6.363874540400000000e+10
1.764705926179885864e-01,1.388792872428894043e+00,2.935782251800000000e+10
1.764705926179885864e-01,1.450337290763854980e+00,3.795384642100000000e+10
1.964956223964691162e-01,1.404969215393066406e+00,6.361146064700000000e+10
1.939924955368041992e-01,1.382177710533142090e+00,5.312315852400000000e+10
2.090112715959548950e-01,1.326232194900512695e+00,1.547378005300000000e+10
2.215269058942794800e-01,1.325885295867919922e+00,5.530314531100000000e+10
1.714643388986587524e-01,1.404086112976074219e+00,3.150476301500000000e+10
2.290363013744354248e-01,1.323441505432128906e+00,3.878141668200000000e+10
2.190237790346145630e-01,1.339665651321411133e+00,5.169502072900000000e+10
1.702127754688262939e-01,1.424808859825134277e+00,6.495915152400000000e+10
1.589486896991729736e-01,1.467511177062988281e+00,5.960701056700000000e+10
1.752190291881561279e-01,1.489778280258178711e+00,4.628310755700000000e+10
1.764705926179885864e-01,1.427193999290466309e+00,8.191418038900000000e+10
1.914893686771392822e-01,1.449843168258666992e+00,7.618321444600000000e+10
1.864831000566482544e-01,1.425422191619873047e+00,9.216366404100000000e+10
2.302878648042678833e-01,1.332209825515747070e+00,2.144444596100000000e+10
1.839799731969833374e-01,1.399008274078369141e+00,1.207574941800000000e+10
2.152690887451171875e-01,1.387973189353942871e+00,1.903062672700000000e+10
1.714643388986587524e-01,1.452185153961181641e+00,7.558383497000000000e+09
1.827284097671508789e-01,1.397034525871276855e+00,8.134643929300000000e+10
2.002503126859664917e-01,1.403781890869140625e+00,9.289500486800000000e+10
1.927409321069717407e-01,1.396610617637634277e+00,6.386413698500000000e+10
1.627033799886703491e-01,1.456704974174499512e+00,8.098090633000000000e+10
1.777221560478210449e-01,1.375054359436035156e+00,4.754347369600000000e+10
2.140175253152847290e-01,1.404860496520996094e+00,5.980285489200000000e+10
1.852315366268157959e-01,1.417689323425292969e+00,5.350562473000000000e+10
2.015018761157989502e-01,1.333426475524902344e+00,9.556168518100000000e+10
1.989987492561340332e-01,1.378216743469238281e+00,5.097312632500000000e+10
2.015018761157989502e-01,1.403992533683776855e+00,7.631083382200000000e+10
1.752190291881561279e-01,1.408902645111083984e+00,7.000622401800000000e+10
2.277847379446029663e-01,1.341161608695983887e+00,1.262061038100000000e+10
1.814768463373184204e-01,1.414536356925964355e+00,4.141918205700000000e+10
1.727159023284912109e-01,1.482428908348083496e+00,1.408011553900000000e+10
1.964956223964691162e-01,1.419446945190429688e+00,2.360139358200000000e+10
2.390488088130950928e-01,1.325160026550292969e+00,1.187591180800000000e+10
1.952440589666366577e-01,1.393980264663696289e+00,3.999229414400000000e+10
1.652065068483352661e-01,1.441817164421081543e+00,6.464385617000000000e+10
1.752190291881561279e-01,1.514713764190673828e+00,6.763764681400000000e+10
1.902378052473068237e-01,1.402801990509033203e+00,5.355446329200000000e+10
2.127659618854522705e-01,1.392847418785095215e+00,7.587246731600000000e+10
2.077597081661224365e-01,1.404364943504333496e+00,9.712760080800000000e+10
2.077597081661224365e-01,1.334017992019653320e+00,2.042930150400000000e+10
2.290363013744354248e-01,1.326179027557373047e+00,2.579642151900000000e+10
1.864831000566482544e-01,1.406469583511352539e+00,3.729359237700000000e+10
1.852315366268157959e-01,1.396504282951354980e+00,6.091782691400000000e+10
1.939924955368041992e-01,1.410982847213745117e+00,3.112191248600000000e+10
1.877346783876419067e-01,1.404464960098266602e+00,4.644912209800000000e+10
1.852315366268157959e-01,1.404898643493652344e+00,6.156087501700000000e+10
2.090112715959548950e-01,1.334006667137145996e+00,8.419362545100000000e+10
1.551939994096755981e-01,1.550879836082458496e+00,3.284181231300000000e+10
2.215269058942794800e-01,1.311751127243041992e+00,4.855452494300000000e+10
2.190237790346145630e-01,1.338357925415039062e+00,6.310001448000000000e+09
1.652065068483352661e-01,1.505977630615234375e+00,9.619917739000000000e+10
1.952440589666366577e-01,1.399145483970642090e+00,7.568929952000000000e+10
1.902378052473068237e-01,1.384075403213500977e+00,5.174558045000000000e+10
2.177722156047821045e-01,1.402935743331909180e+00,6.419628579600000000e+10
1.964956223964691162e-01,1.400488257408142090e+00,8.919387337400000000e+10
1.476846039295196533e-01,1.525668501853942871e+00,7.978923391600000000e+10
1.777221560478210449e-01,1.365890860557556152e+00,2.206574633000000000e+09
2.252816110849380493e-01,1.375298380851745605e+00,3.235239985000000000e+09
1.989987492561340332e-01,1.411324262619018555e+00,6.880927112600000000e+10
1.839799731969833374e-01,1.384989976882934570e+00,1.292526495200000000e+10
2.177722156047821045e-01,1.349301218986511230e+00,1.416225230400000000e+10
2.140175253152847290e-01,1.332024574279785156e+00,2.131358193300000000e+10
1.952440589666366577e-01,1.392264366149902344e+00,8.202591876100000000e+10
1.664580702781677246e-01,1.415562868118286133e+00,2.689954093200000000e+10
1.814768463373184204e-01,1.443439364433288574e+00,9.040228081300000000e+10
2.077597081661224365e-01,1.378237009048461914e+00,4.468820223100000000e+10
1.864831000566482544e-01,1.399561882019042969e+00,3.087724424200000000e+10
2.240300476551055908e-01,1.331903457641601562e+00,3.253457263000000000e+09
1.852315366268157959e-01,1.389118194580078125e+00,3.062245315300000000e+10
1.902378052473068237e-01,1.408169269561767578e+00,2.915506831100000000e+10
1.914893686771392822e-01,1.380317926406860352e+00,8.230082040300000000e+10
2.090112715959548950e-01,1.328716039657592773e+00,8.932863313900000000e+10
2.190237790346145630e-01,1.321981668472290039e+00,4.789763581000000000e+10
2.002503126859664917e-01,1.415989398956298828e+00,1.144763641000000000e+09
1.989987492561340332e-01,1.346570491790771484e+00,5.004314153100000000e+10
1.939924955368041992e-01,1.409028530120849609e+00,7.029985180900000000e+10
2.265331745147705078e-01,1.327227592468261719e+00,8.616858060300000000e+10
2.027534395456314087e-01,1.402606964111328125e+00,5.494304197300000000e+10
2.290363013744354248e-01,1.319554686546325684e+00,7.353502534000000000e+09
1.952440589666366577e-01,1.390072703361511230e+00,7.747570491600000000e+10
2.302878648042678833e-01,1.319730639457702637e+00,7.631766268300000000e+10
1.839799731969833374e-01,1.390452384948730469e+00,1.889938742500000000e+10
2.152690887451171875e-01,1.321366071701049805e+00,3.736940428200000000e+10
1.939924955368041992e-01,1.393059015274047852e+00,8.266276160200000000e+10
1.689611971378326416e-01,1.676926493644714355e+00,1.776732011200000000e+10
1.802252829074859619e-01,1.417077422142028809e+00,8.831653414400000000e+10
2.077597081661224365e-01,1.399372816085815430e+00,5.001422461500000000e+10
2.015018761157989502e-01,1.404021978378295898e+00,2.182022808000000000e+09
2.040050029754638672e-01,1.422638773918151855e+00,5.182348992400000000e+10
1.752190291881561279e-01,1.388165831565856934e+00,4.988459120000000000e+09
1.852315366268157959e-01,1.445447683334350586e+00,8.894620850000000000e+09
1.877346783876419067e-01,1.485950946807861328e+00,1.894888892400000000e+10
2.190237790346145630e-01,1.324580669403076172e+00,8.728799840300000000e+10
1.977471858263015747e-01,1.383020877838134766e+00,8.735560322400000000e+10
1.977471858263015747e-01,1.405538439750671387e+00,5.365253109000000000e+09
1.764705926179885864e-01,1.430411100387573242e+00,2.847215268900000000e+10
2.090112715959548950e-01,1.334756612777709961e+00,4.548868703400000000e+10
1.664580702781677246e-01,1.418664932250976562e+00,5.198795750800000000e+10
1.864831000566482544e-01,1.405497908592224121e+00,3.297742493800000000e+10
1.989987492561340332e-01,1.403247594833374023e+00,3.129328646000000000e+10
1.889862418174743652e-01,1.443220019340515137e+00,5.243658857000000000e+10
2.090112715959548950e-01,1.418446540832519531e+00,3.468120239400000000e+10
2.215269058942794800e-01,1.346182823181152344e+00,8.320772157000000000e+10
1.927409321069717407e-01,1.407613754272460938e+00,8.770565097900000000e+10
1.864831000566482544e-01,1.406501173973083496e+00,8.043223043200000000e+10
2.102628350257873535e-01,1.340568423271179199e+00,8.470360119400000000e+10
1.852315366268157959e-01,1.447153806686401367e+00,2.113225731400000000e+10
1.539424359798431396e-01,1.440825700759887695e+00,8.148367083900000000e+10
1.964956223964691162e-01,1.353659629821777344e+00,4.635965010600000000e+10
1.752190291881561279e-01,1.405495882034301758e+00,1.165848367800000000e+10
2.115143984556198120e-01,1.377399444580078125e+00,2.177323577000000000e+10
2.152690887451171875e-01,1.361837863922119141e+00,1.763326178400000000e+10
1.777221560478210449e-01,1.459491610527038574e+00,3.409420215600000000e+10
1.764705926179885864e-01,1.424187064170837402e+00,2.133428543600000000e+10
1.852315366268157959e-01,1.409340620040893555e+00,7.588157111000000000e+10
2.277847379446029663e-01,1.315617203712463379e+00,9.801544026800000000e+10
2.327909916639328003e-01,1.327020645141601562e+00,5.748171867800000000e+10
1.852315366268157959e-01,1.399141311645507812e+00,2.423629468300000000e+10
1.952440589666366577e-01,1.389117240905761719e+00,7.822637845600000000e+10
1.764705926179885864e-01,1.372836112976074219e+00,8.211816134800000000e+10
1.664580702781677246e-01,1.448905706405639648e+00,8.236500476900000000e+10
2.265331745147705078e-01,1.325341224670410156e+00,9.310365111100000000e+10
2.152690887451171875e-01,1.334250688552856445e+00,7.046911578900000000e+10
1.727159023284912109e-01,1.393885612487792969e+00,6.864097251200000000e+10
1.589486896991729736e-01,1.473326683044433594e+00,1.611739337100000000e+10
1.802252829074859619e-01,1.422628402709960938e+00,3.150860194100000000e+10
1.877346783876419067e-01,1.413399457931518555e+00,3.919311864700000000e+10
1.914893686771392822e-01,1.396756052970886230e+00,2.003178389200000000e+10
1.802252829074859619e-01,1.393308401107788086e+00,9.572976922500000000e+10
1.989987492561340332e-01,1.398163557052612305e+00,3.632820212500000000e+10
1.789737194776535034e-01,1.395458936691284180e+00,4.734005115000000000e+10
1.927409321069717407e-01,1.406877517700195312e+00,8.425624679100000000e+10
1.764705926179885864e-01,1.436693668365478516e+00,8.331298162200000000e+10
1.777221560478210449e-01,1.438492655754089355e+00,5.926591050200000000e+10
1.902378052473068237e-01,1.398511886596679688e+00,4.493134519200000000e+10
1.814768463373184204e-01,1.590269565582275391e+00,6.046835753700000000e+10
1.927409321069717407e-01,1.446790099143981934e+00,7.295744967200000000e+10
1.964956223964691162e-01,1.398997545242309570e+00,8.124677529200000000e+10
2.102628350257873535e-01,1.348127722740173340e+00,7.726819469900000000e+10
1.739674657583236694e-01,1.378535747528076172e+00,2.028473318900000000e+10
1.439299136400222778e-01,1.464950442314147949e+00,8.121754436300000000e+10
1.539424359798431396e-01,1.450638294219970703e+00,8.580380978800000000e+10
2.290363013744354248e-01,1.352712154388427734e+00,5.509275790500000000e+10
1.852315366268157959e-01,1.406228780746459961e+00,7.486832554500000000e+10
1.564455628395080566e-01,1.609577536582946777e+00,6.660147183000000000e+10
1.964956223964691162e-01,1.379282355308532715e+00,6.930307138300000000e+10
2.027534395456314087e-01,1.331487655639648438e+00,2.470443450600000000e+10
2.277847379446029663e-01,1.321125149726867676e+00,8.106179030000000000e+08
2.240300476551055908e-01,1.335222005844116211e+00,9.012404419200000000e+10
1.827284097671508789e-01,1.440999269485473633e+00,6.228421067000000000e+10
2.227784842252731323e-01,1.316325306892395020e+00,2.721789969200000000e+10
1.777221560478210449e-01,1.459304213523864746e+00,8.257857440500000000e+10
1.914893686771392822e-01,1.438275098800659180e+00,9.951120560700000000e+10
1.864831000566482544e-01,1.394244551658630371e+00,5.781197248400000000e+10
2.140175253152847290e-01,1.338182449340820312e+00,6.543303601200000000e+10
1.814768463373184204e-01,1.472220897674560547e+00,7.263797953100000000e+10
2.177722156047821045e-01,1.386041879653930664e+00,1.380645991800000000e+10
2.140175253152847290e-01,1.326985001564025879e+00,2.706282055100000000e+10
2.377972453832626343e-01,1.345830440521240234e+00,2.239447077900000000e+10
2.065081447362899780e-01,1.389991760253906250e+00,1.217651541200000000e+10
1.614518165588378906e-01,1.453152060508728027e+00,6.434504151300000000e+10
1.964956223964691162e-01,1.383619189262390137e+00,8.423682409600000000e+10
2.290363013744354248e-01,1.324902534484863281e+00,1.810374831000000000e+10
2.065081447362899780e-01,1.320337533950805664e+00,9.468005757800000000e+10
1.789737194776535034e-01,1.418179392814636230e+00,6.555438835700000000e+10
1.752190291881561279e-01,1.416350603103637695e+00,6.612659361400000000e+10
1.752190291881561279e-01,1.420161128044128418e+00,6.602214384800000000e+10
2.027534395456314087e-01,1.362625122070312500e+00,7.870721726600000000e+10
2.077597081661224365e-01,1.397358179092407227e+00,6.476750529000000000e+10
1.752190291881561279e-01,1.407757282257080078e+00,5.159619581200000000e+10
1.827284097671508789e-01,1.412955760955810547e+00,2.637456227300000000e+10
2.215269058942794800e-01,1.324870824813842773e+00,7.661098260100000000e+10
1.889862418174743652e-01,1.390194177627563477e+00,7.984690227500000000e+10
2.152690887451171875e-01,1.329108476638793945e+00,1.591548092700000000e+10
1.789737194776535034e-01,1.500997543334960938e+00,6.908060466000000000e+10
1.714643388986587524e-01,1.414478302001953125e+00,3.414104696100000000e+10
2.115143984556198120e-01,1.348247408866882324e+00,2.266409507000000000e+09
1.714643388986587524e-01,1.508330821990966797e+00,1.460107934300000000e+10
1.977471858263015747e-01,1.393541336059570312e+00,8.571328897800000000e+10
2.102628350257873535e-01,1.354139208793640137e+00,6.325358057700000000e+10
1.777221560478210449e-01,1.411285638809204102e+00,6.778444029800000000e+10
2.002503126859664917e-01,1.385296702384948730e+00,3.167761396000000000e+10
1.739674657583236694e-01,1.459525585174560547e+00,5.822394824000000000e+09
2.152690887451171875e-01,1.368679046630859375e+00,6.987780220600000000e+10
2.315394282341003418e-01,1.344619750976562500e+00,2.181888424000000000e+09
1.652065068483352661e-01,1.449950695037841797e+00,2.618600888100000000e+10
1.864831000566482544e-01,1.409096479415893555e+00,4.092256223000000000e+09
2.340425550937652588e-01,1.312134146690368652e+00,1.799151869100000000e+10
2.040050029754638672e-01,1.423253893852233887e+00,2.816289503900000000e+10
2.252816110849380493e-01,1.318991661071777344e+00,2.780800561000000000e+10
1.939924955368041992e-01,1.411572337150573730e+00,9.955498964700000000e+10
1.602002531290054321e-01,1.459359884262084961e+00,1.904328825400000000e+10
2.040050029754638672e-01,1.416647315025329590e+00,8.405180470300000000e+10
1.927409321069717407e-01,1.455201983451843262e+00,1.621718315500000000e+10
1.627033799886703491e-01,1.462530851364135742e+00,5.610153747600000000e+10
1.576971262693405151e-01,1.457778692245483398e+00,7.726871949900000000e+10
2.015018761157989502e-01,1.403885722160339355e+00,3.144356732100000000e+10
1.914893686771392822e-01,1.396359205245971680e+00,8.166486382600000000e+10
2.352941185235977173e-01,1.336089372634887695e+00,3.974951604400000000e+10
2.090112715959548950e-01,1.334439039230346680e+00,8.860051985500000000e+10
1.927409321069717407e-01,1.466067075729370117e+00,2.747175440500000000e+10
1.977471858263015747e-01,1.436879158020019531e+00,3.823111384000000000e+09
1.952440589666366577e-01,1.394340991973876953e+00,3.408996771700000000e+10
2.077597081661224365e-01,1.365506410598754883e+00,3.723011246900000000e+10
1.564455628395080566e-01,1.463521480560302734e+00,5.253403621200000000e+10
1.952440589666366577e-01,1.376869916915893555e+00,9.391230404100000000e+10
1.476846039295196533e-01,1.468535184860229492e+00,4.257148385300000000e+10
1.927409321069717407e-01,1.399975299835205078e+00,4.829998955600000000e+10
2.015018761157989502e-01,1.388755321502685547e+00,8.676939545100000000e+10
2.065081447362899780e-01,1.357117414474487305e+00,6.988587212000000000e+10
2.015018761157989502e-01,1.395120382308959961e+00,4.232663968800000000e+10
1.714643388986587524e-01,1.416032195091247559e+00,6.071739605800000000e+10
1.727159023284912109e-01,1.411090135574340820e+00,5.507858454400000000e+10
1.789737194776535034e-01,1.408443808555603027e+00,6.721899236800000000e+10
2.002503126859664917e-01,1.337861299514770508e+00,3.427365565700000000e+10
1.689611971378326416e-01,1.462994456291198730e+00,8.886027460900000000e+10
2.115143984556198120e-01,1.341793537139892578e+00,7.071676789300000000e+10
2.177722156047821045e-01,1.336391806602478027e+00,3.595023680400000000e+10
1.564455628395080566e-01,1.460930705070495605e+00,8.070518543400000000e+10
1.677096337080001831e-01,1.438332796096801758e+00,8.125624268400000000e+10
1.914893686771392822e-01,1.395058393478393555e+00,2.669545774900000000e+10
1.889862418174743652e-01,1.405193686485290527e+00,2.990507760100000000e+10
2.090112715959548950e-01,1.392419219017028809e+00,8.740993898800000000e+10
1.639549434185028076e-01,1.454307556152343750e+00,1.711629861100000000e+10
2.077597081661224365e-01,1.325614452362060547e+00,2.613635063000000000e+09
2.215269058942794800e-01,1.344334006309509277e+00,4.780727259300000000e+10
2.165206521749496460e-01,1.325139284133911133e+00,9.656868408800000000e+10
1.677096337080001831e-01,1.401507735252380371e+00,2.374608542900000000e+10
1.739674657583236694e-01,1.405769586563110352e+00,2.553408870300000000e+10
2.115143984556198120e-01,1.334756851196289062e+00,3.834848870000000000e+10
1.927409321069717407e-01,1.397292971611022949e+00,2.711517361600000000e+10
1.539424359798431396e-01,1.565554022789001465e+00,3.044623825900000000e+10
1.714643388986587524e-01,1.445027589797973633e+00,8.966202459400000000e+10
2.140175253152847290e-01,1.344889640808105469e+00,7.088908057500000000e+10
2.002503126859664917e-01,1.386884450912475586e+00,9.311694667900000000e+10
1.777221560478210449e-01,1.442469358444213867e+00,4.559116179500000000e+10
2.177722156047821045e-01,1.324298858642578125e+00,2.467175052200000000e+10
2.152690887451171875e-01,1.328732013702392578e+00,3.367965067100000000e+10
2.002503126859664917e-01,1.381111502647399902e+00,6.642178936600000000e+10
1.677096337080001831e-01,1.448112845420837402e+00,4.004361245000000000e+10
1.652065068483352661e-01,1.450163722038269043e+00,2.210795866400000000e+10
1.989987492561340332e-01,1.388112068176269531e+00,8.854842083000000000e+09
1.977471858263015747e-01,1.398487806320190430e+00,8.880852015000000000e+09
2.290363013744354248e-01,1.330328226089477539e+00,4.055531062600000000e+10
1.689611971378326416e-01,1.403737545013427734e+00,7.928734381000000000e+09
2.002503126859664917e-01,1.400204539299011230e+00,2.018811732200000000e+10
2.052565813064575195e-01,1.324142932891845703e+00,4.625670670200000000e+10
2.277847379446029663e-01,1.334505438804626465e+00,1.134134884600000000e+10
2.090112715959548950e-01,1.386673212051391602e+00,2.140222893200000000e+10
1.952440589666366577e-01,1.406964778900146484e+00,3.478620080500000000e+10
1.702127754688262939e-01,1.449292063713073730e+00,1.805926013000000000e+10
1.752190291881561279e-01,1.411301970481872559e+00,6.931256356100000000e+10
2.127659618854522705e-01,1.402713537216186523e+00,2.407954879700000000e+10
1.501877307891845703e-01,1.480315923690795898e+00,9.554399355500000000e+10
1.602002531290054321e-01,1.567789793014526367e+00,1.376766201600000000e+10
1.401752233505249023e-01,1.460149288177490234e+00,9.703013321700000000e+10
1.864831000566482544e-01,1.486397266387939453e+00,6.849424219400000000e+10
2.327909916639328003e-01,1.354129791259765625e+00,6.058634692600000000e+10
2.227784842252731323e-01,1.318926334381103516e+00,2.385989689900000000e+10
2.190237790346145630e-01,1.357573986053466797e+00,8.875405092400000000e+10
2.152690887451171875e-01,1.339410543441772461e+00,9.099471396900000000e+10
1.939924955368041992e-01,1.409898638725280762e+00,3.692389722500000000e+10
1.827284097671508789e-01,1.434342384338378906e+00,1.634250360100000000e+10
1.964956223964691162e-01,1.395737886428833008e+00,6.411254724500000000e+10
2.240300476551055908e-01,1.326143503189086914e+00,8.177956558700000000e+10
1.589486896991729736e-01,1.452440738677978516e+00,7.886612649000000000e+10
2.277847379446029663e-01,1.328003764152526855e+00,5.540981989000000000e+09
1.514393091201782227e-01,1.478942632675170898e+00,6.559574207800000000e+10
1.789737194776535034e-01,1.419033288955688477e+00,9.292616034000000000e+10
2.240300476551055908e-01,1.321824431419372559e+00,9.161216806500000000e+10
1.777221560478210449e-01,1.399735212326049805e+00,3.190393280100000000e+10
2.240300476551055908e-01,1.319451928138732910e+00,3.744043609000000000e+10
2.390488088130950928e-01,1.316010355949401855e+00,6.909278004700000000e+10
1.939924955368041992e-01,1.403680205345153809e+00,6.794410395400000000e+10
1.501877307891845703e-01,1.703997969627380371e+00,5.160892679700000000e+10
2.015018761157989502e-01,1.391124725341796875e+00,4.295812592100000000e+10
2.002503126859664917e-01,1.405766010284423828e+00,2.911861517300000000e+10
1.827284097671508789e-01,1.377398371696472168e+00,9.133782316700000000e+10
1.977471858263015747e-01,1.382398605346679688e+00,8.383044050100000000e+10
1.902378052473068237e-01,1.370919108390808105e+00,8.331418211300000000e+10
1.777221560478210449e-01,1.416106939315795898e+00,9.286598312200000000e+10
1.501877307891845703e-01,1.471418261528015137e+00,2.283326353400000000e+10
1.614518165588378906e-01,1.472442984580993652e+00,1.414445362500000000e+10
1.852315366268157959e-01,1.370515346527099609e+00,8.310118182400000000e+10
1.714643388986587524e-01,1.435621142387390137e+00,1.535097663400000000e+10
2.102628350257873535e-01,1.366528391838073730e+00,8.798105715600000000e+10
1.752190291881561279e-01,1.417593002319335938e+00,4.536364903400000000e+10
2.202753424644470215e-01,1.348995685577392578e+00,8.762294395900000000e+10
2.177722156047821045e-01,1.315872192382812500e+00,9.929800823500000000e+10
2.290363013744354248e-01,1.338927745819091797e+00,9.662677789900000000e+10
2.102628350257873535e-01,1.401443243026733398e+00,9.472129888900000000e+10
1.564455628395080566e-01,1.451012372970581055e+00,5.964709672000000000e+09
1.814768463373184204e-01,1.395767092704772949e+00,3.578592689600000000e+10
2.215269058942794800e-01,1.326741695404052734e+00,4.535648558500000000e+10
2.240300476551055908e-01,1.343765258789062500e+00,9.884513472300000000e+10
2.052565813064575195e-01,1.358774423599243164e+00,8.539396584000000000e+10
2.152690887451171875e-01,1.329810857772827148e+00,9.412904401700000000e+10
2.165206521749496460e-01,1.315680742263793945e+00,4.702417392900000000e+10
1.889862418174743652e-01,1.393887281417846680e+00,9.524671141900000000e+10
1.727159023284912109e-01,1.419919371604919434e+00,5.757102675400000000e+10
1.852315366268157959e-01,1.430304050445556641e+00,8.377763873200000000e+10
1.914893686771392822e-01,1.411214828491210938e+00,2.304603938700000000e+10
2.252816110849380493e-01,1.346405267715454102e+00,3.635221955400000000e+10
1.977471858263015747e-01,1.418862700462341309e+00,7.282412272400000000e+10
2.090112715959548950e-01,1.343808650970458984e+00,4.528197235600000000e+10
2.265331745147705078e-01,1.318361759185791016e+00,6.444175289500000000e+10
2.152690887451171875e-01,1.336017012596130371e+00,6.579601212600000000e+10
2.077597081661224365e-01,1.458538770675659180e+00,3.720920928900000000e+10
2.102628350257873535e-01,1.398218154907226562e+00,9.461316189000000000e+09
2.140175253152847290e-01,1.370709896087646484e+00,5.558626462200000000e+10
1.814768463373184204e-01,1.408722162246704102e+00,7.488800120300000000e+10
1.727159023284912109e-01,1.412008047103881836e+00,5.670650764100000000e+10
1.652065068483352661e-01,1.429872035980224609e+00,2.201623723100000000e+10
1.714643388986587524e-01,1.398212671279907227e+00,3.288308749500000000e+10
1.989987492561340332e-01,1.337174892425537109e+00,5.240880153400000000e+10
1.614518165588378906e-01,1.476269602775573730e+00,2.168461725800000000e+10
1.664580702781677246e-01,1.436242103576660156e+00,7.731401857100000000e+10
2.165206521749496460e-01,1.316615462303161621e+00,5.476651301000000000e+09
1.889862418174743652e-01,1.394598484039306641e+00,2.957428258500000000e+10
1.664580702781677246e-01,1.458673000335693359e+00,2.852570561200000000e+10
1.877346783876419067e-01,1.395440340042114258e+00,1.309990853000000000e+10
1.702127754688262939e-01,1.415934562683105469e+00,7.912498822500000000e+10
1.939924955368041992e-01,1.392166376113891602e+00,3.262016900400000000e+10
1.902378052473068237e-01,1.457499027252197266e+00,5.495720166000000000e+10
1.752190291881561279e-01,1.386440634727478027e+00,5.846405671600000000e+10
2.277847379446029663e-01,1.329240798950195312e+00,2.210552435400000000e+10
2.065081447362899780e-01,1.387063980102539062e+00,4.012230376200000000e+10
1.839799731969833374e-01,1.406686067581176758e+00,7.934938873900000000e+10
1.677096337080001831e-01,1.419668078422546387e+00,9.525454438200000000e+10
1.852315366268157959e-01,1.384489893913269043e+00,1.180841165300000000e+10
1.877346783876419067e-01,1.409337520599365234e+00,6.055748014400000000e+10
2.315394282341003418e-01,1.331370472908020020e+00,3.932942958000000000e+10
2.027534395456314087e-01,1.397476673126220703e+00,2.882151305000000000e+09
2.002503126859664917e-01,1.377592921257019043e+00,8.061226478000000000e+10
2.077597081661224365e-01,1.415329217910766602e+00,7.335790446700000000e+10
1.989987492561340332e-01,1.422257781028747559e+00,3.206357718600000000e+10
2.052565813064575195e-01,1.380971312522888184e+00,7.943141035000000000e+10
1.752190291881561279e-01,1.423476576805114746e+00,5.108439910900000000e+10
2.202753424644470215e-01,1.327054738998413086e+00,7.198205091600000000e+10
1.789737194776535034e-01,1.394902229309082031e+00,7.965070419200000000e+10
1.877346783876419067e-01,1.408752918243408203e+00,5.845581990100000000e+10
1.952440589666366577e-01,1.360082983970642090e+00,1.333442440300000000e+10
2.215269058942794800e-01,1.342885971069335938e+00,1.640140084500000000e+10
1.814768463373184204e-01,1.471348047256469727e+00,3.061572356900000000e+10
1.877346783876419067e-01,1.416085243225097656e+00,3.158282064300000000e+10
1.814768463373184204e-01,1.493438005447387695e+00,4.964589967000000000e+09
2.152690887451171875e-01,1.346984267234802246e+00,4.636038791200000000e+10
1.852315366268157959e-01,1.413896322250366211e+00,5.727499704000000000e+09
1.864831000566482544e-01,1.423683881759643555e+00,3.351094756100000000e+10
2.065081447362899780e-01,1.396280169486999512e+00,3.933564883100000000e+10
2.115143984556198120e-01,1.350224852561950684e+00,2.728012565700000000e+10
2.052565813064575195e-01,1.401610255241394043e+00,8.791472980400000000e+10
1.964956223964691162e-01,1.416889190673828125e+00,4.773307934400000000e+10
2.027534395456314087e-01,1.424049258232116699e+00,1.647720826300000000e+10
1.964956223964691162e-01,1.394484519958496094e+00,1.080274480100000000e+10
1.939924955368041992e-01,1.405778765678405762e+00,6.262787402200000000e+10
1.814768463373184204e-01,1.457525253295898438e+00,2.331866860600000000e+10
1.789737194776535034e-01,1.410973906517028809e+00,4.420691567400000000e+10
1.977471858263015747e-01,1.344647288322448730e+00,1.695329326200000000e+10
1.877346783876419067e-01,1.392952799797058105e+00,9.818591774600000000e+10
1.802252829074859619e-01,1.369051218032836914e+00,6.054704205400000000e+10
1.614518165588378906e-01,1.519988536834716797e+00,1.260935824000000000e+09
1.864831000566482544e-01,1.418692111968994141e+00,3.967478146000000000e+10
1.589486896991729736e-01,1.449128150939941406e+00,8.753674896900000000e+10
1.852315366268157959e-01,1.403135299682617188e+00,2.120231068400000000e+10
1.689611971378326416e-01,1.434038996696472168e+00,6.049329006500000000e+10
1.802252829074859619e-01,1.408504486083984375e+00,3.298836776300000000e+10
1.977471858263015747e-01,1.402750849723815918e+00,9.354293691500000000e+10
1.889862418174743652e-01,1.398307323455810547e+00,9.793812070400000000e+10
1.977471858263015747e-01,1.375473856925964355e+00,2.269300496100000000e+10
2.265331745147705078e-01,1.327395319938659668e+00,8.646145714200000000e+10
2.365456819534301758e-01,1.334061980247497559e+00,8.148936258400000000e+10
1.639549434185028076e-01,1.450578570365905762e+00,7.410226949300000000e+10
1.889862418174743652e-01,1.398751139640808105e+00,2.049223228000000000e+10
2.065081447362899780e-01,1.336182951927185059e+00,7.085589363800000000e+10
1.839799731969833374e-01,1.420065402984619141e+00,6.690885587900000000e+10
1.714643388986587524e-01,1.415254831314086914e+00,7.622930754600000000e+10
1.739674657583236694e-01,1.426430702209472656e+00,6.932929379900000000e+10
2.140175253152847290e-01,1.332324385643005371e+00,7.942558514500000000e+10
1.889862418174743652e-01,1.410640001296997070e+00,6.467303609500000000e+10
2.102628350257873535e-01,1.334359407424926758e+00,2.813806702600000000e+10
2.165206521749496460e-01,1.325144290924072266e+00,2.826835800000000000e+09
1.989987492561340332e-01,1.389186382293701172e+00,6.281696759700000000e+10
1.964956223964691162e-01,1.453470110893249512e+00,7.353970007800000000e+10
1.864831000566482544e-01,1.424764513969421387e+00,1.980600332000000000e+09
1.902378052473068237e-01,1.412954330444335938e+00,2.261275236500000000e+10
1.789737194776535034e-01,1.445062518119812012e+00,2.477086423200000000e+10
1.964956223964691162e-01,1.429199695587158203e+00,3.547179380100000000e+10
2.277847379446029663e-01,1.320094347000122070e+00,4.706639690200000000e+10
2.140175253152847290e-01,1.320767164230346680e+00,9.549550323100000000e+10
2.115143984556198120e-01,1.391670703887939453e+00,8.510392268300000000e+10
2.215269058942794800e-01,1.312931060791015625e+00,1.025202415000000000e+10
2.052565813064575195e-01,1.328893661499023438e+00,2.572489190000000000e+08
1.977471858263015747e-01,1.359761476516723633e+00,9.726557528900000000e+10
2.215269058942794800e-01,1.371217966079711914e+00,8.226390016800000000e+10
2.340425550937652588e-01,1.317913055419921875e+00,7.504781082900000000e+10
2.102628350257873535e-01,1.318519949913024902e+00,1.184303323200000000e+10
1.777221560478210449e-01,1.392855405807495117e+00,7.164025666100000000e+10
1.677096337080001831e-01,1.433772325515747070e+00,9.978316176800000000e+10
1.827284097671508789e-01,1.439645171165466309e+00,1.715020055800000000e+10
1.764705926179885864e-01,1.407771110534667969e+00,5.228626902000000000e+09
1.839799731969833374e-01,1.407871007919311523e+00,8.094705890800000000e+10
1.952440589666366577e-01,1.413051366806030273e+00,9.620546476000000000e+09
1.802252829074859619e-01,1.402265906333923340e+00,9.650720665900000000e+10
1.839799731969833374e-01,1.458427906036376953e+00,2.913464179000000000e+09
1.864831000566482544e-01,1.459468841552734375e+00,2.010568845900000000e+10
2.190237790346145630e-01,1.344470977783203125e+00,2.431826148600000000e+10
1.727159023284912109e-01,1.416161537170410156e+00,4.637777086200000000e+10
1.964956223964691162e-01,1.402868270874023438e+00,4.702914623800000000e+10
1.802252829074859619e-01,1.450343370437622070e+00,8.282215096400000000e+10
2.340425550937652588e-01,1.326357245445251465e+00,2.871674838000000000e+10
1.939924955368041992e-01,1.384589552879333496e+00,9.100972241000000000e+10
2.302878648042678833e-01,1.331209182739257812e+00,8.542792767600000000e+10
1.789737194776535034e-01,1.402194261550903320e+00,6.376865772000000000e+09
2.190237790346145630e-01,1.339074373245239258e+00,9.614089454600000000e+10
1.977471858263015747e-01,1.378724455833435059e+00,5.574066794200000000e+10
1.714643388986587524e-01,1.447965383529663086e+00,5.773207656300000000e+10
1.939924955368041992e-01,1.368331670761108398e+00,2.345330434100000000e+10
1.814768463373184204e-01,1.444140791893005371e+00,7.105201204100000000e+10
1.914893686771392822e-01,1.394907236099243164e+00,8.038332817100000000e+10
2.165206521749496460e-01,1.358332395553588867e+00,6.485832217700000000e+10
1.864831000566482544e-01,1.390101909637451172e+00,9.128752749700000000e+10
1.777221560478210449e-01,1.378079175949096680e+00,6.425984686300000000e+10
1.864831000566482544e-01,1.477258920669555664e+00,3.704874692400000000e+10
1.789737194776535034e-01,1.543813109397888184e+00,3.170136772600000000e+10
1.627033799886703491e-01,1.511602759361267090e+00,1.964912091700000000e+10
2.277847379446029663e-01,1.316467285156250000e+00,2.534300647300000000e+10
2.002503126859664917e-01,1.396969079971313477e+00,3.877126267200000000e+10
1.814768463373184204e-01,1.440716624259948730e+00,6.704218312700000000e+10
2.165206521749496460e-01,1.332550168037414551e+00,7.858275653700000000e+10
2.052565813064575195e-01,1.338254451751708984e+00,9.694875076100000000e+10
2.002503126859664917e-01,1.395551562309265137e+00,5.865638205500000000e+10
2.140175253152847290e-01,1.326087474822998047e+00,4.723923751400000000e+10
1.902378052473068237e-01,1.390371799468994141e+00,5.616580706800000000e+10
2.165206521749496460e-01,1.332774400711059570e+00,3.051055924800000000e+10
2.415519505739212036e-01,1.319013237953186035e+00,1.109629919200000000e+10
1.889862418174743652e-01,1.391972422599792480e+00,1.616745830000000000e+08
1.664580702781677246e-01,1.447508692741394043e+00,1.766441294300000000e+10
2.315394282341003418e-01,1.328366279602050781e+00,5.639401733200000000e+10
2.165206521749496460e-01,1.344337224960327148e+00,7.995898585000000000e+09
1.764705926179885864e-01,1.424476385116577148e+00,1.433746747000000000e+10
1.914893686771392822e-01,1.408505320549011230e+00,7.816347126100000000e+10
2.252816110849380493e-01,1.333367705345153809e+00,1.943792045700000000e+10
2.202753424644470215e-01,1.327452421188354492e+00,6.282368457000000000e+09
1.652065068483352661e-01,1.475560069084167480e+00,3.171213627900000000e+10
2.252816110849380493e-01,1.327548742294311523e+00,2.096184027000000000e+09
1.977471858263015747e-01,1.376900434494018555e+00,6.843059664500000000e+10
2.140175253152847290e-01,1.354344129562377930e+00,6.885196142600000000e+10
2.290363013744354248e-01,1.312400460243225098e+00,7.872316249900000000e+10
1.889862418174743652e-01,1.386466026306152344e+00,9.244657803000000000e+10
1.614518165588378906e-01,1.446491003036499023e+00,7.359268106700000000e+10
1.839799731969833374e-01,1.400531172752380371e+00,2.700278735700000000e+10
1.639549434185028076e-01,1.513245344161987305e+00,2.624784006700000000e+10
1.777221560478210449e-01,1.391127467155456543e+00,5.590419480500000000e+10
2.177722156047821045e-01,1.377406477928161621e+00,9.574643331800000000e+10
2.277847379446029663e-01,1.345416545867919922e+00,1.559466237800000000e+10
1.939924955368041992e-01,1.423321604728698730e+00,8.571788963100000000e+10
2.202753424644470215e-01,1.333640098571777344e+00,1.806688841000000000e+10
2.015018761157989502e-01,1.372740268707275391e+00,5.675152890600000000e+10
1.814768463373184204e-01,1.419938921928405762e+00,6.565990550000000000e+10
2.290363013744354248e-01,1.317960858345031738e+00,2.576463030100000000e+10
2.290363013744354248e-01,1.336949586868286133e+00,8.737795539500000000e+10
1.939924955368041992e-01,1.399225234985351562e+00,7.233354249900000000e+10
2.090112715959548950e-01,1.350217223167419434e+00,9.200545254000000000e+09
1.664580702781677246e-01,1.460377693176269531e+00,3.649588658900000000e+10
1.689611971378326416e-01,1.472733736038208008e+00,4.241437881000000000e+10
2.052565813064575195e-01,1.353688597679138184e+00,4.498801195700000000e+10
2.002503126859664917e-01,1.387261748313903809e+00,2.704215603800000000e+10
2.227784842252731323e-01,1.325623750686645508e+00,9.774519737700000000e+10
2.140175253152847290e-01,1.342279672622680664e+00,2.328877940600000000e+10
2.077597081661224365e-01,1.345456838607788086e+00,6.485960733000000000e+10
1.576971262693405151e-01,1.509175300598144531e+00,5.584255169300000000e+10
1.852315366268157959e-01,1.406306624412536621e+00,4.554791829200000000e+10
1.764705926179885864e-01,1.404862165451049805e+00,9.284016606100000000e+10
1.814768463373184204e-01,1.422105312347412109e+00,6.919106047000000000e+09
2.027534395456314087e-01,1.359916567802429199e+00,3.267581513600000000e+10
1.877346783876419067e-01,1.393024802207946777e+00,2.896596624000000000e+10
1.789737194776535034e-01,1.459071993827819824e+00,2.009950384000000000e+09
2.190237790346145630e-01,1.314886450767517090e+00,8.503938109400000000e+10
2.290363013744354248e-01,1.307154178619384766e+00,4.434995201400000000e+10
1.864831000566482544e-01,1.399180412292480469e+00,2.622455839900000000e+10
2.002503126859664917e-01,1.321932673454284668e+00,9.477110142000000000e+10
1.852315366268157959e-01,1.397593498229980469e+00,7.856469966400000000e+10
1.639549434185028076e-01,1.469033956527709961e+00,7.468605778200000000e+10
1.689611971378326416e-01,1.522255659103393555e+00,3.361201249000000000e+09
1.602002531290054321e-01,1.457361698150634766e+00,7.038080486800000000e+10
2.002503126859664917e-01,1.399841189384460449e+00,1.864931216800000000e+10
2.165206521749496460e-01,1.330916643142700195e+00,5.584966073000000000e+09
2.115143984556198120e-01,1.356024146080017090e+00,2.093795425100000000e+10
1.627033799886703491e-01,1.450116038322448730e+00,5.642283504800000000e+10
2.202753424644470215e-01,1.340784072875976562e+00,7.645768912800000000e+10
2.127659618854522705e-01,1.376531362533569336e+00,8.671506857300000000e+10
2.327909916639328003e-01,1.322267293930053711e+00,7.081875184600000000e+10
1.564455628395080566e-01,1.438186883926391602e+00,8.859410788900000000e+10
1.614518165588378906e-01,1.469098567962646484e+00,3.768171904300000000e+10
1.989987492561340332e-01,1.395409464836120605e+00,5.264365532600000000e+10
1.852315366268157959e-01,1.413526415824890137e+00,7.853128016900000000e+10
1.576971262693405151e-01,1.486967921257019043e+00,3.360235200300000000e+10
1.889862418174743652e-01,1.480049848556518555e+00,4.951038603300000000e+10
1.914893686771392822e-01,1.402015924453735352e+00,8.809563098600000000e+10
1.864831000566482544e-01,1.392308115959167480e+00,5.847780749400000000e+10
2.015018761157989502e-01,1.421917915344238281e+00,9.645303604800000000e+10
2.015018761157989502e-01,1.421592116355895996e+00,7.253647267000000000e+10
1.677096337080001831e-01,1.488410711288452148e+00,7.144330302300000000e+10
1.864831000566482544e-01,1.408153891563415527e+00,6.660721418400000000e+10
1.914893686771392822e-01,1.389939665794372559e+00,8.710178551000000000e+09
2.215269058942794800e-01,1.351528048515319824e+00,8.903969881200000000e+10
1.789737194776535034e-01,1.398175120353698730e+00,9.264584672000000000e+10
1.689611971378326416e-01,1.436413526535034180e+00,7.034792959200000000e+10
2.102628350257873535e-01,1.326937437057495117e+00,3.299455677400000000e+10
2.177722156047821045e-01,1.360421180725097656e+00,4.363549650100000000e+10
1.914893686771392822e-01,1.368805885314941406e+00,4.665307854300000000e+10
1.752190291881561279e-01,1.572092056274414062e+00,2.956998427400000000e+10
2.265331745147705078e-01,1.320232391357421875e+00,1.834983544100000000e+10
1.877346783876419067e-01,1.355245947837829590e+00,3.474247447700000000e+10
1.627033799886703491e-01,1.554737091064453125e+00,9.522288295000000000e+09
2.277847379446029663e-01,1.331307888031005859e+00,2.621265837100000000e+10
1.902378052473068237e-01,1.408386230468750000e+00,4.260142025000000000e+09
1.839799731969833374e-01,1.405891776084899902e+00,6.432228075100000000e+10
2.040050029754638672e-01,1.358309030532836914e+00,7.661856380100000000e+10
1.964956223964691162e-01,1.397150993347167969e+00,1.228464787900000000e+10
1.802252829074859619e-01,1.368460893630981445e+00,9.395186795600000000e+10
1.877346783876419067e-01,1.403584718704223633e+00,8.388362966300000000e+10
1.964956223964691162e-01,1.411414146423339844e+00,9.374466395300000000e+10
2.102628350257873535e-01,1.363362669944763184e+00,7.425327675000000000e+10
2.115143984556198120e-01,1.323579549789428711e+00,3.100362204200000000e+10
1.914893686771392822e-01,1.396376013755798340e+00,6.966344523900000000e+10
2.115143984556198120e-01,1.357397079467773438e+00,6.348148564100000000e+10
1.914893686771392822e-01,1.419540405273437500e+00,6.847290316000000000e+09
2.215269058942794800e-01,1.320247411727905273e+00,9.140239216700000000e+10
2.015018761157989502e-01,1.387483596801757812e+00,6.250350485400000000e+10
2.215269058942794800e-01,1.337342619895935059e+00,2.853801253500000000e+10
2.102628350257873535e-01,1.365179419517517090e+00,9.491205719700000000e+10
1.889862418174743652e-01,1.391651988029479980e+00,1.996316216800000000e+10
1.902378052473068237e-01,1.369008302688598633e+00,2.442137162900000000e+10
2.090112715959548950e-01,1.337105035781860352e+00,3.218114324800000000e+10
2.240300476551055908e-01,1.317496538162231445e+00,1.268368844100000000e+10
1.739674657583236694e-01,1.445995807647705078e+00,4.543691554700000000e+10
2.202753424644470215e-01,1.336935520172119141e+00,4.324464111100000000e+10
1.839799731969833374e-01,1.442872285842895508e+00,9.030254018700000000e+10
1.714643388986587524e-01,1.449240207672119141e+00,8.459806084600000000e+10
1.914893686771392822e-01,1.450257062911987305e+00,6.232997995800000000e+10
2.202753424644470215e-01,1.333299398422241211e+00,8.870568725900000000e+10
1.639549434185028076e-01,1.412743091583251953e+00,2.620729423400000000e+10
1.914893686771392822e-01,1.407928466796875000e+00,9.016803240700000000e+10
1.877346783876419067e-01,1.438146352767944336e+00,9.481177289000000000e+10
1.827284097671508789e-01,1.407748579978942871e+00,5.874320062000000000e+10
2.177722156047821045e-01,1.323441147804260254e+00,6.009229510000000000e+08
1.889862418174743652e-01,1.427092790603637695e+00,5.991391228700000000e+10
2.302878648042678833e-01,1.327287435531616211e+00,1.790749674400000000e+10
1.902378052473068237e-01,1.395121097564697266e+00,2.733137559300000000e+10
1.952440589666366577e-01,1.417286753654479980e+00,3.446721585400000000e+10
1.752190291881561279e-01,1.419090270996093750e+00,8.331615098400000000e+10
2.202753424644470215e-01,1.334570884704589844e+00,7.324684811200000000e+10
1.789737194776535034e-01,1.404854536056518555e+00,4.239972413900000000e+10
1.489361673593521118e-01,1.473156452178955078e+00,1.516039715900000000e+10
1.877346783876419067e-01,1.402790069580078125e+00,8.258039660100000000e+10
2.002503126859664917e-01,1.403696775436401367e+00,9.520783809100000000e+10
2.165206521749496460e-01,1.369346380233764648e+00,2.075159581200000000e+10
2.315394282341003418e-01,1.322265505790710449e+00,8.388377158900000000e+10
2.415519505739212036e-01,1.317359209060668945e+00,9.758171962800000000e+10
1.539424359798431396e-01,1.595617294311523438e+00,6.196051695800000000e+10
1.839799731969833374e-01,1.442852497100830078e+00,5.110565829700000000e+10
1.539424359798431396e-01,1.441030502319335938e+00,1.863837986100000000e+10
1.639549434185028076e-01,1.392980813980102539e+00,3.866905165800000000e+10
2.277847379446029663e-01,1.334536910057067871e+00,2.672947104600000000e+10
1.764705926179885864e-01,1.413019180297851562e+00,2.301552075200000000e+10
1.889862418174743652e-01,1.413158416748046875e+00,9.500020971000000000e+09
1.952440589666366577e-01,1.438688278198242188e+00,6.486372778700000000e+10
2.115143984556198120e-01,1.328468441963195801e+00,8.373066884300000000e+10
1.414267867803573608e-01,1.811865329742431641e+00,6.374386244100000000e+10
1.777221560478210449e-01,1.449499845504760742e+00,4.113457380400000000e+10
1.414267867803573608e-01,1.476476550102233887e+00,9.443606049100000000e+10
1.877346783876419067e-01,1.421692609786987305e+00,3.110185132000000000e+10
2.115143984556198120e-01,1.343688488006591797e+00,9.279900527100000000e+10
2.277847379446029663e-01,1.356415271759033203e+00,7.792925430000000000e+09
1.752190291881561279e-01,1.453988313674926758e+00,5.444449734700000000e+10
1.877346783876419067e-01,1.377544641494750977e+00,6.492454586300000000e+10
2.040050029754638672e-01,1.390201330184936523e+00,7.050259754200000000e+10
2.140175253152847290e-01,1.322314500808715820e+00,1.697153602000000000e+10
1.802252829074859619e-01,1.407431125640869141e+00,6.304759820200000000e+10
2.090112715959548950e-01,1.333830356597900391e+00,7.419442761800000000e+10
1.977471858263015747e-01,1.407034754753112793e+00,2.010774500300000000e+10
1.677096337080001831e-01,1.476879835128784180e+00,7.683333785600000000e+10
2.202753424644470215e-01,1.322318315505981445e+00,4.726585909000000000e+10
1.702127754688262939e-01,1.443076133728027344e+00,4.917515902600000000e+10
1.939924955368041992e-01,1.396667838096618652e+00,2.712151059500000000e+10
2.015018761157989502e-01,1.386440992355346680e+00,8.004648900200000000e+10
1.752190291881561279e-01,1.436832427978515625e+00,9.075781374800000000e+10
1.977471858263015747e-01,1.427665710449218750e+00,8.386899646200000000e+10
2.002503126859664917e-01,1.361952781677246094e+00,4.161703949100000000e+10
2.077597081661224365e-01,1.352739572525024414e+00,6.546693982000000000e+10
2.127659618854522705e-01,1.341045141220092773e+00,4.270329302100000000e+10
1.902378052473068237e-01,1.400049686431884766e+00,5.895281727700000000e+10
1.764705926179885864e-01,1.449953317642211914e+00,7.919782156500000000e+10
1.839799731969833374e-01,1.421418190002441406e+00,5.689248867100000000e+10
2.015018761157989502e-01,1.357945322990417480e+00,6.574722432500000000e+10
2.227784842252731323e-01,1.337361812591552734e+00,7.436766600000000000e+07
1.902378052473068237e-01,1.339135885238647461e+00,1.284892821000000000e+09
2.115143984556198120e-01,1.329977154731750488e+00,3.863011704600000000e+10
1.727159023284912109e-01,1.447936296463012695e+00,4.407665019000000000e+10
2.302878648042678833e-01,1.351610898971557617e+00,9.036138722400000000e+10
2.265331745147705078e-01,1.333392024040222168e+00,1.289926004100000000e+10
1.939924955368041992e-01,1.399130105972290039e+00,8.306628155700000000e+10
2.177722156047821045e-01,1.325531363487243652e+00,5.182823390200000000e+10
2.065081447362899780e-01,1.347246050834655762e+00,7.701655152000000000e+10
2.190237790346145630e-01,1.310682058334350586e+00,5.708119475700000000e+10
2.040050029754638672e-01,1.392571330070495605e+00,6.148784725600000000e+10
2.002503126859664917e-01,1.425280451774597168e+00,3.882708909500000000e+10
2.065081447362899780e-01,1.327979564666748047e+00,9.875078665700000000e+10
1.614518165588378906e-01,1.437137484550476074e+00,3.896641268400000000e+10
1.952440589666366577e-01,1.395493865013122559e+00,6.072282086700000000e+10
1.514393091201782227e-01,1.459216117858886719e+00,8.645577000000000000e+09
1.964956223964691162e-01,1.344033479690551758e+00,6.169337149900000000e+10
2.215269058942794800e-01,1.332860469818115234e+00,5.386648742900000000e+10
1.814768463373184204e-01,1.407888293266296387e+00,4.653147062800000000e+10
2.227784842252731323e-01,1.332673311233520508e+00,9.664193144700000000e+10
1.652065068483352661e-01,1.407321929931640625e+00,9.148775769600000000e+10
2.215269058942794800e-01,1.344673871994018555e+00,6.275769810000000000e+08
2.002503126859664917e-01,1.390992522239685059e+00,1.250943854800000000e+10
2.277847379446029663e-01,1.337753176689147949e+00,7.433707923500000000e+10
1.927409321069717407e-01,1.394341945648193359e+00,8.576557596800000000e+10
1.789737194776535034e-01,1.393849134445190430e+00,4.495738748200000000e+10
1.902378052473068237e-01,1.428231716156005859e+00,6.707786107800000000e+10
1.939924955368041992e-01,1.386096954345703125e+00,6.277582028000000000e+10
1.714643388986587524e-01,1.429215788841247559e+00,7.491539022900000000e+10
2.015018761157989502e-01,1.340347647666931152e+00,8.942058108000000000e+10
2.002503126859664917e-01,1.372539401054382324e+00,1.358300334800000000e+10
2.202753424644470215e-01,1.322473764419555664e+00,9.500684994800000000e+10
1.927409321069717407e-01,1.396933913230895996e+00,3.145471176500000000e+10
1.914893686771392822e-01,1.408497095108032227e+00,3.313296360700000000e+10
1.752190291881561279e-01,1.489424467086791992e+00,7.371788809300000000e+10
1.827284097671508789e-01,1.417437076568603516e+00,8.095003394900000000e+10
2.177722156047821045e-01,1.328496694564819336e+00,9.442824295700000000e+10
1.877346783876419067e-01,1.481374740600585938e+00,1.038765786400000000e+10
2.277847379446029663e-01,1.329854249954223633e+00,4.776907936400000000e+10
1.789737194776535034e-01,1.434385538101196289e+00,4.800303499700000000e+10
2.090112715959548950e-01,1.322222948074340820e+00,7.027147836600000000e+10
1.877346783876419067e-01,1.396865844726562500e+00,9.168617137800000000e+10
2.002503126859664917e-01,1.403084754943847656e+00,9.944643192600000000e+10
2.240300476551055908e-01,1.336335420608520508e+00,3.392866456700000000e+10
2.152690887451171875e-01,1.360198259353637695e+00,6.814909429300000000e+10
2.152690887451171875e-01,1.334257841110229492e+00,7.030769477000000000e+10
1.614518165588378906e-01,1.450939416885375977e+00,2.797296421200000000e+10
1.714643388986587524e-01,1.421942949295043945e+00,2.686604869300000000e+10
2.002503126859664917e-01,1.418869733810424805e+00,2.955114297900000000e+10
1.839799731969833374e-01,1.399610042572021484e+00,9.333962222400000000e+10
1.902378052473068237e-01,1.404315948486328125e+00,9.250138864800000000e+10
1.989987492561340332e-01,1.424338221549987793e+00,1.217699604700000000e+10
2.002503126859664917e-01,1.349262237548828125e+00,6.660416026000000000e+10
1.702127754688262939e-01,1.422470569610595703e+00,1.841358487700000000e+10
1.877346783876419067e-01,1.409081220626831055e+00,7.171994368600000000e+10
1.914893686771392822e-01,1.406224966049194336e+00,2.130900451700000000e+10
2.152690887451171875e-01,1.328171491622924805e+00,6.911320946000000000e+09
1.789737194776535034e-01,1.413481593132019043e+00,6.680470209400000000e+10
1.852315366268157959e-01,1.395897269248962402e+00,3.455144764500000000e+10
2.165206521749496460e-01,1.355204343795776367e+00,9.894026587900000000e+10
2.140175253152847290e-01,1.333290576934814453e+00,7.905212037200000000e+10
1.939924955368041992e-01,1.425137042999267578e+00,7.922206516000000000e+09
1.764705926179885864e-01,1.457943797111511230e+00,1.415400703900000000e+10
1.789737194776535034e-01,1.444533348083496094e+00,8.766432907100000000e+10
1.677096337080001831e-01,1.435136079788208008e+00,6.872841089600000000e+10
2.140175253152847290e-01,1.340439677238464355e+00,3.109520877000000000e+10
1.839799731969833374e-01,1.440094947814941406e+00,4.899628577900000000e+10
1.827284097671508789e-01,1.405357122421264648e+00,7.267708974800000000e+10
2.215269058942794800e-01,1.313734531402587891e+00,3.578594754000000000e+10
2.115143984556198120e-01,1.386491298675537109e+00,8.931110142700000000e+10
1.789737194776535034e-01,1.393489241600036621e+00,6.094481388000000000e+09
1.764705926179885864e-01,1.470838785171508789e+00,6.991460503500000000e+10
1.639549434185028076e-01,1.415637850761413574e+00,6.773311629000000000e+10
2.177722156047821045e-01,1.334979891777038574e+00,2.962761868500000000e+10
2.177722156047821045e-01,1.319055318832397461e+00,8.247145882300000000e+10
2.277847379446029663e-01,1.315388917922973633e+00,7.528274896500000000e+10
1.952440589666366577e-01,1.452349662780761719e+00,6.548647063700000000e+10
1.802252829074859619e-01,1.415434241294860840e+00,4.502789802500000000e+10
1.952440589666366577e-01,1.396414518356323242e+00,5.847028410200000000e+10
1.927409321069717407e-01,1.423623919486999512e+00,2.992006631000000000e+09
1.877346783876419067e-01,1.487363219261169434e+00,3.789797278500000000e+10
2.227784842252731323e-01,1.388184547424316406e+00,8.698660567800000000e+10
1.814768463373184204e-01,1.423192739486694336e+00,1.486963685900000000e+10
2.290363013744354248e-01,1.321973562240600586e+00,1.698406041700000000e+10
2.265331745147705078e-01,1.342621207237243652e+00,2.606206136700000000e+10
2.215269058942794800e-01,1.309751391410827637e+00,2.408233991900000000e+10
2.202753424644470215e-01,1.321250438690185547e+00,1.036208710100000000e+10
2.040050029754638672e-01,1.389146685600280762e+00,5.853622474300000000e+10
2.190237790346145630e-01,1.322991251945495605e+00,9.922035991100000000e+10
2.065081447362899780e-01,1.338039755821228027e+00,2.141786675800000000e+10
1.727159023284912109e-01,1.490766048431396484e+00,9.950343564500000000e+10
1.952440589666366577e-01,1.411955714225769043e+00,8.522019463300000000e+10
2.252816110849380493e-01,1.316114187240600586e+00,2.042428457800000000e+10
1.964956223964691162e-01,1.368790984153747559e+00,6.031325656800000000e+10
1.514393091201782227e-01,1.462394952774047852e+00,7.363845149200000000e+10
1.939924955368041992e-01,1.406728744506835938e+00,7.265667066800000000e+10
2.240300476551055908e-01,1.340724825859069824e+00,6.863962462600000000e+10
2.102628350257873535e-01,1.393160700798034668e+00,3.216520558000000000e+09
1.939924955368041992e-01,1.361528754234313965e+00,8.279288208300000000e+10
1.927409321069717407e-01,1.407055735588073730e+00,4.712650314500000000e+10
1.864831000566482544e-01,1.422932505607604980e+00,1.357898309100000000e+10
1.977471858263015747e-01,1.406071066856384277e+00,9.956395838900000000e+10
1.702127754688262939e-01,1.522589445114135742e+00,3.604899709000000000e+09
1.889862418174743652e-01,1.448724746704101562e+00,6.700689781500000000e+10
1.914893686771392822e-01,1.427094936370849609e+00,9.113356479100000000e+10
1.827284097671508789e-01,1.395464301109313965e+00,8.628376236400000000e+10
2.152690887451171875e-01,1.322655439376831055e+00,4.768922155800000000e+10
1.814768463373184204e-01,1.399602174758911133e+00,8.471430559700000000e+10
2.152690887451171875e-01,1.343820571899414062e+00,7.243550043600000000e+10
1.902378052473068237e-01,1.408480405807495117e+00,5.385692617000000000e+10
2.140175253152847290e-01,1.328634500503540039e+00,7.127677342600000000e+10
2.127659618854522705e-01,1.324542760848999023e+00,6.341379219600000000e+10
1.814768463373184204e-01,1.432078838348388672e+00,5.326538960900000000e+10
1.927409321069717407e-01,1.412801027297973633e+00,7.675565213400000000e+10
2.277847379446029663e-01,1.333495855331420898e+00,7.206335142600000000e+10
1.889862418174743652e-01,1.408446192741394043e+00,3.044665745900000000e+10
1.864831000566482544e-01,1.412443995475769043e+00,3.098974952400000000e+10
2.252816110849380493e-01,1.350732326507568359e+00,7.484258942700000000e+10
1.464330404996871948e-01,1.528139591217041016e+00,1.824492779700000000e+10
1.576971262693405151e-01,1.466737627983093262e+00,3.089467386300000000e+10
1.889862418174743652e-01,1.390495777130126953e+00,8.577252547900000000e+10
1.564455628395080566e-01,1.460646152496337891e+00,3.233097547100000000e+10
2.315394282341003418e-01,1.336133360862731934e+00,2.678297369000000000e+09
2.102628350257873535e-01,1.397684931755065918e+00,9.773311341200000000e+10
1.852315366268157959e-01,1.394102334976196289e+00,8.234981283400000000e+10
2.065081447362899780e-01,1.337962508201599121e+00,5.520477717600000000e+10
2.040050029754638672e-01,1.331090450286865234e+00,2.990834079600000000e+10
1.939924955368041992e-01,1.389466643333435059e+00,5.069072149700000000e+10
1.927409321069717407e-01,1.404064655303955078e+00,2.804242092200000000e+10
2.177722156047821045e-01,1.322621583938598633e+00,1.470767579400000000e+10
1.827284097671508789e-01,1.388511657714843750e+00,1.497766059400000000e+10
1.964956223964691162e-01,1.399352908134460449e+00,6.528484000600000000e+10
1.889862418174743652e-01,1.408053636550903320e+00,9.547724947100000000e+10
1.802252829074859619e-01,1.408929586410522461e+00,9.899496567800000000e+10
1.902378052473068237e-01,1.384461402893066406e+00,3.040908217900000000e+10
2.265331745147705078e-01,1.318260669708251953e+00,8.815245241900000000e+10
1.964956223964691162e-01,1.395149469375610352e+00,2.345259930000000000e+10
2.177722156047821045e-01,1.321651935577392578e+00,8.716649161900000000e+10
1.802252829074859619e-01,1.403424024581909180e+00,4.219930013600000000e+10
2.115143984556198120e-01,1.356686949729919434e+00,5.840232866100000000e+10
1.789737194776535034e-01,1.420959353446960449e+00,3.317616693800000000e+10
1.576971262693405151e-01,1.466330409049987793e+00,8.592929869300000000e+10
1.764705926179885864e-01,1.400610327720642090e+00,7.681132597900000000e+10
1.864831000566482544e-01,1.403011679649353027e+00,4.394228874400000000e+10
2.227784842252731323e-01,1.338576555252075195e+00,9.435834118600000000e+10
1.864831000566482544e-01,1.392066955566406250e+00,8.100358056000000000e+10
1.939924955368041992e-01,1.391782522201538086e+00,1.079685577000000000e+09
1.964956223964691162e-01,1.411818981170654297e+00,2.271015324300000000e+10
2.165206521749496460e-01,1.315215229988098145e+00,4.362651173300000000e+10
2.090112715959548950e-01,1.330008506774902344e+00,5.218815114900000000e+10
2.265331745147705078e-01,1.332002401351928711e+00,1.376535664500000000e+10
1.839799731969833374e-01,1.417371749877929688e+00,6.014690960000000000e+10
1.852315366268157959e-01,1.396821856498718262e+00,3.649872726700000000e+10
1.889862418174743652e-01,1.413249969482421875e+00,4.392349740000000000e+08
2.040050029754638672e-01,1.327827095985412598e+00,6.914058345100000000e+10
2.052565813064575195e-01,1.372547149658203125e+00,6.332702037600000000e+10
2.090112715959548950e-01,1.333843469619750977e+00,1.301339905500000000e+10
1.814768463373184204e-01,1.375247359275817871e+00,9.363099780700000000e+10
1.627033799886703491e-01,1.588161349296569824e+00,2.750861146900000000e+10
1.989987492561340332e-01,1.409549713134765625e+00,5.089873022500000000e+10
1.864831000566482544e-01,1.405064821243286133e+00,6.801195538000000000e+09
1.526908725500106812e-01,1.458490252494812012e+00,5.925308265500000000e+10
2.115143984556198120e-01,1.356293439865112305e+00,6.380685920400000000e+10
1.877346783876419067e-01,1.379275321960449219e+00,7.461575677100000000e+10
1.639549434185028076e-01,1.428074240684509277e+00,4.519730102600000000e+10
2.077597081661224365e-01,1.360882520675659180e+00,8.985770024100000000e+10
1.539424359798431396e-01,1.465025186538696289e+00,3.129814635100000000e+10
1.814768463373184204e-01,1.424365758895874023e+00,9.176463885700000000e+10
2.015018761157989502e-01,1.410645246505737305e+00,7.128166366600000000e+10
2.040050029754638672e-01,1.386440992355346680e+00,5.386976302000000000e+09
2.152690887451171875e-01,1.331010580062866211e+00,5.771530848800000000e+10
2.152690887451171875e-01,1.329685926437377930e+00,4.392339451000000000e+10
1.727159023284912109e-01,1.402712106704711914e+00,5.739464119900000000e+10
2.040050029754638672e-01,1.325556397438049316e+00,3.791039953600000000e+10
1.702127754688262939e-01,1.434265613555908203e+00,2.465311968800000000e+10
2.177722156047821045e-01,1.329438924789428711e+00,1.041083298300000000e+10
1.589486896991729736e-01,1.426651477813720703e+00,8.233494231400000000e+10
2.277847379446029663e-01,1.348982691764831543e+00,7.714314242500000000e+10
1.927409321069717407e-01,1.389658331871032715e+00,5.917435221700000000e+10
2.240300476551055908e-01,1.323084473609924316e+00,3.293643048900000000e+10
1.877346783876419067e-01,1.417547106742858887e+00,6.287156829200000000e+10
1.739674657583236694e-01,1.395808219909667969e+00,1.650416350100000000e+10
2.040050029754638672e-01,1.342825293540954590e+00,9.526544223900000000e+10
1.902378052473068237e-01,1.398491740226745605e+00,7.927455744000000000e+10
1.727159023284912109e-01,1.435213327407836914e+00,2.605344468900000000e+10
2.152690887451171875e-01,1.340863704681396484e+00,2.820891447200000000e+10
1.526908725500106812e-01,1.444982886314392090e+00,4.818627596700000000e+10
2.052565813064575195e-01,1.325911641120910645e+00,4.739465802500000000e+10
1.839799731969833374e-01,1.403455734252929688e+00,6.699963096400000000e+10
1.689611971378326416e-01,1.459059715270996094e+00,2.962382519800000000e+10
1.877346783876419067e-01,1.407103061676025391e+00,4.280958464000000000e+09
2.140175253152847290e-01,1.332849860191345215e+00,7.616066930500000000e+10
2.277847379446029663e-01,1.349271655082702637e+00,5.440569500000000000e+10
1.627033799886703491e-01,1.452865839004516602e+00,9.823623533400000000e+10
2.090112715959548950e-01,1.319671034812927246e+00,6.496930948600000000e+10
1.727159023284912109e-01,1.443607330322265625e+00,1.938434141800000000e+10
2.052565813064575195e-01,1.344086050987243652e+00,8.224321301600000000e+10
2.152690887451171875e-01,1.337552785873413086e+00,8.647561819200000000e+10
2.090112715959548950e-01,1.407839179039001465e+00,4.755358785900000000e+10
1.964956223964691162e-01,1.425876021385192871e+00,8.059887468000000000e+10
1.864831000566482544e-01,1.403036117553710938e+00,3.023991687700000000e+10
1.902378052473068237e-01,1.398255825042724609e+00,8.882284013000000000e+09
1.877346783876419067e-01,1.385620594024658203e+00,9.921483393500000000e+10
1.752190291881561279e-01,1.432376623153686523e+00,8.731008859600000000e+10
2.340425550937652588e-01,1.315374255180358887e+00,7.397774483200000000e+10
1.702127754688262939e-01,1.445731520652770996e+00,1.609706354200000000e+10
1.952440589666366577e-01,1.395798683166503906e+00,6.426356026800000000e+10
1.677096337080001831e-01,1.442477464675903320e+00,3.193040058000000000e+09
1.827284097671508789e-01,1.390557169914245605e+00,3.037437609000000000e+10
2.027534395456314087e-01,1.403826236724853516e+00,8.336002255000000000e+10
2.240300476551055908e-01,1.331752061843872070e+00,2.888758917800000000e+10
1.927409321069717407e-01,1.410671591758728027e+00,1.669394586000000000e+10
2.115143984556198120e-01,1.340093016624450684e+00,6.543829986800000000e+10
1.989987492561340332e-01,1.417071580886840820e+00,9.324001679100000000e+10
1.652065068483352661e-01,1.444540977478027344e+00,9.073089995900000000e+10
1.752190291881561279e-01,1.419195175170898438e+00,5.260216808800000000e+10
1.864831000566482544e-01,1.417991399765014648e+00,6.469387457000000000e+10
1.789737194776535034e-01,1.413177251815795898e+00,8.135013819500000000e+10
2.227784842252731323e-01,1.317882299423217773e+00,9.999217170300000000e+10
2.027534395456314087e-01,1.376066088676452637e+00,4.646795302000000000e+10
2.327909916639328003e-01,1.330263018608093262e+00,2.005077939600000000e+10
2.177722156047821045e-01,1.331370472908020020e+00,8.909382781800000000e+10
2.177722156047821045e-01,1.336639881134033203e+00,9.945359765000000000e+09
2.277847379446029663e-01,1.329492568969726562e+00,3.594497340400000000e+10
1.902378052473068237e-01,1.429888010025024414e+00,7.067118385400000000e+10
2.052565813064575195e-01,1.402251958847045898e+00,3.338821127000000000e+09
2.090112715959548950e-01,1.383485317230224609e+00,1.486971314000000000e+09
2.190237790346145630e-01,1.329901218414306641e+00,6.171955515600000000e+10
1.752190291881561279e-01,1.452691435813903809e+00,6.044979194000000000e+09
1.764705926179885864e-01,1.433097362518310547e+00,1.722611448000000000e+09
1.889862418174743652e-01,1.401102781295776367e+00,7.767855911700000000e+10
1.877346783876419067e-01,1.401935100555419922e+00,1.319175302000000000e+09
1.614518165588378906e-01,1.458085894584655762e+00,2.956644257900000000e+10
1.727159023284912109e-01,1.425697803497314453e+00,8.279877756100000000e+10
1.927409321069717407e-01,1.396841049194335938e+00,1.441437080000000000e+10
1.852315366268157959e-01,1.398023366928100586e+00,8.795558000000000000e+08
2.428035140037536621e-01,1.343755006790161133e+00,1.234030001000000000e+10
1.927409321069717407e-01,1.408277869224548340e+00,2.489371355900000000e+10
2.152690887451171875e-01,1.326078295707702637e+00,6.834965914000000000e+09
1.877346783876419067e-01,1.470592379570007324e+00,4.480565300800000000e+10
2.190237790346145630e-01,1.327699422836303711e+00,1.528451980000000000e+10
2.102628350257873535e-01,1.334697127342224121e+00,7.938450516900000000e+10
2.102628350257873535e-01,1.349136233329772949e+00,4.225996764000000000e+09
2.027534395456314087e-01,1.388135671615600586e+00,1.434845274700000000e+10
1.914893686771392822e-01,1.412105917930603027e+00,3.567946464300000000e+10
2.152690887451171875e-01,1.341936111450195312e+00,9.552238689800000000e+10
1.952440589666366577e-01,1.440046072006225586e+00,9.891124673900000000e+10
1.864831000566482544e-01,1.441131949424743652e+00,6.690094916200000000e+10
2.202753424644470215e-01,1.339496850967407227e+00,7.014328837000000000e+10
2.215269058942794800e-01,1.313418030738830566e+00,2.057663400400000000e+10
2.002503126859664917e-01,1.380067110061645508e+00,7.469134539300000000e+10
1.939924955368041992e-01,1.384201526641845703e+00,2.081769543300000000e+10
2.390488088130950928e-01,1.310885310173034668e+00,5.355827684100000000e+10
1.927409321069717407e-01,1.416939258575439453e+00,1.807428753700000000e+10
1.852315366268157959e-01,1.431853771209716797e+00,8.659628904400000000e+10
2.152690887451171875e-01,1.335903525352478027e+00,8.243030702200000000e+10
2.252816110849380493e-01,1.350250720977783203e+00,8.906324594000000000e+10
2.102628350257873535e-01,1.386661529541015625e+00,8.299619720100000000e+10
1.827284097671508789e-01,1.398225545883178711e+00,2.542181106300000000e+10
1.764705926179885864e-01,1.468065619468688965e+00,8.417380083000000000e+10
1.939924955368041992e-01,1.378937959671020508e+00,3.170089707500000000e+10
1.614518165588378906e-01,1.528681278228759766e+00,4.565135975700000000e+10
1.689611971378326416e-01,1.494870543479919434e+00,4.837248005000000000e+09
2.252816110849380493e-01,1.329617261886596680e+00,6.887079195200000000e+10
1.852315366268157959e-01,1.417995929718017578e+00,9.920922778600000000e+10
1.964956223964691162e-01,1.417445540428161621e+00,8.263906729100000000e+10
1.852315366268157959e-01,1.450863361358642578e+00,3.397418596400000000e+10
2.315394282341003418e-01,1.341996192932128906e+00,2.166581901600000000e+10
2.277847379446029663e-01,1.335698604583740234e+00,6.449879045600000000e+10
1.952440589666366577e-01,1.406146407127380371e+00,1.648213001100000000e+10
1.802252829074859619e-01,1.394810080528259277e+00,3.799981642000000000e+09
2.002503126859664917e-01,1.377141475677490234e+00,7.748882533400000000e+10
1.739674657583236694e-01,1.402732729911804199e+00,7.255475027300000000e+10
2.115143984556198120e-01,1.401691436767578125e+00,6.363411810600000000e+10
1.902378052473068237e-01,1.397132754325866699e+00,9.075286849400000000e+10
2.015018761157989502e-01,1.372170448303222656e+00,8.067397491000000000e+09
1.814768463373184204e-01,1.519784331321716309e+00,5.209621045000000000e+10
1.714643388986587524e-01,1.465863466262817383e+00,5.990843119900000000e+10
1.802252829074859619e-01,1.404858946800231934e+00,8.495437594700000000e+10
2.302878648042678833e-01,1.320625066757202148e+00,7.674851080300000000e+10
2.215269058942794800e-01,1.330777406692504883e+00,5.994170203300000000e+10
1.939924955368041992e-01,1.390748381614685059e+00,6.167417167000000000e+10
2.227784842252731323e-01,1.339986562728881836e+00,3.976593180900000000e+10
1.852315366268157959e-01,1.388729095458984375e+00,4.279585641700000000e+10
2.165206521749496460e-01,1.334278821945190430e+00,9.593732290100000000e+10
2.040050029754638672e-01,1.356505870819091797e+00,4.525712512100000000e+10
2.227784842252731323e-01,1.326634645462036133e+00,2.353087824800000000e+10
1.902378052473068237e-01,1.389649391174316406e+00,8.692151839500000000e+10
1.877346783876419067e-01,1.398099899291992188e+00,3.992133726400000000e+10
1.639549434185028076e-01,1.448130965232849121e+00,7.687864701700000000e+10
2.190237790346145630e-01,1.349104404449462891e+00,8.628703480900000000e+10
2.127659618854522705e-01,1.355903983116149902e+00,2.240520233400000000e+10
1.689611971378326416e-01,1.450803637504577637e+00,5.944945907000000000e+10
2.002503126859664917e-01,1.356904029846191406e+00,1.015089345200000000e+10
1.902378052473068237e-01,1.439375400543212891e+00,1.787116652700000000e+10
1.939924955368041992e-01,1.407049536705017090e+00,6.826777734100000000e+10
2.315394282341003418e-01,1.345384597778320312e+00,9.400304733700000000e+10
2.240300476551055908e-01,1.318463802337646484e+00,2.625562176500000000e+10
1.839799731969833374e-01,1.447720050811767578e+00,5.100532435000000000e+10
1.814768463373184204e-01,1.417336225509643555e+00,2.269482362600000000e+10
1.614518165588378906e-01,1.464896678924560547e+00,6.250237938600000000e+10
2.177722156047821045e-01,1.327463984489440918e+00,8.539736063400000000e+10
2.165206521749496460e-01,1.330000519752502441e+00,5.396673564500000000e+10
2.277847379446029663e-01,1.314757823944091797e+00,6.393764329800000000e+10
2.040050029754638672e-01,1.338098526000976562e+00,7.638078639600000000e+10
2.027534395456314087e-01,1.395121932029724121e+00,8.434558455000000000e+10
2.165206521749496460e-01,1.317839622497558594e+00,4.379710084700000000e+10
1.902378052473068237e-01,1.438516974449157715e+00,4.180853415800000000e+10
1.827284097671508789e-01,1.399497270584106445e+00,9.254446567500000000e+10
2.315394282341003418e-01,1.326844573020935059e+00,6.484197462000000000e+09
1.727159023284912109e-01,1.417067289352416992e+00,3.863787887400000000e+10
1.589486896991729736e-01,1.432748079299926758e+00,4.803302474900000000e+10
2.002503126859664917e-01,1.382939100265502930e+00,7.038683794200000000e+10
2.077597081661224365e-01,1.424477815628051758e+00,7.361700971500000000e+10
1.814768463373184204e-01,1.451196074485778809e+00,7.298976560000000000e+10
1.864831000566482544e-01,1.393194079399108887e+00,8.935598252000000000e+10
1.777221560478210449e-01,1.449642062187194824e+00,4.116959398000000000e+09
2.327909916639328003e-01,1.337443351745605469e+00,2.509159212200000000e+10
1.964956223964691162e-01,1.404567956924438477e+00,1.966647318800000000e+10
2.202753424644470215e-01,1.333062052726745605e+00,9.677418596600000000e+10
1.902378052473068237e-01,1.356114745140075684e+00,6.490162604900000000e+10
2.152690887451171875e-01,1.333029508590698242e+00,8.861625620600000000e+10
2.240300476551055908e-01,1.320411562919616699e+00,5.739891924500000000e+10
1.939924955368041992e-01,1.392267227172851562e+00,8.571420033600000000e+10
1.927409321069717407e-01,1.424752950668334961e+00,7.572536909000000000e+10
1.551939994096755981e-01,1.450806856155395508e+00,8.956012622700000000e+10
1.989987492561340332e-01,1.394843578338623047e+00,2.413481315000000000e+10
1.714643388986587524e-01,1.457235813140869141e+00,1.921162637700000000e+10
2.377972453832626343e-01,1.336346983909606934e+00,2.560258503500000000e+10
2.227784842252731323e-01,1.328914880752563477e+00,5.147542169100000000e+10
2.215269058942794800e-01,1.337372064590454102e+00,5.049861054800000000e+10
1.727159023284912109e-01,1.443755865097045898e+00,5.369619688300000000e+10
1.827284097671508789e-01,1.389461398124694824e+00,8.254021163200000000e+10
1.977471858263015747e-01,1.393990993499755859e+00,3.849154661400000000e+10
2.290363013744354248e-01,1.333771705627441406e+00,9.461789646500000000e+10
1.952440589666366577e-01,1.355810642242431641e+00,6.351292824200000000e+10
1.964956223964691162e-01,1.432284116744995117e+00,7.366212499800000000e+10
1.702127754688262939e-01,1.401549220085144043e+00,5.035949802600000000e+10
2.052565813064575195e-01,1.361057162284851074e+00,7.389028966300000000e+10
1.814768463373184204e-01,1.440791010856628418e+00,4.585662064000000000e+10
1.952440589666366577e-01,1.379148960113525391e+00,9.317566120500000000e+10
2.015018761157989502e-01,1.368282079696655273e+00,9.377372000200000000e+10
1.752190291881561279e-01,1.422151565551757812e+00,8.860835134000000000e+10
1.802252829074859619e-01,1.488177061080932617e+00,8.935065534000000000e+10
1.464330404996871948e-01,1.462012767791748047e+00,7.105589938300000000e+10
1.827284097671508789e-01,1.406371831893920898e+00,7.976349910000000000e+09
1.789737194776535034e-01,1.404171824455261230e+00,8.229815084500000000e+10
1.702127754688262939e-01,1.444721102714538574e+00,2.011779184500000000e+10
2.040050029754638672e-01,1.394680857658386230e+00,5.857700554000000000e+10
1.902378052473068237e-01,1.403906583786010742e+00,9.089015617500000000e+10
1.939924955368041992e-01,1.390607357025146484e+00,3.299779527000000000e+09
1.927409321069717407e-01,1.396780014038085938e+00,7.893037996800000000e+10
2.140175253152847290e-01,1.334173202514648438e+00,8.648676265700000000e+10
1.964956223964691162e-01,1.407660245895385742e+00,8.080615566500000000e+10
1.852315366268157959e-01,1.401821136474609375e+00,4.013370629600000000e+10
1.814768463373184204e-01,1.394518256187438965e+00,8.410249030600000000e+10
2.077597081661224365e-01,1.376301527023315430e+00,8.302599422600000000e+10
1.677096337080001831e-01,1.451690912246704102e+00,6.479998686900000000e+10
1.852315366268157959e-01,1.401259183883666992e+00,6.330145815000000000e+09
1.839799731969833374e-01,1.464564561843872070e+00,6.450902395200000000e+10
1.827284097671508789e-01,1.413267612457275391e+00,3.312301970700000000e+10
1.864831000566482544e-01,1.406961679458618164e+00,9.932760883500000000e+10
1.939924955368041992e-01,1.411556124687194824e+00,2.662232215700000000e+10
1.927409321069717407e-01,1.417805194854736328e+00,3.201318243700000000e+10
2.040050029754638672e-01,1.429836630821228027e+00,5.710531978400000000e+10
1.714643388986587524e-01,1.401879310607910156e+00,5.265855554500000000e+10
1.927409321069717407e-01,1.405766963958740234e+00,8.876316623000000000e+09
2.065081447362899780e-01,1.333581805229187012e+00,3.307749458500000000e+10
1.564455628395080566e-01,1.543868303298950195e+00,5.110879441100000000e+10
2.140175253152847290e-01,1.367833495140075684e+00,1.856671096300000000e+10
1.889862418174743652e-01,1.420335054397583008e+00,2.135044749500000000e+10
2.227784842252731323e-01,1.324949860572814941e+00,6.098946610000000000e+09
1.576971262693405151e-01,1.694964289665222168e+00,7.221327211400000000e+10
1.551939994096755981e-01,1.453425765037536621e+00,5.670507208000000000e+09
2.127659618854522705e-01,1.334275484085083008e+00,6.370243334300000000e+10
1.902378052473068237e-01,1.434450149536132812e+00,7.904764167800000000e+10
1.964956223964691162e-01,1.402209639549255371e+00,3.727415394100000000e+10
1.814768463373184204e-01,1.448606252670288086e+00,1.153474619500000000e+10
1.839799731969833374e-01,1.417638182640075684e+00,7.405897465200000000e+10
2.190237790346145630e-01,1.327422857284545898e+00,6.139884543300000000e+10
1.839799731969833374e-01,1.403588056564331055e+00,6.906909337700000000e+10
1.902378052473068237e-01,1.416437983512878418e+00,7.431083736400000000e+10
1.764705926179885864e-01,1.456081151962280273e+00,1.134371781800000000e+10
1.977471858263015747e-01,1.484220385551452637e+00,1.637936559500000000e+10
2.152690887451171875e-01,1.332224249839782715e+00,3.593866645200000000e+10
1.964956223964691162e-01,1.398005843162536621e+00,2.169389461900000000e+10
1.589486896991729736e-01,1.455238699913024902e+00,7.772794313900000000e+10
1.827284097671508789e-01,1.411818027496337891e+00,3.997882484500000000e+10
2.190237790346145630e-01,1.324173569679260254e+00,1.025340592300000000e+10
1.764705926179885864e-01,1.543227672576904297e+00,4.848681401800000000e+10
2.177722156047821045e-01,1.320903062820434570e+00,5.194291032900000000e+10
1.789737194776535034e-01,1.442120790481567383e+00,9.341297394200000000e+10
1.702127754688262939e-01,1.608465194702148438e+00,9.675125345200000000e+10
2.052565813064575195e-01,1.334547281265258789e+00,3.410611195200000000e+10
1.652065068483352661e-01,1.404865026473999023e+00,6.152191330200000000e+10
2.440550774335861206e-01,1.327609539031982422e+00,2.446341208900000000e+10
2.140175253152847290e-01,1.344434976577758789e+00,9.809296891300000000e+10
1.727159023284912109e-01,1.427045226097106934e+00,6.143512645200000000e+10
2.102628350257873535e-01,1.399030685424804688e+00,4.121235744100000000e+10
2.127659618854522705e-01,1.329079270362854004e+00,1.769199279200000000e+10
1.852315366268157959e-01,1.370866537094116211e+00,8.681151864000000000e+10
1.864831000566482544e-01,1.451708197593688965e+00,4.537708747600000000e+10
1.777221560478210449e-01,1.470068335533142090e+00,5.052801379200000000e+10
1.902378052473068237e-01,1.394863486289978027e+00,3.777842850000000000e+08
2.127659618854522705e-01,1.380434989929199219e+00,1.933927141500000000e+10
1.914893686771392822e-01,1.400400638580322266e+00,1.598413766800000000e+10
2.177722156047821045e-01,1.324976444244384766e+00,2.346984464800000000e+10
1.952440589666366577e-01,1.399371385574340820e+00,8.875166140000000000e+08
1.989987492561340332e-01,1.400256872177124023e+00,9.790760862900000000e+10
2.065081447362899780e-01,1.342433691024780273e+00,8.982817682100000000e+10
2.190237790346145630e-01,1.333354234695434570e+00,3.358744515100000000e+10
2.252816110849380493e-01,1.319465637207031250e+00,1.644603662100000000e+10
2.202753424644470215e-01,1.349878668785095215e+00,3.078456613500000000e+10
1.414267867803573608e-01,1.565858244895935059e+00,3.138833852800000000e+10
1.827284097671508789e-01,1.387620210647583008e+00,6.046998473600000000e+10
1.827284097671508789e-01,1.413191199302673340e+00,5.635351308400000000e+10
1.989987492561340332e-01,1.350677013397216797e+00,6.911399105100000000e+10
1.952440589666366577e-01,1.420089483261108398e+00,3.770721855100000000e+10
1.614518165588378906e-01,1.435265779495239258e+00,7.567983858700000000e+10
1.989987492561340332e-01,1.352806925773620605e+00,6.900335755700000000e+10
1.977471858263015747e-01,1.394699811935424805e+00,8.097660029000000000e+09
1.714643388986587524e-01,1.399963140487670898e+00,8.725737811500000000e+10
1.952440589666366577e-01,1.422843337059020996e+00,9.669157169900000000e+10
2.077597081661224365e-01,1.351797819137573242e+00,9.761654851500000000e+10
1.852315366268157959e-01,1.463521361351013184e+00,1.046147205800000000e+10
2.327909916639328003e-01,1.321383118629455566e+00,1.474917848700000000e+10
2.252816110849380493e-01,1.347802162170410156e+00,5.333168860400000000e+10
1.614518165588378906e-01,1.436999678611755371e+00,1.558975355500000000e+10
1.727159023284912109e-01,1.442114591598510742e+00,6.092630279000000000e+09
2.040050029754638672e-01,1.408537626266479492e+00,4.185791241700000000e+10
1.702127754688262939e-01,1.426743030548095703e+00,3.900039337200000000e+10
2.190237790346145630e-01,1.331068277359008789e+00,8.578826739200000000e+10
1.902378052473068237e-01,1.402772784233093262e+00,2.995782472500000000e+10
2.052565813064575195e-01,1.341434359550476074e+00,1.539066978000000000e+10
2.027534395456314087e-01,1.391343951225280762e+00,8.037520142000000000e+10
1.777221560478210449e-01,1.390309214591979980e+00,9.371385808600000000e+10
1.814768463373184204e-01,1.414707541465759277e+00,9.058795383200000000e+10
1.852315366268157959e-01,1.399169683456420898e+00,9.503559030100000000e+10
1.652065068483352661e-01,1.448751330375671387e+00,9.247298228700000000e+10
2.302878648042678833e-01,1.342946052551269531e+00,2.328083749400000000e+10
1.977471858263015747e-01,1.447675108909606934e+00,8.284667751800000000e+10
1.864831000566482544e-01,1.407281875610351562e+00,1.946233517300000000e+10
2.090112715959548950e-01,1.342216849327087402e+00,8.706607798500000000e+10
1.727159023284912109e-01,1.460982203483581543e+00,7.516136906400000000e+10
1.927409321069717407e-01,1.384143352508544922e+00,5.523811977700000000e+10
1.827284097671508789e-01,1.445071220397949219e+00,6.378446218300000000e+10
1.864831000566482544e-01,1.406857371330261230e+00,6.734078502400000000e+10
2.290363013744354248e-01,1.329782724380493164e+00,7.412446423900000000e+10
1.927409321069717407e-01,1.425466418266296387e+00,5.516163202100000000e+10
1.777221560478210449e-01,1.441744565963745117e+00,4.879061660900000000e+10
1.839799731969833374e-01,1.392057299613952637e+00,4.786891574000000000e+09
2.065081447362899780e-01,1.398350238800048828e+00,5.046196193800000000e+10
2.177722156047821045e-01,1.403849840164184570e+00,4.407723716500000000e+10
1.664580702781677246e-01,1.587381839752197266e+00,8.688183331200000000e+10
1.914893686771392822e-01,1.373969793319702148e+00,6.366278632100000000e+10
1.852315366268157959e-01,1.400991439819335938e+00,6.841105076800000000e+10
1.814768463373184204e-01,1.447845697402954102e+00,6.617777966500000000e+10
2.090112715959548950e-01,1.321022272109985352e+00,2.425532284900000000e+10
1.989987492561340332e-01,1.451990485191345215e+00,6.628452638400000000e+10
1.764705926179885864e-01,1.414723873138427734e+00,9.690141682800000000e+10
1.939924955368041992e-01,1.407957792282104492e+00,1.352226378900000000e+10
1.752190291881561279e-01,1.445090293884277344e+00,3.948336452200000000e+10
2.065081447362899780e-01,1.353765845298767090e+00,6.637002699000000000e+10
2.165206521749496460e-01,1.347518682479858398e+00,7.945340669900000000e+10
1.777221560478210449e-01,1.430633425712585449e+00,3.205459378900000000e+10
1.789737194776535034e-01,1.390475273132324219e+00,2.714195208300000000e+10
1.964956223964691162e-01,1.353635549545288086e+00,4.660347189200000000e+10
1.777221560478210449e-01,1.458857417106628418e+00,3.580987987200000000e+10
2.302878648042678833e-01,1.365828037261962891e+00,9.287417391500000000e+10
1.939924955368041992e-01,1.403378844261169434e+00,3.216198888600000000e+10
1.827284097671508789e-01,1.417136073112487793e+00,8.835287778000000000e+10
1.664580702781677246e-01,1.544144511222839355e+00,4.050433832000000000e+09
1.814768463373184204e-01,1.411369562149047852e+00,1.498767984200000000e+10
2.240300476551055908e-01,1.332567214965820312e+00,5.171573840900000000e+10
1.927409321069717407e-01,1.393100738525390625e+00,4.692790525500000000e+10
2.202753424644470215e-01,1.337877988815307617e+00,5.881201401100000000e+10
1.827284097671508789e-01,1.393829584121704102e+00,7.926599849300000000e+10
2.177722156047821045e-01,1.333408832550048828e+00,6.925276808000000000e+10
2.027534395456314087e-01,1.418576002120971680e+00,9.827733857200000000e+10
1.777221560478210449e-01,1.454152584075927734e+00,8.229333963100000000e+10
1.914893686771392822e-01,1.396150112152099609e+00,1.664026940100000000e+10
2.165206521749496460e-01,1.363016963005065918e+00,8.242872822400000000e+10
1.752190291881561279e-01,1.460335969924926758e+00,1.427746176100000000e+10
1.739674657583236694e-01,1.409176349639892578e+00,2.912381868900000000e+10
2.365456819534301758e-01,1.312795639038085938e+00,4.000439991100000000e+10
1.877346783876419067e-01,1.421073317527770996e+00,9.265385708800000000e+10
2.027534395456314087e-01,1.353198051452636719e+00,4.792286841900000000e+10
1.877346783876419067e-01,1.440262675285339355e+00,1.215083041800000000e+10
1.789737194776535034e-01,1.408854484558105469e+00,5.548779711900000000e+10
1.614518165588378906e-01,1.472273588180541992e+00,3.024827850000000000e+10
1.739674657583236694e-01,1.400449752807617188e+00,1.355033090600000000e+10
1.864831000566482544e-01,1.433942198753356934e+00,2.906487999400000000e+10
1.814768463373184204e-01,1.408817529678344727e+00,4.053277948600000000e+10
1.827284097671508789e-01,1.389818668365478516e+00,4.263055560300000000e+10
1.927409321069717407e-01,1.397479057312011719e+00,6.560253166400000000e+10
2.040050029754638672e-01,1.349164962768554688e+00,2.671915231000000000e+09
2.240300476551055908e-01,1.346082925796508789e+00,3.845293288800000000e+10
1.814768463373184204e-01,1.455903530120849609e+00,4.850831644000000000e+09
1.576971262693405151e-01,1.484168052673339844e+00,8.234397619000000000e+09
2.015018761157989502e-01,1.391080379486083984e+00,3.825205412000000000e+09
1.864831000566482544e-01,1.401060104370117188e+00,6.532119010200000000e+10
2.115143984556198120e-01,1.365824460983276367e+00,7.807989300700000000e+10
1.989987492561340332e-01,1.411874651908874512e+00,4.914047682400000000e+10
1.652065068483352661e-01,1.498331904411315918e+00,9.629364032400000000e+10
1.789737194776535034e-01,1.384377837181091309e+00,6.426276180700000000e+10
1.877346783876419067e-01,1.438242316246032715e+00,9.981211610700000000e+10
2.015018761157989502e-01,1.414738416671752930e+00,1.923138552300000000e+10
1.864831000566482544e-01,1.495805501937866211e+00,9.752589654500000000e+10
1.827284097671508789e-01,1.409307241439819336e+00,6.049877873200000000e+10
2.127659618854522705e-01,1.417776942253112793e+00,4.289416148300000000e+10
1.814768463373184204e-01,1.441716194152832031e+00,4.326648778800000000e+10
1.877346783876419067e-01,1.420828223228454590e+00,3.384047881400000000e+10
1.677096337080001831e-01,1.484171271324157715e+00,1.654584688600000000e+10
1.927409321069717407e-01,1.415862321853637695e+00,6.305859840500000000e+10
2.152690887451171875e-01,1.329726099967956543e+00,3.695225878900000000e+10
1.576971262693405151e-01,1.455150127410888672e+00,9.466376167200000000e+10
2.127659618854522705e-01,1.340954780578613281e+00,2.920963884400000000e+10
2.240300476551055908e-01,1.335933208465576172e+00,1.975819032600000000e+10
2.215269058942794800e-01,1.354132175445556641e+00,6.361804949500000000e+10
2.102628350257873535e-01,1.357648611068725586e+00,3.805228369300000000e+10
1.839799731969833374e-01,1.393821954727172852e+00,7.944430818200000000e+10
1.989987492561340332e-01,1.378132581710815430e+00,6.174321939500000000e+10
1.802252829074859619e-01,1.448695898056030273e+00,4.787523373900000000e+10
1.939924955368041992e-01,1.382428646087646484e+00,1.413230356000000000e+10
2.027534395456314087e-01,1.399587154388427734e+00,1.374510165500000000e+10
2.077597081661224365e-01,1.323225975036621094e+00,5.485659838200000000e+10
1.627033799886703491e-01,1.444980382919311523e+00,1.060956076000000000e+09
2.227784842252731323e-01,1.344308614730834961e+00,8.831282299800000000e+10
1.952440589666366577e-01,1.392315268516540527e+00,4.956716892700000000e+10
2.077597081661224365e-01,1.345385313034057617e+00,8.848519152200000000e+10
2.002503126859664917e-01,1.375934839248657227e+00,5.086059109000000000e+10
1.752190291881561279e-01,1.403034448623657227e+00,4.035995950800000000e+10
2.115143984556198120e-01,1.390094518661499023e+00,7.554742620900000000e+10
2.127659618854522705e-01,1.346942186355590820e+00,1.020109120200000000e+10
1.839799731969833374e-01,1.389443755149841309e+00,1.414257616000000000e+10
1.977471858263015747e-01,1.381840586662292480e+00,8.692807091900000000e+10
2.052565813064575195e-01,1.329145550727844238e+00,5.374708635400000000e+10
1.714643388986587524e-01,1.416519641876220703e+00,2.725112816000000000e+09
1.927409321069717407e-01,1.401623725891113281e+00,1.591685041300000000e+10
1.689611971378326416e-01,1.458299040794372559e+00,6.585183090100000000e+10
2.077597081661224365e-01,1.344521522521972656e+00,4.682812027700000000e+10
1.952440589666366577e-01,1.400821089744567871e+00,3.205884993500000000e+10
1.589486896991729736e-01,1.495133399963378906e+00,5.666254586700000000e+10
2.227784842252731323e-01,1.321500062942504883e+00,4.482237696200000000e+10
1.839799731969833374e-01,1.496955752372741699e+00,6.547037955600000000e+10
1.602002531290054321e-01,1.460549712181091309e+00,5.999751263500000000e+10
1.952440589666366577e-01,1.415553569793701172e+00,9.552313220000000000e+09
1.614518165588378906e-01,1.508585810661315918e+00,1.461421337700000000e+10
1.677096337080001831e-01,1.472694635391235352e+00,8.664892455200000000e+10
2.165206521749496460e-01,1.337501764297485352e+00,7.026713368300000000e+10
1.764705926179885864e-01,1.390018224716186523e+00,9.103416491000000000e+10
1.989987492561340332e-01,1.420467257499694824e+00,7.118310303900000000e+10
1.764705926179885864e-01,1.411678552627563477e+00,4.416605353000000000e+09
1.939924955368041992e-01,1.412138938903808594e+00,7.883952976300000000e+10
1.764705926179885864e-01,1.419677972793579102e+00,5.756046257300000000e+10
1.877346783876419067e-01,1.387426257133483887e+00,1.515704467900000000e+10
2.403003871440887451e-01,1.317971467971801758e+00,2.648116643800000000e+10
1.864831000566482544e-01,1.394047737121582031e+00,3.561874312000000000e+10
2.090112715959548950e-01,1.402478218078613281e+00,6.230103307700000000e+10
1.839799731969833374e-01,1.394268035888671875e+00,1.116991067200000000e+10
1.539424359798431396e-01,1.448319911956787109e+00,7.787014664000000000e+09
1.927409321069717407e-01,1.391664743423461914e+00,6.737953196700000000e+10
1.714643388986587524e-01,1.441223025321960449e+00,9.320389162100000000e+10
2.240300476551055908e-01,1.314459800720214844e+00,6.637325739200000000e+10
1.764705926179885864e-01,1.528383612632751465e+00,7.487621227900000000e+10
2.002503126859664917e-01,1.437623739242553711e+00,9.110383683100000000e+10
2.277847379446029663e-01,1.330101013183593750e+00,7.198194645700000000e+10
1.914893686771392822e-01,1.394364118576049805e+00,9.956818343000000000e+10
2.190237790346145630e-01,1.337625503540039062e+00,6.934736221500000000e+10
1.964956223964691162e-01,1.373159885406494141e+00,8.148994956500000000e+10
1.989987492561340332e-01,1.323828101158142090e+00,4.708839470000000000e+08
1.664580702781677246e-01,1.446758151054382324e+00,2.593433087500000000e+10
1.401752233505249023e-01,1.524047613143920898e+00,2.729812295200000000e+10
1.827284097671508789e-01,1.399844169616699219e+00,5.909787150000000000e+10
1.752190291881561279e-01,1.450397849082946777e+00,1.161330692900000000e+10
2.265331745147705078e-01,1.332641363143920898e+00,4.010460699000000000e+10
2.215269058942794800e-01,1.330612421035766602e+00,1.051065665900000000e+10
1.702127754688262939e-01,1.438490271568298340e+00,5.683040372500000000e+10
1.889862418174743652e-01,1.399896621704101562e+00,5.982490900300000000e+10
1.652065068483352661e-01,1.413506031036376953e+00,1.517283357300000000e+10
1.802252829074859619e-01,1.426492571830749512e+00,8.265958584500000000e+10
2.277847379446029663e-01,1.343923330307006836e+00,9.998637963200000000e+10
2.090112715959548950e-01,1.384254217147827148e+00,8.646903054700000000e+10
1.677096337080001831e-01,1.468811035156250000e+00,2.257686370800000000e+10
2.152690887451171875e-01,1.335371732711791992e+00,6.274539952000000000e+09
2.027534395456314087e-01,1.421052694320678711e+00,2.057733923300000000e+10
1.927409321069717407e-01,1.397858023643493652e+00,6.110146903800000000e+10
1.789737194776535034e-01,1.404467344284057617e+00,5.232050639800000000e+10
1.889862418174743652e-01,1.403122663497924805e+00,9.754786663000000000e+10
1.914893686771392822e-01,1.402180194854736328e+00,5.636866743500000000e+10
2.165206521749496460e-01,1.333924293518066406e+00,3.464916356100000000e+10
1.677096337080001831e-01,1.459484338760375977e+00,9.296299271200000000e+10
2.152690887451171875e-01,1.378212690353393555e+00,9.609647031200000000e+10
1.877346783876419067e-01,1.389343976974487305e+00,2.225778204100000000e+10
2.252816110849380493e-01,1.322641372680664062e+00,3.673649000400000000e+10
1.739674657583236694e-01,1.439947962760925293e+00,2.300159594900000000e+10
1.852315366268157959e-01,1.399491786956787109e+00,2.886254015700000000e+10
1.952440589666366577e-01,1.408343076705932617e+00,6.431992033200000000e+10
2.140175253152847290e-01,1.358350992202758789e+00,9.318469158300000000e+10
2.252816110849380493e-01,1.321712613105773926e+00,6.965987304100000000e+10
1.689611971378326416e-01,1.394354104995727539e+00,6.429740986100000000e+10
1.501877307891845703e-01,1.443096160888671875e+00,8.665503808500000000e+10
1.526908725500106812e-01,1.453886270523071289e+00,3.467647357100000000e+10
1.964956223964691162e-01,1.404806494712829590e+00,2.137251687700000000e+10
1.977471858263015747e-01,1.424612879753112793e+00,4.090708712900000000e+10
2.140175253152847290e-01,1.331291913986206055e+00,9.836028722500000000e+10
2.077597081661224365e-01,1.338989496231079102e+00,3.798781002300000000e+10
1.852315366268157959e-01,1.403827071189880371e+00,7.032870627600000000e+10
2.077597081661224365e-01,1.367223143577575684e+00,5.699257548500000000e+10
1.927409321069717407e-01,1.399736285209655762e+00,1.663491404200000000e+10
1.539424359798431396e-01,1.456768751144409180e+00,2.243167042100000000e+10
2.177722156047821045e-01,1.362229228019714355e+00,3.820320564700000000e+10
1.839799731969833374e-01,1.394111037254333496e+00,2.449668740000000000e+08
1.964956223964691162e-01,1.327776193618774414e+00,5.835637004900000000e+10
1.714643388986587524e-01,1.418159723281860352e+00,3.016522684800000000e+10
1.939924955368041992e-01,1.392696619033813477e+00,8.548489869600000000e+10
1.902378052473068237e-01,1.471597909927368164e+00,6.393826469000000000e+10
1.752190291881561279e-01,1.469625353813171387e+00,2.474396373800000000e+10
1.789737194776535034e-01,1.391279458999633789e+00,4.280487522600000000e+10
1.789737194776535034e-01,1.434655666351318359e+00,1.200674439100000000e+10
2.102628350257873535e-01,1.334164023399353027e+00,4.994955971300000000e+10
2.165206521749496460e-01,1.326353073120117188e+00,4.959265332700000000e+10
1.939924955368041992e-01,1.391179800033569336e+00,7.646664476500000000e+10
1.902378052473068237e-01,1.400461912155151367e+00,4.382610103500000000e+10
1.852315366268157959e-01,1.386628627777099609e+00,3.302580807700000000e+10
1.977471858263015747e-01,1.392331004142761230e+00,1.102630578700000000e+10
1.789737194776535034e-01,1.480179071426391602e+00,9.408700225900000000e+10
2.240300476551055908e-01,1.328819513320922852e+00,1.691556260000000000e+08
1.877346783876419067e-01,1.397996425628662109e+00,7.384500495000000000e+10
1.827284097671508789e-01,1.389312028884887695e+00,4.387965822000000000e+10
2.315394282341003418e-01,1.317095160484313965e+00,9.550519718300000000e+10
1.914893686771392822e-01,1.420869827270507812e+00,4.556715607700000000e+10
2.140175253152847290e-01,1.337735891342163086e+00,4.644883788200000000e+10
2.290363013744354248e-01,1.328423976898193359e+00,7.777217361500000000e+10
1.914893686771392822e-01,1.559271812438964844e+00,8.518396061500000000e+10
1.952440589666366577e-01,1.383328914642333984e+00,4.868967790000000000e+08
2.215269058942794800e-01,1.330398917198181152e+00,7.138512656000000000e+10
1.839799731969833374e-01,1.389916300773620605e+00,6.494747390300000000e+10
2.052565813064575195e-01,1.393427133560180664e+00,6.789123738700000000e+10
2.365456819534301758e-01,1.321070909500122070e+00,8.077646708900000000e+10
1.764705926179885864e-01,1.484673976898193359e+00,7.166406389200000000e+10
1.827284097671508789e-01,1.396689176559448242e+00,6.825884507900000000e+10
1.727159023284912109e-01,1.422254920005798340e+00,6.303844346400000000e+10
1.877346783876419067e-01,1.407055616378784180e+00,8.150118926600000000e+10
1.814768463373184204e-01,1.428732752799987793e+00,9.854394704200000000e+10
2.027534395456314087e-01,1.407743692398071289e+00,2.661289638600000000e+10
1.852315366268157959e-01,1.405869960784912109e+00,1.302110035700000000e+10
2.052565813064575195e-01,1.349879145622253418e+00,8.176814449100000000e+10
1.814768463373184204e-01,1.397665381431579590e+00,4.329587403800000000e+10
1.927409321069717407e-01,1.398906230926513672e+00,7.392894016000000000e+09
2.202753424644470215e-01,1.320997714996337891e+00,1.645215868900000000e+10
1.864831000566482544e-01,1.400135397911071777e+00,2.849558111600000000e+10
2.027534395456314087e-01,1.351436972618103027e+00,9.779977433000000000e+09
2.040050029754638672e-01,1.345814466476440430e+00,8.436255476900000000e+10
1.914893686771392822e-01,1.414196491241455078e+00,3.421514490500000000e+10
1.602002531290054321e-01,1.439509749412536621e+00,1.808807344000000000e+10
2.240300476551055908e-01,1.326426506042480469e+00,4.264298127800000000e+10
2.015018761157989502e-01,1.407166838645935059e+00,3.072077515200000000e+10
1.639549434185028076e-01,1.462595224380493164e+00,6.900146384700000000e+10
2.015018761157989502e-01,1.406576633453369141e+00,7.236580098800000000e+10
2.027534395456314087e-01,1.324288010597229004e+00,4.129283417600000000e+10
1.739674657583236694e-01,1.390677332878112793e+00,2.799378196700000000e+10
1.989987492561340332e-01,1.377594232559204102e+00,6.336462101000000000e+10
2.127659618854522705e-01,1.325499773025512695e+00,1.516042547600000000e+10
1.777221560478210449e-01,1.400374650955200195e+00,3.663918713200000000e+10
2.052565813064575195e-01,1.391157865524291992e+00,9.634901916100000000e+10
2.165206521749496460e-01,1.332645773887634277e+00,9.461026033600000000e+10
1.814768463373184204e-01,1.501604080200195312e+00,5.782906233200000000e+10
2.015018761157989502e-01,1.365281820297241211e+00,3.040383124800000000e+10
2.340425550937652588e-01,1.334203124046325684e+00,9.513479340400000000e+10
2.252816110849380493e-01,1.339492082595825195e+00,9.782127032000000000e+09
2.240300476551055908e-01,1.328762769699096680e+00,5.984453917800000000e+10
2.015018761157989502e-01,1.353595972061157227e+00,8.428648656900000000e+10
1.927409321069717407e-01,1.381857752799987793e+00,6.837912610300000000e+10
1.914893686771392822e-01,1.414835453033447266e+00,8.463900688100000000e+10
1.864831000566482544e-01,1.419333219528198242e+00,2.554492929000000000e+09
1.977471858263015747e-01,1.397881388664245605e+00,5.269012685100000000e+10
2.077597081661224365e-01,1.341107130050659180e+00,4.230626026500000000e+10
1.689611971378326416e-01,1.580376982688903809e+00,1.876386335200000000e+10
2.090112715959548950e-01,1.342764139175415039e+00,4.182594185000000000e+10
2.152690887451171875e-01,1.321196317672729492e+00,3.822400214300000000e+10
1.752190291881561279e-01,1.438471794128417969e+00,4.760396666200000000e+10
2.215269058942794800e-01,1.335385560989379883e+00,4.681043962100000000e+10
1.789737194776535034e-01,1.403800725936889648e+00,3.483410657800000000e+10
1.964956223964691162e-01,1.404352903366088867e+00,8.819476437200000000e+10
1.752190291881561279e-01,1.408937931060791016e+00,8.152154881800000000e+10
1.964956223964691162e-01,1.408946394920349121e+00,6.008862830200000000e+10
1.902378052473068237e-01,1.464455962181091309e+00,7.730168933000000000e+09
1.777221560478210449e-01,1.400082588195800781e+00,6.237690081400000000e+10
2.327909916639328003e-01,1.317325949668884277e+00,7.559706259000000000e+10
2.202753424644470215e-01,1.327171802520751953e+00,2.663266195200000000e+10
2.115143984556198120e-01,1.333862066268920898e+00,1.173086146000000000e+09
1.677096337080001831e-01,1.416928529739379883e+00,5.150379468700000000e+10
1.964956223964691162e-01,1.374940156936645508e+00,8.649456636200000000e+10
1.827284097671508789e-01,1.404672980308532715e+00,5.068026056500000000e+10
1.977471858263015747e-01,1.390182018280029297e+00,6.533420292000000000e+10
2.290363013744354248e-01,1.333421707153320312e+00,2.019595100300000000e+10
2.040050029754638672e-01,1.340275645256042480e+00,7.138645955600000000e+10
1.952440589666366577e-01,1.408417582511901855e+00,8.089163752200000000e+10
1.964956223964691162e-01,1.367561578750610352e+00,6.069360113100000000e+10
1.827284097671508789e-01,1.426970243453979492e+00,7.760219545600000000e+10
1.752190291881561279e-01,1.399309992790222168e+00,3.933648715500000000e+10
1.977471858263015747e-01,1.405759096145629883e+00,7.481810762900000000e+10
1.964956223964691162e-01,1.403442382812500000e+00,6.135280358700000000e+10
1.364205330610275269e-01,1.571650505065917969e+00,3.134365382200000000e+10
2.102628350257873535e-01,1.358100295066833496e+00,6.031313377000000000e+09
2.340425550937652588e-01,1.328033208847045898e+00,6.422091562500000000e+10
1.877346783876419067e-01,1.414070010185241699e+00,8.168187394800000000e+10
1.827284097671508789e-01,1.386281251907348633e+00,7.904954802100000000e+10
2.052565813064575195e-01,1.340737700462341309e+00,6.716676540900000000e+10
2.152690887451171875e-01,1.333650112152099609e+00,1.513797884800000000e+10
2.240300476551055908e-01,1.328730583190917969e+00,8.385380122700000000e+10
2.102628350257873535e-01,1.414383292198181152e+00,4.581678827100000000e+10
1.689611971378326416e-01,1.441122055053710938e+00,5.753478007400000000e+10
1.864831000566482544e-01,1.428506612777709961e+00,7.424844858600000000e+10
1.939924955368041992e-01,1.382920265197753906e+00,9.540672407500000000e+10
2.002503126859664917e-01,1.340925693511962891e+00,6.995500891000000000e+10
1.839799731969833374e-01,1.417673587799072266e+00,5.383615580500000000e+10
1.952440589666366577e-01,1.385821700096130371e+00,9.238484667500000000e+10
1.702127754688262939e-01,1.410749316215515137e+00,4.440349917800000000e+10
1.814768463373184204e-01,1.418615102767944336e+00,7.264043973800000000e+10
1.514393091201782227e-01,1.634549617767333984e+00,9.690297706900000000e+10
1.839799731969833374e-01,1.408629298210144043e+00,2.211511448900000000e+10
1.827284097671508789e-01,1.425294399261474609e+00,5.666824582000000000e+09
1.864831000566482544e-01,1.400206446647644043e+00,3.895524427400000000e+10
1.752190291881561279e-01,1.399215698242187500e+00,6.391288929400000000e+10
1.902378052473068237e-01,1.451546549797058105e+00,2.049560115900000000e+10
2.015018761157989502e-01,1.341387510299682617e+00,9.843153072600000000e+10
2.040050029754638672e-01,1.339324712753295898e+00,4.623572083800000000e+10
1.802252829074859619e-01,1.399384975433349609e+00,6.422096751800000000e+10
1.652065068483352661e-01,1.465124011039733887e+00,9.067175356300000000e+10
1.814768463373184204e-01,1.405520200729370117e+00,3.440744225300000000e+10
2.115143984556198120e-01,1.333843946456909180e+00,3.506269702000000000e+09
1.877346783876419067e-01,1.402678251266479492e+00,8.549913121300000000e+10
2.277847379446029663e-01,1.329019188880920410e+00,5.326353322300000000e+10
1.852315366268157959e-01,1.400043010711669922e+00,1.655469950000000000e+10
1.864831000566482544e-01,1.426916360855102539e+00,3.305668300700000000e+10
1.664580702781677246e-01,1.463101387023925781e+00,6.230645015800000000e+10
2.177722156047821045e-01,1.335061430931091309e+00,3.691771390000000000e+10
2.327909916639328003e-01,1.335008025169372559e+00,2.628493900400000000e+10
1.789737194776535034e-01,1.421368956565856934e+00,2.898380909600000000e+10
2.190237790346145630e-01,1.335040569305419922e+00,2.764985276500000000e+10
2.302878648042678833e-01,1.331546425819396973e+00,2.537628561700000000e+10
1.614518165588378906e-01,1.453020334243774414e+00,1.639248327500000000e+10
1.914893686771392822e-01,1.395007848739624023e+00,5.303532180900000000e+10
2.227784842252731323e-01,1.329131603240966797e+00,5.620122102600000000e+10
1.877346783876419067e-01,1.403348803520202637e+00,5.729974091000000000e+10
2.277847379446029663e-01,1.318437099456787109e+00,8.473263742000000000e+10
2.177722156047821045e-01,1.337259650230407715e+00,9.342026188000000000e+09
1.839799731969833374e-01,1.409584403038024902e+00,5.064210965100000000e+10
1.639549434185028076e-01,1.518513083457946777e+00,6.474257643400000000e+10
1.827284097671508789e-01,1.404086589813232422e+00,7.326438801000000000e+10
1.927409321069717407e-01,1.406304597854614258e+00,8.453948973800000000e+10
1.964956223964691162e-01,1.431395530700683594e+00,6.700993082800000000e+10
1.889862418174743652e-01,1.440404653549194336e+00,5.793289393400000000e+10
1.877346783876419067e-01,1.408696889877319336e+00,2.404739320700000000e+10
2.127659618854522705e-01,1.391736388206481934e+00,7.736723718400000000e+10
1.689611971378326416e-01,1.430527210235595703e+00,3.522498514100000000e+10
2.065081447362899780e-01,1.403492689132690430e+00,9.497533550000000000e+08
1.889862418174743652e-01,1.400267481803894043e+00,4.972362596300000000e+10
1.702127754688262939e-01,1.402348756790161133e+00,6.189005416600000000e+10
1.952440589666366577e-01,1.380200743675231934e+00,2.120304454400000000e+10
1.977471858263015747e-01,1.435017943382263184e+00,7.571658878100000000e+10
2.102628350257873535e-01,1.351496100425720215e+00,9.397880554000000000e+10
2.015018761157989502e-01,1.399006724357604980e+00,1.956376866000000000e+09
1.652065068483352661e-01,1.422547698020935059e+00,5.139813051600000000e+10
1.777221560478210449e-01,1.394718885421752930e+00,8.328113034200000000e+10
2.127659618854522705e-01,1.316655397415161133e+00,4.337313919600000000e+10
1.964956223964691162e-01,1.395241737365722656e+00,1.904412991200000000e+10
2.190237790346145630e-01,1.345974326133728027e+00,5.172898045000000000e+10
2.015018761157989502e-01,1.360018134117126465e+00,3.393392890800000000e+10
1.889862418174743652e-01,1.414349436759948730e+00,7.210484642500000000e+10
2.177722156047821045e-01,1.328442573547363281e+00,1.489706270800000000e+10
1.839799731969833374e-01,1.413773298263549805e+00,6.478818617000000000e+09
1.877346783876419067e-01,1.405322909355163574e+00,9.114158565500000000e+10
2.015018761157989502e-01,1.364493608474731445e+00,5.692867934000000000e+10
1.764705926179885864e-01,1.430634856224060059e+00,1.476811764000000000e+10
2.177722156047821045e-01,1.331460475921630859e+00,9.563318464900000000e+10
1.914893686771392822e-01,1.389933586120605469e+00,8.306315741600000000e+10
1.939924955368041992e-01,1.395927190780639648e+00,1.063715835300000000e+10
1.802252829074859619e-01,1.405504584312438965e+00,3.223010053500000000e+10
2.077597081661224365e-01,1.355286002159118652e+00,9.965204655000000000e+09
1.789737194776535034e-01,1.401623129844665527e+00,7.340985045200000000e+10
2.252816110849380493e-01,1.329982757568359375e+00,8.829663889600000000e+10
1.602002531290054321e-01,1.461989641189575195e+00,8.824376078400000000e+10
1.902378052473068237e-01,1.382795214653015137e+00,3.828354879200000000e+10
1.877346783876419067e-01,1.405626058578491211e+00,9.010076974000000000e+09
1.777221560478210449e-01,1.409693956375122070e+00,2.021889529300000000e+10
1.702127754688262939e-01,1.474571585655212402e+00,4.242203680200000000e+10
2.177722156047821045e-01,1.336295366287231445e+00,4.483994992100000000e+10
1.777221560478210449e-01,1.411926031112670898e+00,7.862348429600000000e+10
1.964956223964691162e-01,1.399454474449157715e+00,2.325496426300000000e+10
2.365456819534301758e-01,1.319262027740478516e+00,5.542806749800000000e+10
1.664580702781677246e-01,1.463164329528808594e+00,3.889513361000000000e+10
2.403003871440887451e-01,1.349403381347656250e+00,4.738440419200000000e+10
2.152690887451171875e-01,1.379917025566101074e+00,5.285541038600000000e+10
1.677096337080001831e-01,1.412720084190368652e+00,7.901669485000000000e+10
2.215269058942794800e-01,1.344427347183227539e+00,8.972299431000000000e+09
2.177722156047821045e-01,1.342792868614196777e+00,3.329114404200000000e+10
1.889862418174743652e-01,1.423669099807739258e+00,6.830830004000000000e+10
1.777221560478210449e-01,1.401763916015625000e+00,8.007865264300000000e+10
2.040050029754638672e-01,1.388628482818603516e+00,7.104577855300000000e+10
2.240300476551055908e-01,1.334488630294799805e+00,2.311913227000000000e+10
1.814768463373184204e-01,1.411530256271362305e+00,8.177286857000000000e+09
1.752190291881561279e-01,1.463467001914978027e+00,4.785571164700000000e+10
2.252816110849380493e-01,1.318453788757324219e+00,3.037485187900000000e+10
1.839799731969833374e-01,1.405017256736755371e+00,6.442716053200000000e+10
1.839799731969833374e-01,1.394758105278015137e+00,5.912217718000000000e+09
1.877346783876419067e-01,1.396085500717163086e+00,2.646931039600000000e+10
1.977471858263015747e-01,1.403726100921630859e+00,5.564500186000000000e+09
1.539424359798431396e-01,1.450037240982055664e+00,4.199894599400000000e+10
2.152690887451171875e-01,1.324060678482055664e+00,7.343061016500000000e+10
2.165206521749496460e-01,1.379578471183776855e+00,8.659500150700000000e+10
1.451814770698547363e-01,1.457288146018981934e+00,8.704824468600000000e+10
2.227784842252731323e-01,1.352340221405029297e+00,5.382893965000000000e+09
2.340425550937652588e-01,1.313005685806274414e+00,7.580371445200000000e+10
2.202753424644470215e-01,1.365417957305908203e+00,9.431849411000000000e+09
1.977471858263015747e-01,1.407483935356140137e+00,7.261289654600000000e+10
2.215269058942794800e-01,1.324808001518249512e+00,8.520786008200000000e+10
2.202753424644470215e-01,1.345857620239257812e+00,4.847750329500000000e+10
2.002503126859664917e-01,1.394645929336547852e+00,7.298065671600000000e+10
2.090112715959548950e-01,1.415903568267822266e+00,6.638967343100000000e+10
1.677096337080001831e-01,1.504400610923767090e+00,5.357721135400000000e+10
2.165206521749496460e-01,1.323504805564880371e+00,7.070842980700000000e+10
1.864831000566482544e-01,1.398690700531005859e+00,7.322884270100000000e+10
1.939924955368041992e-01,1.389460086822509766e+00,9.794569413600000000e+10
1.802252829074859619e-01,1.402554392814636230e+00,8.311215839000000000e+10
1.489361673593521118e-01,1.458350062370300293e+00,4.015643377300000000e+10
2.152690887451171875e-01,1.343498945236206055e+00,5.420860905200000000e+10
1.827284097671508789e-01,1.417237162590026855e+00,2.189072894000000000e+10
2.002503126859664917e-01,1.377881050109863281e+00,2.024079658800000000e+10
1.727159023284912109e-01,1.434941649436950684e+00,6.412735289600000000e+10
2.102628350257873535e-01,1.340877413749694824e+00,3.659635937000000000e+09
1.989987492561340332e-01,1.405204772949218750e+00,8.015348650400000000e+10
2.027534395456314087e-01,1.343725562095642090e+00,8.185528226600000000e+10
2.115143984556198120e-01,1.341481566429138184e+00,4.779062938700000000e+10
2.140175253152847290e-01,1.347575068473815918e+00,6.923995621500000000e+10
1.689611971378326416e-01,1.504387259483337402e+00,4.101190502500000000e+10
1.977471858263015747e-01,1.371126055717468262e+00,2.564585286700000000e+10
2.090112715959548950e-01,1.333818674087524414e+00,1.275071906900000000e+10
1.939924955368041992e-01,1.409319639205932617e+00,2.376469788300000000e+10
1.864831000566482544e-01,1.373042345046997070e+00,6.044581811400000000e+10
2.140175253152847290e-01,1.331129312515258789e+00,6.690533897200000000e+10
2.190237790346145630e-01,1.335727691650390625e+00,3.354214858900000000e+10
2.165206521749496460e-01,1.332330226898193359e+00,9.551721494700000000e+10
1.902378052473068237e-01,1.391009807586669922e+00,1.104277963600000000e+10
2.252816110849380493e-01,1.357886791229248047e+00,9.704534919000000000e+10
2.365456819534301758e-01,1.336541652679443359e+00,6.775218234600000000e+10
2.027534395456314087e-01,1.392233848571777344e+00,6.754294274700000000e+10
1.789737194776535034e-01,1.468658924102783203e+00,6.953096139000000000e+10
2.140175253152847290e-01,1.359236001968383789e+00,4.145560531000000000e+10
1.739674657583236694e-01,1.424947500228881836e+00,1.981901389400000000e+10
1.702127754688262939e-01,1.611885428428649902e+00,3.330630802800000000e+10
1.939924955368041992e-01,1.396128654479980469e+00,2.475853486000000000e+10
1.877346783876419067e-01,1.401580810546875000e+00,3.092028997500000000e+10
2.252816110849380493e-01,1.331077337265014648e+00,2.024133824800000000e+10
2.165206521749496460e-01,1.350822210311889648e+00,5.976859562100000000e+10
1.952440589666366577e-01,1.391036391258239746e+00,2.632693159700000000e+10
2.315394282341003418e-01,1.365706801414489746e+00,6.047428033500000000e+10
1.864831000566482544e-01,1.437849402427673340e+00,4.437221145700000000e+10
1.952440589666366577e-01,1.408359050750732422e+00,8.333212558500000000e+10
1.964956223964691162e-01,1.354780673980712891e+00,8.858572398000000000e+09
2.015018761157989502e-01,1.327275395393371582e+00,7.119964381500000000e+10
2.140175253152847290e-01,1.353421211242675781e+00,4.030084876300000000e+10
1.952440589666366577e-01,1.394562005996704102e+00,3.911187539900000000e+10
1.902378052473068237e-01,1.426175594329833984e+00,5.264097650400000000e+10
1.639549434185028076e-01,1.417185783386230469e+00,6.751675963400000000e+10
2.077597081661224365e-01,1.380378007888793945e+00,5.151204486600000000e+10
2.165206521749496460e-01,1.334266424179077148e+00,2.562528427200000000e+10
1.877346783876419067e-01,1.441785812377929688e+00,9.590207960400000000e+10
1.739674657583236694e-01,1.452637195587158203e+00,2.317059698800000000e+10
1.739674657583236694e-01,1.405887842178344727e+00,9.285522588800000000e+10
2.252816110849380493e-01,1.311672091484069824e+00,9.241800350200000000e+10
1.802252829074859619e-01,1.426097869873046875e+00,8.455426925900000000e+10
2.227784842252731323e-01,1.335229635238647461e+00,4.713186686000000000e+10
2.090112715959548950e-01,1.357651114463806152e+00,2.123870191500000000e+10
1.852315366268157959e-01,1.394307374954223633e+00,5.658765153900000000e+10
1.952440589666366577e-01,1.394128084182739258e+00,9.408753713700000000e+10
2.277847379446029663e-01,1.347922801971435547e+00,4.674586521900000000e+10
1.989987492561340332e-01,1.381958723068237305e+00,7.808549019300000000e+10
2.290363013744354248e-01,1.347199320793151855e+00,9.274472154000000000e+10
1.852315366268157959e-01,1.387551307678222656e+00,4.357437452000000000e+10
2.077597081661224365e-01,1.386637568473815918e+00,8.755577651500000000e+10
2.015018761157989502e-01,1.377858042716979980e+00,5.083669971700000000e+10
1.839799731969833374e-01,1.393786430358886719e+00,9.669345846000000000e+09
2.177722156047821045e-01,1.353206038475036621e+00,1.418652787600000000e+10
1.902378052473068237e-01,1.398455500602722168e+00,2.213939362100000000e+10
1.727159023284912109e-01,1.465616226196289062e+00,5.450542232000000000e+10
2.027534395456314087e-01,1.397599577903747559e+00,3.846025209000000000e+10
2.090112715959548950e-01,1.389538049697875977e+00,4.265976754200000000e+10
1.864831000566482544e-01,1.397936224937438965e+00,5.722757650800000000e+10
2.202753424644470215e-01,1.331164240837097168e+00,2.681492601100000000e+10
2.015018761157989502e-01,1.446115493774414062e+00,5.821986695500000000e+10
1.464330404996871948e-01,1.436703562736511230e+00,7.968607865500000000e+10
1.864831000566482544e-01,1.405339002609252930e+00,4.089441755900000000e+10
1.802252829074859619e-01,1.525241613388061523e+00,2.664657301900000000e+10
2.152690887451171875e-01,1.325567007064819336e+00,3.778015458200000000e+10
1.889862418174743652e-01,1.456037759780883789e+00,2.851840132800000000e+10
1.927409321069717407e-01,1.395876288414001465e+00,8.820943860000000000e+10
2.240300476551055908e-01,1.335343837738037109e+00,5.012683457700000000e+10
2.040050029754638672e-01,1.413793087005615234e+00,1.034943935100000000e+10
2.115143984556198120e-01,1.346625685691833496e+00,5.792836514700000000e+10
1.889862418174743652e-01,1.407482028007507324e+00,2.804407952200000000e+10
2.215269058942794800e-01,1.332583427429199219e+00,2.499124411300000000e+10
2.090112715959548950e-01,1.334886312484741211e+00,5.449559670400000000e+10
1.964956223964691162e-01,1.433426856994628906e+00,8.611573757000000000e+10
2.090112715959548950e-01,1.396000266075134277e+00,2.485161049000000000e+09
2.265331745147705078e-01,1.317680835723876953e+00,1.856199608000000000e+10
1.789737194776535034e-01,1.454747200012207031e+00,4.265263592400000000e+10
1.827284097671508789e-01,1.426535964012145996e+00,6.249003842500000000e+10
2.327909916639328003e-01,1.348580837249755859e+00,3.573792697000000000e+10
2.177722156047821045e-01,1.355763435363769531e+00,4.278105902800000000e+10
1.864831000566482544e-01,1.414560079574584961e+00,3.295906941200000000e+10
1.952440589666366577e-01,1.407158255577087402e+00,8.960076113400000000e+10
2.277847379446029663e-01,1.336480975151062012e+00,5.110969691800000000e+10
1.689611971378326416e-01,1.417125940322875977e+00,2.313055015300000000e+10
1.814768463373184204e-01,1.447643995285034180e+00,6.009483240300000000e+10
2.302878648042678833e-01,1.346879482269287109e+00,7.442748251000000000e+10
2.215269058942794800e-01,1.325354337692260742e+00,3.849371117900000000e+10
1.827284097671508789e-01,1.409017443656921387e+00,1.638318731500000000e+10
2.090112715959548950e-01,1.315217494964599609e+00,1.678896008600000000e+10
1.802252829074859619e-01,1.410911321640014648e+00,3.555180948500000000e+10
2.127659618854522705e-01,1.345839023590087891e+00,7.624604528500000000e+10
2.127659618854522705e-01,1.333460688591003418e+00,9.699803174100000000e+10
2.002503126859664917e-01,1.385016918182373047e+00,3.105531540000000000e+08
2.015018761157989502e-01,1.401055097579956055e+00,4.912769485600000000e+10
1.689611971378326416e-01,1.446044325828552246e+00,1.663736471600000000e+10
2.240300476551055908e-01,1.334588885307312012e+00,8.991626882300000000e+10
2.190237790346145630e-01,1.320183515548706055e+00,2.382141029000000000e+10
2.252816110849380493e-01,1.322469830513000488e+00,8.500949336500000000e+10
1.739674657583236694e-01,1.443470358848571777e+00,1.885409166400000000e+10
1.752190291881561279e-01,1.397543430328369141e+00,7.749049824300000000e+10
1.964956223964691162e-01,1.393113851547241211e+00,1.038966877600000000e+10
1.914893686771392822e-01,1.391892790794372559e+00,2.198121197700000000e+10
1.614518165588378906e-01,1.446327447891235352e+00,6.822497116100000000e+10
1.764705926179885864e-01,1.479272246360778809e+00,4.159141208300000000e+10
1.864831000566482544e-01,1.411051988601684570e+00,4.203231280000000000e+09
1.752190291881561279e-01,1.413259506225585938e+00,4.848082797000000000e+10
2.077597081661224365e-01,1.403158664703369141e+00,4.430704157000000000e+10
2.002503126859664917e-01,1.382402300834655762e+00,3.587792398900000000e+10
1.877346783876419067e-01,1.395029902458190918e+00,1.299610890400000000e+10
2.027534395456314087e-01,1.330393671989440918e+00,9.540454492700000000e+10
2.115143984556198120e-01,1.343634605407714844e+00,9.008272650100000000e+10
1.964956223964691162e-01,1.395209074020385742e+00,3.478579563400000000e+10
1.914893686771392822e-01,1.415306329727172852e+00,2.285171866200000000e+10
1.814768463373184204e-01,1.444106817245483398e+00,9.413944841300000000e+10
1.627033799886703491e-01,1.507178783416748047e+00,5.377157642900000000e+10
1.789737194776535034e-01,1.402063727378845215e+00,1.198791254900000000e+10
1.914893686771392822e-01,1.401925325393676758e+00,4.594448871100000000e+10
1.789737194776535034e-01,1.406009674072265625e+00,7.199266544200000000e+10
1.952440589666366577e-01,1.398412227630615234e+00,4.276604406400000000e+10
1.877346783876419067e-01,1.399718523025512695e+00,6.835856874500000000e+10
1.827284097671508789e-01,1.390761375427246094e+00,7.885337411700000000e+10
1.977471858263015747e-01,1.347573518753051758e+00,9.202831120000000000e+09
1.852315366268157959e-01,1.424860835075378418e+00,4.753161077400000000e+10
2.002503126859664917e-01,1.422100543975830078e+00,3.277770672900000000e+10
2.077597081661224365e-01,1.333600044250488281e+00,8.380468620000000000e+09
2.140175253152847290e-01,1.331344842910766602e+00,4.574119886800000000e+10
1.902378052473068237e-01,1.466621756553649902e+00,3.952904168600000000e+10
2.077597081661224365e-01,1.328182697296142578e+00,5.962076884500000000e+10
1.989987492561340332e-01,1.397943496704101562e+00,7.050356010300000000e+10
1.426783502101898193e-01,1.583089232444763184e+00,1.328616134500000000e+10
2.190237790346145630e-01,1.345397830009460449e+00,1.102644106100000000e+10
1.939924955368041992e-01,1.420017480850219727e+00,6.761743445000000000e+09
1.952440589666366577e-01,1.409011125564575195e+00,5.710359038300000000e+10
2.115143984556198120e-01,1.322677373886108398e+00,5.462533268000000000e+09
2.165206521749496460e-01,1.329967260360717773e+00,8.113961435800000000e+10
1.714643388986587524e-01,1.443906068801879883e+00,8.373885170500000000e+10
1.889862418174743652e-01,1.393506884574890137e+00,3.715724964300000000e+10
1.614518165588378906e-01,1.457314729690551758e+00,8.519538425300000000e+10
2.015018761157989502e-01,1.386351823806762695e+00,3.198811759800000000e+10
1.939924955368041992e-01,1.411010265350341797e+00,5.552038719900000000e+10
1.814768463373184204e-01,1.421429514884948730e+00,8.594912849600000000e+10
2.090112715959548950e-01,1.327147126197814941e+00,6.342100756100000000e+10
1.739674657583236694e-01,1.407123327255249023e+00,7.225124685000000000e+10
2.327909916639328003e-01,1.340425491333007812e+00,6.867738187000000000e+09
2.165206521749496460e-01,1.328134775161743164e+00,7.294117641400000000e+10
1.664580702781677246e-01,1.416608572006225586e+00,2.329504142500000000e+10
1.702127754688262939e-01,1.467624545097351074e+00,5.862882294300000000e+10
2.027534395456314087e-01,1.410534620285034180e+00,7.446179970900000000e+10
2.102628350257873535e-01,1.347036838531494141e+00,5.897820485500000000e+10
1.814768463373184204e-01,1.405180931091308594e+00,9.299909491100000000e+10
1.964956223964691162e-01,1.400730133056640625e+00,9.600456074900000000e+10
2.202753424644470215e-01,1.344956636428833008e+00,8.266998938400000000e+10
1.914893686771392822e-01,1.390575289726257324e+00,6.951013316200000000e+10
1.952440589666366577e-01,1.395801305770874023e+00,5.252936944500000000e+10
2.090112715959548950e-01,1.387353777885437012e+00,1.291630800000000000e+08
1.964956223964691162e-01,1.421693563461303711e+00,5.422645581400000000e+10
2.152690887451171875e-01,1.327833890914916992e+00,4.862782446500000000e+10
1.802252829074859619e-01,1.399825096130371094e+00,5.258519016800000000e+10
1.889862418174743652e-01,1.344881892204284668e+00,1.132349072100000000e+10
1.814768463373184204e-01,1.387921214103698730e+00,2.568167630800000000e+10
1.839799731969833374e-01,1.391811728477478027e+00,2.657328596200000000e+10
1.364205330610275269e-01,1.645108103752136230e+00,7.675704820100000000e+10
1.877346783876419067e-01,1.404090881347656250e+00,4.052308538100000000e+10
2.140175253152847290e-01,1.322628378868103027e+00,3.268430441500000000e+10
2.077597081661224365e-01,1.346565485000610352e+00,5.458080342700000000e+10
2.027534395456314087e-01,1.382084608078002930e+00,8.433153970400000000e+10
2.090112715959548950e-01,1.330540418624877930e+00,7.542605411900000000e+10
1.764705926179885864e-01,1.383900165557861328e+00,1.795542676800000000e+10
1.639549434185028076e-01,1.440678000450134277e+00,4.735497359200000000e+10
2.077597081661224365e-01,1.357645273208618164e+00,6.386544531500000000e+10
1.839799731969833374e-01,1.440051317214965820e+00,9.372176982300000000e+10
2.027534395456314087e-01,1.396826028823852539e+00,5.372361131000000000e+09
2.177722156047821045e-01,1.392409801483154297e+00,5.924157868100000000e+10
1.914893686771392822e-01,1.392457962036132812e+00,2.015481783000000000e+10
1.964956223964691162e-01,1.430488824844360352e+00,7.344197855500000000e+10
2.152690887451171875e-01,1.362262487411499023e+00,4.792132507400000000e+10
1.827284097671508789e-01,1.405949831008911133e+00,5.839287704600000000e+10
1.839799731969833374e-01,1.404041647911071777e+00,4.577441972800000000e+10
1.777221560478210449e-01,1.394555807113647461e+00,7.202970199600000000e+10
2.027534395456314087e-01,1.333824038505554199e+00,7.435557843200000000e+10
2.177722156047821045e-01,1.339211344718933105e+00,7.243751749100000000e+10
1.939924955368041992e-01,1.383996248245239258e+00,8.720500887900000000e+10
1.839799731969833374e-01,1.427258968353271484e+00,5.405688896900000000e+10
1.614518165588378906e-01,1.424282789230346680e+00,7.680865291700000000e+10
2.140175253152847290e-01,1.405536532402038574e+00,8.537110429200000000e+10
2.165206521749496460e-01,1.333720684051513672e+00,8.626523343400000000e+10
2.190237790346145630e-01,1.323698520660400391e+00,8.990972807900000000e+10
1.927409321069717407e-01,1.407123446464538574e+00,4.546588074100000000e+10
1.939924955368041992e-01,1.411810636520385742e+00,8.788149642400000000e+10
1.602002531290054321e-01,1.452814459800720215e+00,5.580070979300000000e+10
2.265331745147705078e-01,1.331909179687500000e+00,9.423280183600000000e+10
2.102628350257873535e-01,1.349415302276611328e+00,2.994197722000000000e+10
2.127659618854522705e-01,1.352160930633544922e+00,3.216575956700000000e+10
1.789737194776535034e-01,1.416666507720947266e+00,9.199664578400000000e+10
1.939924955368041992e-01,1.405567169189453125e+00,4.992579521800000000e+10
2.027534395456314087e-01,1.398114204406738281e+00,1.932195613600000000e+10
1.777221560478210449e-01,1.421527266502380371e+00,9.412352278600000000e+10
1.889862418174743652e-01,1.406664729118347168e+00,3.062271457900000000e+10
1.789737194776535034e-01,1.405526876449584961e+00,4.231433390500000000e+10
1.939924955368041992e-01,1.390859603881835938e+00,4.351270162600000000e+10
1.576971262693405151e-01,1.459303617477416992e+00,1.936648286300000000e+10
1.977471858263015747e-01,1.392316579818725586e+00,1.298003701000000000e+09
1.864831000566482544e-01,1.395178198814392090e+00,7.126670294000000000e+09
1.852315366268157959e-01,1.387162446975708008e+00,5.755937259000000000e+10
1.602002531290054321e-01,1.460235834121704102e+00,6.234670043100000000e+10
2.065081447362899780e-01,1.383910179138183594e+00,5.949353785700000000e+10
1.877346783876419067e-01,1.428909659385681152e+00,6.653578605400000000e+10
1.889862418174743652e-01,1.407366037368774414e+00,5.352350031600000000e+10
2.027534395456314087e-01,1.360731124877929688e+00,4.566230508800000000e+10
2.115143984556198120e-01,1.397462606430053711e+00,2.538219710000000000e+08
2.177722156047821045e-01,1.315958142280578613e+00,4.103184370800000000e+10
1.802252829074859619e-01,1.421531200408935547e+00,2.001522788000000000e+09
1.702127754688262939e-01,1.447747468948364258e+00,2.039844267900000000e+10
1.777221560478210449e-01,1.447470188140869141e+00,3.814975542000000000e+10
2.227784842252731323e-01,1.320059537887573242e+00,1.350238051700000000e+10
1.764705926179885864e-01,1.470022201538085938e+00,6.926708397700000000e+10
2.177722156047821045e-01,1.321980237960815430e+00,9.284617981200000000e+10
2.077597081661224365e-01,1.401822447776794434e+00,7.457931129100000000e+10
1.814768463373184204e-01,1.427239418029785156e+00,1.720331594000000000e+09
2.127659618854522705e-01,1.397866725921630859e+00,6.792905878400000000e+10
2.240300476551055908e-01,1.326135158538818359e+00,5.461694866000000000e+09
1.964956223964691162e-01,1.361713171005249023e+00,1.633900717300000000e+10
1.652065068483352661e-01,1.476207733154296875e+00,9.347874668400000000e+10
2.127659618854522705e-01,1.340512275695800781e+00,2.701307442100000000e+10
1.627033799886703491e-01,1.504389762878417969e+00,2.550416054800000000e+10
1.839799731969833374e-01,1.429951071739196777e+00,6.046303032300000000e+10
2.252816110849380493e-01,1.322245359420776367e+00,5.218925864100000000e+10
2.327909916639328003e-01,1.321606159210205078e+00,7.284327433900000000e+10
2.227784842252731323e-01,1.329789280891418457e+00,4.349876893800000000e+10
2.377972453832626343e-01,1.312491655349731445e+00,5.520280390900000000e+10
1.939924955368041992e-01,1.421008586883544922e+00,1.213586535300000000e+10
1.739674657583236694e-01,1.403308153152465820e+00,1.463750878300000000e+10
2.365456819534301758e-01,1.315912246704101562e+00,4.361295067800000000e+10
2.040050029754638672e-01,1.401535749435424805e+00,3.093447832100000000e+10
1.739674657583236694e-01,1.408021450042724609e+00,9.271342684600000000e+10
1.914893686771392822e-01,1.407925367355346680e+00,8.286308940200000000e+10
1.877346783876419067e-01,1.405763983726501465e+00,5.349838359800000000e+10
2.102628350257873535e-01,1.357104539871215820e+00,4.594743416200000000e+10
2.177722156047821045e-01,1.357247352600097656e+00,8.274431728200000000e+10
1.664580702781677246e-01,1.448732733726501465e+00,2.134309168800000000e+10
1.864831000566482544e-01,1.359352469444274902e+00,8.371807170800000000e+10
1.802252829074859619e-01,1.409526228904724121e+00,3.482840955000000000e+09
2.202753424644470215e-01,1.327454328536987305e+00,8.366511166700000000e+10
1.752190291881561279e-01,1.445559263229370117e+00,4.806592686400000000e+10
1.914893686771392822e-01,1.405470609664916992e+00,3.038060219200000000e+10
1.914893686771392822e-01,1.450138330459594727e+00,3.478342459900000000e+10
2.202753424644470215e-01,1.324140071868896484e+00,3.680929969000000000e+09
2.277847379446029663e-01,1.333499431610107422e+00,6.094288537700000000e+10
1.839799731969833374e-01,1.391378402709960938e+00,2.467468824600000000e+10
1.777221560478210449e-01,1.452590346336364746e+00,2.124011931000000000e+10
2.002503126859664917e-01,1.412777304649353027e+00,7.995041322800000000e+10
1.889862418174743652e-01,1.407588839530944824e+00,9.423344816100000000e+10
2.140175253152847290e-01,1.327802658081054688e+00,2.035690444700000000e+10
2.040050029754638672e-01,1.408296585083007812e+00,7.174036274000000000e+09
2.127659618854522705e-01,1.360392093658447266e+00,6.460148961900000000e+10
1.939924955368041992e-01,1.361116886138916016e+00,9.896483533400000000e+10
1.777221560478210449e-01,1.465513110160827637e+00,1.569640296300000000e+10
1.927409321069717407e-01,1.351288557052612305e+00,1.907215148500000000e+10
1.589486896991729736e-01,1.409363269805908203e+00,1.923637903400000000e+10
2.077597081661224365e-01,1.342860102653503418e+00,5.467357501000000000e+09
1.839799731969833374e-01,1.423964977264404297e+00,4.410849136600000000e+10
2.302878648042678833e-01,1.328942656517028809e+00,3.296322790500000000e+10
1.877346783876419067e-01,1.408355712890625000e+00,6.195917625100000000e+10
2.277847379446029663e-01,1.336776614189147949e+00,2.893511030400000000e+10
2.040050029754638672e-01,1.335667848587036133e+00,8.503359581000000000e+10
1.989987492561340332e-01,1.399669170379638672e+00,6.420626348800000000e+10
1.739674657583236694e-01,1.453474760055541992e+00,7.299221628500000000e+10
2.177722156047821045e-01,1.325550556182861328e+00,2.245015873400000000e+10
1.764705926179885864e-01,1.396961688995361328e+00,3.506736328800000000e+10
2.315394282341003418e-01,1.331095218658447266e+00,2.204534503200000000e+10
2.377972453832626343e-01,1.337259531021118164e+00,4.029517615300000000e+10
1.764705926179885864e-01,1.399903774261474609e+00,8.217295164300000000e+10
1.952440589666366577e-01,1.373430609703063965e+00,1.868106901400000000e+10
2.240300476551055908e-01,1.331223011016845703e+00,2.121495232200000000e+10
1.877346783876419067e-01,1.407513022422790527e+00,7.341863373700000000e+10
1.714643388986587524e-01,1.437716245651245117e+00,7.086704456800000000e+10
1.789737194776535034e-01,1.405409336090087891e+00,3.594802529800000000e+10
1.814768463373184204e-01,1.422918796539306641e+00,6.959704375100000000e+10
1.802252829074859619e-01,1.418910384178161621e+00,5.476666339000000000e+10
1.777221560478210449e-01,1.402555942535400391e+00,5.740333358000000000e+09
2.227784842252731323e-01,1.339025378227233887e+00,3.252163293500000000e+10
1.939924955368041992e-01,1.406611800193786621e+00,6.300561331000000000e+09
2.190237790346145630e-01,1.333884596824645996e+00,4.461219504500000000e+10
1.939924955368041992e-01,1.421449184417724609e+00,4.813381350000000000e+08
2.027534395456314087e-01,1.392127037048339844e+00,1.272733599000000000e+10
1.839799731969833374e-01,1.442824244499206543e+00,3.572094985400000000e+10
1.802252829074859619e-01,1.456345915794372559e+00,6.056635782300000000e+10
1.814768463373184204e-01,1.392722964286804199e+00,2.968703077000000000e+10
2.090112715959548950e-01,1.340938925743103027e+00,9.578667782300000000e+10
2.040050029754638672e-01,1.355753660202026367e+00,1.267569658000000000e+10
2.102628350257873535e-01,1.391504168510437012e+00,2.464195451000000000e+09
1.677096337080001831e-01,1.457760810852050781e+00,6.512115586100000000e+10
2.027534395456314087e-01,1.404429674148559570e+00,9.068301892500000000e+10
2.115143984556198120e-01,1.330309629440307617e+00,3.227456478400000000e+10
2.077597081661224365e-01,1.349511981010437012e+00,9.931912351000000000e+09
1.689611971378326416e-01,1.421121835708618164e+00,6.572862022700000000e+10
2.240300476551055908e-01,1.354556441307067871e+00,9.642614509600000000e+10
1.927409321069717407e-01,1.390408039093017578e+00,7.303415120600000000e+10
1.902378052473068237e-01,1.396354675292968750e+00,1.239675326100000000e+10
1.739674657583236694e-01,1.435719490051269531e+00,8.405666159000000000e+09
1.839799731969833374e-01,1.402445077896118164e+00,2.169167647500000000e+10
2.227784842252731323e-01,1.346296191215515137e+00,8.337845147000000000e+10
2.102628350257873535e-01,1.351667165756225586e+00,2.342357153500000000e+10
2.140175253152847290e-01,1.350904703140258789e+00,3.496106792000000000e+09
2.227784842252731323e-01,1.336839914321899414e+00,4.930396524500000000e+10
2.027534395456314087e-01,1.413221597671508789e+00,2.583448886800000000e+10
2.240300476551055908e-01,1.341351389884948730e+00,1.162450157700000000e+10
2.115143984556198120e-01,1.344113230705261230e+00,4.460978919000000000e+09
1.914893686771392822e-01,1.411838769912719727e+00,7.147252548600000000e+10
2.327909916639328003e-01,1.340578794479370117e+00,6.674869730700000000e+10
1.802252829074859619e-01,1.390290617942810059e+00,9.064104593800000000e+10
2.227784842252731323e-01,1.341269254684448242e+00,6.759961774000000000e+10
2.127659618854522705e-01,1.350140333175659180e+00,7.763498249500000000e+10
1.827284097671508789e-01,1.405315279960632324e+00,4.573625722300000000e+10
2.065081447362899780e-01,1.386209964752197266e+00,6.420189976300000000e+10
1.576971262693405151e-01,1.454395055770874023e+00,1.052269154100000000e+10
2.190237790346145630e-01,1.328163266181945801e+00,2.425756017500000000e+10
1.677096337080001831e-01,1.470010042190551758e+00,1.330657641500000000e+10
2.115143984556198120e-01,1.323966026306152344e+00,2.940018136800000000e+10
1.852315366268157959e-01,1.384597182273864746e+00,6.971345673900000000e+10
2.315394282341003418e-01,1.335027933120727539e+00,8.070051523200000000e+10
1.989987492561340332e-01,1.328680038452148438e+00,1.324696823000000000e+09
2.202753424644470215e-01,1.330232381820678711e+00,6.354890500500000000e+10
1.414267867803573608e-01,1.508348941802978516e+00,7.914198889200000000e+10
2.152690887451171875e-01,1.345454454421997070e+00,8.803609524300000000e+10
2.340425550937652588e-01,1.340290784835815430e+00,8.934216300600000000e+10
1.977471858263015747e-01,1.420524358749389648e+00,1.086471009100000000e+10
2.177722156047821045e-01,1.361150264739990234e+00,9.133730223000000000e+10
1.952440589666366577e-01,1.409189939498901367e+00,5.213958172700000000e+10
1.764705926179885864e-01,1.401105284690856934e+00,2.024137020500000000e+10
1.877346783876419067e-01,1.446470141410827637e+00,9.354645031300000000e+10
1.639549434185028076e-01,1.469129920005798340e+00,7.913278702400000000e+10
1.952440589666366577e-01,1.392678618431091309e+00,6.993331183500000000e+10
1.739674657583236694e-01,1.462761640548706055e+00,2.403942995900000000e+10
1.939924955368041992e-01,1.410483837127685547e+00,9.202271141300000000e+10
2.215269058942794800e-01,1.328441262245178223e+00,2.594254051500000000e+10
2.015018761157989502e-01,1.377614259719848633e+00,3.917430075300000000e+10
1.589486896991729736e-01,1.578966975212097168e+00,4.722742211200000000e+10
2.065081447362899780e-01,1.329077720642089844e+00,8.062670304900000000e+10
1.852315366268157959e-01,1.379330992698669434e+00,4.512822520000000000e+09
1.539424359798431396e-01,1.547195196151733398e+00,9.912710689500000000e+10
1.764705926179885864e-01,1.400482416152954102e+00,9.073298180700000000e+10
2.215269058942794800e-01,1.320726156234741211e+00,5.803150908500000000e+10
2.015018761157989502e-01,1.345741510391235352e+00,3.813905962000000000e+10
1.789737194776535034e-01,1.411460876464843750e+00,9.641947153800000000e+10
1.677096337080001831e-01,1.420631170272827148e+00,1.396748170000000000e+09
2.165206521749496460e-01,1.344316959381103516e+00,4.635650427200000000e+10
1.664580702781677246e-01,1.465778112411499023e+00,4.003434166800000000e+10
1.989987492561340332e-01,1.399842619895935059e+00,4.201684218100000000e+10
2.140175253152847290e-01,1.336850643157958984e+00,4.778404673900000000e+10
1.827284097671508789e-01,1.405743598937988281e+00,5.118668527000000000e+09
1.639549434185028076e-01,1.449034929275512695e+00,9.460670809100000000e+10
1.852315366268157959e-01,1.395688772201538086e+00,4.608592545000000000e+10
1.964956223964691162e-01,1.393102645874023438e+00,3.158461399700000000e+10
1.964956223964691162e-01,1.399172067642211914e+00,9.900094230500000000e+10
2.127659618854522705e-01,1.323651909828186035e+00,4.020045900700000000e+10
1.714643388986587524e-01,1.462874889373779297e+00,7.587018242800000000e+10
2.040050029754638672e-01,1.368779659271240234e+00,6.197255542400000000e+10
2.177722156047821045e-01,1.347245097160339355e+00,4.014266882900000000e+10
1.902378052473068237e-01,1.389755606651306152e+00,7.329399340000000000e+09
2.127659618854522705e-01,1.336987257003784180e+00,9.510198152300000000e+10
2.102628350257873535e-01,1.342971801757812500e+00,3.779073524900000000e+10
2.177722156047821045e-01,1.352385044097900391e+00,8.133476116700000000e+10
1.827284097671508789e-01,1.375436305999755859e+00,4.540114970200000000e+10
1.727159023284912109e-01,1.402304887771606445e+00,6.625854008500000000e+10
1.802252829074859619e-01,1.395864367485046387e+00,2.857750955400000000e+10
1.964956223964691162e-01,1.400726795196533203e+00,7.334544250400000000e+10
1.914893686771392822e-01,1.403806209564208984e+00,8.026418023300000000e+10
1.914893686771392822e-01,1.399457335472106934e+00,5.745986847000000000e+09
1.664580702781677246e-01,1.478981852531433105e+00,2.937785198800000000e+10
1.827284097671508789e-01,1.419089078903198242e+00,3.722906908000000000e+10
1.889862418174743652e-01,1.401958227157592773e+00,1.970585843800000000e+10
2.177722156047821045e-01,1.336339354515075684e+00,3.729323633500000000e+10
1.927409321069717407e-01,1.407843828201293945e+00,1.400229384200000000e+10
1.964956223964691162e-01,1.469537496566772461e+00,5.002462100200000000e+10
1.827284097671508789e-01,1.433661222457885742e+00,8.770253059600000000e+10
1.764705926179885864e-01,1.413919687271118164e+00,1.228223527000000000e+10
1.852315366268157959e-01,1.409238696098327637e+00,8.002392420100000000e+10
1.727159023284912109e-01,1.395539641380310059e+00,8.048948948400000000e+10
1.489361673593521118e-01,1.561895251274108887e+00,3.134373740400000000e+10
2.052565813064575195e-01,1.489290595054626465e+00,9.037562260100000000e+10
2.152690887451171875e-01,1.324578285217285156e+00,3.561295191300000000e+10
1.739674657583236694e-01,1.443915367126464844e+00,1.881790932200000000e+10
1.952440589666366577e-01,1.358958601951599121e+00,6.481879133300000000e+10
2.065081447362899780e-01,1.340696692466735840e+00,9.666025147400000000e+10
1.939924955368041992e-01,1.403253436088562012e+00,2.426137547000000000e+10
2.277847379446029663e-01,1.315120339393615723e+00,6.365077412800000000e+10
2.127659618854522705e-01,1.401790022850036621e+00,4.585370277000000000e+10
1.852315366268157959e-01,1.442977905273437500e+00,5.653563505800000000e+10
2.415519505739212036e-01,1.331316113471984863e+00,6.185292855500000000e+10
2.340425550937652588e-01,1.325854301452636719e+00,2.023491841300000000e+10
1.927409321069717407e-01,1.402600049972534180e+00,5.764932504500000000e+10
1.652065068483352661e-01,1.421983957290649414e+00,6.249413682300000000e+10
2.165206521749496460e-01,1.343669414520263672e+00,4.227602332000000000e+09
1.964956223964691162e-01,1.366974711418151855e+00,8.926964403400000000e+10
1.689611971378326416e-01,1.444191694259643555e+00,7.979561911600000000e+10
2.002503126859664917e-01,1.397354006767272949e+00,3.700455392600000000e+10
1.639549434185028076e-01,1.442501544952392578e+00,8.928092807600000000e+10
1.939924955368041992e-01,1.393800258636474609e+00,4.424867137800000000e+10
1.777221560478210449e-01,1.446545481681823730e+00,4.654496029400000000e+10
2.190237790346145630e-01,1.340173244476318359e+00,8.294543716200000000e+10
1.852315366268157959e-01,1.469612002372741699e+00,9.640275171900000000e+10
1.802252829074859619e-01,1.406537055969238281e+00,5.859771417000000000e+10
1.827284097671508789e-01,1.419080257415771484e+00,8.915520150200000000e+10
1.977471858263015747e-01,1.368389129638671875e+00,5.039739708000000000e+09
1.952440589666366577e-01,1.386259078979492188e+00,7.022022950600000000e+10
1.889862418174743652e-01,1.449740886688232422e+00,3.821998850900000000e+10
1.989987492561340332e-01,1.369306445121765137e+00,8.350372689400000000e+10
2.027534395456314087e-01,1.358456969261169434e+00,1.499323695200000000e+10
2.102628350257873535e-01,1.404928684234619141e+00,3.474042791900000000e+10
2.277847379446029663e-01,1.336683630943298340e+00,9.647354322000000000e+09
2.352941185235977173e-01,1.325641036033630371e+00,3.293478194800000000e+10
2.065081447362899780e-01,1.352436900138854980e+00,8.993595456300000000e+10
2.102628350257873535e-01,1.383848905563354492e+00,6.758244800500000000e+10
1.989987492561340332e-01,1.448324918746948242e+00,3.378231555100000000e+10
2.127659618854522705e-01,1.339294195175170898e+00,9.235100545000000000e+09
1.814768463373184204e-01,1.383612394332885742e+00,7.645602007400000000e+10
2.115143984556198120e-01,1.376908302307128906e+00,2.685088597600000000e+10
1.789737194776535034e-01,1.413546800613403320e+00,6.074953330300000000e+10
1.714643388986587524e-01,1.400050163269042969e+00,7.501131388200000000e+10
2.165206521749496460e-01,1.352659463882446289e+00,9.221485703600000000e+10
1.889862418174743652e-01,1.423195838928222656e+00,7.471086539600000000e+10
2.240300476551055908e-01,1.315178871154785156e+00,4.509721843400000000e+10
2.215269058942794800e-01,1.347062349319458008e+00,7.589249208400000000e+10
1.889862418174743652e-01,1.410644769668579102e+00,1.125384411000000000e+10
2.252816110849380493e-01,1.340733289718627930e+00,5.004115702200000000e+10
2.165206521749496460e-01,1.340376138687133789e+00,6.615475583900000000e+10
2.015018761157989502e-01,1.393688559532165527e+00,6.464768278000000000e+09
1.777221560478210449e-01,1.369321346282958984e+00,5.860290375100000000e+10
1.914893686771392822e-01,1.351640582084655762e+00,9.650900578000000000e+09
1.752190291881561279e-01,1.411612033843994141e+00,3.346933992400000000e+10
2.252816110849380493e-01,1.342424154281616211e+00,2.276455824200000000e+10
1.989987492561340332e-01,1.406435966491699219e+00,9.977438266400000000e+10
1.902378052473068237e-01,1.393818259239196777e+00,1.898440466100000000e+10
2.077597081661224365e-01,1.365826368331909180e+00,6.256435666000000000e+10
1.877346783876419067e-01,1.379102587699890137e+00,9.271654688400000000e+10
1.877346783876419067e-01,1.402305960655212402e+00,7.326522470000000000e+09
2.077597081661224365e-01,1.417376518249511719e+00,1.997616980700000000e+10
2.027534395456314087e-01,1.450748205184936523e+00,4.128736874900000000e+10
2.240300476551055908e-01,1.342177748680114746e+00,1.907687479900000000e+10
2.202753424644470215e-01,1.359982967376708984e+00,3.413160118900000000e+10
2.215269058942794800e-01,1.332485079765319824e+00,7.530016309300000000e+10
1.752190291881561279e-01,1.423498034477233887e+00,1.285236360000000000e+10
2.315394282341003418e-01,1.319708585739135742e+00,4.707831348300000000e+10
2.240300476551055908e-01,1.335430622100830078e+00,1.095951770000000000e+10
1.802252829074859619e-01,1.400999069213867188e+00,6.215239032000000000e+09
1.764705926179885864e-01,1.448926806449890137e+00,3.606052363600000000e+10
2.002503126859664917e-01,1.415685534477233887e+00,2.289223404800000000e+10
2.490613311529159546e-01,1.343374609947204590e+00,7.759345804700000000e+10
1.927409321069717407e-01,1.408719420433044434e+00,7.816787793100000000e+10
1.952440589666366577e-01,1.397671699523925781e+00,7.266989742800000000e+10
2.252816110849380493e-01,1.333259940147399902e+00,5.902597512400000000e+10
2.077597081661224365e-01,1.332437992095947266e+00,9.073655420000000000e+08
1.877346783876419067e-01,1.416725993156433105e+00,1.156223368700000000e+10
1.877346783876419067e-01,1.387102127075195312e+00,2.820387959300000000e+10
2.127659618854522705e-01,1.344585657119750977e+00,8.875162941200000000e+10
2.327909916639328003e-01,1.338596820831298828e+00,6.646626505000000000e+09
1.927409321069717407e-01,1.390089988708496094e+00,9.403879271000000000e+09
2.065081447362899780e-01,1.404754519462585449e+00,6.244437615200000000e+10
1.752190291881561279e-01,1.396337389945983887e+00,7.784638046900000000e+10
1.889862418174743652e-01,1.413743376731872559e+00,6.692467161700000000e+10
1.839799731969833374e-01,1.403355121612548828e+00,5.710898841600000000e+10
1.739674657583236694e-01,1.396307945251464844e+00,8.701095101300000000e+10
2.040050029754638672e-01,1.379500389099121094e+00,8.010782377000000000e+09
1.914893686771392822e-01,1.419567823410034180e+00,6.685766019100000000e+10
1.914893686771392822e-01,1.434820890426635742e+00,6.281813041800000000e+10
2.252816110849380493e-01,1.344304800033569336e+00,3.732654179000000000e+09
1.614518165588378906e-01,1.449240565299987793e+00,5.867460414400000000e+10
1.852315366268157959e-01,1.400382876396179199e+00,2.575185225000000000e+10
1.789737194776535034e-01,1.408636331558227539e+00,9.818329247100000000e+10
1.889862418174743652e-01,1.414173126220703125e+00,9.445607029200000000e+10
2.252816110849380493e-01,1.317642927169799805e+00,6.365531951500000000e+10
1.802252829074859619e-01,1.386291384696960449e+00,6.686113236000000000e+09
1.902378052473068237e-01,1.407846689224243164e+00,8.113187710600000000e+10
2.240300476551055908e-01,1.320005178451538086e+00,2.361135898200000000e+10
2.215269058942794800e-01,1.338920354843139648e+00,2.915540398000000000e+10
1.652065068483352661e-01,1.453190565109252930e+00,1.245022625200000000e+10
1.977471858263015747e-01,1.392984271049499512e+00,7.817081543000000000e+10
2.290363013744354248e-01,1.348965644836425781e+00,9.574111551300000000e+10
1.777221560478210449e-01,1.367801547050476074e+00,2.590115615800000000e+10
1.927409321069717407e-01,1.374410986900329590e+00,9.229030997100000000e+10
2.327909916639328003e-01,1.336062669754028320e+00,9.617639094400000000e+10
1.939924955368041992e-01,1.414847254753112793e+00,2.461932505100000000e+10
1.614518165588378906e-01,1.416335105895996094e+00,1.180959005300000000e+10
1.802252829074859619e-01,1.429105639457702637e+00,5.008766366500000000e+10
1.614518165588378906e-01,1.452041029930114746e+00,2.421936065300000000e+10
1.977471858263015747e-01,1.380580782890319824e+00,4.611519726700000000e+10
1.952440589666366577e-01,1.399437427520751953e+00,2.187472255000000000e+10
1.864831000566482544e-01,1.411009192466735840e+00,6.590197725900000000e+10
1.714643388986587524e-01,1.516541004180908203e+00,6.196223766200000000e+10
1.739674657583236694e-01,1.460407972335815430e+00,5.687768385000000000e+09
2.277847379446029663e-01,1.329799890518188477e+00,2.587608079000000000e+09
2.077597081661224365e-01,1.323978781700134277e+00,1.493382586000000000e+10
1.714643388986587524e-01,1.391329288482666016e+00,8.078758210900000000e+10
1.989987492561340332e-01,1.427054166793823242e+00,8.261158515300000000e+10
2.202753424644470215e-01,1.356290698051452637e+00,2.704186020100000000e+10
2.177722156047821045e-01,1.333817481994628906e+00,1.453071837200000000e+10
1.827284097671508789e-01,1.400892972946166992e+00,9.863460942800000000e+10
2.102628350257873535e-01,1.343733549118041992e+00,1.789902021800000000e+10
1.989987492561340332e-01,1.389799952507019043e+00,6.746594965400000000e+10
1.877346783876419067e-01,1.391025900840759277e+00,1.623693008300000000e+10
1.689611971378326416e-01,1.449431896209716797e+00,4.722563399100000000e+10
1.914893686771392822e-01,1.403580546379089355e+00,7.654000632600000000e+10
1.914893686771392822e-01,1.415929675102233887e+00,9.535771877400000000e+10
2.302878648042678833e-01,1.358189463615417480e+00,5.146434373600000000e+10
1.526908725500106812e-01,1.515460371971130371e+00,8.482633972100000000e+10
1.764705926179885864e-01,1.469060301780700684e+00,1.390163982000000000e+09
1.789737194776535034e-01,1.372025370597839355e+00,8.044966436200000000e+10
1.977471858263015747e-01,1.388802289962768555e+00,1.041256992800000000e+10
1.814768463373184204e-01,1.459465026855468750e+00,4.154902214900000000e+10
1.702127754688262939e-01,1.461570978164672852e+00,4.240647975800000000e+10
1.927409321069717407e-01,1.411663770675659180e+00,1.372564181300000000e+10
1.589486896991729736e-01,1.460636496543884277e+00,9.944759434500000000e+10
2.027534395456314087e-01,1.357003688812255859e+00,1.718851653600000000e+10
1.914893686771392822e-01,1.390074610710144043e+00,4.819669184900000000e+10
2.240300476551055908e-01,1.328711509704589844e+00,5.177090633700000000e+10
1.827284097671508789e-01,1.395511627197265625e+00,7.782428154900000000e+10
1.702127754688262939e-01,1.447596549987792969e+00,4.407816462900000000e+10
2.240300476551055908e-01,1.328001379966735840e+00,2.941212466000000000e+10
2.177722156047821045e-01,1.324922561645507812e+00,8.509634427200000000e+10
1.664580702781677246e-01,1.441850423812866211e+00,8.164459458000000000e+09
1.526908725500106812e-01,1.440880179405212402e+00,9.176834600600000000e+10
2.215269058942794800e-01,1.353306055068969727e+00,6.576905162300000000e+10
2.177722156047821045e-01,1.331277608871459961e+00,5.528674117800000000e+10
1.852315366268157959e-01,1.409853816032409668e+00,6.171006604200000000e+10
2.090112715959548950e-01,1.341405272483825684e+00,7.254705565200000000e+10
2.102628350257873535e-01,1.330722212791442871e+00,4.801342905700000000e+10
1.889862418174743652e-01,1.410100817680358887e+00,1.719914447100000000e+10
1.752190291881561279e-01,1.421048641204833984e+00,2.984906491800000000e+10
1.977471858263015747e-01,1.377917647361755371e+00,3.046552250800000000e+10
1.714643388986587524e-01,1.515696406364440918e+00,4.097080410300000000e+10
2.240300476551055908e-01,1.332981944084167480e+00,3.680707537900000000e+10
1.977471858263015747e-01,1.465017080307006836e+00,1.190396458600000000e+10
2.215269058942794800e-01,1.332148790359497070e+00,6.862802202400000000e+10
2.027534395456314087e-01,1.397983312606811523e+00,7.400773007000000000e+10
2.052565813064575195e-01,1.400061607360839844e+00,5.261397622200000000e+10
2.077597081661224365e-01,1.323210120201110840e+00,1.415916150300000000e+10
1.664580702781677246e-01,1.455038547515869141e+00,1.592616316600000000e+10
2.102628350257873535e-01,1.356258273124694824e+00,1.805039068100000000e+10
1.852315366268157959e-01,1.583301305770874023e+00,9.742414991600000000e+10
2.090112715959548950e-01,1.360063314437866211e+00,2.982274251700000000e+10
1.977471858263015747e-01,1.456563949584960938e+00,3.842732798200000000e+10
1.964956223964691162e-01,1.414456725120544434e+00,2.784108831500000000e+10
1.977471858263015747e-01,1.393336534500122070e+00,7.038567677400000000e+10
1.852315366268157959e-01,1.359650969505310059e+00,4.442066268000000000e+09
1.977471858263015747e-01,1.394791483879089355e+00,5.605546208100000000e+10
1.827284097671508789e-01,1.374258041381835938e+00,4.578520100000000000e+07
1.576971262693405151e-01,1.485776424407958984e+00,8.740039110800000000e+10
1.727159023284912109e-01,1.457673072814941406e+00,6.655888330400000000e+10
1.864831000566482544e-01,1.398819684982299805e+00,9.825504381400000000e+10
1.764705926179885864e-01,1.455707311630249023e+00,6.777192629600000000e+10
1.864831000566482544e-01,1.419995784759521484e+00,8.297037084500000000e+10
2.090112715959548950e-01,1.344533324241638184e+00,3.318983760000000000e+10
1.952440589666366577e-01,1.407283544540405273e+00,4.804652251900000000e+10
2.290363013744354248e-01,1.345054507255554199e+00,9.657715963000000000e+10
2.065081447362899780e-01,1.368284225463867188e+00,6.729835951600000000e+10
1.551939994096755981e-01,1.451334238052368164e+00,7.049643995500000000e+10
2.165206521749496460e-01,1.377023100852966309e+00,9.839533676000000000e+09
1.739674657583236694e-01,1.453198432922363281e+00,2.000442759600000000e+10
1.789737194776535034e-01,1.412553071975708008e+00,4.545807678400000000e+10
2.227784842252731323e-01,1.328564047813415527e+00,4.796308678700000000e+10
1.914893686771392822e-01,1.426418781280517578e+00,7.874932302200000000e+10
1.689611971378326416e-01,1.500147223472595215e+00,4.925123581700000000e+10
1.877346783876419067e-01,1.390998840332031250e+00,4.981488448200000000e+10
2.002503126859664917e-01,1.381085395812988281e+00,8.134346683000000000e+09
2.190237790346145630e-01,1.347472667694091797e+00,8.051618196500000000e+10
1.939924955368041992e-01,1.412520766258239746e+00,4.234416844000000000e+10
1.864831000566482544e-01,1.400964617729187012e+00,9.970963297000000000e+09
2.165206521749496460e-01,1.333014726638793945e+00,5.524151855000000000e+10
1.777221560478210449e-01,1.424991488456726074e+00,9.233645340000000000e+09
1.802252829074859619e-01,1.434850931167602539e+00,9.951787363100000000e+10
2.190237790346145630e-01,1.331621885299682617e+00,3.379989593800000000e+10
2.127659618854522705e-01,1.329629063606262207e+00,3.206864653100000000e+10
2.077597081661224365e-01,1.402632474899291992e+00,3.341774533100000000e+10
1.914893686771392822e-01,1.402589678764343262e+00,6.993829556900000000e+10
2.190237790346145630e-01,1.324153780937194824e+00,6.491591556500000000e+10
1.814768463373184204e-01,1.509440183639526367e+00,2.791842632800000000e+10
1.714643388986587524e-01,1.441302299499511719e+00,9.319307253200000000e+10
2.165206521749496460e-01,1.327968358993530273e+00,7.143197772000000000e+09
1.727159023284912109e-01,1.405622363090515137e+00,9.724973960500000000e+10
1.589486896991729736e-01,1.457468032836914062e+00,4.275294179000000000e+10
1.839799731969833374e-01,1.415726900100708008e+00,1.100196732100000000e+10
2.102628350257873535e-01,1.343158960342407227e+00,5.040010396900000000e+10
1.602002531290054321e-01,1.456961393356323242e+00,5.334643381300000000e+10
2.165206521749496460e-01,1.328162908554077148e+00,5.130611332600000000e+10
1.902378052473068237e-01,1.435411453247070312e+00,6.182405848800000000e+10
2.090112715959548950e-01,1.335884928703308105e+00,8.372647468000000000e+09
1.814768463373184204e-01,1.450345516204833984e+00,2.864839245100000000e+10
2.040050029754638672e-01,1.408974647521972656e+00,5.539150167700000000e+10
1.977471858263015747e-01,1.406627893447875977e+00,6.134725858100000000e+10
1.902378052473068237e-01,1.380055189132690430e+00,7.927526516800000000e+10
1.814768463373184204e-01,1.443308353424072266e+00,5.814067704500000000e+10
1.727159023284912109e-01,1.485189437866210938e+00,4.408412078300000000e+10
1.864831000566482544e-01,1.393550157546997070e+00,7.595809768000000000e+10
1.977471858263015747e-01,1.398774504661560059e+00,8.726900488100000000e+10
2.190237790346145630e-01,1.324955224990844727e+00,5.939802756500000000e+10
1.839799731969833374e-01,1.460673332214355469e+00,6.926947484900000000e+10
1.727159023284912109e-01,1.430636644363403320e+00,4.188066615600000000e+10
2.240300476551055908e-01,1.359061717987060547e+00,4.343753587000000000e+09
1.964956223964691162e-01,1.406205177307128906e+00,8.459957310000000000e+08
1.864831000566482544e-01,1.413965106010437012e+00,4.609054543000000000e+10
2.140175253152847290e-01,1.316652297973632812e+00,7.477970034600000000e+10
1.814768463373184204e-01,1.421179652214050293e+00,4.151207157000000000e+10
1.727159023284912109e-01,1.413924932479858398e+00,6.552762273600000000e+10
2.252816110849380493e-01,1.349433660507202148e+00,7.015191971000000000e+09
2.090112715959548950e-01,1.361473441123962402e+00,8.414238540600000000e+10
2.102628350257873535e-01,1.334944725036621094e+00,4.064896042900000000e+10
1.864831000566482544e-01,1.391832709312438965e+00,9.885772684000000000e+10
1.914893686771392822e-01,1.395854949951171875e+00,5.970275942700000000e+10
1.664580702781677246e-01,1.422016382217407227e+00,8.703023208000000000e+09
2.340425550937652588e-01,1.326765537261962891e+00,3.830749556600000000e+10
1.952440589666366577e-01,1.424640893936157227e+00,2.091284338900000000e+10
1.864831000566482544e-01,1.423695802688598633e+00,7.218560929500000000e+10
1.652065068483352661e-01,1.445462226867675781e+00,2.884953412700000000e+10
1.814768463373184204e-01,1.402534246444702148e+00,8.735699112900000000e+10
1.652065068483352661e-01,1.534565448760986328e+00,3.977463514200000000e+10
1.939924955368041992e-01,1.400633692741394043e+00,1.877900373100000000e+10
1.777221560478210449e-01,1.399768590927124023e+00,4.493729551400000000e+10
2.227784842252731323e-01,1.371490478515625000e+00,3.782520645100000000e+10
1.839799731969833374e-01,1.398091077804565430e+00,7.848839336000000000e+10
2.152690887451171875e-01,1.336647510528564453e+00,2.383457406200000000e+10
1.764705926179885864e-01,1.437342643737792969e+00,2.862460510400000000e+10
2.202753424644470215e-01,1.340638041496276855e+00,2.199444130600000000e+10
2.102628350257873535e-01,1.324702501296997070e+00,6.272816170600000000e+10
1.889862418174743652e-01,1.553243637084960938e+00,2.235182168300000000e+10
2.277847379446029663e-01,1.322164773941040039e+00,1.764511281100000000e+10
2.027534395456314087e-01,1.356665492057800293e+00,6.233075846600000000e+10
2.002503126859664917e-01,1.390386104583740234e+00,9.789091961600000000e+10
1.677096337080001831e-01,1.486358880996704102e+00,6.427397259300000000e+10
1.764705926179885864e-01,1.408515453338623047e+00,2.649009026500000000e+10
1.777221560478210449e-01,1.448374032974243164e+00,7.718640439400000000e+10
1.789737194776535034e-01,1.474955439567565918e+00,2.592373449800000000e+10
1.802252829074859619e-01,1.429405570030212402e+00,5.269562791400000000e+10
1.877346783876419067e-01,1.389877319335937500e+00,4.521308134400000000e+10
1.589486896991729736e-01,1.457289457321166992e+00,3.022709720800000000e+10
2.140175253152847290e-01,1.345949172973632812e+00,1.230196660100000000e+10
1.852315366268157959e-01,1.374421358108520508e+00,7.778295074700000000e+10
2.365456819534301758e-01,1.335977315902709961e+00,4.330920879200000000e+10
2.090112715959548950e-01,1.355985522270202637e+00,7.571647169900000000e+10
2.202753424644470215e-01,1.348634123802185059e+00,4.989055566800000000e+10
2.140175253152847290e-01,1.340142965316772461e+00,4.615916120800000000e+10
1.614518165588378906e-01,1.502232551574707031e+00,1.248203754400000000e+10
2.115143984556198120e-01,1.367572546005249023e+00,1.900479248200000000e+10
1.939924955368041992e-01,1.425739169120788574e+00,6.576371230700000000e+10
1.652065068483352661e-01,1.463480949401855469e+00,8.303960682800000000e+10
1.789737194776535034e-01,1.417363405227661133e+00,4.415199256700000000e+10
1.914893686771392822e-01,1.417009234428405762e+00,4.079022408100000000e+10
1.952440589666366577e-01,1.437488794326782227e+00,3.260553839000000000e+09
1.614518165588378906e-01,1.437733411788940430e+00,4.336152066700000000e+10
1.526908725500106812e-01,1.475427627563476562e+00,9.691575832100000000e+10
1.889862418174743652e-01,1.372638583183288574e+00,9.356505969000000000e+10
2.065081447362899780e-01,1.374848127365112305e+00,7.374853725900000000e+10
2.202753424644470215e-01,1.324619293212890625e+00,2.893117862800000000e+10
2.065081447362899780e-01,1.369547247886657715e+00,1.925845386200000000e+10
1.714643388986587524e-01,1.429948210716247559e+00,8.911279502900000000e+10
1.889862418174743652e-01,1.403915166854858398e+00,8.616319972000000000e+09
1.689611971378326416e-01,1.471983194351196289e+00,3.606733605800000000e+10
1.802252829074859619e-01,1.448866844177246094e+00,3.511283033400000000e+10
2.252816110849380493e-01,1.324971914291381836e+00,3.346072355600000000e+10
1.889862418174743652e-01,1.421277999877929688e+00,9.263282153100000000e+10
2.127659618854522705e-01,1.386635065078735352e+00,4.144791619900000000e+10
2.202753424644470215e-01,1.325729608535766602e+00,9.200875568000000000e+10
1.852315366268157959e-01,1.408142924308776855e+00,8.291287291000000000e+09
2.227784842252731323e-01,1.331465244293212891e+00,4.426131570000000000e+09
1.514393091201782227e-01,1.528447985649108887e+00,1.086211596000000000e+10
1.789737194776535034e-01,1.388730525970458984e+00,9.307103169000000000e+09
1.714643388986587524e-01,1.632780909538269043e+00,8.585094649500000000e+10
1.939924955368041992e-01,1.499452590942382812e+00,7.067526814100000000e+10
1.989987492561340332e-01,1.467512130737304688e+00,1.659914183800000000e+10
1.789737194776535034e-01,1.524704694747924805e+00,9.236702666900000000e+10
2.102628350257873535e-01,1.372858047485351562e+00,3.943692164000000000e+10
1.914893686771392822e-01,1.390459775924682617e+00,1.593953869800000000e+10
2.202753424644470215e-01,1.336137533187866211e+00,9.437920614400000000e+10
2.265331745147705078e-01,1.343683958053588867e+00,3.773629768500000000e+10
2.478097677230834961e-01,1.319243788719177246e+00,7.852597153500000000e+10
1.889862418174743652e-01,1.391501426696777344e+00,4.214837376700000000e+10
1.977471858263015747e-01,1.360034942626953125e+00,2.020812040000000000e+08
2.040050029754638672e-01,1.409721851348876953e+00,7.582228427500000000e+10
1.889862418174743652e-01,1.410643935203552246e+00,6.861437802000000000e+09
1.652065068483352661e-01,1.443569183349609375e+00,2.939475942200000000e+10
2.290363013744354248e-01,1.325539588928222656e+00,2.198362625300000000e+10
1.939924955368041992e-01,1.425534009933471680e+00,5.170719996300000000e+10
1.927409321069717407e-01,1.341367244720458984e+00,7.278444853000000000e+09
1.739674657583236694e-01,1.425062656402587891e+00,9.267146142100000000e+10
2.002503126859664917e-01,1.388258934020996094e+00,1.725089014000000000e+09
1.852315366268157959e-01,1.426406621932983398e+00,8.873502496200000000e+10
2.052565813064575195e-01,1.399636030197143555e+00,9.417170662200000000e+10
1.802252829074859619e-01,1.405040502548217773e+00,2.554561707000000000e+10
2.265331745147705078e-01,1.333942413330078125e+00,8.182067876000000000e+10
2.002503126859664917e-01,1.366001605987548828e+00,5.540318484800000000e+10
1.714643388986587524e-01,1.579522967338562012e+00,8.334390438700000000e+10
1.702127754688262939e-01,1.428253173828125000e+00,8.760714504600000000e+10
2.265331745147705078e-01,1.320564746856689453e+00,7.070021008600000000e+10
1.914893686771392822e-01,1.394482374191284180e+00,1.449362447200000000e+10
1.902378052473068237e-01,1.383975028991699219e+00,3.858278787200000000e+10
1.802252829074859619e-01,1.426164865493774414e+00,6.337781252100000000e+10
1.877346783876419067e-01,1.413259267807006836e+00,4.100150690800000000e+10
2.302878648042678833e-01,1.362885832786560059e+00,9.469405097000000000e+09
2.302878648042678833e-01,1.322524666786193848e+00,5.014232317100000000e+10
1.539424359798431396e-01,1.460043311119079590e+00,6.063384123500000000e+10
2.002503126859664917e-01,1.382962226867675781e+00,2.468333355000000000e+09
1.914893686771392822e-01,1.413501262664794922e+00,8.166918354000000000e+10
2.027534395456314087e-01,1.353229522705078125e+00,1.290270174800000000e+10
1.939924955368041992e-01,1.406519174575805664e+00,8.902462458500000000e+10
1.964956223964691162e-01,1.342656850814819336e+00,6.540629478400000000e+10
1.752190291881561279e-01,1.439179658889770508e+00,4.031895097800000000e+10
1.839799731969833374e-01,1.393259525299072266e+00,3.881053438100000000e+10
2.065081447362899780e-01,1.368786096572875977e+00,1.164370317000000000e+09
1.914893686771392822e-01,1.415719985961914062e+00,3.971924769900000000e+10
1.927409321069717407e-01,1.422844171524047852e+00,7.280343006800000000e+10
2.327909916639328003e-01,1.312566876411437988e+00,5.062340924400000000e+10
1.514393091201782227e-01,1.456204891204833984e+00,8.981245984200000000e+10
2.040050029754638672e-01,1.365720272064208984e+00,4.285176431400000000e+10
2.202753424644470215e-01,1.374455213546752930e+00,2.656039758000000000e+10
1.752190291881561279e-01,1.414064884185791016e+00,9.311312300600000000e+10
1.889862418174743652e-01,1.437854290008544922e+00,4.468471771500000000e+10
1.814768463373184204e-01,1.433731317520141602e+00,6.527195628600000000e+10
2.040050029754638672e-01,1.385562419891357422e+00,9.189542424300000000e+10
1.727159023284912109e-01,1.441338419914245605e+00,7.179230682300000000e+10
2.140175253152847290e-01,1.324213385581970215e+00,5.612838073000000000e+10
2.015018761157989502e-01,1.391372680664062500e+00,7.753145315900000000e+10
1.677096337080001831e-01,1.466353774070739746e+00,2.438462266300000000e+10
1.752190291881561279e-01,1.424798846244812012e+00,9.775897709200000000e+10
1.589486896991729736e-01,1.462545156478881836e+00,2.733096011600000000e+10
2.215269058942794800e-01,1.339075565338134766e+00,1.143129453000000000e+09
1.939924955368041992e-01,1.417410373687744141e+00,7.762880327600000000e+10
2.027534395456314087e-01,1.386456966400146484e+00,5.786832893400000000e+10
2.015018761157989502e-01,1.357669234275817871e+00,8.422702236700000000e+10
1.864831000566482544e-01,1.399240851402282715e+00,7.127473624000000000e+10
1.514393091201782227e-01,1.471296548843383789e+00,7.714392886300000000e+10
1.664580702781677246e-01,1.451819777488708496e+00,6.803969486500000000e+10
1.827284097671508789e-01,1.407359957695007324e+00,9.425618633400000000e+10
1.526908725500106812e-01,1.467388510704040527e+00,5.332744597300000000e+10
1.589486896991729736e-01,1.745530128479003906e+00,6.781560558100000000e+10
2.015018761157989502e-01,1.327833890914916992e+00,9.963674521700000000e+10
1.914893686771392822e-01,1.399788618087768555e+00,9.383293528900000000e+10
1.914893686771392822e-01,1.422811031341552734e+00,1.665812949200000000e+10
2.227784842252731323e-01,1.333063244819641113e+00,2.775582331000000000e+10
1.827284097671508789e-01,1.402736902236938477e+00,2.337738697000000000e+10
1.914893686771392822e-01,1.397980093955993652e+00,9.570065213600000000e+10
2.002503126859664917e-01,1.405201792716979980e+00,2.989969417400000000e+10
1.839799731969833374e-01,1.397214293479919434e+00,4.951083168900000000e+10
1.476846039295196533e-01,1.454989790916442871e+00,5.849893013800000000e+10
1.889862418174743652e-01,1.411714315414428711e+00,7.632963193300000000e+10
1.877346783876419067e-01,1.400349020957946777e+00,1.490843416100000000e+10
1.627033799886703491e-01,1.447874307632446289e+00,4.943525089000000000e+10
1.977471858263015747e-01,1.414095282554626465e+00,3.367588152800000000e+10
2.215269058942794800e-01,1.354231595993041992e+00,7.566996666900000000e+10
1.727159023284912109e-01,1.450205206871032715e+00,7.801710404000000000e+09
2.227784842252731323e-01,1.327836632728576660e+00,3.419642302400000000e+10
2.365456819534301758e-01,1.330400347709655762e+00,5.376103595100000000e+10
1.877346783876419067e-01,1.425848364830017090e+00,6.947881310800000000e+10
1.802252829074859619e-01,1.432151556015014648e+00,9.112022296600000000e+10
1.989987492561340332e-01,1.391789317131042480e+00,9.105901663500000000e+10
1.614518165588378906e-01,1.402818560600280762e+00,9.089026886300000000e+10
2.177722156047821045e-01,1.332364797592163086e+00,7.934784298300000000e+10
1.777221560478210449e-01,1.417315840721130371e+00,2.678687855200000000e+10
2.340425550937652588e-01,1.334893703460693359e+00,8.505206914800000000e+10
1.652065068483352661e-01,1.455921530723571777e+00,5.782004176000000000e+10
1.952440589666366577e-01,1.377860546112060547e+00,8.959606159300000000e+10
2.202753424644470215e-01,1.351461648941040039e+00,9.991319120300000000e+10
1.864831000566482544e-01,1.400956511497497559e+00,1.570874275800000000e+10
1.839799731969833374e-01,1.472099304199218750e+00,7.382847708700000000e+10
2.115143984556198120e-01,1.343040227890014648e+00,4.152734087900000000e+10
1.802252829074859619e-01,1.419474482536315918e+00,8.239716259000000000e+10
2.152690887451171875e-01,1.318816065788269043e+00,4.409916068300000000e+10
1.727159023284912109e-01,1.404324412345886230e+00,1.200524515300000000e+10
1.852315366268157959e-01,1.447923898696899414e+00,1.024228712700000000e+10
1.464330404996871948e-01,1.553853750228881836e+00,8.803649472000000000e+09
1.889862418174743652e-01,1.385212302207946777e+00,2.924431380600000000e+10
1.739674657583236694e-01,1.426865816116333008e+00,7.155238839200000000e+10
1.952440589666366577e-01,1.426935076713562012e+00,2.238596571600000000e+10
1.927409321069717407e-01,1.415169119834899902e+00,3.293462676300000000e+10
2.265331745147705078e-01,1.348978996276855469e+00,6.872582247300000000e+10
1.727159023284912109e-01,1.419987559318542480e+00,1.829259980600000000e+10
2.365456819534301758e-01,1.329578995704650879e+00,2.332755386300000000e+10
1.902378052473068237e-01,1.379669070243835449e+00,7.408800654100000000e+10
2.102628350257873535e-01,1.434935331344604492e+00,1.966961847200000000e+10
1.464330404996871948e-01,1.460219264030456543e+00,3.043395999400000000e+10
1.914893686771392822e-01,1.383421659469604492e+00,3.015960893500000000e+10
2.190237790346145630e-01,1.336889505386352539e+00,4.136080024900000000e+10
1.852315366268157959e-01,1.401165246963500977e+00,4.257594049700000000e+10
1.589486896991729736e-01,1.460205793380737305e+00,1.734538077900000000e+10
1.864831000566482544e-01,1.400094866752624512e+00,6.507846052200000000e+10
2.077597081661224365e-01,1.366424798965454102e+00,8.175252195000000000e+10
2.202753424644470215e-01,1.327239990234375000e+00,7.050391686800000000e+10
2.065081447362899780e-01,1.406090497970581055e+00,5.548035838400000000e+10
1.614518165588378906e-01,1.458917856216430664e+00,6.158444364800000000e+10
1.714643388986587524e-01,1.413632869720458984e+00,2.738854751400000000e+10
1.852315366268157959e-01,1.421561002731323242e+00,2.060607155200000000e+10
1.739674657583236694e-01,1.474645853042602539e+00,5.990262142000000000e+10
1.802252829074859619e-01,1.412458419799804688e+00,9.646606896300000000e+10
1.877346783876419067e-01,1.408920764923095703e+00,5.123060007400000000e+10
1.777221560478210449e-01,1.420974135398864746e+00,5.393383674800000000e+10
2.052565813064575195e-01,1.318088054656982422e+00,4.720034461500000000e+10
1.902378052473068237e-01,1.425892114639282227e+00,6.455897682500000000e+10
1.539424359798431396e-01,1.433218359947204590e+00,4.743194168200000000e+10
1.952440589666366577e-01,1.344237685203552246e+00,6.799950865100000000e+10
1.752190291881561279e-01,1.455817461013793945e+00,1.653985031000000000e+10
1.964956223964691162e-01,1.420031070709228516e+00,1.595611608300000000e+10
2.152690887451171875e-01,1.337448477745056152e+00,3.779287568900000000e+10
2.252816110849380493e-01,1.315273284912109375e+00,3.649451918000000000e+09
2.015018761157989502e-01,1.340360045433044434e+00,4.690122463000000000e+10
1.864831000566482544e-01,1.404135942459106445e+00,9.245208417800000000e+10
2.127659618854522705e-01,1.336644649505615234e+00,2.252935282500000000e+10
1.952440589666366577e-01,1.395210981369018555e+00,5.832734057700000000e+10
1.739674657583236694e-01,1.450776815414428711e+00,3.618224581700000000e+10
2.252816110849380493e-01,1.329533576965332031e+00,8.272261707600000000e+10
2.027534395456314087e-01,1.403282046318054199e+00,5.797595498500000000e+10
1.814768463373184204e-01,1.487909555435180664e+00,6.064333285900000000e+10
2.327909916639328003e-01,1.339621901512145996e+00,4.085894367400000000e+10
2.127659618854522705e-01,1.340829610824584961e+00,4.207687872600000000e+10
1.777221560478210449e-01,1.414024114608764648e+00,7.482053154200000000e+10
1.977471858263015747e-01,1.404234886169433594e+00,4.493235365800000000e+10
2.027534395456314087e-01,1.400406122207641602e+00,3.459010674800000000e+10
1.752190291881561279e-01,1.414362907409667969e+00,1.968311211400000000e+10
2.027534395456314087e-01,1.357842206954956055e+00,6.325344160700000000e+10
1.827284097671508789e-01,1.369689345359802246e+00,1.015965087000000000e+10
2.165206521749496460e-01,1.341144323348999023e+00,3.521482760000000000e+10
1.902378052473068237e-01,1.402389526367187500e+00,9.089591295100000000e+10
2.040050029754638672e-01,1.370434165000915527e+00,6.536692395200000000e+10
2.152690887451171875e-01,1.332136034965515137e+00,2.677881320100000000e+10
2.265331745147705078e-01,1.329376935958862305e+00,7.640893044000000000e+10
1.614518165588378906e-01,1.429318428039550781e+00,3.423459249000000000e+09
1.864831000566482544e-01,1.387122988700866699e+00,7.133041550000000000e+08
2.152690887451171875e-01,1.341447710990905762e+00,6.381009743500000000e+10
1.889862418174743652e-01,1.390890121459960938e+00,7.144222204000000000e+10
2.302878648042678833e-01,1.327850222587585449e+00,2.930219985200000000e+10
1.889862418174743652e-01,1.403279781341552734e+00,9.123121487500000000e+10
1.952440589666366577e-01,1.405286550521850586e+00,9.700089441000000000e+09
1.652065068483352661e-01,1.453482508659362793e+00,4.632549158700000000e+10
2.027534395456314087e-01,1.344901323318481445e+00,8.076966668300000000e+10
2.115143984556198120e-01,1.346992373466491699e+00,8.561956423400000000e+10
1.789737194776535034e-01,1.409925222396850586e+00,5.133709493300000000e+10
2.077597081661224365e-01,1.336547255516052246e+00,4.204565628900000000e+10
2.115143984556198120e-01,1.333544969558715820e+00,8.126173578200000000e+10
1.802252829074859619e-01,1.394984006881713867e+00,4.387828094300000000e+10
1.589486896991729736e-01,1.525564074516296387e+00,8.992964365000000000e+10
1.889862418174743652e-01,1.401786088943481445e+00,7.287269503000000000e+10
1.877346783876419067e-01,1.410992145538330078e+00,9.626360725800000000e+10
1.514393091201782227e-01,1.428711175918579102e+00,5.068529129900000000e+10
2.127659618854522705e-01,1.317221283912658691e+00,9.642869822200000000e+10
1.664580702781677246e-01,1.465090274810791016e+00,6.725230403300000000e+10
1.789737194776535034e-01,1.425577521324157715e+00,8.140444796200000000e+10
1.977471858263015747e-01,1.388305902481079102e+00,5.883233382000000000e+10
1.727159023284912109e-01,1.460990667343139648e+00,9.041838766100000000e+10
1.927409321069717407e-01,1.359677076339721680e+00,2.889664106200000000e+10
1.852315366268157959e-01,1.393427252769470215e+00,2.978291792500000000e+10
2.365456819534301758e-01,1.335028409957885742e+00,5.817642196000000000e+09
1.927409321069717407e-01,1.412750244140625000e+00,5.857773622400000000e+10
1.964956223964691162e-01,1.402780771255493164e+00,3.403759604000000000e+09
2.302878648042678833e-01,1.332318544387817383e+00,8.823874920500000000e+10
1.864831000566482544e-01,1.391695261001586914e+00,9.365874109500000000e+10
2.240300476551055908e-01,1.322014093399047852e+00,9.747542797000000000e+09
1.889862418174743652e-01,1.453500151634216309e+00,5.868031660200000000e+10
2.152690887451171875e-01,1.390600204467773438e+00,3.565223095100000000e+10
1.889862418174743652e-01,1.391988992691040039e+00,3.775686336300000000e+10
1.927409321069717407e-01,1.416001677513122559e+00,8.868498542600000000e+10
1.639549434185028076e-01,1.528809309005737305e+00,4.790319164600000000e+10
1.914893686771392822e-01,1.393446922302246094e+00,1.168563583000000000e+10
1.914893686771392822e-01,1.405577182769775391e+00,9.869734921000000000e+09
1.677096337080001831e-01,1.410218000411987305e+00,6.709146348100000000e+10
1.451814770698547363e-01,1.452960729598999023e+00,2.906404436900000000e+10
2.252816110849380493e-01,1.325978159904479980e+00,9.104098246800000000e+10
1.639549434185028076e-01,1.416214466094970703e+00,2.495288974000000000e+10
1.877346783876419067e-01,1.404266238212585449e+00,9.286582811000000000e+10
1.964956223964691162e-01,1.422697901725769043e+00,9.944225297700000000e+10
2.265331745147705078e-01,1.327650547027587891e+00,5.747439441000000000e+09
1.977471858263015747e-01,1.410230040550231934e+00,3.808862693300000000e+10
1.989987492561340332e-01,1.464182257652282715e+00,6.175141915800000000e+10
1.939924955368041992e-01,1.398522615432739258e+00,9.276870442600000000e+10
2.052565813064575195e-01,1.397135019302368164e+00,6.495249441300000000e+10
2.240300476551055908e-01,1.360885858535766602e+00,8.610880330600000000e+10
2.265331745147705078e-01,1.347461104393005371e+00,3.653135892800000000e+10
2.177722156047821045e-01,1.327379703521728516e+00,8.741894855400000000e+10
2.315394282341003418e-01,1.326934337615966797e+00,8.086221513100000000e+10
1.664580702781677246e-01,1.461910605430603027e+00,9.151938951400000000e+10
2.265331745147705078e-01,1.336622118949890137e+00,8.258646403000000000e+10
2.065081447362899780e-01,1.353776812553405762e+00,6.125180893500000000e+10
1.814768463373184204e-01,1.413861751556396484e+00,6.793991336800000000e+10
2.265331745147705078e-01,1.311603546142578125e+00,4.324591175900000000e+10
1.864831000566482544e-01,1.413812518119812012e+00,9.862355383800000000e+10
1.902378052473068237e-01,1.414571523666381836e+00,1.001704999200000000e+10
1.827284097671508789e-01,1.427511572837829590e+00,4.541916262500000000e+10
2.152690887451171875e-01,1.325901150703430176e+00,1.491287659000000000e+10
1.664580702781677246e-01,1.404416799545288086e+00,4.291884810100000000e+10
1.877346783876419067e-01,1.414838552474975586e+00,9.222265071900000000e+10
1.939924955368041992e-01,1.402127623558044434e+00,2.674352876200000000e+10
1.952440589666366577e-01,1.383103251457214355e+00,7.244306824200000000e+10
1.889862418174743652e-01,1.416383028030395508e+00,5.975985065000000000e+09
1.464330404996871948e-01,1.588139295578002930e+00,7.477190229500000000e+10
1.989987492561340332e-01,1.437424063682556152e+00,4.342648674700000000e+10
1.714643388986587524e-01,1.455572605133056641e+00,4.418115780500000000e+10
1.539424359798431396e-01,1.468828201293945312e+00,9.730928818500000000e+10
2.115143984556198120e-01,1.330387234687805176e+00,5.701364486300000000e+10
2.290363013744354248e-01,1.332428812980651855e+00,2.584104609800000000e+10
1.551939994096755981e-01,1.482445478439331055e+00,2.043022243700000000e+10
2.252816110849380493e-01,1.329729437828063965e+00,8.968256872800000000e+10
1.752190291881561279e-01,1.428473949432373047e+00,8.669085286200000000e+10
1.777221560478210449e-01,1.416761636734008789e+00,7.649023100100000000e+10
1.526908725500106812e-01,1.528172373771667480e+00,4.985961318400000000e+10
1.914893686771392822e-01,1.399118900299072266e+00,2.003949976300000000e+10
1.814768463373184204e-01,1.398021459579467773e+00,6.244588473000000000e+10
2.265331745147705078e-01,1.322641491889953613e+00,9.812405185000000000e+10
2.015018761157989502e-01,1.400949835777282715e+00,5.471679873200000000e+10
1.839799731969833374e-01,1.418986678123474121e+00,3.603650319200000000e+10
1.939924955368041992e-01,1.427088260650634766e+00,9.516536073700000000e+10
1.852315366268157959e-01,1.412296175956726074e+00,8.214050541900000000e+10
1.889862418174743652e-01,1.406834363937377930e+00,1.717237808200000000e+10
2.277847379446029663e-01,1.325235128402709961e+00,6.870547025800000000e+10
2.090112715959548950e-01,1.398283720016479492e+00,9.337096899500000000e+10
1.952440589666366577e-01,1.363108396530151367e+00,3.223216172500000000e+10
2.065081447362899780e-01,1.352851152420043945e+00,3.743495201400000000e+10
2.002503126859664917e-01,1.400407075881958008e+00,7.229877671900000000e+10
2.152690887451171875e-01,1.348813533782958984e+00,6.581458757800000000e+10
2.165206521749496460e-01,1.331959247589111328e+00,2.815161936900000000e+10
1.964956223964691162e-01,1.359712004661560059e+00,8.717496385200000000e+10
1.977471858263015747e-01,1.372818470001220703e+00,8.005131608300000000e+10
1.877346783876419067e-01,1.381959199905395508e+00,3.963380411000000000e+10
2.403003871440887451e-01,1.324672222137451172e+00,9.438407984600000000e+10
1.864831000566482544e-01,1.394397616386413574e+00,4.599207252000000000e+09
1.964956223964691162e-01,1.406701087951660156e+00,4.523792932100000000e+10
1.877346783876419067e-01,1.397344827651977539e+00,6.768586394600000000e+10
1.902378052473068237e-01,1.391268491744995117e+00,5.570973140000000000e+08
2.077597081661224365e-01,1.335548639297485352e+00,2.997868063000000000e+10
2.277847379446029663e-01,1.340501666069030762e+00,3.498137809000000000e+09
1.939924955368041992e-01,1.393681049346923828e+00,7.201376589600000000e+10
1.864831000566482544e-01,1.444716215133666992e+00,3.304542449400000000e+10
1.539424359798431396e-01,1.732164263725280762e+00,8.937045509100000000e+10
1.677096337080001831e-01,1.488464593887329102e+00,1.720739818100000000e+10
1.989987492561340332e-01,1.390591859817504883e+00,8.845122777800000000e+10
2.115143984556198120e-01,1.410231947898864746e+00,1.325945738000000000e+10
2.090112715959548950e-01,1.395956277847290039e+00,6.801826138800000000e+10
1.802252829074859619e-01,1.415350198745727539e+00,1.197621305600000000e+10
1.852315366268157959e-01,1.427801609039306641e+00,6.058022829100000000e+10
1.964956223964691162e-01,1.453056216239929199e+00,3.306416453700000000e+10
2.365456819534301758e-01,1.347627878189086914e+00,7.998899528000000000e+10
1.827284097671508789e-01,1.415294170379638672e+00,1.300082654400000000e+10
2.140175253152847290e-01,1.312254786491394043e+00,5.489775906100000000e+10
1.927409321069717407e-01,1.390805006027221680e+00,5.793248329500000000e+10
1.702127754688262939e-01,1.521739721298217773e+00,9.046787023400000000e+10
2.052565813064575195e-01,1.332853794097900391e+00,1.992631006400000000e+10
2.027534395456314087e-01,1.320438146591186523e+00,2.987813097900000000e+10
2.040050029754638672e-01,1.343939185142517090e+00,1.051280656300000000e+10
1.839799731969833374e-01,1.400302410125732422e+00,7.684115358300000000e+10
1.852315366268157959e-01,1.410464167594909668e+00,9.546253050900000000e+10
1.752190291881561279e-01,1.442017316818237305e+00,9.470156228600000000e+10
1.789737194776535034e-01,1.400731086730957031e+00,8.964595048300000000e+10
1.689611971378326416e-01,1.452002286911010742e+00,1.353483379200000000e+10
1.652065068483352661e-01,1.452833652496337891e+00,8.822751439100000000e+10
1.902378052473068237e-01,1.408129692077636719e+00,5.846770193000000000e+09
2.090112715959548950e-01,1.329816222190856934e+00,6.632123641300000000e+10
2.252816110849380493e-01,1.320165753364562988e+00,3.692926718400000000e+10
2.340425550937652588e-01,1.339784979820251465e+00,8.298959843800000000e+10
1.789737194776535034e-01,1.400645256042480469e+00,4.717984549000000000e+10
1.727159023284912109e-01,1.453057169914245605e+00,3.349572538200000000e+10
1.877346783876419067e-01,1.425875425338745117e+00,1.814023518100000000e+10
2.065081447362899780e-01,1.346164464950561523e+00,6.564267609200000000e+10
1.764705926179885864e-01,1.439717173576354980e+00,4.603450699200000000e+10
1.902378052473068237e-01,1.412910461425781250e+00,7.196044153800000000e+10
2.002503126859664917e-01,1.386986732482910156e+00,9.868034250400000000e+10
1.939924955368041992e-01,1.426760673522949219e+00,7.230818844400000000e+10
2.165206521749496460e-01,1.333021283149719238e+00,1.848143657500000000e+10
2.065081447362899780e-01,1.347543954849243164e+00,3.833493474000000000e+10
2.227784842252731323e-01,1.338666796684265137e+00,7.666177098400000000e+10
1.952440589666366577e-01,1.342886686325073242e+00,3.388232278000000000e+09
1.989987492561340332e-01,1.395699501037597656e+00,7.929297831000000000e+09
2.227784842252731323e-01,1.331768155097961426e+00,9.640788662200000000e+10
1.927409321069717407e-01,1.404250383377075195e+00,3.606267282700000000e+10
2.040050029754638672e-01,1.387348532676696777e+00,5.271361876300000000e+10
1.964956223964691162e-01,1.407838106155395508e+00,5.304862047700000000e+10
1.814768463373184204e-01,1.404525518417358398e+00,4.038847142000000000e+10
2.090112715959548950e-01,1.354324698448181152e+00,6.201992648300000000e+10
2.240300476551055908e-01,1.333613395690917969e+00,7.911434625700000000e+10
1.864831000566482544e-01,1.430551290512084961e+00,2.783357534000000000e+09
2.015018761157989502e-01,1.375530004501342773e+00,4.355785814400000000e+10
1.927409321069717407e-01,1.412693977355957031e+00,3.488110729800000000e+10
1.877346783876419067e-01,1.409650802612304688e+00,7.270168604000000000e+09
2.265331745147705078e-01,1.339188337326049805e+00,6.507972448000000000e+09
1.914893686771392822e-01,1.416223883628845215e+00,9.651054726400000000e+10
1.827284097671508789e-01,1.450152277946472168e+00,9.355114878100000000e+10
1.752190291881561279e-01,1.579750299453735352e+00,1.701349890900000000e+10
1.814768463373184204e-01,1.410411119461059570e+00,9.173939895600000000e+10
1.739674657583236694e-01,1.439727306365966797e+00,6.016254383600000000e+10
2.115143984556198120e-01,1.381776571273803711e+00,5.267275958800000000e+10
2.215269058942794800e-01,1.313950419425964355e+00,1.618762242600000000e+10
1.977471858263015747e-01,1.406525492668151855e+00,5.752077316200000000e+10
2.052565813064575195e-01,1.395544409751892090e+00,1.368820897200000000e+10
1.877346783876419067e-01,1.415196657180786133e+00,2.831927416700000000e+10
1.802252829074859619e-01,1.406145095825195312e+00,3.147889602000000000e+09
2.102628350257873535e-01,1.329938054084777832e+00,4.785986450400000000e+10
1.952440589666366577e-01,1.398211956024169922e+00,1.082291773900000000e+10
1.989987492561340332e-01,1.403984546661376953e+00,7.056956846800000000e+10
2.227784842252731323e-01,1.310971617698669434e+00,1.733326012600000000e+10
1.814768463373184204e-01,1.458365797996520996e+00,5.135212972000000000e+10
1.614518165588378906e-01,1.412742137908935547e+00,8.843193283100000000e+10
1.877346783876419067e-01,1.389108657836914062e+00,5.410371605000000000e+10
2.015018761157989502e-01,1.336679935455322266e+00,8.733429833600000000e+10
1.827284097671508789e-01,1.485328078269958496e+00,3.234638796600000000e+10
1.839799731969833374e-01,1.418790221214294434e+00,9.167199751800000000e+10
2.015018761157989502e-01,1.339441299438476562e+00,2.390197344800000000e+10
1.639549434185028076e-01,1.495869874954223633e+00,7.658260042400000000e+10
1.877346783876419067e-01,1.400192975997924805e+00,7.625874002800000000e+10
1.802252829074859619e-01,1.411531448364257812e+00,8.989207041200000000e+10
2.202753424644470215e-01,1.359373450279235840e+00,1.975493577300000000e+10
1.877346783876419067e-01,1.406456232070922852e+00,3.382715843500000000e+10
1.814768463373184204e-01,1.382122278213500977e+00,2.763560492100000000e+10
1.989987492561340332e-01,1.372845411300659180e+00,7.204272522400000000e+10
1.964956223964691162e-01,1.395358443260192871e+00,8.909800817800000000e+10
2.040050029754638672e-01,1.392406940460205078e+00,1.666447065800000000e+10
2.240300476551055908e-01,1.326176881790161133e+00,9.322174271900000000e+10
2.015018761157989502e-01,1.333652019500732422e+00,3.182094457200000000e+10
1.827284097671508789e-01,1.415660619735717773e+00,7.393429761600000000e+10
1.852315366268157959e-01,1.396211862564086914e+00,1.690106717600000000e+10
2.302878648042678833e-01,1.321408867835998535e+00,7.791017735100000000e+10
1.514393091201782227e-01,1.462897181510925293e+00,1.352783960000000000e+10
2.052565813064575195e-01,1.403080940246582031e+00,4.338541931100000000e+10
1.827284097671508789e-01,1.423211097717285156e+00,8.678057854100000000e+10
2.015018761157989502e-01,1.417950987815856934e+00,4.270795538400000000e+10
1.564455628395080566e-01,1.708104848861694336e+00,1.660633500900000000e+10
1.852315366268157959e-01,1.409394621849060059e+00,1.383946872000000000e+09
2.040050029754638672e-01,1.354453086853027344e+00,6.988043604200000000e+10
1.752190291881561279e-01,1.493958234786987305e+00,6.147548984000000000e+09
2.252816110849380493e-01,1.343263030052185059e+00,7.751638041500000000e+10
2.240300476551055908e-01,1.333214044570922852e+00,3.986972848400000000e+10
2.302878648042678833e-01,1.326376199722290039e+00,5.392929652000000000e+09
1.514393091201782227e-01,1.535414576530456543e+00,9.255307761100000000e+10
2.327909916639328003e-01,1.321152448654174805e+00,8.064690157200000000e+10
1.864831000566482544e-01,1.396098971366882324e+00,3.819716315000000000e+10
1.877346783876419067e-01,1.429115056991577148e+00,2.992007873200000000e+10
2.002503126859664917e-01,1.398478984832763672e+00,1.626933898500000000e+10
2.065081447362899780e-01,1.394894123077392578e+00,3.536669032300000000e+10
2.127659618854522705e-01,1.391884803771972656e+00,3.151434225300000000e+10
1.864831000566482544e-01,1.385610342025756836e+00,5.636946110000000000e+08
1.964956223964691162e-01,1.403154373168945312e+00,5.851862393000000000e+10
2.065081447362899780e-01,1.401358008384704590e+00,9.125955959900000000e+10
2.040050029754638672e-01,1.376908540725708008e+00,1.418937188800000000e+10
1.652065068483352661e-01,1.441510915756225586e+00,2.654986053800000000e+10
2.002503126859664917e-01,1.344964385032653809e+00,1.584105624100000000e+10
1.952440589666366577e-01,1.388424158096313477e+00,7.810930050500000000e+10
1.752190291881561279e-01,1.398795843124389648e+00,2.825571550100000000e+10
2.165206521749496460e-01,1.326959371566772461e+00,9.846760012500000000e+10
1.902378052473068237e-01,1.389839410781860352e+00,8.548223208700000000e+10
1.902378052473068237e-01,1.398713588714599609e+00,1.403797017000000000e+09
1.789737194776535034e-01,1.445770144462585449e+00,5.413582058200000000e+10
2.015018761157989502e-01,1.385855913162231445e+00,6.540837933900000000e+10
1.639549434185028076e-01,1.437931537628173828e+00,2.122511530000000000e+10
1.777221560478210449e-01,1.403472781181335449e+00,5.780878290000000000e+09
1.977471858263015747e-01,1.378347396850585938e+00,8.420360203900000000e+10
2.015018761157989502e-01,1.351689338684082031e+00,6.754817660200000000e+10
1.727159023284912109e-01,1.430987238883972168e+00,9.300390710700000000e+10
2.027534395456314087e-01,1.365043640136718750e+00,4.425494935100000000e+10
2.215269058942794800e-01,1.326332569122314453e+00,1.051554542200000000e+10
1.902378052473068237e-01,1.426448702812194824e+00,8.305570858500000000e+10
2.265331745147705078e-01,1.310585260391235352e+00,4.483490145100000000e+10
2.090112715959548950e-01,1.345754981040954590e+00,9.947440969300000000e+10
1.902378052473068237e-01,1.399515867233276367e+00,4.176804416600000000e+10
1.689611971378326416e-01,1.435137271881103516e+00,1.139230257500000000e+10
1.839799731969833374e-01,1.427945017814636230e+00,4.070439722500000000e+10
2.077597081661224365e-01,1.326210021972656250e+00,4.323861524900000000e+10
1.964956223964691162e-01,1.429290294647216797e+00,7.967241182800000000e+10
2.190237790346145630e-01,1.417691707611083984e+00,1.069006849900000000e+10
2.202753424644470215e-01,1.328094840049743652e+00,3.755562338600000000e+10
1.727159023284912109e-01,1.432188391685485840e+00,8.411558687500000000e+10
1.964956223964691162e-01,1.405416488647460938e+00,2.539615880600000000e+10
2.040050029754638672e-01,1.394941091537475586e+00,4.632331869100000000e+10
2.140175253152847290e-01,1.360316157341003418e+00,7.213383794000000000e+09
1.939924955368041992e-01,1.412788748741149902e+00,1.821682332800000000e+10
2.190237790346145630e-01,1.342582702636718750e+00,1.593815478300000000e+10
1.939924955368041992e-01,1.414755344390869141e+00,9.713271371000000000e+10
1.889862418174743652e-01,1.444713950157165527e+00,5.719878022700000000e+10
2.377972453832626343e-01,1.326156020164489746e+00,3.512971819600000000e+10
1.727159023284912109e-01,1.443072080612182617e+00,5.675777607900000000e+10
2.140175253152847290e-01,1.328804016113281250e+00,4.081516041800000000e+10
1.752190291881561279e-01,1.404981017112731934e+00,7.861678347500000000e+10
1.539424359798431396e-01,1.472812175750732422e+00,9.046719490100000000e+10
1.964956223964691162e-01,1.390685319900512695e+00,7.770357040000000000e+10
2.127659618854522705e-01,1.319095730781555176e+00,3.597745140900000000e+10
2.065081447362899780e-01,1.381348967552185059e+00,5.618558493200000000e+10
1.839799731969833374e-01,1.433048129081726074e+00,2.553142484700000000e+10
1.902378052473068237e-01,1.422203063964843750e+00,4.849755945400000000e+10
1.952440589666366577e-01,1.428364992141723633e+00,1.689509450200000000e+10
2.227784842252731323e-01,1.337428092956542969e+00,9.890171394000000000e+10
1.727159023284912109e-01,1.414348959922790527e+00,1.040024375000000000e+10
1.627033799886703491e-01,1.455309391021728516e+00,6.527509126700000000e+10
1.852315366268157959e-01,1.415517210960388184e+00,5.479175673100000000e+10
1.927409321069717407e-01,1.412971019744873047e+00,1.459067554000000000e+10
2.265331745147705078e-01,1.330812931060791016e+00,2.956048934000000000e+09
2.152690887451171875e-01,1.338271021842956543e+00,3.695809216600000000e+10
2.127659618854522705e-01,1.332491636276245117e+00,7.275984127200000000e+10
2.215269058942794800e-01,1.306713223457336426e+00,2.332059383300000000e+10
1.839799731969833374e-01,1.419930458068847656e+00,9.938601238400000000e+10
1.664580702781677246e-01,1.390508532524108887e+00,1.901568418500000000e+10
1.864831000566482544e-01,1.382969617843627930e+00,6.017604769200000000e+10
2.165206521749496460e-01,1.327607035636901855e+00,9.756379437100000000e+10
2.277847379446029663e-01,1.316527366638183594e+00,6.432331075000000000e+10
2.165206521749496460e-01,1.415117502212524414e+00,5.628042820000000000e+09
2.240300476551055908e-01,1.323914289474487305e+00,2.978977563800000000e+10
2.252816110849380493e-01,1.334762096405029297e+00,1.055271441800000000e+10
2.202753424644470215e-01,1.336342811584472656e+00,3.632333847000000000e+10
1.902378052473068237e-01,1.401070833206176758e+00,7.421441161700000000e+10
2.077597081661224365e-01,1.387769699096679688e+00,5.624573547000000000e+09
1.827284097671508789e-01,1.412736892700195312e+00,6.824091373900000000e+10
1.977471858263015747e-01,1.415022611618041992e+00,8.489450409100000000e+10
2.090112715959548950e-01,1.338904857635498047e+00,7.525153352200000000e+10
1.964956223964691162e-01,1.399758577346801758e+00,1.754771618100000000e+10
2.077597081661224365e-01,1.349267005920410156e+00,7.602671693400000000e+10
1.902378052473068237e-01,1.408008933067321777e+00,8.596620762800000000e+10
1.814768463373184204e-01,1.425388336181640625e+00,8.298639543000000000e+09
2.040050029754638672e-01,1.382261991500854492e+00,3.379525282500000000e+10
2.002503126859664917e-01,1.408009052276611328e+00,7.160153790600000000e+10
1.802252829074859619e-01,1.427295923233032227e+00,8.502720059800000000e+10
1.977471858263015747e-01,1.342551708221435547e+00,4.149520009100000000e+10
1.864831000566482544e-01,1.404512166976928711e+00,6.314094746000000000e+09
1.789737194776535034e-01,1.401008367538452148e+00,1.813743093000000000e+09
2.265331745147705078e-01,1.316156744956970215e+00,3.793013648100000000e+10
1.777221560478210449e-01,1.415256261825561523e+00,2.044165339400000000e+10
1.927409321069717407e-01,1.404545187950134277e+00,6.574100684800000000e+10
1.839799731969833374e-01,1.392553687095642090e+00,1.731113803100000000e+10
1.952440589666366577e-01,1.413805723190307617e+00,8.960282965100000000e+10
1.576971262693405151e-01,1.461344122886657715e+00,5.531652512000000000e+10
2.327909916639328003e-01,1.332413673400878906e+00,3.245937222700000000e+10
1.852315366268157959e-01,1.389102339744567871e+00,6.838530178500000000e+10
1.927409321069717407e-01,1.400600671768188477e+00,7.753966805100000000e+10
1.914893686771392822e-01,1.390744924545288086e+00,2.067054189900000000e+10
1.939924955368041992e-01,1.430977702140808105e+00,9.401056156500000000e+10
2.027534395456314087e-01,1.375249147415161133e+00,8.051076886300000000e+10
1.902378052473068237e-01,1.372218370437622070e+00,3.045319114600000000e+10
1.789737194776535034e-01,1.440373778343200684e+00,7.083206845300000000e+10
2.140175253152847290e-01,1.343048095703125000e+00,2.701398731500000000e+10
1.939924955368041992e-01,1.393442869186401367e+00,1.134058469000000000e+10
1.551939994096755981e-01,1.458753824234008789e+00,3.392195924100000000e+10
2.040050029754638672e-01,1.343322277069091797e+00,6.444189136800000000e+10
1.927409321069717407e-01,1.404454469680786133e+00,8.969239927600000000e+10
1.777221560478210449e-01,1.392765760421752930e+00,1.248692359700000000e+10
1.977471858263015747e-01,1.368070006370544434e+00,9.865824971900000000e+10
2.277847379446029663e-01,1.322312712669372559e+00,4.861836955200000000e+10
1.752190291881561279e-01,1.404263257980346680e+00,5.742750526000000000e+10
1.802252829074859619e-01,1.451622486114501953e+00,7.826724793000000000e+09
1.752190291881561279e-01,1.415569782257080078e+00,3.640129601800000000e+10
1.789737194776535034e-01,1.411289453506469727e+00,5.271984932700000000e+10
2.040050029754638672e-01,1.412538528442382812e+00,9.761041296200000000e+10
1.789737194776535034e-01,1.400740981101989746e+00,3.258771115300000000e+10
1.839799731969833374e-01,1.433107852935791016e+00,4.146764663500000000e+10
1.814768463373184204e-01,1.453561067581176758e+00,7.556380791900000000e+10
1.964956223964691162e-01,1.410246610641479492e+00,7.676525622400000000e+10
2.240300476551055908e-01,1.352210402488708496e+00,7.483506470200000000e+10
1.839799731969833374e-01,1.435781478881835938e+00,3.325146689000000000e+10
2.215269058942794800e-01,1.335565090179443359e+00,1.065849250400000000e+10
1.589486896991729736e-01,1.469887495040893555e+00,3.993478284900000000e+10
1.789737194776535034e-01,1.454201579093933105e+00,8.877889368600000000e+10
1.814768463373184204e-01,1.396243095397949219e+00,8.222461004400000000e+10
1.802252829074859619e-01,1.396155238151550293e+00,3.527165908400000000e+10
2.077597081661224365e-01,1.395620703697204590e+00,8.913492079400000000e+10
1.627033799886703491e-01,1.434753656387329102e+00,5.130693203300000000e+10
1.714643388986587524e-01,1.428143739700317383e+00,1.544722241000000000e+10
2.277847379446029663e-01,1.328013300895690918e+00,1.946171598800000000e+10
1.702127754688262939e-01,1.422437191009521484e+00,5.075687972700000000e+10
2.165206521749496460e-01,1.328518271446228027e+00,2.354130583300000000e+10
1.864831000566482544e-01,1.399714708328247070e+00,5.694509396200000000e+10
1.739674657583236694e-01,1.424545526504516602e+00,4.673416532600000000e+10
1.939924955368041992e-01,1.407498121261596680e+00,5.412598521100000000e+10
2.302878648042678833e-01,1.335205554962158203e+00,8.244051466200000000e+10
2.090112715959548950e-01,1.334047079086303711e+00,7.706618516400000000e+10
2.090112715959548950e-01,1.341481566429138184e+00,3.331102945500000000e+10
2.002503126859664917e-01,1.357955813407897949e+00,5.503570544000000000e+10
1.789737194776535034e-01,1.441617488861083984e+00,3.628046962800000000e+10
1.977471858263015747e-01,1.418146133422851562e+00,9.632105891400000000e+10
1.902378052473068237e-01,1.374489545822143555e+00,3.295437726000000000e+09
1.777221560478210449e-01,1.434495925903320312e+00,1.411310024500000000e+10
1.814768463373184204e-01,1.453702926635742188e+00,6.649249391300000000e+10
1.689611971378326416e-01,1.457804441452026367e+00,6.222422791200000000e+10
1.877346783876419067e-01,1.387237787246704102e+00,8.090324597500000000e+10
2.115143984556198120e-01,1.337920904159545898e+00,2.118347691200000000e+10
1.977471858263015747e-01,1.395280838012695312e+00,3.837997754100000000e+10
1.952440589666366577e-01,1.417990088462829590e+00,9.366368936800000000e+10
2.002503126859664917e-01,1.353897809982299805e+00,2.652200672100000000e+10
2.252816110849380493e-01,1.325071573257446289e+00,4.207178311500000000e+10
1.727159023284912109e-01,1.424347877502441406e+00,2.800232914300000000e+10
1.839799731969833374e-01,1.389469027519226074e+00,4.744898930900000000e+10
2.215269058942794800e-01,1.335708618164062500e+00,8.665377201100000000e+10
1.989987492561340332e-01,1.398021101951599121e+00,6.863584250700000000e+10
2.265331745147705078e-01,1.359648466110229492e+00,2.915058617100000000e+10
1.752190291881561279e-01,1.451084375381469727e+00,4.417417881500000000e+10
1.839799731969833374e-01,1.383840322494506836e+00,1.533022545000000000e+10
2.302878648042678833e-01,1.316100358963012695e+00,9.278335035000000000e+09
1.752190291881561279e-01,1.440061569213867188e+00,1.029452248700000000e+10
1.777221560478210449e-01,1.455736160278320312e+00,2.993690791300000000e+10
1.739674657583236694e-01,1.407365798950195312e+00,1.592134781700000000e+10
1.839799731969833374e-01,1.486408948898315430e+00,9.945643242600000000e+10
1.952440589666366577e-01,1.406195402145385742e+00,4.781102402000000000e+10
1.627033799886703491e-01,1.458506941795349121e+00,3.021616436100000000e+10
1.864831000566482544e-01,1.382167220115661621e+00,4.412623535900000000e+10
1.939924955368041992e-01,1.411120295524597168e+00,3.142914090000000000e+09
2.240300476551055908e-01,1.316438198089599609e+00,2.536364578700000000e+10
2.090112715959548950e-01,1.373893976211547852e+00,3.223393928200000000e+10
1.739674657583236694e-01,1.466418266296386719e+00,2.028239472100000000e+10
1.627033799886703491e-01,1.536098241806030273e+00,3.911011562500000000e+10
2.177722156047821045e-01,1.366950273513793945e+00,5.107202169100000000e+10
1.902378052473068237e-01,1.397999525070190430e+00,4.990244649900000000e+10
1.802252829074859619e-01,1.419619441032409668e+00,9.394531025800000000e+10
2.290363013744354248e-01,1.308626890182495117e+00,8.331601132400000000e+10
1.677096337080001831e-01,1.450711250305175781e+00,5.889457958000000000e+10
2.265331745147705078e-01,1.322178602218627930e+00,1.530955560000000000e+08
1.902378052473068237e-01,1.426452994346618652e+00,5.492764560600000000e+10
1.827284097671508789e-01,1.415833711624145508e+00,3.274888691000000000e+10
1.977471858263015747e-01,1.391916155815124512e+00,2.189425241700000000e+10
1.952440589666366577e-01,1.400495529174804688e+00,6.496655455000000000e+09
1.839799731969833374e-01,1.391674399375915527e+00,9.150036032000000000e+09
1.814768463373184204e-01,1.397933006286621094e+00,3.699828079100000000e+10
2.040050029754638672e-01,1.338321447372436523e+00,8.402672807000000000e+10
1.777221560478210449e-01,1.418374538421630859e+00,2.226865681800000000e+10
1.827284097671508789e-01,1.421503782272338867e+00,9.482915097000000000e+10
1.864831000566482544e-01,1.421164512634277344e+00,5.323685727400000000e+10
1.964956223964691162e-01,1.400065183639526367e+00,2.146894031200000000e+10
1.977471858263015747e-01,1.459019184112548828e+00,7.096938584900000000e+10
2.127659618854522705e-01,1.355571627616882324e+00,6.822768252400000000e+10
1.764705926179885864e-01,1.384697437286376953e+00,7.281716797100000000e+10
1.914893686771392822e-01,1.392999649047851562e+00,7.687478420300000000e+10
1.652065068483352661e-01,1.444539070129394531e+00,5.064654089800000000e+10
1.714643388986587524e-01,1.424542665481567383e+00,5.908275825500000000e+10
1.689611971378326416e-01,1.535459041595458984e+00,3.075411298200000000e+10
2.290363013744354248e-01,1.339952349662780762e+00,9.439755368100000000e+10
1.927409321069717407e-01,1.338311910629272461e+00,6.974874273000000000e+10
2.352941185235977173e-01,1.341472625732421875e+00,4.037018461200000000e+10
2.040050029754638672e-01,1.426669597625732422e+00,8.822030185700000000e+10
2.065081447362899780e-01,1.320973753929138184e+00,7.949144243800000000e+10
1.576971262693405151e-01,1.510799765586853027e+00,8.755971018200000000e+10
2.077597081661224365e-01,1.352917909622192383e+00,8.541152185600000000e+10
2.290363013744354248e-01,1.324757575988769531e+00,5.895910266500000000e+10
1.551939994096755981e-01,1.453598976135253906e+00,8.671739549300000000e+10
2.027534395456314087e-01,1.396146297454833984e+00,7.039689284100000000e+10
1.852315366268157959e-01,1.402080893516540527e+00,9.924960558400000000e+10
2.002503126859664917e-01,1.373675107955932617e+00,1.924988414400000000e+10
2.002503126859664917e-01,1.383877158164978027e+00,5.428486616000000000e+10
1.952440589666366577e-01,1.398037672042846680e+00,7.630396624600000000e+10
2.177722156047821045e-01,1.326137661933898926e+00,1.654801693600000000e+10
1.814768463373184204e-01,1.412502765655517578e+00,4.382610960000000000e+08
1.902378052473068237e-01,1.362520694732666016e+00,1.549255904800000000e+10
1.802252829074859619e-01,1.397545576095581055e+00,6.442966389500000000e+10
2.127659618854522705e-01,1.336569666862487793e+00,5.714020624000000000e+10
1.752190291881561279e-01,1.380830049514770508e+00,9.353239887700000000e+10
1.677096337080001831e-01,1.456121921539306641e+00,2.138923167900000000e+10
1.714643388986587524e-01,1.462106704711914062e+00,7.604229416000000000e+10
2.165206521749496460e-01,1.344356417655944824e+00,5.547565851700000000e+10
1.752190291881561279e-01,1.422715067863464355e+00,9.970016775300000000e+10
1.652065068483352661e-01,1.457870483398437500e+00,8.946095188500000000e+10
1.714643388986587524e-01,1.395446300506591797e+00,3.426648260000000000e+08
2.302878648042678833e-01,1.314171314239501953e+00,8.648237039300000000e+10
1.852315366268157959e-01,1.381545066833496094e+00,6.567942548600000000e+10
2.252816110849380493e-01,1.339158892631530762e+00,3.143147158000000000e+10
1.564455628395080566e-01,1.413314700126647949e+00,2.406925551200000000e+10
2.190237790346145630e-01,1.341536045074462891e+00,6.589898839000000000e+10
1.814768463373184204e-01,1.453832626342773438e+00,9.295193621000000000e+09
2.240300476551055908e-01,1.324396729469299316e+00,5.886459260400000000e+10
2.215269058942794800e-01,1.329570293426513672e+00,4.710747761200000000e+10
1.802252829074859619e-01,1.436874389648437500e+00,9.900486075500000000e+10
1.989987492561340332e-01,1.393747687339782715e+00,1.402459794200000000e+10
1.727159023284912109e-01,1.404559850692749023e+00,6.020846071100000000e+10
1.889862418174743652e-01,1.436786890029907227e+00,7.765896485400000000e+10
1.877346783876419067e-01,1.486762881278991699e+00,8.890706462000000000e+10
2.240300476551055908e-01,1.324764013290405273e+00,9.195448681200000000e+10
1.802252829074859619e-01,1.426379919052124023e+00,3.107907695200000000e+10
2.040050029754638672e-01,1.336923956871032715e+00,3.618633538000000000e+09
1.914893686771392822e-01,1.477582693099975586e+00,6.154615729400000000e+10
1.964956223964691162e-01,1.353453636169433594e+00,5.886300514600000000e+10
2.177722156047821045e-01,1.361009597778320312e+00,7.516776609800000000e+10
1.952440589666366577e-01,1.423639655113220215e+00,3.892728941500000000e+10
1.789737194776535034e-01,1.385628461837768555e+00,8.264225142700000000e+10
1.952440589666366577e-01,1.393330335617065430e+00,6.646325285200000000e+10
2.277847379446029663e-01,1.327996611595153809e+00,7.950130678600000000e+10
1.752190291881561279e-01,1.419995307922363281e+00,6.975618161000000000e+10
2.227784842252731323e-01,1.334658861160278320e+00,9.327376568800000000e+10
1.989987492561340332e-01,1.403190970420837402e+00,3.215065814500000000e+10
1.964956223964691162e-01,1.361943244934082031e+00,1.769969626600000000e+10
1.764705926179885864e-01,1.402492046356201172e+00,3.105989283200000000e+10
1.902378052473068237e-01,1.407748103141784668e+00,2.318708708100000000e+10
2.265331745147705078e-01,1.331844091415405273e+00,7.116865106900000000e+10
1.627033799886703491e-01,1.450137853622436523e+00,6.437905806000000000e+10
2.352941185235977173e-01,1.336567282676696777e+00,7.410864608500000000e+10
1.977471858263015747e-01,1.377581357955932617e+00,6.003523569000000000e+10
1.939924955368041992e-01,1.400261878967285156e+00,1.074911370000000000e+09
1.964956223964691162e-01,1.397503733634948730e+00,6.348903229800000000e+10
1.789737194776535034e-01,1.411496639251708984e+00,7.354001840600000000e+10
1.852315366268157959e-01,1.378145933151245117e+00,4.521041487000000000e+10
2.290363013744354248e-01,1.320350170135498047e+00,8.563364540300000000e+10
2.265331745147705078e-01,1.359718680381774902e+00,7.906840954300000000e+10
1.902378052473068237e-01,1.402642726898193359e+00,9.820153241900000000e+10
1.977471858263015747e-01,1.404814481735229492e+00,9.039118003000000000e+10
2.127659618854522705e-01,1.397697448730468750e+00,1.925857028200000000e+10
2.140175253152847290e-01,1.346132040023803711e+00,9.299517397500000000e+10
1.852315366268157959e-01,1.405235171318054199e+00,3.732883891000000000e+09
1.914893686771392822e-01,1.397231101989746094e+00,7.547112384100000000e+10
2.227784842252731323e-01,1.350181937217712402e+00,2.392089474500000000e+10
1.664580702781677246e-01,1.426885366439819336e+00,5.692621458100000000e+10
2.140175253152847290e-01,1.369021296501159668e+00,2.684576723700000000e+10
1.714643388986587524e-01,1.439901113510131836e+00,6.157948121200000000e+10
2.015018761157989502e-01,1.403565764427185059e+00,4.938621983000000000e+10
1.714643388986587524e-01,1.430550336837768555e+00,4.581548613200000000e+10
1.964956223964691162e-01,1.409880995750427246e+00,8.898237951000000000e+09
1.689611971378326416e-01,1.408176779747009277e+00,2.051934190200000000e+10
2.227784842252731323e-01,1.321892738342285156e+00,7.877158301400000000e+10
2.052565813064575195e-01,1.350367426872253418e+00,6.643828982600000000e+10
2.140175253152847290e-01,1.327154517173767090e+00,8.805597996000000000e+10
2.152690887451171875e-01,1.322673559188842773e+00,8.079667678300000000e+10
2.052565813064575195e-01,1.384207487106323242e+00,1.271113491400000000e+10
2.453066408634185791e-01,1.307567119598388672e+00,4.176619668400000000e+10
1.877346783876419067e-01,1.426536440849304199e+00,6.739723282900000000e+10
2.065081447362899780e-01,1.412693858146667480e+00,8.168514684000000000e+10
1.777221560478210449e-01,1.416313171386718750e+00,4.836697035000000000e+09
1.864831000566482544e-01,1.408994078636169434e+00,2.540290464500000000e+10
2.290363013744354248e-01,1.312094926834106445e+00,1.625177309200000000e+10
1.827284097671508789e-01,1.388100504875183105e+00,9.640834135000000000e+10
1.952440589666366577e-01,1.409961104393005371e+00,7.345285239300000000e+10
1.551939994096755981e-01,1.439854145050048828e+00,1.334211510100000000e+10
1.501877307891845703e-01,1.537438273429870605e+00,2.463752841900000000e+10
2.177722156047821045e-01,1.323548555374145508e+00,1.534992894400000000e+10
1.564455628395080566e-01,1.421007871627807617e+00,1.924286380600000000e+10
1.739674657583236694e-01,1.392307043075561523e+00,7.589676223800000000e+10
2.027534395456314087e-01,1.412371993064880371e+00,6.846592606400000000e+10
2.215269058942794800e-01,1.328302621841430664e+00,1.052556887600000000e+10
1.689611971378326416e-01,1.433143973350524902e+00,4.073117672600000000e+10
1.914893686771392822e-01,1.359516024589538574e+00,8.790075414100000000e+10
1.614518165588378906e-01,1.587274432182312012e+00,7.099205666200000000e+10
1.664580702781677246e-01,1.450692892074584961e+00,4.737625684100000000e+10
1.739674657583236694e-01,1.402162790298461914e+00,4.462944622200000000e+10
2.315394282341003418e-01,1.354507446289062500e+00,5.592883924200000000e+10
2.077597081661224365e-01,1.359571456909179688e+00,2.975016723900000000e+10
1.914893686771392822e-01,1.402248740196228027e+00,3.616969265000000000e+10
2.015018761157989502e-01,1.394145250320434570e+00,6.812284729000000000e+10
2.077597081661224365e-01,1.343867182731628418e+00,5.677812761900000000e+10
1.689611971378326416e-01,1.407311439514160156e+00,9.853210360600000000e+10
1.864831000566482544e-01,1.440127372741699219e+00,1.190598169500000000e+10
1.789737194776535034e-01,1.412356853485107422e+00,7.055458072000000000e+10
2.440550774335861206e-01,1.323776245117187500e+00,2.415588468600000000e+10
1.964956223964691162e-01,1.393803358078002930e+00,6.964874080800000000e+10
1.677096337080001831e-01,1.416254878044128418e+00,1.679214478600000000e+10
1.977471858263015747e-01,1.391556501388549805e+00,5.253388105100000000e+10
2.165206521749496460e-01,1.332254290580749512e+00,9.025446253300000000e+10
2.102628350257873535e-01,1.325587034225463867e+00,7.418569155100000000e+10
1.827284097671508789e-01,1.393747210502624512e+00,3.539821937600000000e+10
1.802252829074859619e-01,1.454683184623718262e+00,5.241598457200000000e+10
2.040050029754638672e-01,1.342275142669677734e+00,7.516981862000000000e+09
2.015018761157989502e-01,1.399912595748901367e+00,8.839954491000000000e+09
1.777221560478210449e-01,1.429936766624450684e+00,8.976833474200000000e+10
2.027534395456314087e-01,1.391717433929443359e+00,3.183552600100000000e+10
1.814768463373184204e-01,1.446610212326049805e+00,8.535520127900000000e+10
1.714643388986587524e-01,1.414254546165466309e+00,9.364929407200000000e+10
2.077597081661224365e-01,1.397376298904418945e+00,8.372028799400000000e+10
1.539424359798431396e-01,1.438074350357055664e+00,2.054701313500000000e+10
2.177722156047821045e-01,1.341002464294433594e+00,5.032808046800000000e+10
1.964956223964691162e-01,1.402339696884155273e+00,1.598672947000000000e+09
1.864831000566482544e-01,1.467862606048583984e+00,5.994500143200000000e+10
1.839799731969833374e-01,1.407099962234497070e+00,8.419302411600000000e+10
1.689611971378326416e-01,1.451713323593139648e+00,8.538603347400000000e+10
2.052565813064575195e-01,1.399165034294128418e+00,8.439958013400000000e+10
1.789737194776535034e-01,1.419894933700561523e+00,7.640378000000000000e+07
1.814768463373184204e-01,1.391633272171020508e+00,1.804531599600000000e+10
1.789737194776535034e-01,1.399309039115905762e+00,5.998468859000000000e+10
1.514393091201782227e-01,1.462582945823669434e+00,7.118860773200000000e+10
2.265331745147705078e-01,1.317126631736755371e+00,2.272022751100000000e+10
1.714643388986587524e-01,1.444126963615417480e+00,1.988651556100000000e+10
1.889862418174743652e-01,1.397016525268554688e+00,3.471902642700000000e+10
1.839799731969833374e-01,1.419313788414001465e+00,1.344462366100000000e+10
1.602002531290054321e-01,1.447934031486511230e+00,6.595361033100000000e+10
2.115143984556198120e-01,1.327743172645568848e+00,3.528533022100000000e+10
1.614518165588378906e-01,1.487070560455322266e+00,1.628604433300000000e+10
1.902378052473068237e-01,1.399843573570251465e+00,5.472238264600000000e+10
2.090112715959548950e-01,1.341442823410034180e+00,3.101627491400000000e+10
2.002503126859664917e-01,1.397235393524169922e+00,1.965214007100000000e+10
2.240300476551055908e-01,1.423385024070739746e+00,2.720152663900000000e+10
1.902378052473068237e-01,1.414680838584899902e+00,5.594872164800000000e+10
1.739674657583236694e-01,1.440828323364257812e+00,8.776697215000000000e+09
1.877346783876419067e-01,1.417834162712097168e+00,1.993852487500000000e+10
1.802252829074859619e-01,1.395077466964721680e+00,1.344882452000000000e+10
1.526908725500106812e-01,1.461531996726989746e+00,7.816816304200000000e+10
2.202753424644470215e-01,1.330043792724609375e+00,3.945501528800000000e+10
1.439299136400222778e-01,1.454746127128601074e+00,1.348196956800000000e+10
1.852315366268157959e-01,1.440976142883300781e+00,2.318540719000000000e+10
2.352941185235977173e-01,1.329041719436645508e+00,1.904746783800000000e+10
1.839799731969833374e-01,1.433103561401367188e+00,1.007517672700000000e+10
1.802252829074859619e-01,1.383722543716430664e+00,8.316480596700000000e+10
1.902378052473068237e-01,1.391332387924194336e+00,2.831709078800000000e+10
2.227784842252731323e-01,1.395202040672302246e+00,1.496766382400000000e+10
2.302878648042678833e-01,1.326302528381347656e+00,2.660058385600000000e+10
1.777221560478210449e-01,1.406625151634216309e+00,8.829159480300000000e+10
1.677096337080001831e-01,1.517919421195983887e+00,5.429444144700000000e+10
1.839799731969833374e-01,1.385689496994018555e+00,4.581713309600000000e+10
2.240300476551055908e-01,1.325552701950073242e+00,2.633708235000000000e+09
1.927409321069717407e-01,1.442666292190551758e+00,7.280859834700000000e+10
2.377972453832626343e-01,1.322350621223449707e+00,4.274992704500000000e+10
1.914893686771392822e-01,1.391723990440368652e+00,4.166976206300000000e+10
1.914893686771392822e-01,1.420693159103393555e+00,6.601917646300000000e+10
1.639549434185028076e-01,1.496112227439880371e+00,2.978722846700000000e+10
1.889862418174743652e-01,1.397175788879394531e+00,9.966532402000000000e+10
1.889862418174743652e-01,1.406707763671875000e+00,9.109675904100000000e+10
1.914893686771392822e-01,1.421061277389526367e+00,8.627073631800000000e+10
2.190237790346145630e-01,1.329341411590576172e+00,9.984236428800000000e+10
1.739674657583236694e-01,1.566437244415283203e+00,1.340760648100000000e+10
1.939924955368041992e-01,1.390883326530456543e+00,2.164269066800000000e+10
2.152690887451171875e-01,1.352695703506469727e+00,5.922075675500000000e+10
2.040050029754638672e-01,1.361498713493347168e+00,3.799772259000000000e+10
2.027534395456314087e-01,1.342605590820312500e+00,1.538571180800000000e+10
1.839799731969833374e-01,1.440635681152343750e+00,6.411392449300000000e+10
1.939924955368041992e-01,1.419834017753601074e+00,5.898711579900000000e+10
2.015018761157989502e-01,1.398588061332702637e+00,7.887076657400000000e+10
1.602002531290054321e-01,1.410502672195434570e+00,2.809765350000000000e+09
1.764705926179885864e-01,1.394435286521911621e+00,5.898504533800000000e+10
1.739674657583236694e-01,1.413668513298034668e+00,6.442082107100000000e+10
2.027534395456314087e-01,1.331281661987304688e+00,5.633589257900000000e+10
1.989987492561340332e-01,1.390428543090820312e+00,8.214686233000000000e+09
1.739674657583236694e-01,1.408431053161621094e+00,8.859833884600000000e+10
1.864831000566482544e-01,1.395011425018310547e+00,4.522860629700000000e+10
1.902378052473068237e-01,1.465744972229003906e+00,1.942505230000000000e+08
1.827284097671508789e-01,1.405871629714965820e+00,9.080664152200000000e+10
1.827284097671508789e-01,1.403246760368347168e+00,5.727673754300000000e+10
1.714643388986587524e-01,1.533671379089355469e+00,5.822395278100000000e+10
1.977471858263015747e-01,1.392442941665649414e+00,6.728280899100000000e+10
1.914893686771392822e-01,1.381796836853027344e+00,4.107161301100000000e+10
1.802252829074859619e-01,1.426784038543701172e+00,4.321197261300000000e+10
1.789737194776535034e-01,1.413462519645690918e+00,3.144873028300000000e+10
1.702127754688262939e-01,1.426624655723571777e+00,2.223243002000000000e+09
1.664580702781677246e-01,1.419088244438171387e+00,6.861088086000000000e+10
1.702127754688262939e-01,1.448749542236328125e+00,7.553531311600000000e+10
2.077597081661224365e-01,1.370442867279052734e+00,6.678110381000000000e+09
2.002503126859664917e-01,1.336373805999755859e+00,2.737318235900000000e+10
2.040050029754638672e-01,1.340660333633422852e+00,2.896420388000000000e+09
2.165206521749496460e-01,1.369453191757202148e+00,3.957470206200000000e+10
1.802252829074859619e-01,1.460630893707275391e+00,8.654420803000000000e+10
1.827284097671508789e-01,1.409802317619323730e+00,8.496788676600000000e+10
2.190237790346145630e-01,1.319425821304321289e+00,4.989065228300000000e+10
2.165206521749496460e-01,1.323158621788024902e+00,1.105610154200000000e+10
1.702127754688262939e-01,1.410681009292602539e+00,3.105396056600000000e+10
2.127659618854522705e-01,1.322877168655395508e+00,4.343298091600000000e+10
1.889862418174743652e-01,1.392318964004516602e+00,5.650685160400000000e+10
2.127659618854522705e-01,1.402746677398681641e+00,8.298432592200000000e+10
2.227784842252731323e-01,1.343779921531677246e+00,5.472008254800000000e+10
1.764705926179885864e-01,1.448906779289245605e+00,3.016526446500000000e+10
2.015018761157989502e-01,1.376362323760986328e+00,8.432265542500000000e+10
2.152690887451171875e-01,1.323668956756591797e+00,8.577679169000000000e+09
2.302878648042678833e-01,1.314526081085205078e+00,8.595023272300000000e+10
2.177722156047821045e-01,1.339853763580322266e+00,3.450528802400000000e+10
2.152690887451171875e-01,1.325354337692260742e+00,9.008119993600000000e+10
1.551939994096755981e-01,1.452175855636596680e+00,6.408420493100000000e+10
1.814768463373184204e-01,1.428288459777832031e+00,7.599189314000000000e+09
2.077597081661224365e-01,1.368322253227233887e+00,1.627941479000000000e+09
2.077597081661224365e-01,1.432546973228454590e+00,8.210822977000000000e+10
1.602002531290054321e-01,1.606710672378540039e+00,2.744236361300000000e+10
1.889862418174743652e-01,1.437548637390136719e+00,2.233084639400000000e+10
1.864831000566482544e-01,1.416691064834594727e+00,7.420144631000000000e+10
1.877346783876419067e-01,1.415442705154418945e+00,4.893151334200000000e+10
1.952440589666366577e-01,1.371268630027770996e+00,3.273944991400000000e+10
2.152690887451171875e-01,1.369798541069030762e+00,7.880381270300000000e+10
1.902378052473068237e-01,1.419428706169128418e+00,3.020252336800000000e+10
1.727159023284912109e-01,1.402535676956176758e+00,3.172824102000000000e+10
2.240300476551055908e-01,1.321404457092285156e+00,5.589623866400000000e+10
1.514393091201782227e-01,1.528546690940856934e+00,8.750190649800000000e+10
1.489361673593521118e-01,1.501633048057556152e+00,8.758434145300000000e+10
2.152690887451171875e-01,1.340105772018432617e+00,4.035133565700000000e+10
1.764705926179885864e-01,1.495018362998962402e+00,9.911364776400000000e+10
2.177722156047821045e-01,1.347282409667968750e+00,7.275994199600000000e+10
2.252816110849380493e-01,1.334260821342468262e+00,9.894070761700000000e+10
1.702127754688262939e-01,1.453130960464477539e+00,3.865788910600000000e+10
1.902378052473068237e-01,1.469783306121826172e+00,3.186116601200000000e+10
2.240300476551055908e-01,1.350665926933288574e+00,1.506267085300000000e+10
2.190237790346145630e-01,1.335547804832458496e+00,3.546418063800000000e+10
2.202753424644470215e-01,1.327401280403137207e+00,7.987585508600000000e+10
1.789737194776535034e-01,1.418615102767944336e+00,7.889343396800000000e+10
2.240300476551055908e-01,1.326187014579772949e+00,3.897148379900000000e+10
1.764705926179885864e-01,1.394112110137939453e+00,2.834655615700000000e+10
1.839799731969833374e-01,1.432944774627685547e+00,7.666037589800000000e+10
1.827284097671508789e-01,1.407438993453979492e+00,3.598069190600000000e+10
2.165206521749496460e-01,1.332733035087585449e+00,9.448521094000000000e+09
2.190237790346145630e-01,1.322834849357604980e+00,1.369041746400000000e+10
2.390488088130950928e-01,1.342864751815795898e+00,4.921845122800000000e+10
1.939924955368041992e-01,1.422193408012390137e+00,8.133957432400000000e+10
2.090112715959548950e-01,1.324636697769165039e+00,8.067853418700000000e+10
1.952440589666366577e-01,1.440204381942749023e+00,1.262515162600000000e+10
2.077597081661224365e-01,1.406359434127807617e+00,7.368041991100000000e+10
1.777221560478210449e-01,1.526646971702575684e+00,6.042875238000000000e+09
1.814768463373184204e-01,1.452895045280456543e+00,2.276101904300000000e+10
1.827284097671508789e-01,1.432077884674072266e+00,9.771999253200000000e+10
1.739674657583236694e-01,1.493559598922729492e+00,5.845064770000000000e+09
2.140175253152847290e-01,1.341325759887695312e+00,4.040775529000000000e+10
2.277847379446029663e-01,1.339999198913574219e+00,9.579967049300000000e+10
1.827284097671508789e-01,1.412585973739624023e+00,7.387471886800000000e+10
2.290363013744354248e-01,1.338421225547790527e+00,3.710164197000000000e+09
1.652065068483352661e-01,1.416830778121948242e+00,3.360466575200000000e+10
2.152690887451171875e-01,1.332963228225708008e+00,2.887329399000000000e+10
1.989987492561340332e-01,1.400927305221557617e+00,3.584544778600000000e+10
2.327909916639328003e-01,1.335366487503051758e+00,1.387647186200000000e+10
2.052565813064575195e-01,1.416196346282958984e+00,2.879462236300000000e+10
2.027534395456314087e-01,1.389505267143249512e+00,8.656846138000000000e+09
1.839799731969833374e-01,1.381340742111206055e+00,2.558288047900000000e+10
2.127659618854522705e-01,1.352936148643493652e+00,3.482456115500000000e+10
2.002503126859664917e-01,1.387988924980163574e+00,7.966091196800000000e+10
2.202753424644470215e-01,1.351773500442504883e+00,1.964336009600000000e+10
1.739674657583236694e-01,1.411517500877380371e+00,4.004043364700000000e+10
2.265331745147705078e-01,1.335763931274414062e+00,8.940281397400000000e+10
2.090112715959548950e-01,1.391744375228881836e+00,9.835057057800000000e+10
1.989987492561340332e-01,1.339213132858276367e+00,7.031263549600000000e+10
1.639549434185028076e-01,1.455417394638061523e+00,8.062495416100000000e+10
2.102628350257873535e-01,1.340584635734558105e+00,5.059003372700000000e+10
2.015018761157989502e-01,1.392669439315795898e+00,4.903154706900000000e+10
1.576971262693405151e-01,1.457019567489624023e+00,6.352053057100000000e+10
1.664580702781677246e-01,1.474065184593200684e+00,6.248101464000000000e+09
1.852315366268157959e-01,1.404351234436035156e+00,3.919009151900000000e+10
1.802252829074859619e-01,1.384127378463745117e+00,3.431279272000000000e+09
1.714643388986587524e-01,1.403382301330566406e+00,4.102048165900000000e+10
1.927409321069717407e-01,1.423200130462646484e+00,1.618763969300000000e+10
2.127659618854522705e-01,1.311951279640197754e+00,4.588657028600000000e+10
2.177722156047821045e-01,1.322237253189086914e+00,4.987393125100000000e+10
2.027534395456314087e-01,1.377210974693298340e+00,2.222596809400000000e+10
1.989987492561340332e-01,1.389086127281188965e+00,7.517066888000000000e+10
2.152690887451171875e-01,1.356796622276306152e+00,4.118046938600000000e+10
1.689611971378326416e-01,1.488482713699340820e+00,5.642692147300000000e+10
1.939924955368041992e-01,1.424244642257690430e+00,8.119203876800000000e+10
1.877346783876419067e-01,1.391043901443481445e+00,5.212354823400000000e+10
2.152690887451171875e-01,1.342886328697204590e+00,5.322564606300000000e+10
2.015018761157989502e-01,1.371447801589965820e+00,1.010519281600000000e+10
2.152690887451171875e-01,1.334100127220153809e+00,1.389244720800000000e+10
1.939924955368041992e-01,1.403523325920104980e+00,8.833160937000000000e+10
1.889862418174743652e-01,1.420756101608276367e+00,1.683525539100000000e+10
1.702127754688262939e-01,1.410987854003906250e+00,8.844182216000000000e+09
1.827284097671508789e-01,1.405559539794921875e+00,1.272319660200000000e+10
2.140175253152847290e-01,1.374995708465576172e+00,2.640384613600000000e+10
1.902378052473068237e-01,1.377139091491699219e+00,1.134642032200000000e+10
1.989987492561340332e-01,1.394732713699340820e+00,2.549815507200000000e+10
1.739674657583236694e-01,1.417942404747009277e+00,2.874088087000000000e+09
1.802252829074859619e-01,1.427720308303833008e+00,4.410016241500000000e+10
2.015018761157989502e-01,1.391893267631530762e+00,5.666961053700000000e+10
1.964956223964691162e-01,1.395466566085815430e+00,7.571975327300000000e+10
2.190237790346145630e-01,1.337693929672241211e+00,8.982202848900000000e+10
2.052565813064575195e-01,1.398639440536499023e+00,2.889165424300000000e+10
1.877346783876419067e-01,1.436006903648376465e+00,1.724453528600000000e+10
1.664580702781677246e-01,1.435642957687377930e+00,6.915270248000000000e+10
2.027534395456314087e-01,1.399890780448913574e+00,3.183254413200000000e+10
2.140175253152847290e-01,1.351429224014282227e+00,6.823735028800000000e+10
2.302878648042678833e-01,1.329490184783935547e+00,6.313102093100000000e+10
2.127659618854522705e-01,1.343584895133972168e+00,5.514372166200000000e+10
1.777221560478210449e-01,1.407097101211547852e+00,4.991863209000000000e+09
1.827284097671508789e-01,1.410699605941772461e+00,5.490369663600000000e+10
2.002503126859664917e-01,1.332214117050170898e+00,3.858013367400000000e+10
1.614518165588378906e-01,1.461305499076843262e+00,5.624904732900000000e+10
2.102628350257873535e-01,1.338062047958374023e+00,7.773239901700000000e+10
2.202753424644470215e-01,1.327125310897827148e+00,6.217351786300000000e+10
2.065081447362899780e-01,1.398097276687622070e+00,2.240591297000000000e+10
1.977471858263015747e-01,1.438585996627807617e+00,6.301450931400000000e+10
1.877346783876419067e-01,1.431250333786010742e+00,1.007130549600000000e+10
2.115143984556198120e-01,1.391468524932861328e+00,8.541790284900000000e+10
2.152690887451171875e-01,1.344290971755981445e+00,6.719306995700000000e+10
1.939924955368041992e-01,1.405019521713256836e+00,5.891435164700000000e+10
2.152690887451171875e-01,1.331345438957214355e+00,5.733556311600000000e+10
1.602002531290054321e-01,1.554955482482910156e+00,9.009192531600000000e+10
1.789737194776535034e-01,1.428281188011169434e+00,9.894545549200000000e+10
2.077597081661224365e-01,1.326356649398803711e+00,7.072276635700000000e+10
1.764705926179885864e-01,1.388012647628784180e+00,4.853397188500000000e+10
2.265331745147705078e-01,1.349654912948608398e+00,5.173532534400000000e+10
1.639549434185028076e-01,1.454962611198425293e+00,4.596749921000000000e+10
1.714643388986587524e-01,1.442369818687438965e+00,5.094506028400000000e+10
1.989987492561340332e-01,1.368503570556640625e+00,9.090805105700000000e+10
2.127659618854522705e-01,1.329329967498779297e+00,4.454732776800000000e+10
1.777221560478210449e-01,1.418135404586791992e+00,6.696126861000000000e+10
1.889862418174743652e-01,1.394645690917968750e+00,3.467008529200000000e+10
1.889862418174743652e-01,1.396005034446716309e+00,1.196156503800000000e+10
2.240300476551055908e-01,1.322136878967285156e+00,6.293707514000000000e+09
1.852315366268157959e-01,1.484962224960327148e+00,2.656714572800000000e+10
1.827284097671508789e-01,1.415762901306152344e+00,4.650837213400000000e+10
2.052565813064575195e-01,1.338826537132263184e+00,1.522233044000000000e+09
1.964956223964691162e-01,1.389212608337402344e+00,8.020479429000000000e+10
1.476846039295196533e-01,1.458589792251586914e+00,3.212377272400000000e+10
2.090112715959548950e-01,1.336740732192993164e+00,5.739964780300000000e+10
1.864831000566482544e-01,1.406755685806274414e+00,9.512469022700000000e+10
1.777221560478210449e-01,1.515922427177429199e+00,9.682172724800000000e+10
1.602002531290054321e-01,1.435571432113647461e+00,8.218960360700000000e+10
2.315394282341003418e-01,1.350602030754089355e+00,7.589155467700000000e+10
1.589486896991729736e-01,1.440249443054199219e+00,3.252410631600000000e+10
1.877346783876419067e-01,1.378451347351074219e+00,3.780875239300000000e+10
2.352941185235977173e-01,1.330096244812011719e+00,9.081100251000000000e+09
2.152690887451171875e-01,1.312007904052734375e+00,1.471781980100000000e+10
2.252816110849380493e-01,1.330886244773864746e+00,8.184867827300000000e+10
1.802252829074859619e-01,1.459849715232849121e+00,2.803317277400000000e+10
2.040050029754638672e-01,1.417278766632080078e+00,4.859865475800000000e+10
1.789737194776535034e-01,1.436626195907592773e+00,4.734163777600000000e+10
2.177722156047821045e-01,1.325268268585205078e+00,5.700706911300000000e+10
1.852315366268157959e-01,1.418052196502685547e+00,2.709200768300000000e+10
2.240300476551055908e-01,1.326431751251220703e+00,2.304664105100000000e+10
2.077597081661224365e-01,1.370766162872314453e+00,2.614649722800000000e+10
1.814768463373184204e-01,1.432834029197692871e+00,5.112326083500000000e+10
1.777221560478210449e-01,1.453410387039184570e+00,8.307342441700000000e+10
1.977471858263015747e-01,1.378731966018676758e+00,1.444925746700000000e+10
1.714643388986587524e-01,1.457311391830444336e+00,6.499956125000000000e+10
1.914893686771392822e-01,1.389458656311035156e+00,6.545015616500000000e+10
1.814768463373184204e-01,1.449951171875000000e+00,3.024742281400000000e+10
1.777221560478210449e-01,1.408291220664978027e+00,7.716042524000000000e+10
2.090112715959548950e-01,1.341533064842224121e+00,5.942330210000000000e+08
1.864831000566482544e-01,1.414398908615112305e+00,6.058820426000000000e+10
1.589486896991729736e-01,1.450224399566650391e+00,6.755180263500000000e+10
1.902378052473068237e-01,1.406641364097595215e+00,2.986134804900000000e+10
1.764705926179885864e-01,1.416231155395507812e+00,1.988362351700000000e+10
1.964956223964691162e-01,1.374320507049560547e+00,1.380210852500000000e+10
2.052565813064575195e-01,1.354161143302917480e+00,7.555990368300000000e+10
1.677096337080001831e-01,1.779482126235961914e+00,4.021886827000000000e+10
1.864831000566482544e-01,1.401754260063171387e+00,2.253885693200000000e+10
1.852315366268157959e-01,1.407630681991577148e+00,4.722615253800000000e+10
1.702127754688262939e-01,1.448765039443969727e+00,1.565250978700000000e+10
2.140175253152847290e-01,1.346353769302368164e+00,2.060930575700000000e+10
1.602002531290054321e-01,1.463978290557861328e+00,7.080193150000000000e+08
2.252816110849380493e-01,1.330865621566772461e+00,8.966341543700000000e+10
1.764705926179885864e-01,1.436807036399841309e+00,3.276663585800000000e+10
1.714643388986587524e-01,1.398045897483825684e+00,8.057886778700000000e+10
1.764705926179885864e-01,1.430489301681518555e+00,4.816697915900000000e+10
2.190237790346145630e-01,1.323090553283691406e+00,3.318950506800000000e+10
1.777221560478210449e-01,1.498234033584594727e+00,2.211421167300000000e+10
2.252816110849380493e-01,1.329078674316406250e+00,4.113528540100000000e+10
2.115143984556198120e-01,1.394903421401977539e+00,1.826787913500000000e+10
1.914893686771392822e-01,1.388652801513671875e+00,3.502193442400000000e+10
2.102628350257873535e-01,1.389793753623962402e+00,6.831352764200000000e+10
2.277847379446029663e-01,1.324405908584594727e+00,3.302717830400000000e+10
1.889862418174743652e-01,1.404113650321960449e+00,2.598313855300000000e+10
1.827284097671508789e-01,1.390438079833984375e+00,2.655239870300000000e+10
1.827284097671508789e-01,1.432499408721923828e+00,8.097001438400000000e+10
1.802252829074859619e-01,1.401772856712341309e+00,6.001640293900000000e+10
1.964956223964691162e-01,1.407327890396118164e+00,3.597722220700000000e+10
2.227784842252731323e-01,1.355982184410095215e+00,6.339375789800000000e+10
1.914893686771392822e-01,1.408113002777099609e+00,2.657437114800000000e+10
1.927409321069717407e-01,1.387595891952514648e+00,2.937736782200000000e+10
2.065081447362899780e-01,1.384960055351257324e+00,4.053450522800000000e+10
1.877346783876419067e-01,1.502169489860534668e+00,7.672338991400000000e+10
2.240300476551055908e-01,1.321302413940429688e+00,6.554714527500000000e+10
1.789737194776535034e-01,1.406275749206542969e+00,5.181913487200000000e+10
2.227784842252731323e-01,1.349428415298461914e+00,4.158247707000000000e+09
1.614518165588378906e-01,1.469532370567321777e+00,3.143611562600000000e+10
1.602002531290054321e-01,1.435472369194030762e+00,8.585232622300000000e+10
1.639549434185028076e-01,1.484546184539794922e+00,7.107996307300000000e+10
1.977471858263015747e-01,1.428766131401062012e+00,7.848350565300000000e+10
1.839799731969833374e-01,1.415981769561767578e+00,6.869361743300000000e+10
2.165206521749496460e-01,1.336486697196960449e+00,4.119737410500000000e+10
1.964956223964691162e-01,1.405197978019714355e+00,1.568178530900000000e+10
1.602002531290054321e-01,1.415052175521850586e+00,1.954432056100000000e+10
2.227784842252731323e-01,1.327387928962707520e+00,5.064728281400000000e+10
1.589486896991729736e-01,1.576037645339965820e+00,3.979323936900000000e+10
1.764705926179885864e-01,1.413754940032958984e+00,3.602692154500000000e+10
1.889862418174743652e-01,1.359229326248168945e+00,9.545778924000000000e+09
1.989987492561340332e-01,1.404364824295043945e+00,8.074506636600000000e+10
1.814768463373184204e-01,1.414959192276000977e+00,7.011864144600000000e+10
2.240300476551055908e-01,1.334808111190795898e+00,4.525111973300000000e+10
2.152690887451171875e-01,1.329047203063964844e+00,1.404436105900000000e+10
1.839799731969833374e-01,1.422214508056640625e+00,5.738875825500000000e+10
1.827284097671508789e-01,1.455016613006591797e+00,1.308958102100000000e+10
1.902378052473068237e-01,1.398865103721618652e+00,3.210473843100000000e+10
2.090112715959548950e-01,1.348265409469604492e+00,8.204311783900000000e+10
1.576971262693405151e-01,1.472032427787780762e+00,9.996615011100000000e+10
2.202753424644470215e-01,1.322863221168518066e+00,9.810962072900000000e+10
2.002503126859664917e-01,1.371237039566040039e+00,4.255059393000000000e+09
2.252816110849380493e-01,1.322796344757080078e+00,4.101497314900000000e+10
1.902378052473068237e-01,1.403411388397216797e+00,5.295306870100000000e+10
1.902378052473068237e-01,1.388344168663024902e+00,6.843065645200000000e+10
2.090112715959548950e-01,1.344679832458496094e+00,2.182192601700000000e+10
1.739674657583236694e-01,1.425595998764038086e+00,7.368775210600000000e+10
1.989987492561340332e-01,1.350533485412597656e+00,6.534609662400000000e+10
1.764705926179885864e-01,1.419816374778747559e+00,4.940668097400000000e+10
2.252816110849380493e-01,1.310033559799194336e+00,8.765699237700000000e+10
1.789737194776535034e-01,1.426678419113159180e+00,1.329411217100000000e+10
1.914893686771392822e-01,1.426646590232849121e+00,7.258973369300000000e+10
1.927409321069717407e-01,1.418590784072875977e+00,7.576303126900000000e+10
1.814768463373184204e-01,1.412983298301696777e+00,6.406281449600000000e+10
1.764705926179885864e-01,1.445842981338500977e+00,5.670183475900000000e+10
1.964956223964691162e-01,1.343718767166137695e+00,4.611580905800000000e+10
2.165206521749496460e-01,1.352801799774169922e+00,8.558734009400000000e+10
2.265331745147705078e-01,1.350085735321044922e+00,7.725479232500000000e+10
2.090112715959548950e-01,1.360639452934265137e+00,7.163037093900000000e+10
1.714643388986587524e-01,1.437035799026489258e+00,3.584046693000000000e+09
2.052565813064575195e-01,1.344396829605102539e+00,5.617221698500000000e+10
1.914893686771392822e-01,1.391865730285644531e+00,5.845215342900000000e+10
1.789737194776535034e-01,1.516160726547241211e+00,2.387867701200000000e+10
1.752190291881561279e-01,1.410466670989990234e+00,1.518667286300000000e+10
1.989987492561340332e-01,1.344026446342468262e+00,6.503172400600000000e+10
2.177722156047821045e-01,1.341599464416503906e+00,5.783231614600000000e+10
2.027534395456314087e-01,1.392829656600952148e+00,8.280007338700000000e+10
1.952440589666366577e-01,1.342406749725341797e+00,2.561047276500000000e+10
1.789737194776535034e-01,1.424683094024658203e+00,8.976670237600000000e+10
2.152690887451171875e-01,1.336120963096618652e+00,9.439047480400000000e+10
1.689611971378326416e-01,1.488615989685058594e+00,6.483195762800000000e+10
1.964956223964691162e-01,1.378666758537292480e+00,8.902212917900000000e+10
2.240300476551055908e-01,1.355837225914001465e+00,2.658994682200000000e+10
1.702127754688262939e-01,1.450084090232849121e+00,1.319439185300000000e+10
2.140175253152847290e-01,1.318491935729980469e+00,9.420851709000000000e+10
1.877346783876419067e-01,1.421843290328979492e+00,3.232644855700000000e+10
2.027534395456314087e-01,1.396693944931030273e+00,6.599265895200000000e+10
2.102628350257873535e-01,1.336584091186523438e+00,7.002292348000000000e+10
2.115143984556198120e-01,1.403436422348022461e+00,5.971051572100000000e+10
2.227784842252731323e-01,1.336447238922119141e+00,6.310880460600000000e+10
2.352941185235977173e-01,1.320034027099609375e+00,5.131904506600000000e+10
1.439299136400222778e-01,1.498425841331481934e+00,7.122009266300000000e+10
1.852315366268157959e-01,1.415187716484069824e+00,2.629312124000000000e+09
1.839799731969833374e-01,1.408967018127441406e+00,3.337716140100000000e+10
1.827284097671508789e-01,1.401861906051635742e+00,4.333766551800000000e+10
1.977471858263015747e-01,1.385900497436523438e+00,2.104404813200000000e+10
2.215269058942794800e-01,1.310554265975952148e+00,1.582644314600000000e+10
2.152690887451171875e-01,1.417471170425415039e+00,8.392988438300000000e+10
1.639549434185028076e-01,1.416195869445800781e+00,2.345363371700000000e+10
2.015018761157989502e-01,1.424091696739196777e+00,9.095824668400000000e+10
1.576971262693405151e-01,1.455033063888549805e+00,3.713137997600000000e+10
2.127659618854522705e-01,1.358055472373962402e+00,8.448300338700000000e+10
1.389236599206924438e-01,1.455426216125488281e+00,1.521286096500000000e+10
2.127659618854522705e-01,1.373166441917419434e+00,2.064056558300000000e+10
1.877346783876419067e-01,1.416384100914001465e+00,5.541267474800000000e+10
1.664580702781677246e-01,1.447660446166992188e+00,2.314383344600000000e+10
1.677096337080001831e-01,1.419100999832153320e+00,2.523328382000000000e+10
2.040050029754638672e-01,1.396120548248291016e+00,5.462557562000000000e+10
1.614518165588378906e-01,1.483930826187133789e+00,5.218533998900000000e+10
2.140175253152847290e-01,1.340338230133056641e+00,8.090506062200000000e+10
1.764705926179885864e-01,1.416349887847900391e+00,7.718787366400000000e+10
2.240300476551055908e-01,1.334392547607421875e+00,4.475304457000000000e+10
2.252816110849380493e-01,1.345301628112792969e+00,8.668497479500000000e+10
1.927409321069717407e-01,1.383642911911010742e+00,7.986128624100000000e+10
1.689611971378326416e-01,1.430511832237243652e+00,1.728454092000000000e+10
2.327909916639328003e-01,1.326882839202880859e+00,4.542738200500000000e+10
2.202753424644470215e-01,1.326830983161926270e+00,1.813883653200000000e+10
2.340425550937652588e-01,1.329712629318237305e+00,4.222669883800000000e+10
1.852315366268157959e-01,1.400632619857788086e+00,8.443074642400000000e+10
1.927409321069717407e-01,1.404136538505554199e+00,9.924882238900000000e+10
2.215269058942794800e-01,1.337431788444519043e+00,7.711305309900000000e+10
1.752190291881561279e-01,1.464163303375244141e+00,5.222344415200000000e+10
2.015018761157989502e-01,1.389634013175964355e+00,5.838980146800000000e+10
1.727159023284912109e-01,1.414008617401123047e+00,6.359185703200000000e+10
2.040050029754638672e-01,1.369357466697692871e+00,8.515058930000000000e+10
2.090112715959548950e-01,1.391047716140747070e+00,9.603517375700000000e+10
2.240300476551055908e-01,1.318622469902038574e+00,8.789912791500000000e+10
2.002503126859664917e-01,1.399664759635925293e+00,6.388149630300000000e+10
1.877346783876419067e-01,1.419685363769531250e+00,3.996433942500000000e+10
2.152690887451171875e-01,1.333339452743530273e+00,5.153492648000000000e+10
1.939924955368041992e-01,1.401617765426635742e+00,7.346888324200000000e+10
1.864831000566482544e-01,1.395489096641540527e+00,8.222464927300000000e+10
1.627033799886703491e-01,1.442686557769775391e+00,8.295820929700000000e+10
1.864831000566482544e-01,1.406944036483764648e+00,4.660403771500000000e+10
1.539424359798431396e-01,1.440237045288085938e+00,9.479497110700000000e+10
1.802252829074859619e-01,1.412657022476196289e+00,4.116204269500000000e+10
1.677096337080001831e-01,1.452225446701049805e+00,6.083556639600000000e+10
1.777221560478210449e-01,1.413510322570800781e+00,7.599184045700000000e+10
2.265331745147705078e-01,1.314776659011840820e+00,9.398641868900000000e+10
1.964956223964691162e-01,1.388625860214233398e+00,4.581155758200000000e+10
1.627033799886703491e-01,1.475374579429626465e+00,5.165144625200000000e+10
1.964956223964691162e-01,1.361333608627319336e+00,2.464119663100000000e+10
1.789737194776535034e-01,1.442766904830932617e+00,6.077080554700000000e+10
1.839799731969833374e-01,1.423876523971557617e+00,8.689856761600000000e+10
1.827284097671508789e-01,1.500006675720214844e+00,7.712985998500000000e+10
2.177722156047821045e-01,1.329785466194152832e+00,2.339714097700000000e+10
1.777221560478210449e-01,1.402711153030395508e+00,9.847705021700000000e+10
2.315394282341003418e-01,1.340764999389648438e+00,2.775722748000000000e+10
1.639549434185028076e-01,1.514664411544799805e+00,5.278438208600000000e+10
1.852315366268157959e-01,1.418344020843505859e+00,2.492315185800000000e+10
1.802252829074859619e-01,1.434512853622436523e+00,6.129164627400000000e+10
2.152690887451171875e-01,1.333937525749206543e+00,5.168450154900000000e+10
1.652065068483352661e-01,1.411212682723999023e+00,1.020736633500000000e+10
1.914893686771392822e-01,1.420162081718444824e+00,1.381485503900000000e+10
2.190237790346145630e-01,1.351005315780639648e+00,7.578283973500000000e+10
2.090112715959548950e-01,1.331083893775939941e+00,4.538164464000000000e+10
1.652065068483352661e-01,1.446331858634948730e+00,1.673950290300000000e+10
1.989987492561340332e-01,1.396947860717773438e+00,6.966874973000000000e+09
2.290363013744354248e-01,1.312877058982849121e+00,1.066526842900000000e+10
1.864831000566482544e-01,1.413467764854431152e+00,3.034973552600000000e+10
2.252816110849380493e-01,1.353644371032714844e+00,4.330161816600000000e+10
2.277847379446029663e-01,1.346837043762207031e+00,3.518855333400000000e+10
1.877346783876419067e-01,1.393780231475830078e+00,5.262425164100000000e+10
1.889862418174743652e-01,1.400438547134399414e+00,9.100058380000000000e+10
2.215269058942794800e-01,1.329538345336914062e+00,8.833536505300000000e+10
2.115143984556198120e-01,1.352975845336914062e+00,3.192741377000000000e+10
2.090112715959548950e-01,1.326857566833496094e+00,6.381284566400000000e+10
2.152690887451171875e-01,1.372083544731140137e+00,4.270708038800000000e+10
1.902378052473068237e-01,1.393885970115661621e+00,2.640830486300000000e+10
2.202753424644470215e-01,1.318933963775634766e+00,7.509590034000000000e+10
1.839799731969833374e-01,1.433195590972900391e+00,2.916252126800000000e+10
1.789737194776535034e-01,1.427886724472045898e+00,7.779015174000000000e+09
1.977471858263015747e-01,1.412389636039733887e+00,8.208147981400000000e+10
1.964956223964691162e-01,1.453151583671569824e+00,4.846996993200000000e+10
1.802252829074859619e-01,1.408843755722045898e+00,2.493095287400000000e+10
1.889862418174743652e-01,1.396531462669372559e+00,9.690465178000000000e+10
1.789737194776535034e-01,1.418736457824707031e+00,9.138626531600000000e+10
1.902378052473068237e-01,1.443342566490173340e+00,5.049819568000000000e+09
1.964956223964691162e-01,1.403327226638793945e+00,5.273790168300000000e+10
1.952440589666366577e-01,1.400070905685424805e+00,3.600370304500000000e+10
1.914893686771392822e-01,1.387241721153259277e+00,1.490866475700000000e+10
1.576971262693405151e-01,1.461235284805297852e+00,7.405329091000000000e+10
1.664580702781677246e-01,1.442054271697998047e+00,3.758906428100000000e+10
2.127659618854522705e-01,1.353218317031860352e+00,5.466466262100000000e+10
1.939924955368041992e-01,1.411900043487548828e+00,1.611735048300000000e+10
2.315394282341003418e-01,1.342177391052246094e+00,9.286853789200000000e+10
2.190237790346145630e-01,1.336690187454223633e+00,5.585630805300000000e+10
1.989987492561340332e-01,1.410159587860107422e+00,5.496313515000000000e+09
1.852315366268157959e-01,1.415509581565856934e+00,3.902232295700000000e+10
1.814768463373184204e-01,1.403668403625488281e+00,7.025814192500000000e+10
1.652065068483352661e-01,1.419524550437927246e+00,5.389943720900000000e+10
1.877346783876419067e-01,1.396162271499633789e+00,2.117279595700000000e+10
2.002503126859664917e-01,1.424400091171264648e+00,9.969474471100000000e+10
1.739674657583236694e-01,1.451736807823181152e+00,4.885516708500000000e+10
2.052565813064575195e-01,1.345858097076416016e+00,5.646927400800000000e+10
1.989987492561340332e-01,1.414090991020202637e+00,5.324161710600000000e+10
1.852315366268157959e-01,1.395821571350097656e+00,2.540005649000000000e+10
1.977471858263015747e-01,1.402894735336303711e+00,6.296954590300000000e+10
2.315394282341003418e-01,1.350276470184326172e+00,3.341978875900000000e+10
2.052565813064575195e-01,1.403085112571716309e+00,5.115776911000000000e+10
2.227784842252731323e-01,1.325038671493530273e+00,8.978373661200000000e+10
1.777221560478210449e-01,1.410091400146484375e+00,8.713471319000000000e+10
1.839799731969833374e-01,1.395717978477478027e+00,6.748118384100000000e+10
1.852315366268157959e-01,1.406753778457641602e+00,1.776865332200000000e+10
1.902378052473068237e-01,1.411766767501831055e+00,5.357133442200000000e+10
1.827284097671508789e-01,1.399046421051025391e+00,2.002427347200000000e+10
1.664580702781677246e-01,1.426516771316528320e+00,5.782890970000000000e+10
1.889862418174743652e-01,1.404492378234863281e+00,3.675909225100000000e+10
2.015018761157989502e-01,1.377649784088134766e+00,6.634805067800000000e+10
1.839799731969833374e-01,1.393745422363281250e+00,1.797364682000000000e+09
1.589486896991729736e-01,1.454685568809509277e+00,2.648187524300000000e+10
1.864831000566482544e-01,1.429090023040771484e+00,9.011563633500000000e+10
2.040050029754638672e-01,1.380999445915222168e+00,9.161382534700000000e+10
1.939924955368041992e-01,1.396808505058288574e+00,8.932514869000000000e+10
1.989987492561340332e-01,1.351728200912475586e+00,7.994418109800000000e+10
2.065081447362899780e-01,1.357026100158691406e+00,5.603776200000000000e+07
1.602002531290054321e-01,1.462448954582214355e+00,9.590942601200000000e+10
1.977471858263015747e-01,1.400443315505981445e+00,2.921387785800000000e+10
1.576971262693405151e-01,1.424883842468261719e+00,7.491080533800000000e+10
1.814768463373184204e-01,1.456660509109497070e+00,2.343322329000000000e+10
2.065081447362899780e-01,1.354915976524353027e+00,9.902671667500000000e+10
1.814768463373184204e-01,1.405375242233276367e+00,6.132631778800000000e+10
1.727159023284912109e-01,1.415235757827758789e+00,7.058340059800000000e+10
2.240300476551055908e-01,1.315124273300170898e+00,8.525919855900000000e+10
2.290363013744354248e-01,1.336044192314147949e+00,7.582493151700000000e+10
2.015018761157989502e-01,1.389082670211791992e+00,6.852393938100000000e+10
1.814768463373184204e-01,1.405990004539489746e+00,8.374010055000000000e+10
1.927409321069717407e-01,1.414376020431518555e+00,2.973606824800000000e+10
2.090112715959548950e-01,1.399658203125000000e+00,5.972524099500000000e+10
1.877346783876419067e-01,1.437231898307800293e+00,7.508556187000000000e+10
1.802252829074859619e-01,1.410493254661560059e+00,4.113588233200000000e+10
2.177722156047821045e-01,1.330162644386291504e+00,7.237546457400000000e+10
1.902378052473068237e-01,1.391258239746093750e+00,4.407139173200000000e+10
1.852315366268157959e-01,1.453474402427673340e+00,7.591668173600000000e+10
1.877346783876419067e-01,1.433409452438354492e+00,1.196334376200000000e+10
2.190237790346145630e-01,1.328598260879516602e+00,3.799149082300000000e+10
1.551939994096755981e-01,1.472084999084472656e+00,4.605391209400000000e+10
2.302878648042678833e-01,1.325600743293762207e+00,9.604975761800000000e+10
1.739674657583236694e-01,1.484051227569580078e+00,7.192450490900000000e+10
1.602002531290054321e-01,1.478480100631713867e+00,4.107980901600000000e+10
2.315394282341003418e-01,1.331552863121032715e+00,9.830563798700000000e+10
1.689611971378326416e-01,1.383553385734558105e+00,5.709206075700000000e+10
1.627033799886703491e-01,1.449022173881530762e+00,2.680881813000000000e+09
1.564455628395080566e-01,1.460311174392700195e+00,3.826852641600000000e+10
2.127659618854522705e-01,1.344062566757202148e+00,7.159471519300000000e+10
1.827284097671508789e-01,1.427121877670288086e+00,4.937487499000000000e+10
1.989987492561340332e-01,1.409185886383056641e+00,9.462097220500000000e+10
2.202753424644470215e-01,1.346076488494873047e+00,5.683038248400000000e+10
1.964956223964691162e-01,1.385397672653198242e+00,1.751807542000000000e+10
1.539424359798431396e-01,1.429955840110778809e+00,8.083332879700000000e+10
2.115143984556198120e-01,1.345867633819580078e+00,1.725996943000000000e+09
1.551939994096755981e-01,1.459789633750915527e+00,9.959296262300000000e+10
1.914893686771392822e-01,1.390862226486206055e+00,1.985065331600000000e+10
1.814768463373184204e-01,1.414714336395263672e+00,7.353005586600000000e+10
1.652065068483352661e-01,1.463136434555053711e+00,3.347370439800000000e+10
1.977471858263015747e-01,1.408752799034118652e+00,4.668757623500000000e+10
1.827284097671508789e-01,1.419348120689392090e+00,6.432991106700000000e+10
1.777221560478210449e-01,1.408281207084655762e+00,2.185935613100000000e+10
2.190237790346145630e-01,1.331807494163513184e+00,7.686815084700000000e+10
2.090112715959548950e-01,1.414928913116455078e+00,9.170680510900000000e+10
1.764705926179885864e-01,1.395866394042968750e+00,8.493720223100000000e+10
1.614518165588378906e-01,1.484861731529235840e+00,2.717161360000000000e+10
1.989987492561340332e-01,1.340611338615417480e+00,1.118748404800000000e+10
1.977471858263015747e-01,1.407817125320434570e+00,1.245294871100000000e+10
1.864831000566482544e-01,1.390164613723754883e+00,9.756754460000000000e+08
2.140175253152847290e-01,1.339931488037109375e+00,6.052248396400000000e+10
2.027534395456314087e-01,1.347292661666870117e+00,2.254952226400000000e+10
1.652065068483352661e-01,1.414914488792419434e+00,2.696110508500000000e+10
1.914893686771392822e-01,1.432881236076354980e+00,8.325534343600000000e+10
2.002503126859664917e-01,1.386505007743835449e+00,3.866172351300000000e+10
2.202753424644470215e-01,1.330311536788940430e+00,5.798351490400000000e+10
1.877346783876419067e-01,1.408547639846801758e+00,7.969496245600000000e+10
2.227784842252731323e-01,1.317137956619262695e+00,1.550982085100000000e+10
2.215269058942794800e-01,1.319028377532958984e+00,1.296812094300000000e+10
2.240300476551055908e-01,1.329529762268066406e+00,2.941795523200000000e+10
2.027534395456314087e-01,1.391744494438171387e+00,7.608656102100000000e+10
1.864831000566482544e-01,1.423468947410583496e+00,5.810698050200000000e+10
2.027534395456314087e-01,1.373450160026550293e+00,6.670413084500000000e+10
1.889862418174743652e-01,1.400777816772460938e+00,8.608627290300000000e+10
1.602002531290054321e-01,1.436965227127075195e+00,1.061862216200000000e+10
2.002503126859664917e-01,1.406426787376403809e+00,2.977305066500000000e+10
1.839799731969833374e-01,1.410285353660583496e+00,9.541067517800000000e+10
1.977471858263015747e-01,1.392832994461059570e+00,9.465781068000000000e+10
2.140175253152847290e-01,1.348699331283569336e+00,9.263267359200000000e+10
2.052565813064575195e-01,1.350586175918579102e+00,6.634765667900000000e+10
1.602002531290054321e-01,1.455318331718444824e+00,1.490964654200000000e+10
1.864831000566482544e-01,1.395011901855468750e+00,1.626071076300000000e+10
2.002503126859664917e-01,1.363977789878845215e+00,6.964940777800000000e+10
1.627033799886703491e-01,1.465778231620788574e+00,9.477651637200000000e+10
2.202753424644470215e-01,1.326368331909179688e+00,5.831388026400000000e+10
1.939924955368041992e-01,1.406262278556823730e+00,2.228593626000000000e+09
1.964956223964691162e-01,1.389877557754516602e+00,1.178317667500000000e+10
1.839799731969833374e-01,1.383013725280761719e+00,5.666643557500000000e+10
1.977471858263015747e-01,1.410169363021850586e+00,3.712662053700000000e+10
2.102628350257873535e-01,1.363853216171264648e+00,2.286773743100000000e+10
2.077597081661224365e-01,1.337806463241577148e+00,8.534677235300000000e+10
1.764705926179885864e-01,1.444694519042968750e+00,4.804532218000000000e+10
1.727159023284912109e-01,1.405904531478881836e+00,9.170167067000000000e+10
1.864831000566482544e-01,1.380524873733520508e+00,9.161450033600000000e+10
1.602002531290054321e-01,1.561964035034179688e+00,1.796489290000000000e+09
2.302878648042678833e-01,1.341860771179199219e+00,3.761096954700000000e+10
1.764705926179885864e-01,1.431736826896667480e+00,1.261228565700000000e+10
1.814768463373184204e-01,1.398299694061279297e+00,5.133999703900000000e+10
1.852315366268157959e-01,1.397193789482116699e+00,3.946201523200000000e+10
1.526908725500106812e-01,1.471302866935729980e+00,4.919979634100000000e+10
1.727159023284912109e-01,1.406203627586364746e+00,2.077836563500000000e+10
1.964956223964691162e-01,1.396375536918640137e+00,3.902025475200000000e+10
1.689611971378326416e-01,1.421169519424438477e+00,1.589149392500000000e+10
2.065081447362899780e-01,1.349287748336791992e+00,4.748579159900000000e+10
1.989987492561340332e-01,1.392840862274169922e+00,8.827970564800000000e+10
2.065081447362899780e-01,1.386395931243896484e+00,5.356985761000000000e+09
1.839799731969833374e-01,1.389727950096130371e+00,6.702666389200000000e+10
1.777221560478210449e-01,1.443717956542968750e+00,1.223019085900000000e+10
2.215269058942794800e-01,1.327175498008728027e+00,4.278182742100000000e+10
1.627033799886703491e-01,1.417884230613708496e+00,7.419040191300000000e+10
1.939924955368041992e-01,1.371366739273071289e+00,8.284323674100000000e+10
1.902378052473068237e-01,1.409360885620117188e+00,6.388505676000000000e+10
1.939924955368041992e-01,1.459867477416992188e+00,3.448508511600000000e+10
1.952440589666366577e-01,1.501111745834350586e+00,6.917661545600000000e+10
1.952440589666366577e-01,1.398881196975708008e+00,6.275518977200000000e+10
2.077597081661224365e-01,1.397660136222839355e+00,5.841882413200000000e+10
2.277847379446029663e-01,1.343345642089843750e+00,7.217133502800000000e+10
2.040050029754638672e-01,1.396308422088623047e+00,1.425124502000000000e+09
2.190237790346145630e-01,1.341683268547058105e+00,1.726447142000000000e+09
2.077597081661224365e-01,1.322124600410461426e+00,1.273722475000000000e+10
1.814768463373184204e-01,1.418945789337158203e+00,7.960448781700000000e+10
2.152690887451171875e-01,1.322116613388061523e+00,3.140318143000000000e+09
1.852315366268157959e-01,1.399329185485839844e+00,7.513754169400000000e+10
1.927409321069717407e-01,1.412598371505737305e+00,1.039245586500000000e+10
2.265331745147705078e-01,1.348447203636169434e+00,5.856636576200000000e+10
1.802252829074859619e-01,1.380628943443298340e+00,9.306510388900000000e+10
1.852315366268157959e-01,1.395529031753540039e+00,7.121553795800000000e+10
2.265331745147705078e-01,1.329782247543334961e+00,5.730050593400000000e+10
1.927409321069717407e-01,1.454052925109863281e+00,3.562134335800000000e+10
2.202753424644470215e-01,1.330236911773681641e+00,5.155391251800000000e+10
2.052565813064575195e-01,1.332294344902038574e+00,8.476933231800000000e+10
2.102628350257873535e-01,1.395529150962829590e+00,6.187683678000000000e+10
2.052565813064575195e-01,1.437429666519165039e+00,2.738856978100000000e+10
2.327909916639328003e-01,1.331702470779418945e+00,8.833965177700000000e+10
1.902378052473068237e-01,1.395517826080322266e+00,9.125724393200000000e+10
2.052565813064575195e-01,1.407561182975769043e+00,1.713131750000000000e+08
1.777221560478210449e-01,1.446182727813720703e+00,6.787913067800000000e+10
1.852315366268157959e-01,1.393276572227478027e+00,8.246880552000000000e+09
1.864831000566482544e-01,1.404291987419128418e+00,5.036711972800000000e+10
2.052565813064575195e-01,1.338769793510437012e+00,5.623344607000000000e+10
1.739674657583236694e-01,1.404066443443298340e+00,8.303995028000000000e+10
1.777221560478210449e-01,1.407686710357666016e+00,4.650975843600000000e+10
2.227784842252731323e-01,1.324150085449218750e+00,3.453218327000000000e+09
2.290363013744354248e-01,1.323398470878601074e+00,1.169112635600000000e+10
2.040050029754638672e-01,1.365936636924743652e+00,8.201887966900000000e+10
1.789737194776535034e-01,1.457510232925415039e+00,6.608521776100000000e+10
1.526908725500106812e-01,1.460859656333923340e+00,2.600910923500000000e+10
1.802252829074859619e-01,1.435659885406494141e+00,5.322229578200000000e+10
1.852315366268157959e-01,1.411942720413208008e+00,8.840005431000000000e+10
2.240300476551055908e-01,1.313599348068237305e+00,4.548631764300000000e+10
1.489361673593521118e-01,1.554755687713623047e+00,2.255054493700000000e+10
1.989987492561340332e-01,1.350846648216247559e+00,4.199703752300000000e+10
1.652065068483352661e-01,1.472632169723510742e+00,1.306425844800000000e+10
1.702127754688262939e-01,1.510854721069335938e+00,5.434576644800000000e+10
1.964956223964691162e-01,1.445117473602294922e+00,9.405085647000000000e+10
1.652065068483352661e-01,1.468579053878784180e+00,8.799984240600000000e+10
1.802252829074859619e-01,1.533415675163269043e+00,2.167204286000000000e+10
2.240300476551055908e-01,1.336352348327636719e+00,6.392551178000000000e+09
1.977471858263015747e-01,1.419151306152343750e+00,1.949020436200000000e+10
2.252816110849380493e-01,1.342931628227233887e+00,6.565672906300000000e+10
1.902378052473068237e-01,1.418873786926269531e+00,5.653067125300000000e+10
1.814768463373184204e-01,1.435916900634765625e+00,3.856552337800000000e+10
2.315394282341003418e-01,1.345615267753601074e+00,2.325037055000000000e+09
2.077597081661224365e-01,1.339404463768005371e+00,7.333232009100000000e+10
1.914893686771392822e-01,1.399346828460693359e+00,7.042575909100000000e+10
1.889862418174743652e-01,1.456718325614929199e+00,4.685855269400000000e+10
1.889862418174743652e-01,1.423910975456237793e+00,6.140647716500000000e+10
2.240300476551055908e-01,1.335110068321228027e+00,4.221947263800000000e+10
2.177722156047821045e-01,1.326083421707153320e+00,9.201850695400000000e+10
1.752190291881561279e-01,1.458725929260253906e+00,8.121951968000000000e+09
1.952440589666366577e-01,1.401244163513183594e+00,8.861217406100000000e+10
1.877346783876419067e-01,1.403395175933837891e+00,5.918561857500000000e+10
2.140175253152847290e-01,1.331403493881225586e+00,3.555664540600000000e+10
1.539424359798431396e-01,1.690582752227783203e+00,2.715684300900000000e+10
1.927409321069717407e-01,1.391714334487915039e+00,1.516638454700000000e+10
1.664580702781677246e-01,1.485702514648437500e+00,3.307053472400000000e+10
1.627033799886703491e-01,1.430484652519226074e+00,1.590375418500000000e+10
1.576971262693405151e-01,1.468021631240844727e+00,2.017298210000000000e+09
1.877346783876419067e-01,1.368999838829040527e+00,4.012158236700000000e+10
1.589486896991729736e-01,1.465104579925537109e+00,5.552265135400000000e+10
2.027534395456314087e-01,1.456515312194824219e+00,1.642121528200000000e+10
1.877346783876419067e-01,1.455101847648620605e+00,1.103242457200000000e+10
1.777221560478210449e-01,1.511024355888366699e+00,2.836509224300000000e+10
1.902378052473068237e-01,1.399630546569824219e+00,4.049351025900000000e+10
2.002503126859664917e-01,1.397642970085144043e+00,7.624127414000000000e+10
2.165206521749496460e-01,1.340165615081787109e+00,6.837501617700000000e+10
2.140175253152847290e-01,1.333198904991149902e+00,3.725386535400000000e+10
1.664580702781677246e-01,1.461730718612670898e+00,9.695936626600000000e+10
1.902378052473068237e-01,1.391020178794860840e+00,8.392266361700000000e+10
2.165206521749496460e-01,1.327413797378540039e+00,1.001196082700000000e+10
2.090112715959548950e-01,1.317339658737182617e+00,6.701966263400000000e+10
1.489361673593521118e-01,1.462339162826538086e+00,3.208734925800000000e+10
2.277847379446029663e-01,1.321136713027954102e+00,7.995917779700000000e+10
1.814768463373184204e-01,1.399555921554565430e+00,8.793905943200000000e+10
1.889862418174743652e-01,1.396271586418151855e+00,5.379106197000000000e+10
1.714643388986587524e-01,1.399302244186401367e+00,9.610523709900000000e+10
1.852315366268157959e-01,1.448715448379516602e+00,7.733537940800000000e+10
1.702127754688262939e-01,1.398172378540039062e+00,3.362030030100000000e+10
1.564455628395080566e-01,1.461634039878845215e+00,1.665108092500000000e+10
2.165206521749496460e-01,1.330853223800659180e+00,1.028430583900000000e+10
1.702127754688262939e-01,1.403998851776123047e+00,1.808651975900000000e+10
2.227784842252731323e-01,1.328716039657592773e+00,6.453534020000000000e+09
2.065081447362899780e-01,1.359701037406921387e+00,4.689276623100000000e+10
2.040050029754638672e-01,1.401712417602539062e+00,9.730697335700000000e+10
1.727159023284912109e-01,1.410194754600524902e+00,1.953081420500000000e+10
2.102628350257873535e-01,1.385537624359130859e+00,9.973793451400000000e+10
1.927409321069717407e-01,1.450454950332641602e+00,3.972649349000000000e+10
1.827284097671508789e-01,1.412226557731628418e+00,8.613603437300000000e+10
1.464330404996871948e-01,1.522526741027832031e+00,9.417594558900000000e+10
2.152690887451171875e-01,1.314933300018310547e+00,5.173686226000000000e+10
2.115143984556198120e-01,1.346334815025329590e+00,2.501639667600000000e+10
2.240300476551055908e-01,1.333703279495239258e+00,1.483266249300000000e+10
1.839799731969833374e-01,1.398873686790466309e+00,5.109820030200000000e+10
1.977471858263015747e-01,1.404356718063354492e+00,9.744995938400000000e+10
1.952440589666366577e-01,1.394551515579223633e+00,5.684177328600000000e+10
1.839799731969833374e-01,1.505423307418823242e+00,5.909063824500000000e+10
1.877346783876419067e-01,1.439718723297119141e+00,2.492722084100000000e+10
1.539424359798431396e-01,1.487965464591979980e+00,5.812151835800000000e+10
2.090112715959548950e-01,1.323958039283752441e+00,5.843177496500000000e+10
2.340425550937652588e-01,1.321670532226562500e+00,8.524726007000000000e+09
1.639549434185028076e-01,1.396030664443969727e+00,5.834293505300000000e+10
2.090112715959548950e-01,1.321965813636779785e+00,4.989035098400000000e+10
1.677096337080001831e-01,1.434088230133056641e+00,9.146261246700000000e+10
1.889862418174743652e-01,1.435674428939819336e+00,1.570032206500000000e+10
1.839799731969833374e-01,1.537514686584472656e+00,7.197071246000000000e+10
2.102628350257873535e-01,1.334277153015136719e+00,7.579040494500000000e+10
1.902378052473068237e-01,1.410211086273193359e+00,8.054778621300000000e+10
2.102628350257873535e-01,1.330410480499267578e+00,4.619369238600000000e+10
1.802252829074859619e-01,1.486688971519470215e+00,2.588513424700000000e+10
1.789737194776535034e-01,1.441815614700317383e+00,7.664891707900000000e+10
1.689611971378326416e-01,1.445977568626403809e+00,2.096040684900000000e+10
2.453066408634185791e-01,1.310166835784912109e+00,9.048618525200000000e+10
1.839799731969833374e-01,1.408686399459838867e+00,2.788734994800000000e+10
1.852315366268157959e-01,1.446289300918579102e+00,7.227343341500000000e+10
1.977471858263015747e-01,1.384391665458679199e+00,2.096785731200000000e+10
1.902378052473068237e-01,1.396679282188415527e+00,7.175783881200000000e+10
2.277847379446029663e-01,1.395332574844360352e+00,8.143485844400000000e+10
2.190237790346145630e-01,1.336118221282958984e+00,8.192280559300000000e+10
1.864831000566482544e-01,1.399898529052734375e+00,2.776964730900000000e+10
1.777221560478210449e-01,1.454616904258728027e+00,6.998125523600000000e+10
1.614518165588378906e-01,1.436420321464538574e+00,5.946515489600000000e+10
1.839799731969833374e-01,1.397700548171997070e+00,8.988686564600000000e+10
2.127659618854522705e-01,1.363491415977478027e+00,9.256615672000000000e+10
1.864831000566482544e-01,1.410635828971862793e+00,8.448058713300000000e+10
1.464330404996871948e-01,1.462168693542480469e+00,1.134812293800000000e+10
1.852315366268157959e-01,1.406103014945983887e+00,8.655265704400000000e+10
1.777221560478210449e-01,1.424400806427001953e+00,6.405268526700000000e+10
1.777221560478210449e-01,1.396252155303955078e+00,9.221884899300000000e+10
1.677096337080001831e-01,1.419723033905029297e+00,6.184260396200000000e+10
2.202753424644470215e-01,1.345733880996704102e+00,1.523336666500000000e+10
2.027534395456314087e-01,1.412985086441040039e+00,9.094194729000000000e+09
2.140175253152847290e-01,1.324808597564697266e+00,7.681076980000000000e+09
2.265331745147705078e-01,1.316686630249023438e+00,5.646131621900000000e+10
1.852315366268157959e-01,1.415402889251708984e+00,9.792130381200000000e+10
2.215269058942794800e-01,1.322836041450500488e+00,9.105192953900000000e+10
1.877346783876419067e-01,1.362386107444763184e+00,3.335235145900000000e+10
2.015018761157989502e-01,1.395342826843261719e+00,1.817548353300000000e+10
2.365456819534301758e-01,1.319905638694763184e+00,2.926242771600000000e+10
2.140175253152847290e-01,1.329766631126403809e+00,7.250662102300000000e+10
2.052565813064575195e-01,1.394021987915039062e+00,8.083820033600000000e+10
2.227784842252731323e-01,1.324032068252563477e+00,2.106907604900000000e+10
2.190237790346145630e-01,1.314726471900939941e+00,9.324409817800000000e+10
2.215269058942794800e-01,1.319040775299072266e+00,1.943967615300000000e+10
1.551939994096755981e-01,1.456226825714111328e+00,9.115610935500000000e+10
2.102628350257873535e-01,1.415262222290039062e+00,1.739277177000000000e+10
2.077597081661224365e-01,1.354014635086059570e+00,2.119033188800000000e+10
2.215269058942794800e-01,1.354211568832397461e+00,7.755444266000000000e+10
1.852315366268157959e-01,1.438980460166931152e+00,2.244528743600000000e+10
1.952440589666366577e-01,1.359293937683105469e+00,9.634318086000000000e+09
1.652065068483352661e-01,1.452357649803161621e+00,6.550836152800000000e+10
2.352941185235977173e-01,1.335378646850585938e+00,7.195524223700000000e+10
2.027534395456314087e-01,1.417320609092712402e+00,4.191572506700000000e+10
1.827284097671508789e-01,1.397390365600585938e+00,8.018971275600000000e+10
1.927409321069717407e-01,1.349602222442626953e+00,5.857538019700000000e+10
2.065081447362899780e-01,1.350484609603881836e+00,4.893305736500000000e+10
2.002503126859664917e-01,1.403158187866210938e+00,1.974289435600000000e+10
2.140175253152847290e-01,1.318430185317993164e+00,3.808387840000000000e+10
2.202753424644470215e-01,1.364832878112792969e+00,2.830590924600000000e+10
2.227784842252731323e-01,1.331652879714965820e+00,4.792516820400000000e+10
1.714643388986587524e-01,1.403937220573425293e+00,8.327082301000000000e+10
1.939924955368041992e-01,1.402227163314819336e+00,1.486472831500000000e+10
2.015018761157989502e-01,1.395348906517028809e+00,2.052821389200000000e+10
1.964956223964691162e-01,1.386724233627319336e+00,9.863652571600000000e+10
1.739674657583236694e-01,1.447601199150085449e+00,8.171933001000000000e+10
1.902378052473068237e-01,1.410826206207275391e+00,5.084417320000000000e+10
2.077597081661224365e-01,1.349088072776794434e+00,6.653171544700000000e+10
1.877346783876419067e-01,1.387541294097900391e+00,9.932437438800000000e+10
1.989987492561340332e-01,1.406198382377624512e+00,1.474336696000000000e+09
1.714643388986587524e-01,1.416526794433593750e+00,2.013117663400000000e+10
1.827284097671508789e-01,1.441911458969116211e+00,8.229646703500000000e+10
1.989987492561340332e-01,1.363617300987243652e+00,1.670182605200000000e+10
2.215269058942794800e-01,1.353818178176879883e+00,6.465237419800000000e+10
2.290363013744354248e-01,1.320304155349731445e+00,7.925258426300000000e+10
1.739674657583236694e-01,1.409253001213073730e+00,5.385357458400000000e+10
2.152690887451171875e-01,1.335789203643798828e+00,3.083080442700000000e+10
1.614518165588378906e-01,1.662207841873168945e+00,3.955134841700000000e+10
1.764705926179885864e-01,1.448018431663513184e+00,1.781557038800000000e+10
1.964956223964691162e-01,1.397812366485595703e+00,2.336676098600000000e+10
1.889862418174743652e-01,1.411214828491210938e+00,2.419246983100000000e+10
1.652065068483352661e-01,1.452980995178222656e+00,2.554438450800000000e+10
1.689611971378326416e-01,1.439582586288452148e+00,1.526967624400000000e+10
1.952440589666366577e-01,1.405157089233398438e+00,6.442617262000000000e+09
1.977471858263015747e-01,1.408531069755554199e+00,1.410293610700000000e+10
1.902378052473068237e-01,1.455631613731384277e+00,3.666864196700000000e+10
1.664580702781677246e-01,1.468101501464843750e+00,8.890042281200000000e+10
2.115143984556198120e-01,1.335779547691345215e+00,2.379503999000000000e+10
1.614518165588378906e-01,1.580002188682556152e+00,8.257353984200000000e+10
1.864831000566482544e-01,1.390557169914245605e+00,3.983386710000000000e+10
2.002503126859664917e-01,1.369996547698974609e+00,4.485438432200000000e+10
1.739674657583236694e-01,1.535131812095642090e+00,4.625763479700000000e+10
2.115143984556198120e-01,1.331848859786987305e+00,2.441040177900000000e+10
2.290363013744354248e-01,1.330837965011596680e+00,7.560280069100000000e+10
1.989987492561340332e-01,1.395508646965026855e+00,5.040125651500000000e+10
1.864831000566482544e-01,1.403103828430175781e+00,9.398762858800000000e+10
2.327909916639328003e-01,1.329656839370727539e+00,3.277943193000000000e+09
2.152690887451171875e-01,1.347888708114624023e+00,5.198788380300000000e+10
1.652065068483352661e-01,1.458351850509643555e+00,2.862183785000000000e+10
2.052565813064575195e-01,1.352321386337280273e+00,5.196631370000000000e+10
1.889862418174743652e-01,1.421457648277282715e+00,8.242532557800000000e+10
2.152690887451171875e-01,1.335029602050781250e+00,1.464792378900000000e+10
1.789737194776535034e-01,1.419826984405517578e+00,6.776885795700000000e+10
2.202753424644470215e-01,1.401226520538330078e+00,5.178765046000000000e+09
1.939924955368041992e-01,1.402916908264160156e+00,9.102370205300000000e+10
2.265331745147705078e-01,1.333568096160888672e+00,6.048708994700000000e+10
1.989987492561340332e-01,1.348705649375915527e+00,5.519664751400000000e+10
2.165206521749496460e-01,1.328595161437988281e+00,3.444197656000000000e+10
1.989987492561340332e-01,1.405703544616699219e+00,3.233757088100000000e+10
2.127659618854522705e-01,1.337252855300903320e+00,5.255501434100000000e+10
1.939924955368041992e-01,1.408244371414184570e+00,5.517564452200000000e+10
2.302878648042678833e-01,1.331881046295166016e+00,4.131894176900000000e+10
1.914893686771392822e-01,1.387640714645385742e+00,7.944261054400000000e+10
2.202753424644470215e-01,1.354879617691040039e+00,9.300870419400000000e+10
2.015018761157989502e-01,1.375881075859069824e+00,9.308626590900000000e+10
1.802252829074859619e-01,1.466454029083251953e+00,9.601657623800000000e+10
1.414267867803573608e-01,1.468111515045166016e+00,9.885746569000000000e+09
1.652065068483352661e-01,1.527149558067321777e+00,5.741538860000000000e+08
1.727159023284912109e-01,1.403123736381530762e+00,1.093961109300000000e+10
1.902378052473068237e-01,1.416978836059570312e+00,7.315536462000000000e+09
1.914893686771392822e-01,1.387985229492187500e+00,3.963787474000000000e+09
1.864831000566482544e-01,1.418316602706909180e+00,4.017499053600000000e+10
1.627033799886703491e-01,1.571727991104125977e+00,7.868270094000000000e+10
1.989987492561340332e-01,1.423355937004089355e+00,2.898181049100000000e+10
1.939924955368041992e-01,1.404544353485107422e+00,7.206465068900000000e+10
1.964956223964691162e-01,1.400082945823669434e+00,7.494795734200000000e+10
1.827284097671508789e-01,1.409791469573974609e+00,9.784943265000000000e+09
2.190237790346145630e-01,1.316861629486083984e+00,1.560721175300000000e+10
2.177722156047821045e-01,1.327695965766906738e+00,2.095741970000000000e+10
1.576971262693405151e-01,1.458017230033874512e+00,6.152073066500000000e+10
2.002503126859664917e-01,1.423905372619628906e+00,9.491528759400000000e+10
2.015018761157989502e-01,1.423322558403015137e+00,1.433807485700000000e+10
1.902378052473068237e-01,1.414790987968444824e+00,9.885978828000000000e+09
1.964956223964691162e-01,1.399127364158630371e+00,6.463027861000000000e+10
1.952440589666366577e-01,1.383433818817138672e+00,4.602943892100000000e+10
2.265331745147705078e-01,1.326320290565490723e+00,5.850864650600000000e+10
2.252816110849380493e-01,1.342724204063415527e+00,3.137332734100000000e+10
1.739674657583236694e-01,1.409075975418090820e+00,1.978567235400000000e+10
1.764705926179885864e-01,1.414933204650878906e+00,6.823408100400000000e+10
1.739674657583236694e-01,1.466621756553649902e+00,2.770166667900000000e+10
1.802252829074859619e-01,1.427067160606384277e+00,7.471668178000000000e+10
1.714643388986587524e-01,1.750599861145019531e+00,1.062652492200000000e+10
1.977471858263015747e-01,1.397149443626403809e+00,3.717764129800000000e+10
2.127659618854522705e-01,1.328537940979003906e+00,1.483390735700000000e+10
1.877346783876419067e-01,1.391360521316528320e+00,9.650947555000000000e+09
1.964956223964691162e-01,1.413696646690368652e+00,8.599116301100000000e+10
1.914893686771392822e-01,1.382722258567810059e+00,8.951664533900000000e+10
2.302878648042678833e-01,1.330297470092773438e+00,2.009086469800000000e+10
1.964956223964691162e-01,1.429661989212036133e+00,9.314009133600000000e+10
2.102628350257873535e-01,1.335087537765502930e+00,2.697062737300000000e+10
2.315394282341003418e-01,1.330508947372436523e+00,5.325831317200000000e+10
1.464330404996871948e-01,1.445266485214233398e+00,8.998962997700000000e+10
1.677096337080001831e-01,1.419327616691589355e+00,4.199404761000000000e+10
2.077597081661224365e-01,1.400288462638854980e+00,3.517289498500000000e+10
2.077597081661224365e-01,1.345722079277038574e+00,5.057378380000000000e+09
1.852315366268157959e-01,1.420421361923217773e+00,2.404895593900000000e+10
2.290363013744354248e-01,1.325815320014953613e+00,5.945927696700000000e+10
1.839799731969833374e-01,1.398311972618103027e+00,2.437523245800000000e+10
2.115143984556198120e-01,1.331483125686645508e+00,5.659574590200000000e+10
1.939924955368041992e-01,1.394942998886108398e+00,1.326648507700000000e+10
1.877346783876419067e-01,1.404940009117126465e+00,7.405436591100000000e+10
2.327909916639328003e-01,1.353282809257507324e+00,9.981296063000000000e+09
1.827284097671508789e-01,1.401434898376464844e+00,6.103790164700000000e+10
1.614518165588378906e-01,1.449037790298461914e+00,4.671333327100000000e+10
1.551939994096755981e-01,1.457082033157348633e+00,5.077038803500000000e+10
1.727159023284912109e-01,1.393375396728515625e+00,3.224358577000000000e+09
2.277847379446029663e-01,1.335151553153991699e+00,3.107428409100000000e+10
1.889862418174743652e-01,1.391359806060791016e+00,3.263024624100000000e+10
2.428035140037536621e-01,1.339614748954772949e+00,3.034208733500000000e+10
1.864831000566482544e-01,1.432550191879272461e+00,4.493378616000000000e+10
1.927409321069717407e-01,1.421027660369873047e+00,5.324765719700000000e+10
1.889862418174743652e-01,1.373271822929382324e+00,8.389793374500000000e+10
1.927409321069717407e-01,1.390841841697692871e+00,8.689740590900000000e+10
1.989987492561340332e-01,1.401797175407409668e+00,6.503855174700000000e+10
2.227784842252731323e-01,1.329918146133422852e+00,6.026136315800000000e+10
2.177722156047821045e-01,1.363432407379150391e+00,5.467725009300000000e+10
2.090112715959548950e-01,1.327688813209533691e+00,7.898205769100000000e+10
1.789737194776535034e-01,1.443765521049499512e+00,1.496644070600000000e+10
1.551939994096755981e-01,1.475107431411743164e+00,5.447651782100000000e+10
2.165206521749496460e-01,1.341509103775024414e+00,6.487951500800000000e+10
2.002503126859664917e-01,1.371067881584167480e+00,4.633910674800000000e+10
2.202753424644470215e-01,1.332196950912475586e+00,8.498319833200000000e+10
2.227784842252731323e-01,1.325520277023315430e+00,1.991999394500000000e+10
1.939924955368041992e-01,1.397319078445434570e+00,2.535638646800000000e+10
1.664580702781677246e-01,1.434487104415893555e+00,7.138646096700000000e+10
2.140175253152847290e-01,1.328798651695251465e+00,4.919360015800000000e+10
2.140175253152847290e-01,1.334014892578125000e+00,4.106389725900000000e+10
2.127659618854522705e-01,1.350757360458374023e+00,1.143091478300000000e+10
1.789737194776535034e-01,1.454234600067138672e+00,5.721057821000000000e+10
1.889862418174743652e-01,1.391413211822509766e+00,3.633170371600000000e+10
1.777221560478210449e-01,1.425952196121215820e+00,3.452202956300000000e+10
1.839799731969833374e-01,1.394544124603271484e+00,4.047189570500000000e+10
2.277847379446029663e-01,1.350613594055175781e+00,5.217827190000000000e+10
1.802252829074859619e-01,1.444794654846191406e+00,3.335052312800000000e+10
1.852315366268157959e-01,1.425202727317810059e+00,5.897376383800000000e+10
2.052565813064575195e-01,1.326152682304382324e+00,5.662865269000000000e+10
1.827284097671508789e-01,1.409713983535766602e+00,2.436942929800000000e+10
1.752190291881561279e-01,1.457170963287353516e+00,4.948785376900000000e+10
1.802252829074859619e-01,1.407008409500122070e+00,1.814164283000000000e+10
2.177722156047821045e-01,1.339956641197204590e+00,1.407980439100000000e+10
2.365456819534301758e-01,1.327486395835876465e+00,7.989856743300000000e+10
2.115143984556198120e-01,1.413443326950073242e+00,9.343006113500000000e+10
1.839799731969833374e-01,1.433644175529479980e+00,2.557988769600000000e+10
1.714643388986587524e-01,1.460694313049316406e+00,4.061830003000000000e+09
2.177722156047821045e-01,1.318771123886108398e+00,6.967716044100000000e+10
1.814768463373184204e-01,1.404410123825073242e+00,8.208889728400000000e+10
1.939924955368041992e-01,1.383974790573120117e+00,1.216832913400000000e+10
2.077597081661224365e-01,1.331509351730346680e+00,5.871192681900000000e+10
1.802252829074859619e-01,1.391842365264892578e+00,8.218525853600000000e+10
1.727159023284912109e-01,1.405687808990478516e+00,8.293569867800000000e+10
2.277847379446029663e-01,1.328562736511230469e+00,9.146944117900000000e+10
2.015018761157989502e-01,1.389456152915954590e+00,3.978047735400000000e+10
1.802252829074859619e-01,1.438015460968017578e+00,2.909117372000000000e+10
1.702127754688262939e-01,1.421238899230957031e+00,2.881991855800000000e+10
2.290363013744354248e-01,1.319231390953063965e+00,7.105259176200000000e+10
2.027534395456314087e-01,1.412437915802001953e+00,4.506033889100000000e+10
1.864831000566482544e-01,1.397121429443359375e+00,6.829927168600000000e+10
2.177722156047821045e-01,1.310454487800598145e+00,5.418878220200000000e+10
1.977471858263015747e-01,1.414233088493347168e+00,9.037579093300000000e+10
1.827284097671508789e-01,1.389418482780456543e+00,5.671363991900000000e+10
1.439299136400222778e-01,1.455830931663513184e+00,4.386920160100000000e+10
2.140175253152847290e-01,1.376309871673583984e+00,9.916606239800000000e+10
2.040050029754638672e-01,1.417667269706726074e+00,7.227247269800000000e+10
2.102628350257873535e-01,1.363143324851989746e+00,9.242426489000000000e+10
1.889862418174743652e-01,1.397899627685546875e+00,4.067004964500000000e+10
2.115143984556198120e-01,1.356286406517028809e+00,3.128858362700000000e+10
2.177722156047821045e-01,1.343573927879333496e+00,3.853327607800000000e+10
1.877346783876419067e-01,1.398381590843200684e+00,5.281299157700000000e+10
1.789737194776535034e-01,1.400035142898559570e+00,4.871386487800000000e+10
1.939924955368041992e-01,1.405704855918884277e+00,5.592275310900000000e+10
1.952440589666366577e-01,1.380839109420776367e+00,7.870912553300000000e+10
1.677096337080001831e-01,1.447597026824951172e+00,5.959126114800000000e+10
1.589486896991729736e-01,1.445076227188110352e+00,9.361026574200000000e+10
1.989987492561340332e-01,1.390162944793701172e+00,3.124613729000000000e+09
1.827284097671508789e-01,1.393607378005981445e+00,5.813329873000000000e+09
2.090112715959548950e-01,1.332127094268798828e+00,1.507126888000000000e+09
1.764705926179885864e-01,1.433620333671569824e+00,9.336484338200000000e+10
1.702127754688262939e-01,1.443260192871093750e+00,5.432768420000000000e+08
1.852315366268157959e-01,1.403142333030700684e+00,2.893222240900000000e+10
2.127659618854522705e-01,1.336209177970886230e+00,9.716609050600000000e+10
1.814768463373184204e-01,1.454276919364929199e+00,9.346351286000000000e+09
2.052565813064575195e-01,1.372368574142456055e+00,4.642824946200000000e+10
1.677096337080001831e-01,1.439427614212036133e+00,3.403002964900000000e+10
1.877346783876419067e-01,1.408025979995727539e+00,1.305837025800000000e+10
1.902378052473068237e-01,1.400265216827392578e+00,7.500464531600000000e+10
1.752190291881561279e-01,1.442171812057495117e+00,1.745455788000000000e+09
2.252816110849380493e-01,1.327960729598999023e+00,7.580127270000000000e+10
1.551939994096755981e-01,1.458680033683776855e+00,4.051293711300000000e+10
1.977471858263015747e-01,1.398609995841979980e+00,1.636685240500000000e+10
2.040050029754638672e-01,1.367017507553100586e+00,9.113999132100000000e+10
2.252816110849380493e-01,1.328789472579956055e+00,4.490435613000000000e+10
2.265331745147705078e-01,1.330460548400878906e+00,7.743995338600000000e+10
2.140175253152847290e-01,1.342961072921752930e+00,5.430658444500000000e+10
1.526908725500106812e-01,1.468849539756774902e+00,9.090504738900000000e+10
1.889862418174743652e-01,1.472994685173034668e+00,2.646701500400000000e+10
2.152690887451171875e-01,1.328361034393310547e+00,4.547118605400000000e+10
1.814768463373184204e-01,1.427332639694213867e+00,3.749356163400000000e+10
1.852315366268157959e-01,1.420871019363403320e+00,5.791467106100000000e+10
1.914893686771392822e-01,1.387913584709167480e+00,3.082355761100000000e+10
1.551939994096755981e-01,1.464972853660583496e+00,1.327123576600000000e+10
2.115143984556198120e-01,1.342346072196960449e+00,5.267787825300000000e+10
1.927409321069717407e-01,1.343045949935913086e+00,6.368762893500000000e+10
1.439299136400222778e-01,1.483261466026306152e+00,2.106287959000000000e+10
1.652065068483352661e-01,1.458218574523925781e+00,9.566194200700000000e+10
1.814768463373184204e-01,1.415185928344726562e+00,5.018589427300000000e+10
1.814768463373184204e-01,1.394317865371704102e+00,9.145219681000000000e+10
1.839799731969833374e-01,1.400696158409118652e+00,7.713203922500000000e+10
1.827284097671508789e-01,1.420124292373657227e+00,3.786422093100000000e+10
2.015018761157989502e-01,1.394925117492675781e+00,2.693914690000000000e+09
1.689611971378326416e-01,1.394091129302978516e+00,9.959434404000000000e+10
2.352941185235977173e-01,1.349912405014038086e+00,1.795821535300000000e+10
2.277847379446029663e-01,1.334944486618041992e+00,1.929475375300000000e+10
1.827284097671508789e-01,1.435540556907653809e+00,3.020988494400000000e+10
1.977471858263015747e-01,1.445819258689880371e+00,3.295733558100000000e+10
1.977471858263015747e-01,1.428165316581726074e+00,4.132841406700000000e+10
1.864831000566482544e-01,1.439738273620605469e+00,6.018678292000000000e+10
1.877346783876419067e-01,1.401373863220214844e+00,4.914628913500000000e+10
2.077597081661224365e-01,1.369087576866149902e+00,2.833072325600000000e+10
2.227784842252731323e-01,1.322713375091552734e+00,5.463162967800000000e+10
2.040050029754638672e-01,1.396725416183471680e+00,3.067747927800000000e+10
2.215269058942794800e-01,1.348437190055847168e+00,4.051623167000000000e+10
1.589486896991729736e-01,1.456376791000366211e+00,4.537259991100000000e+10
2.052565813064575195e-01,1.388402342796325684e+00,3.428510720000000000e+09
2.165206521749496460e-01,1.331700444221496582e+00,5.499332722100000000e+10
1.802252829074859619e-01,1.406591415405273438e+00,2.415775912500000000e+10
1.864831000566482544e-01,1.410735607147216797e+00,5.499042951000000000e+10
1.877346783876419067e-01,1.398534655570983887e+00,4.196247650000000000e+10
1.664580702781677246e-01,1.437586069107055664e+00,8.980176315200000000e+10
1.914893686771392822e-01,1.414450407028198242e+00,1.747581693000000000e+09
1.576971262693405151e-01,1.447225093841552734e+00,6.490983225800000000e+10
1.714643388986587524e-01,1.544313430786132812e+00,9.063729048000000000e+10
1.902378052473068237e-01,1.361732244491577148e+00,6.358102424000000000e+10
1.714643388986587524e-01,1.456471443176269531e+00,1.084328950900000000e+10
1.814768463373184204e-01,1.435522079467773438e+00,1.463778784500000000e+10
1.939924955368041992e-01,1.360253810882568359e+00,9.112169859000000000e+09
1.714643388986587524e-01,1.435250043869018555e+00,7.790600474600000000e+10


==> fig/har/cdfs/multiple_attackers/xrange_projected.txt <==
5.882352963089942932e-02
6.091364245861768945e-02
6.300375528633594957e-02
6.509386811405420969e-02
6.718398094177245594e-02
6.927409376949071607e-02
7.136420659720897619e-02
7.345431942492723631e-02
7.554443225264549644e-02
7.763454508036374269e-02
7.972465790808200281e-02
8.181477073580026294e-02
8.390488356351852306e-02
8.599499639123678318e-02
8.808510921895504331e-02
9.017522204667330343e-02
9.226533487439156356e-02
9.435544770210982368e-02
9.644556052982806993e-02
9.853567335754633005e-02
1.006257861852645902e-01
1.027158990129828364e-01
1.048060118407010965e-01
1.068961246684193567e-01
1.089862374961376168e-01
1.110763503238558769e-01
1.131664631515741370e-01
1.152565759792923972e-01
1.173466888070106573e-01
1.194368016347289174e-01
1.215269144624471637e-01
1.236170272901654238e-01
1.257071401178836978e-01
1.277972529456019579e-01
1.298873657733202180e-01
1.319774786010384782e-01
1.340675914287567105e-01
1.361577042564749707e-01
1.382478170841932308e-01
1.403379299119114909e-01
1.424280427396297510e-01
1.445181555673480112e-01
1.466082683950662435e-01
1.486983812227845037e-01
1.507884940505027638e-01
1.528786068782210239e-01
1.549687197059392840e-01
1.570588325336575442e-01
1.591489453613758043e-01
1.612390581890940644e-01
1.633291710168123245e-01
1.654192838445305846e-01
1.675093966722488448e-01
1.695995094999671049e-01
1.716896223276853650e-01
1.737797351554036251e-01
1.758698479831218853e-01
1.779599608108401454e-01
1.800500736385584055e-01
1.821401864662766656e-01
1.842302992939948980e-01
1.863204121217131581e-01
1.884105249494314183e-01
1.905006377771496784e-01
1.925907506048679385e-01
1.946808634325861986e-01
1.967709762603044588e-01
1.988610890880227189e-01
2.009512019157409790e-01
2.030413147434592391e-01
2.051314275711774993e-01
2.072215403988957316e-01
2.093116532266139918e-01
2.114017660543322519e-01
2.134918788820505120e-01
2.155819917097687721e-01
2.176721045374870322e-01
2.197622173652052924e-01
2.218523301929235525e-01
2.239424430206418126e-01
2.260325558483600727e-01
2.281226686760783329e-01
2.302127815037965930e-01
2.323028943315148531e-01
2.343930071592330855e-01
2.364831199869513456e-01
2.385732328146696057e-01
2.406633456423878659e-01
2.427534584701061260e-01
2.448435712978243861e-01
2.469336841255426462e-01
2.490237969532609064e-01
2.511139097809791387e-01
2.532040226086974544e-01
2.552941354364156590e-01
2.573842482641339746e-01
2.594743610918521792e-01
2.615644739195704394e-01
2.636545867472886995e-01
2.657446995750069596e-01
2.678348124027252197e-01
2.699249252304434799e-01


==> fig/har/cdfs/private_acc/cdf_plot_data.txt <==
3.50E-02	0.00E+00	0.00E+00
4.26E-02	1.00E-02	0.00E+00
5.03E-02	4.00E-02	0.00E+00
5.79E-02	1.60E-01	1.00E-02
6.55E-02	2.70E-01	1.50E-01
7.32E-02	3.80E-01	3.50E-01
8.08E-02	4.40E-01	4.60E-01
8.84E-02	4.50E-01	5.60E-01
9.60E-02	4.60E-01	6.30E-01
1.04E-01	4.70E-01	7.10E-01
1.11E-01	4.80E-01	7.30E-01
1.19E-01	4.90E-01	7.40E-01
1.27E-01	4.90E-01	7.60E-01
1.34E-01	5.00E-01	7.60E-01
1.42E-01	5.00E-01	7.90E-01
1.49E-01	5.10E-01	7.90E-01
1.57E-01	5.10E-01	7.90E-01
1.65E-01	5.20E-01	7.90E-01
1.72E-01	5.20E-01	8.00E-01
1.80E-01	5.20E-01	8.00E-01
1.88E-01	5.20E-01	8.00E-01
1.95E-01	5.20E-01	8.00E-01
2.03E-01	5.20E-01	8.10E-01
2.10E-01	5.20E-01	8.10E-01
2.18E-01	5.20E-01	8.10E-01
2.26E-01	5.30E-01	8.10E-01
2.33E-01	5.30E-01	8.20E-01
2.41E-01	5.30E-01	8.20E-01
2.49E-01	5.30E-01	8.20E-01
2.56E-01	5.30E-01	8.20E-01
2.64E-01	5.30E-01	8.20E-01
2.72E-01	5.40E-01	8.20E-01
2.79E-01	5.40E-01	8.20E-01
2.87E-01	5.40E-01	8.30E-01
2.94E-01	5.50E-01	8.30E-01
3.02E-01	5.50E-01	8.30E-01
3.10E-01	5.50E-01	8.40E-01
3.17E-01	5.60E-01	8.40E-01
3.25E-01	5.60E-01	8.40E-01
3.33E-01	5.70E-01	8.50E-01
3.40E-01	5.80E-01	8.50E-01
3.48E-01	5.90E-01	8.50E-01
3.55E-01	5.90E-01	8.50E-01
3.63E-01	5.90E-01	8.50E-01
3.71E-01	6.10E-01	8.50E-01
3.78E-01	6.10E-01	8.50E-01
3.86E-01	6.20E-01	8.50E-01
3.94E-01	6.30E-01	8.50E-01
4.01E-01	6.30E-01	8.60E-01
4.09E-01	6.40E-01	8.60E-01
4.16E-01	6.50E-01	8.60E-01
4.24E-01	6.50E-01	8.60E-01
4.32E-01	6.60E-01	8.60E-01
4.39E-01	6.60E-01	8.60E-01
4.47E-01	6.60E-01	8.80E-01
4.55E-01	6.70E-01	8.80E-01
4.62E-01	6.80E-01	8.80E-01
4.70E-01	7.00E-01	8.80E-01
4.78E-01	7.10E-01	8.80E-01
4.85E-01	7.10E-01	8.80E-01
4.93E-01	7.30E-01	8.80E-01
5.00E-01	7.30E-01	8.80E-01
5.08E-01	7.30E-01	8.80E-01
5.16E-01	7.40E-01	8.80E-01
5.23E-01	7.50E-01	8.90E-01
5.31E-01	7.60E-01	8.90E-01
5.39E-01	7.60E-01	8.90E-01
5.46E-01	7.80E-01	8.90E-01
5.54E-01	7.80E-01	8.90E-01
5.61E-01	7.90E-01	8.90E-01
5.69E-01	7.90E-01	8.90E-01
5.77E-01	8.00E-01	8.90E-01
5.84E-01	8.00E-01	8.90E-01
5.92E-01	8.00E-01	8.90E-01
6.00E-01	8.00E-01	8.90E-01
6.07E-01	8.10E-01	8.90E-01
6.15E-01	8.20E-01	8.90E-01
6.23E-01	8.30E-01	8.90E-01
6.30E-01	8.30E-01	8.90E-01
6.38E-01	8.40E-01	8.90E-01
6.45E-01	8.60E-01	8.90E-01
6.53E-01	8.90E-01	8.90E-01
6.61E-01	9.00E-01	9.00E-01
6.68E-01	9.00E-01	9.10E-01
6.76E-01	9.20E-01	9.20E-01
6.84E-01	9.20E-01	9.20E-01
6.91E-01	9.30E-01	9.30E-01
6.99E-01	9.40E-01	9.40E-01
7.06E-01	9.60E-01	9.40E-01
7.14E-01	9.70E-01	9.40E-01
7.22E-01	9.90E-01	9.40E-01
7.29E-01	9.90E-01	9.40E-01
7.37E-01	9.90E-01	9.40E-01
7.45E-01	9.90E-01	9.50E-01
7.52E-01	9.90E-01	9.50E-01
7.60E-01	9.90E-01	9.60E-01
7.67E-01	9.90E-01	9.70E-01
7.75E-01	9.90E-01	9.70E-01
7.83E-01	9.90E-01	9.70E-01
7.90E-01	9.90E-01	9.90E-01
7.98E-01	1.00E+00	9.90E-01
8.06E-01	1.00E+00	1.00E+00
0.9         1           1     


==> fig/har/cdfs/private_acc/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.500000000000000222e-01
3.500000000000000333e-01
4.600000000000000200e-01
5.600000000000000533e-01
6.300000000000001155e-01
7.100000000000000755e-01
7.300000000000000933e-01
7.400000000000001021e-01
7.600000000000001199e-01
7.600000000000001199e-01
7.900000000000001465e-01
7.900000000000001465e-01
7.900000000000001465e-01
7.900000000000001465e-01
8.000000000000001554e-01
8.000000000000001554e-01
8.000000000000001554e-01
8.000000000000001554e-01
8.100000000000001643e-01
8.100000000000001643e-01
8.100000000000001643e-01
8.100000000000001643e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.200000000000001732e-01
8.300000000000001821e-01
8.300000000000001821e-01
8.300000000000001821e-01
8.400000000000001910e-01
8.400000000000001910e-01
8.400000000000001910e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.500000000000001998e-01
8.600000000000002087e-01
8.600000000000002087e-01
8.600000000000002087e-01
8.600000000000002087e-01
8.600000000000002087e-01
8.600000000000002087e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.800000000000002265e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
8.900000000000002354e-01
9.000000000000002442e-01
9.100000000000002531e-01
9.200000000000002620e-01
9.200000000000002620e-01
9.300000000000002709e-01
9.400000000000002798e-01
9.400000000000002798e-01
9.400000000000002798e-01
9.400000000000002798e-01
9.400000000000002798e-01
9.400000000000002798e-01
9.500000000000002887e-01
9.500000000000002887e-01
9.600000000000002975e-01
9.700000000000003064e-01
9.700000000000003064e-01
9.700000000000003064e-01
9.900000000000003242e-01
9.900000000000003242e-01
1.000000000000000222e+00


==> fig/har/cdfs/private_acc/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
4.000000000000000083e-02
1.600000000000000033e-01
2.700000000000000178e-01
3.800000000000000044e-01
4.400000000000000022e-01
4.500000000000000111e-01
4.600000000000000200e-01
4.700000000000000289e-01
4.800000000000000377e-01
4.900000000000000466e-01
4.900000000000000466e-01
5.000000000000000000e-01
5.000000000000000000e-01
5.100000000000000089e-01
5.100000000000000089e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.600000000000000533e-01
5.600000000000000533e-01
5.700000000000000622e-01
5.800000000000000711e-01
5.900000000000000799e-01
5.900000000000000799e-01
5.900000000000000799e-01
6.100000000000000977e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.400000000000001243e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.600000000000001421e-01
6.600000000000001421e-01
6.600000000000001421e-01
6.700000000000001510e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.300000000000002043e-01
7.300000000000002043e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.500000000000002220e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.800000000000002487e-01
7.800000000000002487e-01
7.900000000000002576e-01
7.900000000000002576e-01
8.000000000000002665e-01
8.000000000000002665e-01
8.000000000000002665e-01
8.000000000000002665e-01
8.100000000000002753e-01
8.200000000000002842e-01
8.300000000000002931e-01
8.300000000000002931e-01
8.400000000000003020e-01
8.600000000000003197e-01
8.900000000000003464e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.200000000000003730e-01
9.200000000000003730e-01
9.300000000000003819e-01
9.400000000000003908e-01
9.600000000000004086e-01
9.700000000000004174e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
1.000000000000000444e+00
1.000000000000000444e+00


==> fig/har/cdfs/private_acc/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har.ps"
set size 0.29,0.35
set xrange [0:0.88]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.2,0.88
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "Attack success rate" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.1" w lines lc rgb "blue" lw 3,\
    [0:1] 0.84, t title "raw data" w lines lc rgb "#0000CD" lw 3 dt 3

set output
reset

==> fig/har/cdfs/private_acc/privacyresult_adv_pri.csv <==
0.0613,6.33E+00,3.45E+10
0.0613,6.75E+00,4.44E+10
0.0939,4.30E+00,3.08E+10
0.0951,5.37E+00,2.52E+10
0.0538,4.67E+00,7.80E+10
0.646,6.51E-01,5.44E+09
0.0864,4.93E+00,7.65E+10
0.0601,5.16E+00,6.50E+10
0.1,4.40E+00,8.23E+10
0.0526,1.25E+01,3.91E+09
0.0563,1.65E+01,7.94E+10
0.0651,8.24E+00,4.16E+10
0.509,1.10E+00,3.68E+10
0.0826,1.05E+01,7.61E+10
0.0576,4.21E+00,8.86E+10
0.0513,4.90E+00,7.77E+10
0.0526,4.88E+00,1.83E+10
0.677,5.96E-01,8.31E+10
0.0638,5.55E+00,2.82E+10
0.295,1.97E+00,4.24E+10
0.0601,2.12E+01,1.09E+10
0.129,4.72E+00,1.01E+10
0.105,4.49E+00,5.67E+10
0.0751,5.15E+00,2.09E+10
0.0951,3.79E+00,3.55E+10
0.0551,5.96E+00,4.01E+10
0.0726,5.52E+00,8.05E+10
0.0763,4.67E+00,5.78E+10
0.0676,4.96E+00,6.68E+09
0.781,3.58E-01,8.73E+10
0.0563,5.44E+00,4.39E+10
0.0551,7.97E+00,2.49E+10
0.0638,4.78E+00,5.65E+10
0.0713,5.20E+00,8.82E+09
0.691,5.04E-01,7.90E+10
0.732,4.58E-01,9.52E+10
0.0763,4.60E+00,6.22E+10
0.798,3.43E-01,2.27E+10
0.16,3.77E+00,1.08E+09
0.0701,4.73E+00,5.53E+10
0.0701,5.26E+00,3.30E+10
0.0801,5.78E+00,3.47E+10
0.0588,8.16E+00,8.92E+10
0.0688,5.76E+00,8.19E+09
0.0638,5.09E+00,3.80E+09
0.0601,5.20E+00,4.17E+10
0.439,1.09E+00,2.10E+10
0.0601,5.03E+00,3.24E+10
0.115,3.86E+00,7.85E+10
0.0513,1.20E+01,6.42E+10
0.0726,5.42E+00,8.70E+10
0.0876,4.42E+00,3.32E+08
0.66,5.97E-01,2.34E+10
0.0663,5.21E+00,3.24E+10
0.0776,1.22E+01,1.10E+10
0.0901,5.94E+00,3.95E+10
0.0613,4.41E+00,9.07E+10
0.0663,9.27E+00,1.22E+10
0.0701,2.22E+01,9.04E+08
0.0626,6.01E+00,6.15E+10
0.116,4.45E+00,6.02E+10
0.78,3.92E-01,2.62E+10
0.0776,4.80E+00,9.35E+10
0.103,5.44E+00,7.58E+10
0.22,2.82E+00,6.23E+10
0.0876,4.85E+00,7.46E+10
0.39,1.79E+00,3.12E+09
0.273,2.28E+00,8.42E+09
0.191,2.87E+00,3.19E+10
0.758,4.10E-01,5.12E+10
0.13,3.50E+00,5.70E+09
0.0613,4.78E+00,9.38E+10
0.0526,6.35E+00,8.75E+10
0.0638,5.16E+00,5.32E+10
0.0463,4.22E+00,2.80E+10
0.0763,3.60E+00,7.37E+10
0.0776,4.75E+00,3.47E+10
0.318,1.77E+00,7.85E+10
0.0788,4.28E+00,5.01E+10
0.0576,5.55E+00,6.38E+09
0.0576,4.19E+00,6.27E+10
0.747,4.11E-01,6.38E+10
0.0814,5.49E+00,9.49E+10
0.666,5.98E-01,4.54E+10
0.0638,7.36E+00,5.30E+10
0.0626,9.93E+00,9.65E+10
0.0751,1.12E+01,8.23E+10
0.0676,4.63E+00,1.89E+10
0.0563,4.68E+00,8.09E+09
0.0939,6.04E+00,2.45E+10
0.0914,5.09E+00,1.15E+10
0.0626,9.32E+00,8.61E+10
0.13,4.37E+00,5.99E+10
0.0638,5.50E+00,6.46E+10
0.0851,5.48E+00,1.62E+10
0.0939,4.69E+00,5.25E+10
0.438,1.15E+00,6.91E+09
0.0851,5.18E+00,1.11E+10
0.0638,8.11E+00,2.43E+10
0.0914,3.58E+00,8.08E+10


==> fig/har/cdfs/private_acc/privacyresult_ori.csv <==
6.63E-02,1.20E+01,1.20E+10
5.51E-02,2.27E+00,6.02E+09
6.45E-01,5.88E-01,7.63E+10
3.83E-01,1.45E+00,4.23E+10
3.39E-01,1.45E+00,6.22E+09
8.01E-02,2.81E+00,6.20E+10
3.25E-01,1.85E+00,7.51E+10
4.51E-02,3.02E+00,5.76E+10
6.10E-01,7.79E-01,4.39E+10
3.03E-01,1.63E+00,5.98E+10
4.46E-01,1.16E+00,2.84E+10
1.54E-01,2.19E+00,8.43E+10
5.12E-01,8.89E-01,2.92E+10
4.51E-02,5.59E+00,5.71E+09
9.76E-02,2.32E+00,2.87E+07
9.01E-02,2.86E+00,7.04E+10
5.01E-02,3.36E+00,7.58E+09
6.66E-01,6.57E-01,4.97E+09
4.63E-02,6.14E+00,2.52E+10
6.93E-01,5.50E-01,2.61E+10
4.19E-01,1.65E+00,1.75E+10
7.01E-02,2.62E+00,8.33E+10
5.17E-01,1.16E+00,8.13E+10
6.63E-02,8.13E+00,2.51E+10
6.41E-01,6.95E-01,7.70E+10
1.08E-01,2.44E+00,2.92E+10
6.41E-01,6.82E-01,8.50E+10
6.37E-01,5.77E-01,8.38E+10
4.01E-02,3.19E+00,2.55E+09
6.26E-01,6.86E-01,8.03E+10
7.86E-01,3.91E-01,4.89E+10
4.88E-02,4.44E+00,5.47E+10
6.26E-02,2.66E+00,4.30E+10
5.88E-02,5.11E+00,5.64E+10
4.62E-01,1.19E+00,5.94E+10
3.50E-02,4.24E+00,2.60E+10
6.13E-02,3.41E+00,6.03E+10
5.92E-01,7.08E-01,7.95E+10
6.65E-01,6.35E-01,9.34E+10
6.01E-02,2.38E+00,5.78E+10
4.02E-01,1.26E+00,7.00E+10
5.26E-02,3.22E+00,5.21E+10
7.10E-01,5.11E-01,9.58E+09
5.53E-01,8.03E-01,6.42E+10
1.36E-01,2.34E+00,2.64E+10
4.64E-01,1.14E+00,6.01E+10
6.81E-01,5.39E-01,2.01E+10
7.01E-02,6.51E+00,5.46E+10
4.51E-02,3.19E+00,4.18E+10
2.84E-01,1.88E+00,6.11E+10
4.26E-02,3.43E+00,3.56E+10
3.75E-01,1.49E+00,1.91E+10
1.25E-01,2.27E+00,4.40E+10
5.88E-02,4.11E+00,3.64E+10
7.02E-01,5.38E-01,8.00E+10
7.12E-01,5.22E-01,2.80E+10
5.01E-02,1.69E+01,5.48E+10
6.97E-01,5.61E-01,4.30E+10
2.58E-01,1.64E+00,4.39E+10
5.63E-01,9.27E-01,7.52E+09
6.51E-01,6.93E-01,4.49E+10
6.76E-02,2.70E+00,8.27E+10
5.04E-01,8.70E-01,6.08E+10
6.01E-02,3.04E+00,6.73E+10
6.06E-01,6.64E-01,5.28E+10
4.63E-02,3.17E+00,5.86E+10
4.88E-02,3.69E+00,2.55E+10
6.26E-02,1.32E+01,5.96E+10
3.24E-01,1.67E+00,8.63E+10
6.38E-02,2.58E+00,7.75E+10
4.59E-01,1.06E+00,7.99E+10
6.32E-01,6.84E-01,1.72E+10
6.26E-02,2.80E+00,6.89E+10
5.38E-02,5.17E+00,6.43E+10
3.60E-01,1.38E+00,9.15E+10
4.51E-01,1.20E+00,6.49E+10
4.01E-02,3.03E+00,6.63E+10
4.84E-01,1.03E+00,7.46E+09
3.60E-01,1.53E+00,2.46E+10
8.39E-02,3.10E+00,9.45E+10
6.86E-01,6.84E-01,2.56E+10
5.38E-02,1.24E+01,9.87E+09
2.18E-01,1.66E+00,2.01E+10
5.63E-02,2.63E+00,4.60E+10
5.51E-02,9.92E+00,1.79E+10
5.38E-02,1.51E+01,1.70E+10
5.88E-02,2.79E+00,9.80E+10
3.95E-01,1.58E+00,1.22E+10
4.76E-02,1.23E+01,9.28E+09
5.31E-01,8.96E-01,1.38E+10
5.01E-02,3.27E+00,4.95E+10
5.38E-02,1.80E+01,1.17E+10
5.38E-02,1.04E+01,2.09E+10
5.26E-02,1.16E+01,2.20E+10
4.82E-01,9.80E-01,2.79E+10
4.76E-02,5.17E+00,1.91E+10
5.51E-02,9.90E+00,6.09E+10
6.01E-02,8.44E+00,7.49E+10
6.63E-02,8.59E+00,6.89E+10
5.33E-01,8.57E-01,8.93E+10


==> fig/har/cdfs/private_acc/xrange_projected.txt <==
3.500000000000000333e-02
4.263000000000000123e-02
5.026000000000000606e-02
5.789000000000000395e-02
6.552000000000000879e-02
7.315000000000000668e-02
8.078000000000000458e-02
8.841000000000001635e-02
9.604000000000001425e-02
1.036700000000000121e-01
1.113000000000000100e-01
1.189300000000000079e-01
1.265600000000000058e-01
1.341900000000000037e-01
1.418200000000000016e-01
1.494500000000000273e-01
1.570799999999999974e-01
1.647100000000000231e-01
1.723400000000000210e-01
1.799700000000000188e-01
1.876000000000000167e-01
1.952300000000000146e-01
2.028600000000000125e-01
2.104900000000000104e-01
2.181200000000000083e-01
2.257500000000000062e-01
2.333800000000000041e-01
2.410100000000000298e-01
2.486400000000000277e-01
2.562699999999999978e-01
2.639000000000000234e-01
2.715300000000000491e-01
2.791600000000000192e-01
2.867899999999999894e-01
2.944200000000000150e-01
3.020500000000000407e-01
3.096800000000000663e-01
3.173099999999999810e-01
3.249400000000000066e-01
3.325700000000000323e-01
3.402000000000000579e-01
3.478299999999999725e-01
3.554599999999999982e-01
3.630900000000000238e-01
3.707200000000000495e-01
3.783500000000000751e-01
3.859799999999999898e-01
3.936100000000000154e-01
4.012400000000000411e-01
4.088700000000000667e-01
4.164999999999999813e-01
4.241300000000000070e-01
4.317600000000000326e-01
4.393900000000000583e-01
4.470200000000000840e-01
4.546499999999999986e-01
4.622800000000000242e-01
4.699100000000000499e-01
4.775400000000000755e-01
4.851699999999999902e-01
4.928000000000000158e-01
5.004300000000000415e-01
5.080600000000000671e-01
5.156899999999999817e-01
5.233200000000000074e-01
5.309500000000000330e-01
5.385800000000000587e-01
5.462100000000000843e-01
5.538400000000001100e-01
5.614700000000000246e-01
5.691000000000000503e-01
5.767300000000000759e-01
5.843600000000001016e-01
5.919900000000000162e-01
5.996200000000000419e-01
6.072500000000000675e-01
6.148800000000000932e-01
6.225100000000001188e-01
6.301400000000000334e-01
6.377700000000000591e-01
6.454000000000000847e-01
6.530300000000001104e-01
6.606600000000000250e-01
6.682900000000000507e-01
6.759200000000000763e-01
6.835500000000001020e-01
6.911800000000001276e-01
6.988100000000000422e-01
7.064400000000000679e-01
7.140700000000000935e-01
7.217000000000001192e-01
7.293300000000000338e-01
7.369600000000000595e-01
7.445900000000000851e-01
7.522200000000001108e-01
7.598500000000000254e-01
7.674800000000000511e-01
7.751100000000000767e-01
7.827400000000001024e-01
7.903700000000001280e-01
7.980000000000000426e-01
8.056300000000000683e-01


==> fig/har/cdfs/reconstruction_loss/cdf_plot_data.txt <==
3.03E-02	0.00E+00	0.00E+00
4.23E-02	1.00E-02	0.00E+00
5.43E-02	2.50E-01	4.00E-02
6.63E-02	5.10E-01	2.60E-01
7.83E-02	7.10E-01	4.60E-01
9.03E-02	8.00E-01	6.40E-01
1.02E-01	8.60E-01	7.60E-01
1.14E-01	8.70E-01	8.20E-01
1.26E-01	8.90E-01	8.30E-01
1.38E-01	9.10E-01	8.30E-01
1.50E-01	9.30E-01	8.50E-01
1.62E-01	9.30E-01	8.70E-01
1.74E-01	9.40E-01	8.90E-01
1.86E-01	9.40E-01	9.00E-01
1.98E-01	9.40E-01	9.10E-01
2.10E-01	9.40E-01	9.10E-01
2.22E-01	9.40E-01	9.20E-01
2.34E-01	9.40E-01	9.20E-01
2.46E-01	9.40E-01	9.40E-01
2.58E-01	9.50E-01	9.40E-01
2.70E-01	9.60E-01	9.40E-01
2.82E-01	9.70E-01	9.50E-01
2.94E-01	9.70E-01	9.50E-01
3.06E-01	9.70E-01	9.60E-01
3.18E-01	9.70E-01	9.60E-01
3.30E-01	9.70E-01	9.60E-01
3.42E-01	9.70E-01	9.60E-01
3.54E-01	9.70E-01	9.60E-01
3.66E-01	9.70E-01	9.60E-01
3.78E-01	9.70E-01	9.60E-01
3.90E-01	9.70E-01	9.60E-01
4.02E-01	9.70E-01	9.60E-01
4.14E-01	9.70E-01	9.60E-01
4.26E-01	9.70E-01	9.60E-01
4.38E-01	9.70E-01	9.70E-01
4.50E-01	9.70E-01	9.70E-01
4.62E-01	9.70E-01	9.70E-01
4.74E-01	9.70E-01	9.70E-01
4.86E-01	9.70E-01	9.70E-01
4.98E-01	9.70E-01	9.70E-01
5.10E-01	9.70E-01	9.70E-01
5.22E-01	9.70E-01	9.70E-01
5.34E-01	9.70E-01	9.70E-01
5.46E-01	9.70E-01	9.70E-01
5.58E-01	9.70E-01	9.70E-01
5.70E-01	9.70E-01	9.70E-01
5.82E-01	9.70E-01	9.80E-01
5.94E-01	9.70E-01	9.80E-01
6.06E-01	9.70E-01	9.80E-01
6.18E-01	9.70E-01	9.90E-01
6.30E-01	9.80E-01	9.90E-01
6.42E-01	9.80E-01	9.90E-01
6.54E-01	9.80E-01	9.90E-01
6.66E-01	9.80E-01	9.90E-01
6.78E-01	9.80E-01	9.90E-01
6.90E-01	9.80E-01	9.90E-01
7.02E-01	9.80E-01	9.90E-01
7.14E-01	9.80E-01	9.90E-01
7.26E-01	1.00E+00	9.90E-01
7.38E-01	1.00E+00	9.90E-01
7.50E-01	1.00E+00	9.90E-01
7.62E-01	1.00E+00	9.90E-01
7.74E-01	1.00E+00	9.90E-01
7.86E-01	1.00E+00	9.90E-01
7.98E-01	1.00E+00	9.90E-01
8.10E-01	1.00E+00	9.90E-01
8.22E-01	1.00E+00	9.90E-01
8.34E-01	1.00E+00	9.90E-01
8.46E-01	1.00E+00	9.90E-01
8.58E-01	1.00E+00	9.90E-01
8.70E-01	1.00E+00	9.90E-01
8.82E-01	1.00E+00	9.90E-01
8.94E-01	1.00E+00	9.90E-01
9.06E-01	1.00E+00	9.90E-01
9.18E-01	1.00E+00	9.90E-01
9.30E-01	1.00E+00	9.90E-01
9.42E-01	1.00E+00	9.90E-01
9.54E-01	1.00E+00	9.90E-01
9.66E-01	1.00E+00	9.90E-01
9.78E-01	1.00E+00	9.90E-01
9.90E-01	1.00E+00	9.90E-01
1.00E+00	1.00E+00	9.90E-01
1.01E+00	1.00E+00	9.90E-01
1.03E+00	1.00E+00	9.90E-01
1.04E+00	1.00E+00	9.90E-01
1.05E+00	1.00E+00	9.90E-01
1.06E+00	1.00E+00	9.90E-01
1.07E+00	1.00E+00	9.90E-01
1.09E+00	1.00E+00	9.90E-01
1.10E+00	1.00E+00	9.90E-01
1.11E+00	1.00E+00	9.90E-01
1.12E+00	1.00E+00	9.90E-01
1.13E+00	1.00E+00	9.90E-01
1.15E+00	1.00E+00	9.90E-01
1.16E+00	1.00E+00	9.90E-01
1.17E+00	1.00E+00	9.90E-01
1.18E+00	1.00E+00	9.90E-01
1.19E+00	1.00E+00	9.90E-01
1.21E+00	1.00E+00	9.90E-01
1.22E+00	1.00E+00	9.90E-01
1.23E+00	1.00E+00	9.90E-01
1.24E+00	1.00E+00	1.00E+00


==> fig/har/cdfs/reconstruction_loss/cdf_plot_data_0.3.txt <==
3.03E-02	0.00E+00	0.00E+00
3.98E-02	1.00E-02	0.00E+00
4.93E-02	2.10E-01	0.00E+00
5.88E-02	4.30E-01	0.00E+00
6.83E-02	6.20E-01	0.00E+00
7.78E-02	7.40E-01	0.00E+00
8.73E-02	8.00E-01	6.00E-02
9.68E-02	8.60E-01	5.70E-01
1.06E-01	8.60E-01	6.40E-01
1.16E-01	8.70E-01	7.50E-01
1.25E-01	8.90E-01	8.50E-01
1.35E-01	9.10E-01	8.70E-01
1.44E-01	9.30E-01	8.80E-01
1.54E-01	9.30E-01	8.80E-01
1.63E-01	9.30E-01	8.90E-01
1.73E-01	9.40E-01	9.00E-01
1.82E-01	9.40E-01	9.00E-01
1.92E-01	9.40E-01	9.20E-01
2.01E-01	9.40E-01	9.20E-01
2.11E-01	9.40E-01	9.30E-01
2.20E-01	9.40E-01	9.30E-01
2.30E-01	9.40E-01	9.30E-01
2.39E-01	9.40E-01	9.50E-01
2.49E-01	9.40E-01	9.50E-01
2.58E-01	9.50E-01	9.60E-01
2.68E-01	9.60E-01	9.60E-01
2.77E-01	9.60E-01	9.80E-01
2.87E-01	9.70E-01	9.80E-01
2.96E-01	9.70E-01	9.80E-01
3.06E-01	9.70E-01	9.80E-01
3.16E-01	9.70E-01	9.80E-01
3.25E-01	9.70E-01	9.80E-01
3.35E-01	9.70E-01	9.80E-01
3.44E-01	9.70E-01	9.80E-01
3.54E-01	9.70E-01	9.80E-01
3.63E-01	9.70E-01	9.90E-01
3.73E-01	9.70E-01	9.90E-01
3.82E-01	9.70E-01	9.90E-01
3.92E-01	9.70E-01	9.90E-01
4.01E-01	9.70E-01	9.90E-01
4.11E-01	9.70E-01	9.90E-01
4.20E-01	9.70E-01	9.90E-01
4.30E-01	9.70E-01	9.90E-01
4.39E-01	9.70E-01	9.90E-01
4.49E-01	9.70E-01	9.90E-01
4.58E-01	9.70E-01	9.90E-01
4.68E-01	9.70E-01	9.90E-01
4.77E-01	9.70E-01	9.90E-01
4.87E-01	9.70E-01	9.90E-01
4.96E-01	9.70E-01	9.90E-01
5.06E-01	9.70E-01	9.90E-01
5.15E-01	9.70E-01	9.90E-01
5.25E-01	9.70E-01	9.90E-01
5.34E-01	9.70E-01	9.90E-01
5.44E-01	9.70E-01	9.90E-01
5.53E-01	9.70E-01	9.90E-01
5.63E-01	9.70E-01	9.90E-01
5.72E-01	9.70E-01	9.90E-01
5.82E-01	9.70E-01	9.90E-01
5.91E-01	9.70E-01	9.90E-01
6.01E-01	9.70E-01	9.90E-01
6.10E-01	9.70E-01	9.90E-01
6.20E-01	9.70E-01	9.90E-01
6.29E-01	9.80E-01	9.90E-01
6.39E-01	9.80E-01	9.90E-01
6.48E-01	9.80E-01	9.90E-01
6.58E-01	9.80E-01	9.90E-01
6.67E-01	9.80E-01	9.90E-01
6.77E-01	9.80E-01	9.90E-01
6.86E-01	9.80E-01	9.90E-01
6.96E-01	9.80E-01	9.90E-01
7.05E-01	9.80E-01	9.90E-01
7.15E-01	9.90E-01	9.90E-01
7.24E-01	1.00E+00	9.90E-01
7.34E-01	1.00E+00	9.90E-01
7.43E-01	1.00E+00	9.90E-01
7.53E-01	1.00E+00	9.90E-01
7.62E-01	1.00E+00	9.90E-01
7.72E-01	1.00E+00	9.90E-01
7.81E-01	1.00E+00	9.90E-01
7.91E-01	1.00E+00	9.90E-01
8.00E-01	1.00E+00	9.90E-01
8.10E-01	1.00E+00	9.90E-01
8.19E-01	1.00E+00	9.90E-01
8.29E-01	1.00E+00	9.90E-01
8.38E-01	1.00E+00	9.90E-01
8.48E-01	1.00E+00	9.90E-01
8.57E-01	1.00E+00	9.90E-01
8.67E-01	1.00E+00	9.90E-01
8.76E-01	1.00E+00	9.90E-01
8.86E-01	1.00E+00	9.90E-01
8.95E-01	1.00E+00	9.90E-01
9.05E-01	1.00E+00	9.90E-01
9.14E-01	1.00E+00	9.90E-01
9.24E-01	1.00E+00	9.90E-01
9.33E-01	1.00E+00	9.90E-01
9.43E-01	1.00E+00	9.90E-01
9.52E-01	1.00E+00	9.90E-01
9.62E-01	1.00E+00	9.90E-01
9.71E-01	1.00E+00	9.90E-01
9.81E-01	1.00E+00	9.90E-01
9.91E-01	1.00E+00	1.00E+00


==> fig/har/cdfs/reconstruction_loss/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
4.000000000000000083e-02
2.600000000000000089e-01
4.600000000000000200e-01
6.400000000000000133e-01
7.600000000000000089e-01
8.200000000000000622e-01
8.300000000000000711e-01
8.300000000000000711e-01
8.500000000000000888e-01
8.700000000000001066e-01
8.900000000000001243e-01
9.000000000000001332e-01
9.100000000000001421e-01
9.100000000000001421e-01
9.200000000000001510e-01
9.200000000000001510e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.500000000000001776e-01
9.500000000000001776e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/har/cdfs/reconstruction_loss/cdf_projected_adv_0.3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.999999999999999778e-02
5.700000000000000622e-01
6.400000000000001243e-01
7.500000000000001110e-01
8.500000000000000888e-01
8.700000000000001066e-01
8.800000000000001155e-01
8.800000000000001155e-01
8.900000000000001243e-01
9.000000000000001332e-01
9.000000000000001332e-01
9.200000000000001510e-01
9.200000000000001510e-01
9.300000000000001599e-01
9.300000000000001599e-01
9.300000000000001599e-01
9.500000000000001776e-01
9.500000000000001776e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/har/cdfs/reconstruction_loss/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
2.500000000000000000e-01
5.100000000000000089e-01
7.099999999999999645e-01
7.999999999999999334e-01
8.599999999999998757e-01
8.699999999999998845e-01
8.899999999999999023e-01
9.099999999999999201e-01
9.299999999999999378e-01
9.299999999999999378e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.399999999999999467e-01
9.499999999999999556e-01
9.599999999999999645e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.699999999999999734e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
9.799999999999999822e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/har/cdfs/reconstruction_loss/cdf_projected_ori_0.3.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
2.100000000000000200e-01
4.300000000000000488e-01
6.200000000000001066e-01
7.400000000000001021e-01
8.000000000000000444e-01
8.600000000000000977e-01
8.600000000000000977e-01
8.700000000000001066e-01
8.900000000000001243e-01
9.100000000000001421e-01
9.300000000000001599e-01
9.300000000000001599e-01
9.300000000000001599e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.500000000000001776e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/har/cdfs/reconstruction_loss/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_har.ps"
set size 0.29,0.35
set xrange [0:1.2]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.3,1.2
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.1" w lines lc rgb "blue" lw 3,\
    [0:1] 0.02, t title "colluded" w lines lc rgb "black" lw 3 dt 3

set output
reset

==> fig/har/cdfs/reconstruction_loss/gnuplot_mixed_0.3.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_har_lambda.ps"
set size 0.29,0.35
set xrange [0:0.4]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.1,0.38
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data_0.3.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data_0.3.txt" using 1:3 title "{/Symbol l} = 0.3" w lines lc rgb "blue" lw 3,\
    [0:1] 0.02, t title "colluded" w lines lc rgb "black" lw 3 dt 3

set output
reset

==> fig/har/cdfs/reconstruction_loss/recoveryresult_adv_rec.csv <==
1.23E+00,2.80E+10
2.04E-01,8.80E+10
6.54E-02,2.69E+10
2.32E-01,5.66E+10
6.76E-02,4.39E+10
2.23E-01,1.93E+10
6.10E-02,2.21E+10
4.73E-02,3.77E+10
9.15E-02,1.85E+10
5.53E-02,2.53E+10
6.45E-02,2.45E+10
5.95E-01,5.42E+10
6.94E-02,2.36E+10
1.69E-01,5.37E+10
2.60E-01,4.14E+10
4.79E-02,8.13E+10
4.46E-02,4.75E+10
7.98E-02,5.84E+10
6.16E-02,7.17E+10
1.86E-01,1.28E+10
4.44E-02,6.01E+10
6.88E-02,7.24E+10
2.92E-01,3.50E+10
1.44E-01,1.33E+10
7.68E-02,8.84E+10
5.00E-02,2.21E+09
9.04E-02,3.24E+10
4.39E-02,6.59E+10
6.42E-02,1.93E+10
8.63E-02,8.66E+10
4.50E-02,9.62E+10
7.92E-02,4.55E+10
7.80E-02,5.95E+10
8.01E-02,1.84E+10
5.97E-02,1.63E+10
4.98E-02,9.17E+10
6.46E-02,3.25E+10
7.36E-02,7.19E+10
1.10E-01,2.04E+09
4.81E-02,8.10E+10
7.25E-02,9.39E+10
7.26E-02,6.01E+10
5.48E-02,2.83E+10
1.27E-01,2.68E+10
5.04E-02,5.11E+10
4.22E-02,9.42E+10
5.01E-02,2.91E+10
1.61E-01,2.62E+10
6.06E-02,9.15E+10
3.26E-02,1.14E+10
8.65E-02,1.90E+10
5.11E-02,8.28E+10
8.14E-02,4.65E+10
8.68E-02,6.49E+10
9.96E-02,7.36E+10
7.26E-02,7.94E+10
4.90E-02,5.69E+10
5.89E-02,9.33E+09
3.88E-02,9.43E+10
9.26E-02,6.78E+09
6.21E-02,8.85E+10
9.82E-02,2.81E+10
1.29E-01,3.55E+10
6.42E-02,6.94E+10
6.96E-02,9.69E+10
4.21E-01,3.67E+09
5.22E-02,1.08E+10
7.08E-02,2.21E+10
6.27E-02,4.19E+10
6.60E-02,7.94E+10
1.45E-01,6.62E+10
8.00E-02,9.81E+10
8.92E-02,7.72E+10
5.65E-02,1.88E+10
4.66E-02,6.62E+10
7.48E-02,3.70E+10
8.03E-02,8.57E+10
6.80E-02,4.77E+10
6.52E-02,1.25E+10
7.20E-02,1.05E+10
5.87E-02,5.99E+10
6.77E-02,6.39E+10
4.49E-02,2.18E+10
8.69E-02,1.34E+10
4.62E-02,6.12E+10
9.17E-02,8.31E+10
7.51E-02,4.48E+10
6.00E-02,8.47E+09
7.87E-02,8.25E+10
4.63E-02,3.62E+10
6.09E-02,7.52E+10
7.02E-02,1.82E+10
4.54E-02,8.04E+10
4.85E-02,1.87E+10
1.51E-01,6.27E+10
5.60E-01,7.67E+10
4.93E-02,2.84E+10
7.28E-02,6.93E+10
4.21E-02,4.51E+09
4.60E-02,8.51E+10


==> fig/har/cdfs/reconstruction_loss/recoveryresult_adv_rec_0.3.csv <==
6.01E-02,7.85E+10,7.01E-02
5.90E-02,8.61E+10,7.90E-02
5.91E-02,2.89E+10,7.91E-02
9.28E-02,9.60E+10,1.13E-01
7.66E-02,8.44E+10,9.66E-02
5.83E-02,5.56E+09,7.83E-02
9.14E-02,3.38E+10,1.11E-01
5.79E-02,2.59E+10,7.79E-02
8.12E-02,7.16E+09,1.01E-01
5.75E-02,3.97E+10,7.75E-02
6.21E-02,6.66E+10,8.21E-02
5.91E-02,2.17E+10,7.91E-02
8.36E-02,4.20E+10,1.04E-01
6.41E-02,6.94E+10,8.41E-02
8.50E-02,8.73E+10,1.05E-01
7.54E-02,9.10E+10,9.54E-02
8.55E-02,4.06E+10,1.06E-01
7.27E-02,2.86E+10,9.27E-02
8.31E-02,1.45E+10,1.03E-01
8.96E-02,5.93E+10,1.10E-01
6.62E-02,8.54E+10,8.62E-02
6.47E-02,1.75E+10,8.47E-02
5.86E-02,6.89E+10,7.86E-02
5.77E-02,9.21E+10,7.77E-02
5.98E-02,3.12E+10,7.98E-02
6.13E-02,2.81E+10,8.13E-02
2.28E-01,9.63E+09,2.48E-01
5.99E-02,3.59E+10,7.99E-02
5.81E-02,7.45E+09,7.81E-02
9.22E-02,3.55E+10,1.12E-01
7.88E-02,6.89E+10,9.88E-02
1.53E-01,5.90E+10,1.73E-01
5.78E-02,4.80E+10,7.78E-02
1.02E-01,4.46E+10,1.22E-01
6.00E-02,6.34E+10,8.00E-02
6.01E-02,4.59E+10,8.01E-02
6.25E-02,9.04E+10,8.25E-02
6.09E-02,3.57E+10,8.09E-02
9.37E-02,9.69E+09,1.14E-01
6.54E-02,5.12E+10,8.54E-02
6.67E-02,6.84E+10,8.67E-02
5.99E-02,2.23E+09,7.99E-02
7.38E-02,1.05E+10,9.38E-02
5.83E-02,7.85E+10,7.83E-02
8.95E-02,4.11E+10,1.10E-01
5.82E-02,8.55E+10,7.82E-02
1.56E-01,7.51E+10,1.76E-01
5.77E-02,5.32E+10,7.77E-02
9.51E-02,3.91E+10,1.15E-01
5.86E-02,5.76E+10,7.86E-02
5.95E-02,7.48E+09,7.95E-02
1.80E-01,7.55E+10,2.00E-01
5.98E-02,7.08E+10,7.98E-02
6.19E-02,4.66E+10,8.19E-02
5.75E-02,4.08E+10,7.75E-02
5.87E-02,4.73E+10,7.87E-02
6.63E-02,2.78E+10,8.63E-02
2.04E-01,6.06E+10,2.24E-01
5.94E-02,5.61E+10,7.94E-02
6.08E-02,4.60E+10,8.08E-02
6.09E-02,6.02E+09,8.09E-02
6.76E-02,1.70E+10,8.76E-02
9.84E-02,1.56E+10,1.18E-01
9.61E-01,8.29E+10,9.81E-01
5.79E-02,7.96E+10,7.79E-02
7.68E-02,9.19E+10,9.68E-02
8.54E-02,5.95E+10,1.05E-01
6.17E-02,5.94E+10,8.17E-02
6.04E-02,6.35E+10,8.04E-02
5.87E-02,2.39E+10,7.87E-02
6.16E-02,3.50E+10,8.16E-02
5.96E-02,3.54E+10,7.96E-02
6.02E-02,5.09E+10,8.02E-02
2.45E-01,9.96E+10,2.65E-01
5.85E-02,8.07E+10,7.85E-02
6.08E-02,4.84E+10,8.08E-02
8.86E-02,9.53E+10,1.09E-01
5.88E-02,6.04E+10,7.88E-02
1.31E-01,8.68E+10,1.51E-01
6.60E-02,3.36E+10,8.60E-02
6.38E-02,4.80E+10,8.38E-02
6.29E-02,7.24E+10,8.29E-02
5.83E-02,1.22E+10,7.83E-02
8.11E-02,5.97E+10,1.01E-01
2.01E-01,3.96E+10,2.21E-01
8.01E-02,5.89E+09,1.00E-01
9.08E-02,7.68E+10,1.11E-01
1.37E-01,6.35E+10,1.57E-01
6.58E-02,5.33E+09,8.58E-02
8.10E-02,3.12E+10,1.01E-01
6.62E-02,6.24E+10,8.62E-02
5.87E-02,9.44E+09,7.87E-02
7.63E-02,2.15E+10,9.63E-02
3.33E-01,2.87E+10,3.53E-01
2.40E-01,7.55E+10,2.60E-01
8.93E-02,5.45E+10,1.09E-01
1.06E-01,3.42E+09,1.26E-01
6.04E-02,3.19E+10,8.04E-02
6.42E-02,3.94E+10,8.42E-02
8.29E-02,3.97E+10,1.03E-01


==> fig/har/cdfs/reconstruction_loss/recoveryresult_ori.csv <==
5.94E-02,5.79E+10
5.89E-02,6.89E+10
5.12E-02,5.56E+10
8.04E-02,3.01E+10
4.85E-02,6.93E+10
4.64E-02,5.24E+10
1.12E-01,5.34E+10
1.30E-01,5.02E+10
7.18E-02,5.40E+10
3.03E-02,9.24E+10
3.10E-02,7.53E+10
3.35E-02,9.74E+10
5.70E-02,4.72E+10
5.68E-02,3.23E+10
5.08E-02,7.22E+10
4.51E-02,6.48E+10
3.19E-02,4.38E+10
4.87E-02,5.04E+10
7.94E-02,2.90E+09
4.61E-02,2.44E+10
6.23E-02,8.85E+10
4.46E-02,9.97E+10
4.59E-02,4.50E+10
4.94E-02,1.59E+10
5.60E-02,1.59E+08
7.32E-02,6.67E+10
7.87E-02,2.84E+10
3.36E-02,8.66E+10
7.17E-02,6.84E+09
3.35E-02,2.73E+10
6.82E-02,8.21E+10
3.20E-02,6.57E+10
2.54E-01,9.77E+10
5.75E-02,1.77E+10
8.04E-02,1.91E+10
1.20E-01,3.94E+10
5.90E-02,4.80E+10
6.82E-02,2.36E+09
3.55E-02,2.65E+10
5.54E-02,5.86E+09
2.68E-01,8.24E+10
4.59E-02,3.74E+10
5.69E-02,4.42E+10
1.17E-01,4.81E+10
7.04E-01,3.76E+10
3.27E-02,1.40E+10
4.58E-02,9.76E+10
4.20E-02,9.12E+10
3.87E-02,7.23E+10
6.15E-01,8.89E+10
4.27E-02,4.84E+10
4.70E-02,9.07E+10
5.62E-02,8.34E+10
3.22E-02,8.44E+10
3.55E-02,4.61E+10
1.30E-01,7.11E+10
3.41E-02,9.84E+10
3.92E-02,5.25E+10
3.12E-02,5.99E+10
9.85E-02,2.27E+10
5.19E-02,3.89E+10
3.13E-02,2.47E+10
4.50E-02,9.35E+10
7.08E-01,2.73E+10
5.19E-02,1.07E+10
5.86E-02,7.45E+10
5.52E-02,9.34E+09
3.26E-02,2.33E+09
4.10E-02,6.16E+10
3.60E-02,6.93E+10
4.58E-02,9.98E+10
4.84E-02,2.96E+09
8.04E-02,2.85E+10
1.10E-01,4.00E+10
7.53E-02,1.30E+10
6.34E-02,8.54E+10
4.80E-02,5.03E+10
6.11E-02,5.78E+10
7.64E-02,5.58E+10
5.60E-02,6.43E+10
1.54E-01,2.74E+10
6.38E-02,9.18E+09
3.46E-02,8.27E+10
3.92E-02,7.09E+10
4.92E-02,8.93E+10
7.84E-02,4.38E+10
5.17E-02,3.51E+10
5.24E-02,4.18E+10
6.66E-02,5.97E+10
5.31E-02,7.02E+10
4.41E-02,5.06E+10
5.68E-02,5.91E+10
6.33E-02,4.19E+09
7.70E-02,7.67E+10
4.21E-02,6.11E+10
3.31E-02,7.54E+09
4.25E-02,8.90E+10
3.99E-02,8.07E+09
5.95E-02,9.78E+08
2.40E-01,1.91E+10


==> fig/har/cdfs/reconstruction_loss/xrange_projected.txt <==
3.030000000000000054e-02
4.229700000000000126e-02
5.429400000000000198e-02
6.629100000000000270e-02
7.828799999999999648e-02
9.028500000000000414e-02
1.022820000000000118e-01
1.142789999999999917e-01
1.262759999999999994e-01
1.382730000000000070e-01
1.502700000000000147e-01
1.622669999999999946e-01
1.742640000000000022e-01
1.862610000000000099e-01
1.982579999999999898e-01
2.102549999999999975e-01
2.222520000000000051e-01
2.342490000000000128e-01
2.462460000000000204e-01
2.582430000000000003e-01
2.702400000000000357e-01
2.822370000000000156e-01
2.942339999999999955e-01
3.062310000000000310e-01
3.182280000000000109e-01
3.302249999999999908e-01
3.422220000000000262e-01
3.542190000000000061e-01
3.662159999999999860e-01
3.782130000000000214e-01
3.902100000000000013e-01
4.022070000000000367e-01
4.142040000000000166e-01
4.262009999999999965e-01
4.381980000000000319e-01
4.501950000000000118e-01
4.621920000000000472e-01
4.741890000000000271e-01
4.861860000000000070e-01
4.981830000000000425e-01
5.101800000000000779e-01
5.221770000000000023e-01
5.341740000000000377e-01
5.461710000000000731e-01
5.581679999999999975e-01
5.701650000000000329e-01
5.821620000000000683e-01
5.941589999999999927e-01
6.061560000000000281e-01
6.181530000000000635e-01
6.301499999999999879e-01
6.421470000000000233e-01
6.541440000000000587e-01
6.661409999999999831e-01
6.781380000000000186e-01
6.901350000000000540e-01
7.021319999999999784e-01
7.141290000000000138e-01
7.261260000000000492e-01
7.381230000000000846e-01
7.501200000000000090e-01
7.621170000000000444e-01
7.741140000000000798e-01
7.861110000000000042e-01
7.981080000000000396e-01
8.101050000000000750e-01
8.221019999999999994e-01
8.340990000000000348e-01
8.460960000000000703e-01
8.580929999999999946e-01
8.700900000000000301e-01
8.820870000000000655e-01
8.940840000000001009e-01
9.060810000000000253e-01
9.180780000000000607e-01
9.300750000000000961e-01
9.420720000000000205e-01
9.540690000000000559e-01
9.660660000000000913e-01
9.780630000000000157e-01
9.900600000000000511e-01
1.002057000000000198e+00
1.014054000000000011e+00
1.026051000000000046e+00
1.038048000000000082e+00
1.050045000000000117e+00
1.062042000000000153e+00
1.074038999999999966e+00
1.086036000000000001e+00
1.098033000000000037e+00
1.110030000000000072e+00
1.122027000000000108e+00
1.134024000000000143e+00
1.146020999999999956e+00
1.158017999999999992e+00
1.170015000000000027e+00
1.182012000000000063e+00
1.194009000000000098e+00
1.206006000000000133e+00
1.218003000000000169e+00
1.229999999999999982e+00
1.241997000000000018e+00


==> fig/har/cdfs/reconstruction_loss/xrange_projected_0.3.txt <==
3.030000000000000054e-02
3.980700000000000210e-02
4.931399999999999673e-02
5.882099999999999829e-02
6.832799999999999985e-02
7.783500000000000141e-02
8.734200000000000297e-02
9.684899999999999065e-02
1.063560000000000061e-01
1.158629999999999938e-01
1.253700000000000092e-01
1.348769999999999969e-01
1.443839999999999846e-01
1.538910000000000000e-01
1.633979999999999877e-01
1.729050000000000031e-01
1.824119999999999908e-01
1.919189999999999785e-01
2.014259999999999939e-01
2.109329999999999816e-01
2.204399999999999971e-01
2.299469999999999847e-01
2.394540000000000002e-01
2.489609999999999879e-01
2.584679999999999755e-01
2.679750000000000187e-01
2.774820000000000064e-01
2.869889999999999941e-01
2.964959999999999818e-01
3.060029999999999695e-01
3.155100000000000127e-01
3.250170000000000003e-01
3.345239999999999880e-01
3.440309999999999757e-01
3.535379999999999634e-01
3.630450000000000066e-01
3.725519999999999943e-01
3.820589999999999820e-01
3.915659999999999696e-01
4.010730000000000128e-01
4.105800000000000005e-01
4.200869999999999882e-01
4.295939999999999759e-01
4.391009999999999636e-01
4.486080000000000068e-01
4.581149999999999944e-01
4.676219999999999821e-01
4.771289999999999698e-01
4.866359999999999575e-01
4.961430000000000007e-01
5.056500000000000439e-01
5.151569999999999760e-01
5.246640000000000192e-01
5.341709999999999514e-01
5.436779999999999946e-01
5.531850000000000378e-01
5.626919999999999700e-01
5.721990000000000132e-01
5.817059999999999453e-01
5.912129999999999885e-01
6.007200000000000317e-01
6.102269999999999639e-01
6.197340000000000071e-01
6.292409999999999393e-01
6.387479999999999825e-01
6.482550000000000257e-01
6.577619999999999578e-01
6.672690000000000010e-01
6.767759999999999332e-01
6.862829999999999764e-01
6.957900000000000196e-01
7.052969999999999517e-01
7.148039999999999949e-01
7.243109999999999271e-01
7.338179999999999703e-01
7.433250000000000135e-01
7.528319999999999457e-01
7.623389999999999889e-01
7.718460000000000321e-01
7.813529999999999642e-01
7.908600000000000074e-01
8.003669999999999396e-01
8.098739999999999828e-01
8.193810000000000260e-01
8.288879999999999582e-01
8.383950000000000014e-01
8.479019999999999335e-01
8.574089999999999767e-01
8.669160000000000199e-01
8.764229999999999521e-01
8.859299999999999953e-01
8.954369999999999274e-01
9.049439999999999706e-01
9.144510000000000138e-01
9.239579999999999460e-01
9.334649999999999892e-01
9.429719999999999214e-01
9.524789999999999646e-01
9.619860000000000078e-01
9.714929999999999399e-01
9.809999999999999831e-01
9.905070000000000263e-01


==> fig/har/cdfs/test_acc_cdf/cdf_plot_data.txt <==
6.80E-01	0.00E+00	0.00E+00	0.00E+00
6.82E-01	0.00E+00	1.00E-02	0.00E+00
6.84E-01	0.00E+00	1.00E-02	0.00E+00
6.87E-01	0.00E+00	1.00E-02	0.00E+00
6.89E-01	0.00E+00	1.00E-02	0.00E+00
6.91E-01	0.00E+00	1.00E-02	0.00E+00
6.93E-01	0.00E+00	1.00E-02	0.00E+00
6.95E-01	0.00E+00	1.00E-02	0.00E+00
6.97E-01	0.00E+00	1.00E-02	0.00E+00
7.00E-01	0.00E+00	1.00E-02	0.00E+00
7.02E-01	0.00E+00	1.00E-02	0.00E+00
7.04E-01	0.00E+00	1.00E-02	0.00E+00
7.06E-01	0.00E+00	1.00E-02	0.00E+00
7.08E-01	0.00E+00	1.00E-02	0.00E+00
7.11E-01	0.00E+00	1.00E-02	0.00E+00
7.13E-01	0.00E+00	1.00E-02	0.00E+00
7.15E-01	0.00E+00	1.00E-02	0.00E+00
7.17E-01	0.00E+00	1.00E-02	0.00E+00
7.19E-01	0.00E+00	1.00E-02	0.00E+00
7.21E-01	0.00E+00	1.00E-02	0.00E+00
7.24E-01	0.00E+00	1.00E-02	0.00E+00
7.26E-01	0.00E+00	1.00E-02	0.00E+00
7.28E-01	0.00E+00	1.00E-02	0.00E+00
7.30E-01	0.00E+00	1.00E-02	0.00E+00
7.32E-01	0.00E+00	1.00E-02	0.00E+00
7.35E-01	0.00E+00	1.00E-02	0.00E+00
7.37E-01	0.00E+00	1.00E-02	0.00E+00
7.39E-01	0.00E+00	1.00E-02	0.00E+00
7.41E-01	0.00E+00	1.00E-02	0.00E+00
7.43E-01	0.00E+00	1.00E-02	0.00E+00
7.45E-01	0.00E+00	1.00E-02	0.00E+00
7.48E-01	0.00E+00	1.00E-02	0.00E+00
7.50E-01	0.00E+00	1.00E-02	0.00E+00
7.52E-01	0.00E+00	1.00E-02	0.00E+00
7.54E-01	0.00E+00	1.00E-02	0.00E+00
7.56E-01	0.00E+00	1.00E-02	0.00E+00
7.58E-01	0.00E+00	2.00E-02	0.00E+00
7.61E-01	0.00E+00	2.00E-02	0.00E+00
7.63E-01	0.00E+00	2.00E-02	0.00E+00
7.65E-01	0.00E+00	2.00E-02	0.00E+00
7.67E-01	0.00E+00	2.00E-02	0.00E+00
7.69E-01	0.00E+00	2.00E-02	0.00E+00
7.72E-01	0.00E+00	2.00E-02	0.00E+00
7.74E-01	0.00E+00	2.00E-02	0.00E+00
7.76E-01	0.00E+00	2.00E-02	0.00E+00
7.78E-01	0.00E+00	2.00E-02	0.00E+00
7.80E-01	0.00E+00	2.00E-02	0.00E+00
7.82E-01	0.00E+00	2.00E-02	0.00E+00
7.85E-01	0.00E+00	2.00E-02	0.00E+00
7.87E-01	0.00E+00	2.00E-02	0.00E+00
7.89E-01	0.00E+00	2.00E-02	0.00E+00
7.91E-01	1.00E-02	2.00E-02	0.00E+00
7.93E-01	1.00E-02	2.00E-02	0.00E+00
7.96E-01	2.00E-02	2.00E-02	0.00E+00
7.98E-01	2.00E-02	2.00E-02	0.00E+00
8.00E-01	2.00E-02	2.00E-02	0.00E+00
8.02E-01	2.00E-02	2.00E-02	0.00E+00
8.04E-01	2.00E-02	2.00E-02	0.00E+00
8.06E-01	2.00E-02	2.00E-02	0.00E+00
8.09E-01	2.00E-02	2.00E-02	0.00E+00
8.11E-01	2.00E-02	2.00E-02	0.00E+00
8.13E-01	2.00E-02	2.00E-02	0.00E+00
8.15E-01	2.00E-02	2.00E-02	0.00E+00
8.17E-01	2.00E-02	2.00E-02	0.00E+00
8.20E-01	2.00E-02	2.00E-02	0.00E+00
8.22E-01	2.00E-02	2.00E-02	0.00E+00
8.24E-01	2.00E-02	2.00E-02	0.00E+00
8.26E-01	4.00E-02	2.00E-02	0.00E+00
8.28E-01	4.00E-02	2.00E-02	0.00E+00
8.30E-01	4.00E-02	2.00E-02	0.00E+00
8.33E-01	5.00E-02	2.00E-02	0.00E+00
8.35E-01	5.00E-02	2.00E-02	0.00E+00
8.37E-01	5.00E-02	2.00E-02	0.00E+00
8.39E-01	5.00E-02	2.00E-02	1.00E-02
8.41E-01	5.00E-02	2.00E-02	1.00E-02
8.44E-01	5.00E-02	2.00E-02	1.00E-02
8.46E-01	5.00E-02	3.00E-02	1.00E-02
8.48E-01	6.00E-02	5.00E-02	4.00E-02
8.50E-01	6.00E-02	5.00E-02	4.00E-02
8.52E-01	8.00E-02	5.00E-02	5.00E-02
8.54E-01	9.00E-02	6.00E-02	6.00E-02
8.57E-01	1.00E-01	6.00E-02	7.00E-02
8.59E-01	1.20E-01	6.00E-02	8.00E-02
8.61E-01	1.20E-01	8.00E-02	1.10E-01
8.63E-01	1.20E-01	8.00E-02	1.40E-01
8.65E-01	1.30E-01	1.10E-01	2.00E-01
8.67E-01	1.50E-01	1.30E-01	2.90E-01
8.70E-01	1.70E-01	1.70E-01	3.20E-01
8.72E-01	2.20E-01	2.00E-01	3.60E-01
8.74E-01	2.70E-01	2.40E-01	4.40E-01
8.76E-01	3.30E-01	2.80E-01	6.50E-01
8.78E-01	3.40E-01	3.20E-01	7.00E-01
8.81E-01	3.80E-01	3.60E-01	7.90E-01
8.83E-01	4.30E-01	3.90E-01	8.70E-01
8.85E-01	4.90E-01	4.40E-01	9.50E-01
8.87E-01	6.10E-01	5.50E-01	9.90E-01
8.89E-01	7.70E-01	7.80E-01	1.00E+00
8.91E-01	8.50E-01	9.10E-01	1.00E+00
8.94E-01	9.60E-01	9.40E-01	1.00E+00
8.96E-01	1.00E+00	9.70E-01	1.00E+00
8.98E-01	1.00E+00	9.90E-01	1.00E+00
9.00E-01	1.00E+00	1.00E+00	1.00E+00
			


==> fig/har/cdfs/test_acc_cdf/cdf_plot_data_0.3.txt <==
7.80E-01	0.00E+00	0.00E+00	0.00E+00
7.81E-01	0.00E+00	1.00E-02	0.00E+00
7.82E-01	0.00E+00	1.00E-02	0.00E+00
7.84E-01	0.00E+00	1.00E-02	0.00E+00
7.85E-01	0.00E+00	1.00E-02	0.00E+00
7.86E-01	0.00E+00	1.00E-02	0.00E+00
7.87E-01	0.00E+00	1.00E-02	0.00E+00
7.88E-01	0.00E+00	1.00E-02	0.00E+00
7.89E-01	1.00E-02	1.00E-02	0.00E+00
7.90E-01	1.00E-02	1.00E-02	0.00E+00
7.91E-01	1.00E-02	1.00E-02	0.00E+00
7.93E-01	1.00E-02	1.00E-02	0.00E+00
7.94E-01	1.00E-02	1.00E-02	0.00E+00
7.95E-01	2.00E-02	1.00E-02	0.00E+00
7.96E-01	2.00E-02	1.00E-02	0.00E+00
7.97E-01	2.00E-02	1.00E-02	0.00E+00
7.98E-01	2.00E-02	1.00E-02	0.00E+00
7.99E-01	2.00E-02	1.00E-02	0.00E+00
8.00E-01	2.00E-02	1.00E-02	0.00E+00
8.02E-01	2.00E-02	1.00E-02	0.00E+00
8.03E-01	2.00E-02	1.00E-02	0.00E+00
8.04E-01	2.00E-02	1.00E-02	0.00E+00
8.05E-01	2.00E-02	1.00E-02	0.00E+00
8.06E-01	2.00E-02	1.00E-02	0.00E+00
8.07E-01	2.00E-02	1.00E-02	0.00E+00
8.08E-01	2.00E-02	1.00E-02	0.00E+00
8.09E-01	2.00E-02	1.00E-02	0.00E+00
8.11E-01	2.00E-02	1.00E-02	0.00E+00
8.12E-01	2.00E-02	1.00E-02	0.00E+00
8.13E-01	2.00E-02	1.00E-02	0.00E+00
8.14E-01	2.00E-02	1.00E-02	0.00E+00
8.15E-01	2.00E-02	1.00E-02	0.00E+00
8.16E-01	2.00E-02	1.00E-02	0.00E+00
8.17E-01	2.00E-02	1.00E-02	0.00E+00
8.18E-01	2.00E-02	1.00E-02	0.00E+00
8.20E-01	2.00E-02	1.00E-02	0.00E+00
8.21E-01	2.00E-02	1.00E-02	0.00E+00
8.22E-01	2.00E-02	1.00E-02	0.00E+00
8.23E-01	2.00E-02	1.00E-02	0.00E+00
8.24E-01	4.00E-02	2.00E-02	0.00E+00
8.25E-01	4.00E-02	2.00E-02	0.00E+00
8.26E-01	4.00E-02	2.00E-02	0.00E+00
8.28E-01	4.00E-02	2.00E-02	0.00E+00
8.29E-01	4.00E-02	2.00E-02	0.00E+00
8.30E-01	4.00E-02	2.00E-02	0.00E+00
8.31E-01	4.00E-02	2.00E-02	0.00E+00
8.32E-01	5.00E-02	2.00E-02	0.00E+00
8.33E-01	5.00E-02	2.00E-02	0.00E+00
8.34E-01	5.00E-02	2.00E-02	0.00E+00
8.35E-01	5.00E-02	3.00E-02	0.00E+00
8.37E-01	5.00E-02	4.00E-02	0.00E+00
8.38E-01	5.00E-02	5.00E-02	1.00E-02
8.39E-01	5.00E-02	5.00E-02	1.00E-02
8.40E-01	5.00E-02	5.00E-02	1.00E-02
8.41E-01	5.00E-02	5.00E-02	1.00E-02
8.42E-01	5.00E-02	6.00E-02	1.00E-02
8.43E-01	5.00E-02	6.00E-02	1.00E-02
8.44E-01	5.00E-02	6.00E-02	1.00E-02
8.46E-01	5.00E-02	6.00E-02	4.00E-02
8.47E-01	6.00E-02	6.00E-02	4.00E-02
8.48E-01	6.00E-02	6.00E-02	4.00E-02
8.49E-01	6.00E-02	7.00E-02	4.00E-02
8.50E-01	6.00E-02	7.00E-02	4.00E-02
8.51E-01	8.00E-02	8.00E-02	5.00E-02
8.52E-01	9.00E-02	9.00E-02	5.00E-02
8.53E-01	9.00E-02	1.00E-01	6.00E-02
8.55E-01	9.00E-02	1.00E-01	7.00E-02
8.56E-01	1.00E-01	1.00E-01	7.00E-02
8.57E-01	1.00E-01	1.00E-01	7.00E-02
8.58E-01	1.20E-01	1.00E-01	8.00E-02
8.59E-01	1.20E-01	1.10E-01	1.10E-01
8.60E-01	1.20E-01	1.10E-01	1.20E-01
8.61E-01	1.20E-01	1.20E-01	1.40E-01
8.63E-01	1.30E-01	1.20E-01	1.70E-01
8.64E-01	1.30E-01	1.30E-01	2.00E-01
8.65E-01	1.30E-01	1.40E-01	2.00E-01
8.66E-01	1.30E-01	1.60E-01	2.50E-01
8.67E-01	1.50E-01	1.70E-01	2.90E-01
8.68E-01	1.70E-01	1.70E-01	3.20E-01
8.69E-01	1.80E-01	1.70E-01	3.40E-01
8.70E-01	2.20E-01	1.80E-01	3.60E-01
8.72E-01	2.30E-01	2.10E-01	3.80E-01
8.73E-01	2.70E-01	2.20E-01	4.40E-01
8.74E-01	2.80E-01	2.60E-01	5.30E-01
8.75E-01	2.90E-01	2.90E-01	6.20E-01
8.76E-01	3.30E-01	3.10E-01	6.50E-01
8.77E-01	3.40E-01	3.40E-01	7.00E-01
8.78E-01	3.60E-01	3.80E-01	7.60E-01
8.79E-01	3.80E-01	4.20E-01	7.90E-01
8.81E-01	4.10E-01	4.60E-01	8.30E-01
8.82E-01	4.30E-01	5.10E-01	8.70E-01
8.83E-01	4.40E-01	5.90E-01	9.10E-01
8.84E-01	4.90E-01	6.20E-01	9.50E-01
8.85E-01	5.60E-01	7.40E-01	9.90E-01
8.86E-01	6.30E-01	7.90E-01	9.90E-01
8.87E-01	7.10E-01	8.40E-01	9.90E-01
8.88E-01	7.70E-01	8.90E-01	1.00E+00
8.90E-01	8.10E-01	9.20E-01	1.00E+00
8.91E-01	8.50E-01	9.60E-01	1.00E+00
8.92E-01	9.10E-01	9.80E-01	1.00E+00
8.93E-01	9.60E-01	9.90E-01	1.00E+00
8.94E-01	1.00E+00	1.00E+00	1.00E+00


==> fig/har/cdfs/test_acc_cdf/cdf_projected_adv_pri.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
6.000000000000000472e-02
7.000000000000000666e-02
8.000000000000000167e-02
1.100000000000000006e-01
1.400000000000000133e-01
2.000000000000000111e-01
2.900000000000000355e-01
3.200000000000000622e-01
3.600000000000000422e-01
4.400000000000000577e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.900000000000000355e-01
8.699999999999999956e-01
9.499999999999999556e-01
9.899999999999999911e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/har/cdfs/test_acc_cdf/cdf_projected_adv_pri_0.3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
7.000000000000000666e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
1.100000000000000006e-01
1.199999999999999956e-01
1.399999999999999856e-01
1.699999999999999845e-01
1.999999999999999833e-01
1.999999999999999833e-01
2.500000000000000000e-01
2.899999999999999800e-01
3.199999999999999512e-01
3.399999999999999689e-01
3.599999999999999867e-01
3.800000000000000044e-01
4.400000000000000022e-01
5.300000000000000266e-01
6.199999999999999956e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.600000000000000089e-01
7.900000000000000355e-01
8.300000000000000711e-01
8.700000000000001066e-01
9.100000000000001421e-01
9.500000000000001776e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf/cdf_projected_adv_rec.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
8.000000000000000167e-02
8.000000000000000167e-02
1.100000000000000006e-01
1.300000000000000044e-01
1.700000000000000122e-01
2.000000000000000111e-01
2.400000000000000189e-01
2.800000000000000266e-01
3.200000000000000067e-01
3.599999999999999867e-01
3.900000000000000133e-01
4.400000000000000022e-01
5.500000000000000444e-01
7.800000000000000266e-01
9.100000000000000311e-01
9.400000000000000577e-01
9.700000000000000844e-01
9.900000000000001021e-01
1.000000000000000000e+00


==> fig/har/cdfs/test_acc_cdf/cdf_projected_adv_rec_0.3.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.099999999999999867e-01
1.099999999999999867e-01
1.199999999999999817e-01
1.199999999999999817e-01
1.299999999999999767e-01
1.399999999999999856e-01
1.599999999999999756e-01
1.699999999999999845e-01
1.699999999999999845e-01
1.699999999999999845e-01
1.799999999999999933e-01
2.099999999999999922e-01
2.200000000000000011e-01
2.600000000000000089e-01
2.900000000000000355e-01
3.100000000000000533e-01
3.400000000000000799e-01
3.800000000000000600e-01
4.200000000000000400e-01
4.600000000000000200e-01
5.100000000000000089e-01
5.899999999999999689e-01
6.199999999999999956e-01
7.399999999999999911e-01
7.900000000000000355e-01
8.400000000000000799e-01
8.900000000000001243e-01
9.200000000000001510e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf/cdf_projected_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
8.000000000000000167e-02
8.999999999999999667e-02
9.999999999999999167e-02
1.199999999999999956e-01
1.199999999999999956e-01
1.199999999999999956e-01
1.300000000000000044e-01
1.499999999999999944e-01
1.699999999999999845e-01
2.199999999999999734e-01
2.699999999999999623e-01
3.299999999999999600e-01
3.399999999999999689e-01
3.799999999999999489e-01
4.299999999999999378e-01
4.899999999999999356e-01
6.099999999999998757e-01
7.699999999999999067e-01
8.499999999999998668e-01
9.599999999999998535e-01
9.999999999999998890e-01
9.999999999999998890e-01
9.999999999999998890e-01


==> fig/har/cdfs/test_acc_cdf/cdf_projected_ori_0.3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
8.000000000000000167e-02
8.999999999999999667e-02
8.999999999999999667e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.199999999999999956e-01
1.199999999999999956e-01
1.199999999999999956e-01
1.199999999999999956e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.499999999999999944e-01
1.699999999999999845e-01
1.799999999999999933e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.700000000000000178e-01
2.800000000000000266e-01
2.900000000000000355e-01
3.300000000000000155e-01
3.400000000000000244e-01
3.600000000000000422e-01
3.800000000000000600e-01
4.100000000000000311e-01
4.300000000000000488e-01
4.400000000000000577e-01
4.900000000000000466e-01
5.600000000000000533e-01
6.300000000000001155e-01
7.100000000000000755e-01
7.700000000000000178e-01
8.100000000000000533e-01
8.500000000000000888e-01
9.100000000000001421e-01
9.600000000000001865e-01
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_har.ps"
set size 0.29,0.35
set xrange [0.8:0.9]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.8,0.03,0.9
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2,\
 "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.1 r" w lines lc rgb "blue" lw 2 dt 2,\
 "cdf_plot_data.txt" using 1:4 title "{/Symbol l} = 0.1 p" w lines lc rgb "black" lw 2 dt 3
set output
reset


==> fig/har/cdfs/test_acc_cdf/gnuplot_0.3.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_har_lambda.ps"
set size 0.29,0.35
set xrange [0.8:0.9]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.8,0.03,0.9
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -3

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data_0.3.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2,\
 "cdf_plot_data_0.3.txt" using 1:3 title "{/Symbol l} = 0.3 r" w lines lc rgb "blue" lw 2 dt 2,\
 "cdf_plot_data_0.3.txt" using 1:4 title "{/Symbol l} = 0.1 p" w lines lc rgb "black" lw 2 dt 3
set output
reset


==> fig/har/cdfs/test_acc_cdf/hypernetresult_adv_pri.csv <==
0.874,6.77E-01,1.69E+10
0.879,4.30E-01,7.92E+10
0.864,6.72E-01,1.41E+10
0.879,6.78E-01,4.91E+10
0.872,4.87E-01,9.62E+10
0.861,1.29E+00,8.62E+10
0.871,7.42E-01,8.02E+08
0.882,6.85E-01,8.45E+10
0.862,1.30E+00,6.77E+10
0.872,6.00E-01,1.90E+10
0.882,4.48E-01,2.52E+10
0.857,7.64E-01,9.90E+10
0.872,5.92E-01,9.96E+10
0.887,3.75E-01,5.72E+10
0.87,5.01E-01,6.93E+10
0.865,4.27E-01,7.77E+10
0.867,7.86E-01,5.76E+09
0.873,5.19E-01,2.38E+10
0.876,4.30E-01,6.31E+10
0.88,5.29E-01,3.22E+10
0.858,1.39E+00,4.90E+10
0.869,9.94E-01,7.89E+10
0.868,5.09E-01,6.64E+10
0.876,3.94E-01,3.41E+10
0.876,4.45E-01,7.30E+10
0.877,5.32E-01,6.24E+10
0.867,5.68E-01,3.10E+09
0.878,3.48E-01,6.18E+10
0.861,8.19E-01,7.94E+10
0.873,5.17E-01,6.34E+10
0.873,3.80E-01,6.22E+10
0.872,4.22E-01,2.87E+10
0.873,8.09E-01,9.15E+10
0.883,5.51E-01,9.65E+09
0.873,6.30E-01,8.69E+10
0.879,4.64E-01,5.44E+10
0.872,6.62E-01,9.66E+09
0.881,3.94E-01,5.03E+10
0.88,5.94E-01,9.58E+10
0.844,1.93E+00,2.49E+10
0.865,8.95E-01,5.05E+10
0.877,5.67E-01,2.34E+10
0.88,5.82E-01,9.66E+10
0.877,4.65E-01,2.26E+10
0.883,5.02E-01,7.62E+10
0.852,1.47E+00,7.94E+10
0.871,4.71E-01,1.88E+10
0.879,4.18E-01,9.97E+10
0.864,2.98E-01,2.86E+09
0.865,4.60E-01,3.00E+10
0.872,3.58E-01,7.36E+10
0.88,4.50E-01,8.68E+10
0.878,4.88E-01,5.12E+10
0.874,8.10E-01,5.96E+10
0.862,1.09E+00,4.73E+10
0.865,9.63E-01,4.78E+10
0.872,9.41E-01,1.18E+09
0.871,1.14E+00,4.74E+10
0.864,8.75E-01,3.12E+10
0.869,8.07E-01,1.43E+10
0.871,1.09E+00,2.67E+10
0.853,6.65E-01,7.61E+10
0.864,1.44E+00,2.32E+10
0.864,9.05E-01,5.57E+10
0.874,5.59E-01,9.82E+09
0.883,4.99E-01,6.80E+10
0.862,6.89E-01,3.67E+10
0.875,5.06E-01,9.19E+10
0.872,3.88E-01,6.99E+10
0.868,9.68E-01,9.14E+10
0.871,7.06E-01,4.04E+10
0.878,4.13E-01,5.80E+10
0.86,5.98E-01,9.37E+10
0.873,7.25E-01,4.18E+10
0.849,1.70E+00,1.67E+10
0.881,5.81E-01,4.74E+10
0.882,4.98E-01,4.41E+10
0.857,1.19E+00,1.96E+10
0.877,4.94E-01,6.88E+10
0.856,1.19E+00,6.05E+10
0.86,1.15E+00,1.21E+10
0.872,6.78E-01,9.83E+10
0.875,5.92E-01,6.81E+10
0.877,4.20E-01,7.71E+10
0.873,4.36E-01,3.88E+10
0.877,4.35E-01,2.19E+09
0.873,5.81E-01,9.21E+10
0.881,6.63E-01,6.07E+10
0.867,7.26E-01,3.88E+10
0.844,1.91E+00,1.18E+10
0.859,1.31E+00,3.87E+10
0.836,2.09E+00,3.30E+10
0.882,3.91E-01,9.83E+10
0.844,9.00E-01,5.65E+10
0.881,5.40E-01,6.09E+10
0.871,4.77E-01,3.45E+10
0.883,4.89E-01,7.89E+10
0.873,3.85E-01,9.98E+10
0.861,1.30E+00,1.73E+10
0.87,4.93E-01,2.09E+10


==> fig/har/cdfs/test_acc_cdf/hypernetresult_adv_rec.csv <==
8.88E-01,4.74E-01,9.34E+09
8.85E-01,4.25E-01,8.92E+10
8.62E-01,4.03E-01,7.35E+10
8.66E-01,1.59E+00,8.09E+10
8.87E-01,5.03E-01,4.65E+10
8.88E-01,4.04E-01,9.07E+09
8.85E-01,6.48E-01,6.85E+10
8.67E-01,1.25E+00,7.22E+10
8.88E-01,6.32E-01,9.38E+10
8.87E-01,4.68E-01,7.95E+10
8.94E-01,4.79E-01,7.17E+10
8.87E-01,6.85E-01,3.69E+10
8.76E-01,9.69E-01,6.48E+10
8.71E-01,1.13E+00,6.29E+10
8.75E-01,7.20E-01,2.47E+10
8.83E-01,7.09E-01,7.93E+10
8.63E-01,1.67E+00,7.85E+09
8.81E-01,3.87E-01,4.61E+09
8.67E-01,1.18E+00,4.25E+10
8.91E-01,4.08E-01,6.22E+10
8.88E-01,4.10E-01,1.92E+10
8.64E-01,1.18E+00,3.13E+10
8.79E-01,4.64E-01,6.16E+10
8.89E-01,4.96E-01,3.65E+10
8.72E-01,2.97E-01,9.09E+10
8.57E-01,1.49E+00,1.08E+09
8.85E-01,5.24E-01,8.49E+10
8.84E-01,8.51E-01,1.13E+09
8.44E-01,2.58E-01,3.58E+10
8.78E-01,8.73E-01,9.41E+10
8.83E-01,4.49E-01,1.01E+09
8.86E-01,4.85E-01,1.12E+10
8.68E-01,4.06E-01,4.38E+10
8.86E-01,4.80E-01,4.69E+10
8.42E-01,2.46E+00,4.24E+10
8.86E-01,4.86E-01,1.74E+10
8.78E-01,9.63E-01,1.99E+09
8.93E-01,5.48E-01,9.19E+10
8.61E-01,4.43E-01,3.99E+10
8.83E-01,4.99E-01,1.50E+08
8.82E-01,1.00E+00,7.53E+09
8.82E-01,9.02E-01,5.91E+09
8.74E-01,7.26E-01,3.30E+10
8.88E-01,6.84E-01,7.94E+10
8.77E-01,4.04E-01,2.05E+10
8.83E-01,7.70E-01,6.27E+10
8.87E-01,7.24E-01,1.97E+10
8.85E-01,8.71E-01,6.41E+10
8.76E-01,9.29E-01,9.20E+10
8.86E-01,6.32E-01,8.32E+10
8.87E-01,6.07E-01,6.88E+10
8.71E-01,1.35E+00,2.24E+10
8.94E-01,6.12E-01,2.50E+10
8.45E-01,2.24E+00,6.72E+10
7.55E-01,3.64E-01,6.75E+09
8.83E-01,4.94E-01,7.53E+10
8.83E-01,4.20E-01,7.19E+08
8.85E-01,7.34E-01,2.20E+10
8.89E-01,5.58E-01,8.08E+10
8.71E-01,3.29E-01,6.91E+08
8.85E-01,7.48E-01,7.85E+09
8.82E-01,3.57E-01,6.64E+10
8.85E-01,5.52E-01,3.28E+10
8.87E-01,6.44E-01,6.53E+10
8.79E-01,9.98E-01,7.26E+10
8.51E-01,2.21E+00,1.56E+10
8.58E-01,3.78E-01,2.01E+09
8.75E-01,8.99E-01,3.69E+10
8.72E-01,5.59E-01,3.01E+10
8.88E-01,8.24E-01,1.17E+10
8.68E-01,5.11E-01,4.20E+09
8.91E-01,5.10E-01,2.68E+10
8.89E-01,5.26E-01,5.35E+10
8.86E-01,5.72E-01,7.26E+10
8.87E-01,6.46E-01,3.74E+10
8.98E-01,4.33E-01,9.51E+10
8.84E-01,7.84E-01,2.74E+10
8.88E-01,6.31E-01,5.27E+10
8.92E-01,3.95E-01,1.12E+10
8.77E-01,4.09E-01,4.94E+09
8.87E-01,7.81E-01,3.91E+10
8.73E-01,1.44E+00,7.92E+10
8.85E-01,4.23E-01,4.29E+09
8.88E-01,7.36E-01,6.98E+10
8.64E-01,1.44E+00,1.15E+09
8.81E-01,4.09E-01,9.03E+10
8.93E-01,6.28E-01,1.20E+10
8.89E-01,5.53E-01,4.80E+10
8.66E-01,1.49E+00,7.56E+08
8.83E-01,7.63E-01,6.30E+10
8.80E-01,8.70E-01,1.39E+09
8.68E-01,1.16E+00,4.87E+09
8.84E-01,4.90E-01,7.76E+10
8.71E-01,4.16E-01,8.81E+10
8.91E-01,4.21E-01,5.91E+10
6.80E-01,4.44E-01,9.44E+10
8.83E-01,6.13E-01,7.52E+10
8.86E-01,4.59E-01,2.34E+10
8.88E-01,4.81E-01,8.93E+10
8.85E-01,5.97E-01,9.23E+10


==> fig/har/cdfs/test_acc_cdf/hypernetresult_adv_rec_0.3.csv <==
8.761452324397692726e-01,1.014662742614746094e+00,3.715679524200000000e+10
8.350865286732269688e-01,3.555076122283935547e-01,8.296268240800000000e+10
8.642687478791991618e-01,5.570277571678161621e-01,7.891434734300000000e+10
8.758059043094672536e-01,5.344482660293579102e-01,9.954055845500000000e+10
8.656260604004072379e-01,1.156261920928955078e+00,5.500751790500000000e+10
8.815744825246012439e-01,3.157566487789154053e-01,1.098162775500000000e+10
8.832711231761113391e-01,4.947107732295989990e-01,9.620935984500000000e+10
8.778418730912792567e-01,6.658512949943542480e-01,7.474785983300000000e+10
8.578215134034611333e-01,4.112178683280944824e-01,2.360101492300000000e+10
8.893790295215473485e-01,4.807250201702117920e-01,7.554798997300000000e+10
8.737699355276552504e-01,8.966295719146728516e-01,5.607525517500000000e+10
8.754665761791652345e-01,5.502040982246398926e-01,2.190542627700000000e+10
8.849677638276213232e-01,4.788299202919006348e-01,3.254098512300000000e+10
8.713946386155412283e-01,3.089810609817504883e-01,5.691139138000000000e+09
8.805564981336952979e-01,5.629128217697143555e-01,8.891015054900000000e+10
8.808958262639973169e-01,3.919335603713989258e-01,9.102751783000000000e+10
8.883610451306412914e-01,5.962935686111450195e-01,3.491017057500000000e+10
8.812351543942993359e-01,2.902788817882537842e-01,8.489752359600000000e+10
8.910756701730573326e-01,3.885937333106994629e-01,3.777391656700000000e+10
8.853070919579233422e-01,3.448119461536407471e-01,4.203986545700000000e+10
8.863250763488292883e-01,3.400123417377471924e-01,4.060577813400000000e+10
8.836104513064132471e-01,4.750338196754455566e-01,8.810304182600000000e+10
8.761452324397692726e-01,5.031660199165344238e-01,2.401808119300000000e+10
8.775025449609772377e-01,5.377959012985229492e-01,7.919361578000000000e+09
8.903970139124532945e-01,4.370004832744598389e-01,4.845795452300000000e+10
8.815744825246012439e-01,5.908117294311523438e-01,5.885775859000000000e+09
8.893790295215473485e-01,4.194837212562561035e-01,9.380746149400000000e+10
8.829317950458093200e-01,4.969613850116729736e-01,5.397480956600000000e+10
8.832711231761113391e-01,4.645018875598907471e-01,1.918963595900000000e+10
8.625721072276891777e-01,1.104719638824462891e+00,3.630216241800000000e+10
8.724126230064472853e-01,5.117840170860290527e-01,3.232627531400000000e+10
8.856464200882253612e-01,3.554143905639648438e-01,3.068150848300000000e+10
8.717339667458432473e-01,3.124556541442871094e-01,2.415846280000000000e+10
8.337292161520190037e-01,1.944961786270141602e+00,2.778948147900000000e+10
8.822531387852052820e-01,5.847752690315246582e-01,7.621972904100000000e+10
8.812351543942993359e-01,6.480957865715026855e-01,5.285999409800000000e+10
8.849677638276213232e-01,3.059658110141754150e-01,3.923872934700000000e+10
8.815744825246012439e-01,4.950834512710571289e-01,1.579466689300000000e+10
8.870037326094333263e-01,5.594977736473083496e-01,6.055440501900000000e+10
8.876823888700373644e-01,4.305227994918823242e-01,2.393712595100000000e+10
7.801153715643026620e-01,3.302963376045227051e-01,5.320842827800000000e+10
8.744485917882592885e-01,8.741164803504943848e-01,4.677048860600000000e+10
8.873430607397353453e-01,4.596177935600280762e-01,4.859867566200000000e+10
8.808958262639973169e-01,2.832888364791870117e-01,3.238153140700000000e+10
8.829317950458093200e-01,3.245931565761566162e-01,2.115931240400000000e+10
8.737699355276552504e-01,5.157757401466369629e-01,3.042234541900000000e+10
8.870037326094333263e-01,4.562182724475860596e-01,9.942935956900000000e+10
8.775025449609772377e-01,5.613423585891723633e-01,4.547295374000000000e+10
8.622327790973871586e-01,1.169933438301086426e+00,7.508762043000000000e+09
8.503562945368170478e-01,3.220592439174652100e-01,1.036437730300000000e+10
8.696979979640312441e-01,5.199685692787170410e-01,2.065001302400000000e+10
8.876823888700373644e-01,4.524434506893157959e-01,5.292736189900000000e+10
8.693586698337292251e-01,9.509148001670837402e-01,5.363999012400000000e+10
8.842891075670172851e-01,5.273101925849914551e-01,3.860622335400000000e+10
8.791991856124872218e-01,4.727821052074432373e-01,1.672868803000000000e+09
8.839497794367152661e-01,3.262584209442138672e-01,3.442026157800000000e+10
8.791991856124872218e-01,7.795221805572509766e-01,1.986486630700000000e+10
8.788598574821853138e-01,4.386034011840820312e-01,2.098982434900000000e+10
8.873430607397353453e-01,5.458121299743652344e-01,7.318008637500000000e+10
8.639294197488971427e-01,3.182817697525024414e-01,2.754436990200000000e+10
8.808958262639973169e-01,4.827367961406707764e-01,6.498029587800000000e+10
8.849677638276213232e-01,5.175991654396057129e-01,6.245231616200000000e+10
8.819138106549032630e-01,5.348418951034545898e-01,4.233413138100000000e+10
8.720732948761452663e-01,9.590260386466979980e-01,4.109367606100000000e+10
8.849677638276213232e-01,3.936214148998260498e-01,9.247519712000000000e+10
8.836104513064132471e-01,6.018925905227661133e-01,8.857518252300000000e+10
8.893790295215473485e-01,4.546864628791809082e-01,6.422833575800000000e+10
8.856464200882253612e-01,4.545413255691528320e-01,1.614944619300000000e+10
8.900576857821513865e-01,3.931650221347808838e-01,9.163427982000000000e+10
8.798778418730912598e-01,4.912497699260711670e-01,8.160338959200000000e+10
8.221920597217509119e-01,3.280662596225738525e-01,6.312083780000000000e+09
8.717339667458432473e-01,5.674419999122619629e-01,1.321243728400000000e+10
8.829317950458093200e-01,5.186554193496704102e-01,3.318706295400000000e+10
8.747879199185611965e-01,4.171480536460876465e-01,8.834731024300000000e+10
8.924329826942654087e-01,4.369350969791412354e-01,5.094852240800000000e+10
8.890397013912453295e-01,4.617148637771606445e-01,6.239577153600000000e+10
8.751272480488632155e-01,4.138515293598175049e-01,9.681516309900000000e+10
8.836104513064132471e-01,5.342168211936950684e-01,9.310267382700000000e+10
8.775025449609772377e-01,7.774038314819335938e-01,3.614155314700000000e+10
8.771632168306752186e-01,7.827769517898559570e-01,9.902387410900000000e+10
8.805564981336952979e-01,6.847661733627319336e-01,9.702784880000000000e+10
8.595181540549711174e-01,6.575723886489868164e-01,7.191728460400000000e+10
8.690193417034272061e-01,3.883217275142669678e-01,5.684212619000000000e+09
8.361045130641330259e-01,3.526049256324768066e-01,5.805171272500000000e+10
8.517136070580251239e-01,3.828478753566741943e-01,1.678178292900000000e+10
8.819138106549032630e-01,3.914030492305755615e-01,7.744162661300000000e+10
8.832711231761113391e-01,3.565431833267211914e-01,3.147683968900000000e+10
8.476416694944011176e-01,2.928229868412017822e-01,2.827550917100000000e+10
8.768238887003733106e-01,7.858706116676330566e-01,4.639540215200000000e+10
8.853070919579233422e-01,5.700189471244812012e-01,6.578632619700000000e+10
8.798778418730912598e-01,2.959089279174804688e-01,6.597473970300000000e+10
8.401764506277570321e-01,3.215613961219787598e-01,8.357669377700000000e+10
8.727519511367491933e-01,6.300176382064819336e-01,2.422470715800000000e+10
8.788598574821853138e-01,4.303278923034667969e-01,8.862538865600000000e+10
8.802171700033932789e-01,6.278187632560729980e-01,1.357860707500000000e+10
8.839497794367152661e-01,4.288528859615325928e-01,9.741957382600000000e+10
8.696979979640312441e-01,6.405860185623168945e-01,1.862386650400000000e+10
8.493383101459111018e-01,1.603440165519714355e+00,9.225771367600000000e+10
8.856464200882253612e-01,4.537829160690307617e-01,5.734165621500000000e+10
8.829317950458093200e-01,5.379178524017333984e-01,2.743161193300000000e+10


==> fig/har/cdfs/test_acc_cdf/hypernetresult_ori.csv <==
8.30E-01,2.72E-01,4.76E+10
8.82E-01,3.46E-01,2.03E+10
8.90E-01,5.59E-01,7.70E+10
8.83E-01,9.29E-01,6.05E+10
8.89E-01,5.78E-01,6.39E+08
8.87E-01,7.00E-01,1.72E+10
8.68E-01,4.30E-01,1.33E+10
8.78E-01,9.65E-01,1.81E+10
8.80E-01,4.20E-01,4.56E+10
8.88E-01,6.68E-01,4.11E+10
8.84E-01,9.61E-01,8.20E+10
8.50E-01,1.71E+00,4.36E+10
8.86E-01,6.31E-01,4.39E+09
8.90E-01,4.37E-01,2.57E+10
8.61E-01,1.66E+00,1.41E+10
8.86E-01,4.24E-01,4.15E+10
8.87E-01,5.78E-01,9.36E+10
8.66E-01,1.31E+00,7.72E+10
8.87E-01,5.91E-01,1.29E+10
8.83E-01,4.99E-01,9.35E+10
8.85E-01,6.53E-01,2.05E+10
8.76E-01,5.70E-01,9.08E+10
8.45E-01,1.92E+00,6.50E+10
7.93E-01,3.26E-01,5.88E+10
8.89E-01,7.60E-01,8.05E+10
8.91E-01,5.62E-01,1.97E+10
8.90E-01,4.79E-01,8.44E+10
8.88E-01,4.53E-01,1.10E+08
8.56E-01,3.62E-01,9.20E+10
8.91E-01,6.97E-01,7.13E+10
8.74E-01,4.23E-01,8.55E+10
8.66E-01,1.06E+00,6.17E+10
8.88E-01,4.55E-01,9.08E+10
8.84E-01,5.59E-01,4.92E+10
8.69E-01,1.38E+00,6.76E+10
8.88E-01,6.40E-01,3.79E+10
8.84E-01,8.35E-01,2.39E+10
8.72E-01,1.70E+00,8.36E+10
8.74E-01,8.18E-01,1.61E+10
8.71E-01,1.01E+00,3.14E+10
8.56E-01,1.97E+00,4.44E+10
8.91E-01,4.31E-01,7.61E+10
8.84E-01,4.67E-01,3.37E+10
8.87E-01,3.82E-01,1.30E+10
8.85E-01,6.56E-01,5.46E+10
8.22E-01,3.03E+00,7.01E+10
8.93E-01,4.14E-01,6.06E+10
8.77E-01,4.42E-01,7.34E+10
8.78E-01,4.71E-01,6.70E+10
8.82E-01,7.74E-01,8.27E+10
8.74E-01,3.86E-01,9.58E+10
8.79E-01,4.40E-01,5.27E+10
8.91E-01,5.88E-01,4.25E+10
8.84E-01,7.23E-01,2.53E+10
8.71E-01,4.02E-01,3.43E+10
8.83E-01,6.09E-01,9.64E+10
8.86E-01,3.41E-01,8.69E+10
8.73E-01,9.95E-01,6.17E+10
8.54E-01,1.71E+00,2.83E+10
8.51E-01,4.99E-01,9.41E+10
8.92E-01,4.83E-01,4.81E+10
8.86E-01,5.33E-01,5.51E+10
8.90E-01,5.47E-01,4.09E+10
8.82E-01,4.16E-01,4.57E+10
8.83E-01,5.03E-01,5.06E+10
8.86E-01,4.45E-01,7.15E+08
8.77E-01,9.14E-01,9.31E+10
8.69E-01,1.25E+00,3.05E+10
8.69E-01,7.80E-01,6.36E+10
8.87E-01,6.78E-01,6.18E+10
8.90E-01,5.87E-01,4.36E+10
8.89E-01,6.69E-01,1.31E+09
8.82E-01,6.62E-01,7.51E+10
8.86E-01,6.50E-01,1.66E+10
8.83E-01,3.84E-01,2.89E+09
8.82E-01,7.27E-01,8.62E+09
8.83E-01,7.20E-01,6.82E+10
8.23E-01,2.83E-01,3.88E+10
8.91E-01,6.17E-01,2.35E+10
8.90E-01,4.66E-01,3.89E+10
8.74E-01,4.51E-01,9.80E+10
8.79E-01,4.54E-01,6.22E+09
8.92E-01,4.08E-01,4.28E+10
8.86E-01,8.03E-01,6.67E+10
8.71E-01,3.60E-01,7.52E+10
8.65E-01,1.19E+00,2.21E+10
8.86E-01,7.69E-01,4.58E+10
8.69E-01,3.36E-01,4.24E+10
8.92E-01,5.22E-01,9.58E+10
8.50E-01,2.90E-01,8.18E+10
8.65E-01,4.07E-01,3.82E+10
8.81E-01,4.53E-01,7.82E+10
8.83E-01,9.28E-01,3.66E+10
7.87E-01,3.11E-01,7.04E+10
8.71E-01,7.65E-01,6.76E+10
8.89E-01,3.68E-01,5.32E+10
8.79E-01,6.69E-01,1.55E+10
8.87E-01,6.36E-01,5.84E+10
8.80E-01,8.58E-01,5.46E+10
8.70E-01,8.91E-01,1.53E+10


==> fig/har/cdfs/test_acc_cdf/xrange_projected.txt <==
6.800000000000000488e-01
6.821800000000000086e-01
6.843600000000000794e-01
6.865400000000000391e-01
6.887199999999999989e-01
6.909000000000000696e-01
6.930800000000000294e-01
6.952600000000001002e-01
6.974400000000000599e-01
6.996200000000000196e-01
7.018000000000000904e-01
7.039800000000000502e-01
7.061600000000000099e-01
7.083400000000000807e-01
7.105200000000000404e-01
7.127000000000000002e-01
7.148800000000000709e-01
7.170600000000000307e-01
7.192400000000001015e-01
7.214200000000000612e-01
7.236000000000000210e-01
7.257800000000000917e-01
7.279600000000000515e-01
7.301400000000000112e-01
7.323200000000000820e-01
7.345000000000000417e-01
7.366800000000000015e-01
7.388600000000000723e-01
7.410400000000000320e-01
7.432199999999999918e-01
7.454000000000000625e-01
7.475800000000000223e-01
7.497599999999999820e-01
7.519400000000000528e-01
7.541200000000000125e-01
7.563000000000000833e-01
7.584800000000000431e-01
7.606600000000000028e-01
7.628400000000000736e-01
7.650200000000000333e-01
7.671999999999999931e-01
7.693800000000000638e-01
7.715600000000000236e-01
7.737400000000000944e-01
7.759200000000000541e-01
7.781000000000000139e-01
7.802800000000000846e-01
7.824600000000000444e-01
7.846400000000000041e-01
7.868200000000000749e-01
7.890000000000000346e-01
7.911799999999999944e-01
7.933600000000000652e-01
7.955400000000000249e-01
7.977199999999999847e-01
7.999000000000000554e-01
8.020800000000000152e-01
8.042599999999999749e-01
8.064400000000000457e-01
8.086200000000000054e-01
8.107999999999999652e-01
8.129800000000000360e-01
8.151599999999999957e-01
8.173400000000000665e-01
8.195200000000000262e-01
8.216999999999999860e-01
8.238800000000000567e-01
8.260600000000000165e-01
8.282400000000000873e-01
8.304200000000000470e-01
8.326000000000000068e-01
8.347800000000000775e-01
8.369600000000000373e-01
8.391399999999999970e-01
8.413200000000000678e-01
8.435000000000000275e-01
8.456799999999999873e-01
8.478600000000000581e-01
8.500400000000000178e-01
8.522199999999999775e-01
8.544000000000000483e-01
8.565800000000000081e-01
8.587599999999999678e-01
8.609400000000000386e-01
8.631199999999999983e-01
8.652999999999999581e-01
8.674800000000000288e-01
8.696599999999999886e-01
8.718399999999999483e-01
8.740200000000000191e-01
8.761999999999999789e-01
8.783800000000000496e-01
8.805600000000000094e-01
8.827400000000000801e-01
8.849200000000000399e-01
8.870999999999999996e-01
8.892800000000000704e-01
8.914600000000000302e-01
8.936399999999999899e-01
8.958200000000000607e-01
8.980000000000000204e-01
9.001799999999999802e-01


==> fig/har/cdfs/test_acc_cdf/xrange_projected_0.3.txt <==
7.801153715643026620e-01
7.812442178486596056e-01
7.823730641330166602e-01
7.835019104173736038e-01
7.846307567017305473e-01
7.857596029860874909e-01
7.868884492704445455e-01
7.880172955548014890e-01
7.891461418391584326e-01
7.902749881235153762e-01
7.914038344078724307e-01
7.925326806922293743e-01
7.936615269765863179e-01
7.947903732609433725e-01
7.959192195453003160e-01
7.970480658296572596e-01
7.981769121140142031e-01
7.993057583983712577e-01
8.004346046827282013e-01
8.015634509670851449e-01
8.026922972514420884e-01
8.038211435357991430e-01
8.049499898201560866e-01
8.060788361045130301e-01
8.072076823888699737e-01
8.083365286732270283e-01
8.094653749575839718e-01
8.105942212419409154e-01
8.117230675262979700e-01
8.128519138106549136e-01
8.139807600950118571e-01
8.151096063793688007e-01
8.162384526637258553e-01
8.173672989480827988e-01
8.184961452324397424e-01
8.196249915167966860e-01
8.207538378011537405e-01
8.218826840855106841e-01
8.230115303698676277e-01
8.241403766542245712e-01
8.252692229385816258e-01
8.263980692229385694e-01
8.275269155072955130e-01
8.286557617916525675e-01
8.297846080760095111e-01
8.309134543603664547e-01
8.320423006447233982e-01
8.331711469290804528e-01
8.342999932134373964e-01
8.354288394977943399e-01
8.365576857821512835e-01
8.376865320665083381e-01
8.388153783508652817e-01
8.399442246352222252e-01
8.410730709195792798e-01
8.422019172039362234e-01
8.433307634882931669e-01
8.444596097726501105e-01
8.455884560570071651e-01
8.467173023413641086e-01
8.478461486257210522e-01
8.489749949100779958e-01
8.501038411944350504e-01
8.512326874787919939e-01
8.523615337631489375e-01
8.534903800475059921e-01
8.546192263318629356e-01
8.557480726162198792e-01
8.568769189005768228e-01
8.580057651849338773e-01
8.591346114692908209e-01
8.602634577536477645e-01
8.613923040380047080e-01
8.625211503223617626e-01
8.636499966067187062e-01
8.647788428910756497e-01
8.659076891754327043e-01
8.670365354597896479e-01
8.681653817441465915e-01
8.692942280285035350e-01
8.704230743128604786e-01
8.715519205972175332e-01
8.726807668815744767e-01
8.738096131659314203e-01
8.749384594502884749e-01
8.760673057346454184e-01
8.771961520190023620e-01
8.783249983033594166e-01
8.794538445877163602e-01
8.805826908720733037e-01
8.817115371564302473e-01
8.828403834407871908e-01
8.839692297251442454e-01
8.850980760095011890e-01
8.862269222938581326e-01
8.873557685782151871e-01
8.884846148625721307e-01
8.896134611469290743e-01
8.907423074312860178e-01
8.918711537156430724e-01
8.930000000000000160e-01
8.941288462843569596e-01


==> fig/har/cdfs/test_acc_cdf_100000/cdf_plot_data.txt <==
5.02E-01	0.00E+00	0.00E+00	0.00E+00
5.06E-01	1.00E-05	0.00E+00	1.00E-05
5.10E-01	1.00E-05	0.00E+00	1.00E-05
5.14E-01	1.00E-05	0.00E+00	1.00E-05
5.18E-01	1.00E-05	0.00E+00	1.00E-05
5.22E-01	1.00E-05	0.00E+00	1.00E-05
5.26E-01	1.00E-05	0.00E+00	1.00E-05
5.30E-01	1.00E-05	0.00E+00	1.00E-05
5.34E-01	1.00E-05	0.00E+00	1.00E-05
5.38E-01	1.00E-05	0.00E+00	1.00E-05
5.42E-01	1.00E-05	0.00E+00	1.00E-05
5.46E-01	1.00E-05	0.00E+00	1.00E-05
5.50E-01	1.00E-05	0.00E+00	1.00E-05
5.54E-01	2.00E-05	0.00E+00	2.00E-05
5.58E-01	2.00E-05	0.00E+00	2.00E-05
5.62E-01	2.00E-05	0.00E+00	2.00E-05
5.66E-01	2.00E-05	0.00E+00	2.00E-05
5.70E-01	2.00E-05	0.00E+00	2.00E-05
5.74E-01	2.00E-05	0.00E+00	2.00E-05
5.78E-01	2.00E-05	0.00E+00	2.00E-05
5.82E-01	2.00E-05	0.00E+00	2.00E-05
5.86E-01	2.00E-05	0.00E+00	2.00E-05
5.90E-01	2.00E-05	0.00E+00	2.00E-05
5.94E-01	2.00E-05	0.00E+00	2.00E-05
5.98E-01	2.00E-05	0.00E+00	2.00E-05
6.02E-01	3.00E-05	0.00E+00	3.00E-05
6.06E-01	6.00E-05	0.00E+00	6.00E-05
6.10E-01	7.00E-05	0.00E+00	7.00E-05
6.14E-01	8.00E-05	0.00E+00	8.00E-05
6.18E-01	1.20E-04	0.00E+00	1.20E-04
6.22E-01	1.30E-04	0.00E+00	1.30E-04
6.26E-01	1.40E-04	0.00E+00	1.40E-04
6.30E-01	1.50E-04	0.00E+00	1.50E-04
6.34E-01	1.50E-04	0.00E+00	1.50E-04
6.38E-01	1.80E-04	0.00E+00	1.80E-04
6.42E-01	2.00E-04	0.00E+00	2.00E-04
6.46E-01	2.10E-04	0.00E+00	2.10E-04
6.50E-01	2.60E-04	0.00E+00	2.60E-04
6.54E-01	2.90E-04	0.00E+00	2.90E-04
6.58E-01	3.40E-04	0.00E+00	3.40E-04
6.62E-01	3.60E-04	0.00E+00	3.60E-04
6.66E-01	4.10E-04	0.00E+00	4.10E-04
6.70E-01	4.90E-04	0.00E+00	4.90E-04
6.74E-01	5.30E-04	0.00E+00	5.30E-04
6.78E-01	6.40E-04	0.00E+00	6.40E-04
6.82E-01	7.40E-04	0.00E+00	7.40E-04
6.86E-01	8.70E-04	0.00E+00	8.70E-04
6.90E-01	1.02E-03	0.00E+00	1.02E-03
6.94E-01	1.15E-03	0.00E+00	1.15E-03
6.98E-01	1.31E-03	0.00E+00	1.31E-03
7.02E-01	1.59E-03	0.00E+00	1.59E-03
7.06E-01	1.80E-03	0.00E+00	1.80E-03
7.10E-01	2.05E-03	0.00E+00	2.05E-03
7.14E-01	2.47E-03	0.00E+00	2.47E-03
7.18E-01	2.86E-03	0.00E+00	2.86E-03
7.22E-01	3.33E-03	0.00E+00	3.33E-03
7.26E-01	3.89E-03	0.00E+00	3.89E-03
7.30E-01	4.54E-03	0.00E+00	4.54E-03
7.34E-01	5.23E-03	0.00E+00	5.23E-03
7.38E-01	5.87E-03	0.00E+00	5.87E-03
7.42E-01	6.72E-03	0.00E+00	6.72E-03
7.46E-01	7.44E-03	0.00E+00	7.44E-03
7.50E-01	8.27E-03	0.00E+00	8.27E-03
7.54E-01	9.01E-03	0.00E+00	9.01E-03
7.58E-01	9.67E-03	0.00E+00	9.67E-03
7.62E-01	1.05E-02	0.00E+00	1.05E-02
7.66E-01	1.12E-02	0.00E+00	1.12E-02
7.70E-01	1.22E-02	0.00E+00	1.22E-02
7.74E-01	1.32E-02	0.00E+00	1.32E-02
7.78E-01	1.39E-02	0.00E+00	1.39E-02
7.82E-01	1.47E-02	0.00E+00	1.47E-02
7.86E-01	1.57E-02	0.00E+00	1.57E-02
7.90E-01	1.66E-02	0.00E+00	1.66E-02
7.94E-01	1.73E-02	0.00E+00	1.73E-02
7.98E-01	1.83E-02	0.00E+00	1.83E-02
8.02E-01	1.93E-02	0.00E+00	1.93E-02
8.06E-01	2.05E-02	7.14E-04	2.05E-02
8.10E-01	2.20E-02	1.96E-03	2.20E-02
8.14E-01	2.33E-02	3.52E-03	2.33E-02
8.18E-01	2.47E-02	4.92E-03	2.47E-02
8.22E-01	2.64E-02	6.61E-03	2.64E-02
8.26E-01	2.86E-02	8.68E-03	2.86E-02
8.30E-01	3.10E-02	1.10E-02	3.10E-02
8.34E-01	3.37E-02	1.39E-02	3.37E-02
8.38E-01	3.73E-02	1.76E-02	3.73E-02
8.42E-01	4.21E-02	2.22E-02	4.21E-02
8.46E-01	4.83E-02	2.80E-02	4.83E-02
8.50E-01	5.65E-02	3.59E-02	5.65E-02
8.54E-01	6.63E-02	4.66E-02	6.63E-02
8.58E-01	8.04E-02	6.04E-02	8.04E-02
8.62E-01	9.93E-02	7.91E-02	9.93E-02
8.66E-01	1.27E-01	1.03E-01	1.27E-01
8.70E-01	1.67E-01	1.42E-01	1.67E-01
8.74E-01	2.22E-01	2.00E-01	2.22E-01
8.78E-01	2.94E-01	2.74E-01	2.94E-01
8.82E-01	3.75E-01	3.47E-01	3.75E-01
8.86E-01	4.92E-01	4.58E-01	4.92E-01
8.90E-01	6.77E-01	6.33E-01	6.77E-01
8.94E-01	8.70E-01	8.52E-01	8.70E-01
8.98E-01	9.82E-01	9.78E-01	9.82E-01
9.02E-01	9.99E-01	9.99E-01	9.99E-01
9.06E-01	1.00E+00	1.00E+00	1.00E+00
			


==> fig/har/cdfs/test_acc_cdf_100000/cdf_plot_data_0.3.txt <==
7.80E-01	0.00E+00	0.00E+00	0.00E+00
7.81E-01	0.00E+00	1.00E-02	0.00E+00
7.82E-01	0.00E+00	1.00E-02	0.00E+00
7.84E-01	0.00E+00	1.00E-02	0.00E+00
7.85E-01	0.00E+00	1.00E-02	0.00E+00
7.86E-01	0.00E+00	1.00E-02	0.00E+00
7.87E-01	0.00E+00	1.00E-02	0.00E+00
7.88E-01	0.00E+00	1.00E-02	0.00E+00
7.89E-01	1.00E-02	1.00E-02	0.00E+00
7.90E-01	1.00E-02	1.00E-02	0.00E+00
7.91E-01	1.00E-02	1.00E-02	0.00E+00
7.93E-01	1.00E-02	1.00E-02	0.00E+00
7.94E-01	1.00E-02	1.00E-02	0.00E+00
7.95E-01	2.00E-02	1.00E-02	0.00E+00
7.96E-01	2.00E-02	1.00E-02	0.00E+00
7.97E-01	2.00E-02	1.00E-02	0.00E+00
7.98E-01	2.00E-02	1.00E-02	0.00E+00
7.99E-01	2.00E-02	1.00E-02	0.00E+00
8.00E-01	2.00E-02	1.00E-02	0.00E+00
8.02E-01	2.00E-02	1.00E-02	0.00E+00
8.03E-01	2.00E-02	1.00E-02	0.00E+00
8.04E-01	2.00E-02	1.00E-02	0.00E+00
8.05E-01	2.00E-02	1.00E-02	0.00E+00
8.06E-01	2.00E-02	1.00E-02	0.00E+00
8.07E-01	2.00E-02	1.00E-02	0.00E+00
8.08E-01	2.00E-02	1.00E-02	0.00E+00
8.09E-01	2.00E-02	1.00E-02	0.00E+00
8.11E-01	2.00E-02	1.00E-02	0.00E+00
8.12E-01	2.00E-02	1.00E-02	0.00E+00
8.13E-01	2.00E-02	1.00E-02	0.00E+00
8.14E-01	2.00E-02	1.00E-02	0.00E+00
8.15E-01	2.00E-02	1.00E-02	0.00E+00
8.16E-01	2.00E-02	1.00E-02	0.00E+00
8.17E-01	2.00E-02	1.00E-02	0.00E+00
8.18E-01	2.00E-02	1.00E-02	0.00E+00
8.20E-01	2.00E-02	1.00E-02	0.00E+00
8.21E-01	2.00E-02	1.00E-02	0.00E+00
8.22E-01	2.00E-02	1.00E-02	0.00E+00
8.23E-01	2.00E-02	1.00E-02	0.00E+00
8.24E-01	4.00E-02	2.00E-02	0.00E+00
8.25E-01	4.00E-02	2.00E-02	0.00E+00
8.26E-01	4.00E-02	2.00E-02	0.00E+00
8.28E-01	4.00E-02	2.00E-02	0.00E+00
8.29E-01	4.00E-02	2.00E-02	0.00E+00
8.30E-01	4.00E-02	2.00E-02	0.00E+00
8.31E-01	4.00E-02	2.00E-02	0.00E+00
8.32E-01	5.00E-02	2.00E-02	0.00E+00
8.33E-01	5.00E-02	2.00E-02	0.00E+00
8.34E-01	5.00E-02	2.00E-02	0.00E+00
8.35E-01	5.00E-02	3.00E-02	0.00E+00
8.37E-01	5.00E-02	4.00E-02	0.00E+00
8.38E-01	5.00E-02	5.00E-02	1.00E-02
8.39E-01	5.00E-02	5.00E-02	1.00E-02
8.40E-01	5.00E-02	5.00E-02	1.00E-02
8.41E-01	5.00E-02	5.00E-02	1.00E-02
8.42E-01	5.00E-02	6.00E-02	1.00E-02
8.43E-01	5.00E-02	6.00E-02	1.00E-02
8.44E-01	5.00E-02	6.00E-02	1.00E-02
8.46E-01	5.00E-02	6.00E-02	4.00E-02
8.47E-01	6.00E-02	6.00E-02	4.00E-02
8.48E-01	6.00E-02	6.00E-02	4.00E-02
8.49E-01	6.00E-02	7.00E-02	4.00E-02
8.50E-01	6.00E-02	7.00E-02	4.00E-02
8.51E-01	8.00E-02	8.00E-02	5.00E-02
8.52E-01	9.00E-02	9.00E-02	5.00E-02
8.53E-01	9.00E-02	1.00E-01	6.00E-02
8.55E-01	9.00E-02	1.00E-01	7.00E-02
8.56E-01	1.00E-01	1.00E-01	7.00E-02
8.57E-01	1.00E-01	1.00E-01	7.00E-02
8.58E-01	1.20E-01	1.00E-01	8.00E-02
8.59E-01	1.20E-01	1.10E-01	1.10E-01
8.60E-01	1.20E-01	1.10E-01	1.20E-01
8.61E-01	1.20E-01	1.20E-01	1.40E-01
8.63E-01	1.30E-01	1.20E-01	1.70E-01
8.64E-01	1.30E-01	1.30E-01	2.00E-01
8.65E-01	1.30E-01	1.40E-01	2.00E-01
8.66E-01	1.30E-01	1.60E-01	2.50E-01
8.67E-01	1.50E-01	1.70E-01	2.90E-01
8.68E-01	1.70E-01	1.70E-01	3.20E-01
8.69E-01	1.80E-01	1.70E-01	3.40E-01
8.70E-01	2.20E-01	1.80E-01	3.60E-01
8.72E-01	2.30E-01	2.10E-01	3.80E-01
8.73E-01	2.70E-01	2.20E-01	4.40E-01
8.74E-01	2.80E-01	2.60E-01	5.30E-01
8.75E-01	2.90E-01	2.90E-01	6.20E-01
8.76E-01	3.30E-01	3.10E-01	6.50E-01
8.77E-01	3.40E-01	3.40E-01	7.00E-01
8.78E-01	3.60E-01	3.80E-01	7.60E-01
8.79E-01	3.80E-01	4.20E-01	7.90E-01
8.81E-01	4.10E-01	4.60E-01	8.30E-01
8.82E-01	4.30E-01	5.10E-01	8.70E-01
8.83E-01	4.40E-01	5.90E-01	9.10E-01
8.84E-01	4.90E-01	6.20E-01	9.50E-01
8.85E-01	5.60E-01	7.40E-01	9.90E-01
8.86E-01	6.30E-01	7.90E-01	9.90E-01
8.87E-01	7.10E-01	8.40E-01	9.90E-01
8.88E-01	7.70E-01	8.90E-01	1.00E+00
8.90E-01	8.10E-01	9.20E-01	1.00E+00
8.91E-01	8.50E-01	9.60E-01	1.00E+00
8.92E-01	9.10E-01	9.80E-01	1.00E+00
8.93E-01	9.60E-01	9.90E-01	1.00E+00
8.94E-01	1.00E+00	1.00E+00	1.00E+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_adv_pri.txt <==
0.000000000000000000e+00
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
3.000000000000000415e-05
6.000000000000000830e-05
7.000000000000000742e-05
8.000000000000000654e-05
1.200000000000000166e-04
1.300000000000000157e-04
1.400000000000000148e-04
1.500000000000000140e-04
1.500000000000000140e-04
1.800000000000000113e-04
2.000000000000000096e-04
2.100000000000000087e-04
2.600000000000000314e-04
2.900000000000000559e-04
3.400000000000000786e-04
3.600000000000000769e-04
4.100000000000000996e-04
4.900000000000000926e-04
5.300000000000000891e-04
6.400000000000000524e-04
7.400000000000000978e-04
8.700000000000001135e-04
1.020000000000000073e-03
1.149999999999999981e-03
1.309999999999999967e-03
1.589999999999999834e-03
1.799999999999999951e-03
2.049999999999999739e-03
2.469999999999999973e-03
2.860000000000000129e-03
3.330000000000000061e-03
3.890000000000000228e-03
4.540000000000000632e-03
5.230000000000000274e-03
5.870000000000000218e-03
6.720000000000000279e-03
7.440000000000000432e-03
8.269999999999999574e-03
9.009999999999998913e-03
9.669999999999998042e-03
1.048999999999999759e-02
1.123999999999999826e-02
1.219999999999999904e-02
1.318999999999999860e-02
1.393999999999999927e-02
1.474999999999999922e-02
1.569999999999999868e-02
1.657999999999999752e-02
1.729999999999999594e-02
1.828999999999999723e-02
1.932999999999999649e-02
2.050999999999999698e-02
2.201999999999999791e-02
2.333999999999999964e-02
2.468000000000000055e-02
2.639000000000000026e-02
2.857000000000000164e-02
3.103000000000000203e-02
3.370000000000000079e-02
3.731000000000000288e-02
4.205000000000000404e-02
4.826000000000000428e-02
5.648000000000000242e-02
6.634000000000001007e-02
8.035000000000000475e-02
9.926000000000000101e-02
1.265300000000000036e-01
1.672600000000000198e-01
2.221000000000000196e-01
2.944700000000000095e-01
3.750400000000000400e-01
4.924200000000000244e-01
6.768100000000000227e-01
8.704100000000000170e-01
9.822400000000000020e-01
9.994699999999999696e-01
1.000000000000000000e+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_adv_pri_0.3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
7.000000000000000666e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
1.100000000000000006e-01
1.199999999999999956e-01
1.399999999999999856e-01
1.699999999999999845e-01
1.999999999999999833e-01
1.999999999999999833e-01
2.500000000000000000e-01
2.899999999999999800e-01
3.199999999999999512e-01
3.399999999999999689e-01
3.599999999999999867e-01
3.800000000000000044e-01
4.400000000000000022e-01
5.300000000000000266e-01
6.199999999999999956e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.600000000000000089e-01
7.900000000000000355e-01
8.300000000000000711e-01
8.700000000000001066e-01
9.100000000000001421e-01
9.500000000000001776e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_adv_rec.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
7.141108300008161287e-04
1.958703990859381530e-03
3.519546233575450780e-03
4.917163143719905337e-03
6.610625969150412014e-03
8.681547376152778592e-03
1.103811311515547240e-02
1.392516118501591418e-02
1.764873908430588528e-02
2.221904839631110712e-02
2.796253978617481428e-02
3.586876683261241983e-02
4.660083244919611262e-02
6.042397780135476404e-02
7.907247204766179594e-02
1.033624418509752618e-01
1.418836203378764371e-01
2.002162735656573822e-01
2.737696890557414497e-01
3.469660491308250716e-01
4.580102831959519949e-01
6.334061046274381823e-01
8.519750265241166076e-01
9.776075246878316305e-01
9.987554068391415463e-01
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_adv_rec_0.3.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.099999999999999867e-01
1.099999999999999867e-01
1.199999999999999817e-01
1.199999999999999817e-01
1.299999999999999767e-01
1.399999999999999856e-01
1.599999999999999756e-01
1.699999999999999845e-01
1.699999999999999845e-01
1.699999999999999845e-01
1.799999999999999933e-01
2.099999999999999922e-01
2.200000000000000011e-01
2.600000000000000089e-01
2.900000000000000355e-01
3.100000000000000533e-01
3.400000000000000799e-01
3.800000000000000600e-01
4.200000000000000400e-01
4.600000000000000200e-01
5.100000000000000089e-01
5.899999999999999689e-01
6.199999999999999956e-01
7.399999999999999911e-01
7.900000000000000355e-01
8.400000000000000799e-01
8.900000000000001243e-01
9.200000000000001510e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
1.000000000000000082e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
2.000000000000000164e-05
3.000000000000000415e-05
6.000000000000000830e-05
7.000000000000000742e-05
8.000000000000000654e-05
1.200000000000000166e-04
1.300000000000000157e-04
1.400000000000000148e-04
1.500000000000000140e-04
1.500000000000000140e-04
1.800000000000000113e-04
2.000000000000000096e-04
2.100000000000000087e-04
2.600000000000000314e-04
2.900000000000000559e-04
3.400000000000000786e-04
3.600000000000000769e-04
4.100000000000000996e-04
4.900000000000000926e-04
5.300000000000000891e-04
6.400000000000000524e-04
7.400000000000000978e-04
8.700000000000001135e-04
1.020000000000000073e-03
1.149999999999999981e-03
1.309999999999999967e-03
1.589999999999999834e-03
1.799999999999999951e-03
2.049999999999999739e-03
2.469999999999999973e-03
2.860000000000000129e-03
3.330000000000000061e-03
3.890000000000000228e-03
4.540000000000000632e-03
5.230000000000000274e-03
5.870000000000000218e-03
6.720000000000000279e-03
7.440000000000000432e-03
8.269999999999999574e-03
9.009999999999998913e-03
9.669999999999998042e-03
1.048999999999999759e-02
1.123999999999999826e-02
1.219999999999999904e-02
1.318999999999999860e-02
1.393999999999999927e-02
1.474999999999999922e-02
1.569999999999999868e-02
1.657999999999999752e-02
1.729999999999999594e-02
1.828999999999999723e-02
1.932999999999999649e-02
2.050999999999999698e-02
2.201999999999999791e-02
2.333999999999999964e-02
2.468000000000000055e-02
2.639000000000000026e-02
2.857000000000000164e-02
3.103000000000000203e-02
3.370000000000000079e-02
3.731000000000000288e-02
4.205000000000000404e-02
4.826000000000000428e-02
5.648000000000000242e-02
6.634000000000001007e-02
8.035000000000000475e-02
9.926000000000000101e-02
1.265300000000000036e-01
1.672600000000000198e-01
2.221000000000000196e-01
2.944700000000000095e-01
3.750400000000000400e-01
4.924200000000000244e-01
6.768100000000000227e-01
8.704100000000000170e-01
9.822400000000000020e-01
9.994699999999999696e-01
1.000000000000000000e+00


==> fig/har/cdfs/test_acc_cdf_100000/cdf_projected_ori_0.3.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
8.000000000000000167e-02
8.999999999999999667e-02
8.999999999999999667e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.199999999999999956e-01
1.199999999999999956e-01
1.199999999999999956e-01
1.199999999999999956e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.499999999999999944e-01
1.699999999999999845e-01
1.799999999999999933e-01
2.200000000000000011e-01
2.300000000000000100e-01
2.700000000000000178e-01
2.800000000000000266e-01
2.900000000000000355e-01
3.300000000000000155e-01
3.400000000000000244e-01
3.600000000000000422e-01
3.800000000000000600e-01
4.100000000000000311e-01
4.300000000000000488e-01
4.400000000000000577e-01
4.900000000000000466e-01
5.600000000000000533e-01
6.300000000000001155e-01
7.100000000000000755e-01
7.700000000000000178e-01
8.100000000000000533e-01
8.500000000000000888e-01
9.100000000000001421e-01
9.600000000000001865e-01
1.000000000000000222e+00


==> fig/har/cdfs/test_acc_cdf_100000/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_har.ps"
set size 0.29,0.35
set xrange [0.6:0.9]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.5,0.1,0.9
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data.txt" using 1:2 title "Without" w lines lc rgb "red" lw 2,\
 "cdf_plot_data.txt" using 1:3 title "With" w lines lc rgb "blue" lw 2 dt 2
set output
reset


==> fig/har/cdfs/test_acc_cdf_100000/gnuplot_0.3.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_har_lambda.ps"
set size 0.29,0.35
set xrange [0.8:0.9]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.8,0.03,0.9
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data_0.3.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2,\
 "cdf_plot_data_0.3.txt" using 1:3 title "{/Symbol l} = 0.3 r" w lines lc rgb "blue" lw 2 dt 2,\
 "cdf_plot_data_0.3.txt" using 1:4 title "{/Symbol l} = 0.1 p" w lines lc rgb "black" lw 2 dt 3
set output
reset


==> fig/har/cdfs/test_acc_cdf_100000/hypernetresult_adv_pri.csv <==
0.874,6.77E-01,1.69E+10
0.879,4.30E-01,7.92E+10
0.864,6.72E-01,1.41E+10
0.879,6.78E-01,4.91E+10
0.872,4.87E-01,9.62E+10
0.861,1.29E+00,8.62E+10
0.871,7.42E-01,8.02E+08
0.882,6.85E-01,8.45E+10
0.862,1.30E+00,6.77E+10
0.872,6.00E-01,1.90E+10
0.882,4.48E-01,2.52E+10
0.857,7.64E-01,9.90E+10
0.872,5.92E-01,9.96E+10
0.887,3.75E-01,5.72E+10
0.87,5.01E-01,6.93E+10
0.865,4.27E-01,7.77E+10
0.867,7.86E-01,5.76E+09
0.873,5.19E-01,2.38E+10
0.876,4.30E-01,6.31E+10
0.88,5.29E-01,3.22E+10
0.858,1.39E+00,4.90E+10
0.869,9.94E-01,7.89E+10
0.868,5.09E-01,6.64E+10
0.876,3.94E-01,3.41E+10
0.876,4.45E-01,7.30E+10
0.877,5.32E-01,6.24E+10
0.867,5.68E-01,3.10E+09
0.878,3.48E-01,6.18E+10
0.861,8.19E-01,7.94E+10
0.873,5.17E-01,6.34E+10
0.873,3.80E-01,6.22E+10
0.872,4.22E-01,2.87E+10
0.873,8.09E-01,9.15E+10
0.883,5.51E-01,9.65E+09
0.873,6.30E-01,8.69E+10
0.879,4.64E-01,5.44E+10
0.872,6.62E-01,9.66E+09
0.881,3.94E-01,5.03E+10
0.88,5.94E-01,9.58E+10
0.844,1.93E+00,2.49E+10
0.865,8.95E-01,5.05E+10
0.877,5.67E-01,2.34E+10
0.88,5.82E-01,9.66E+10
0.877,4.65E-01,2.26E+10
0.883,5.02E-01,7.62E+10
0.852,1.47E+00,7.94E+10
0.871,4.71E-01,1.88E+10
0.879,4.18E-01,9.97E+10
0.864,2.98E-01,2.86E+09
0.865,4.60E-01,3.00E+10
0.872,3.58E-01,7.36E+10
0.88,4.50E-01,8.68E+10
0.878,4.88E-01,5.12E+10
0.874,8.10E-01,5.96E+10
0.862,1.09E+00,4.73E+10
0.865,9.63E-01,4.78E+10
0.872,9.41E-01,1.18E+09
0.871,1.14E+00,4.74E+10
0.864,8.75E-01,3.12E+10
0.869,8.07E-01,1.43E+10
0.871,1.09E+00,2.67E+10
0.853,6.65E-01,7.61E+10
0.864,1.44E+00,2.32E+10
0.864,9.05E-01,5.57E+10
0.874,5.59E-01,9.82E+09
0.883,4.99E-01,6.80E+10
0.862,6.89E-01,3.67E+10
0.875,5.06E-01,9.19E+10
0.872,3.88E-01,6.99E+10
0.868,9.68E-01,9.14E+10
0.871,7.06E-01,4.04E+10
0.878,4.13E-01,5.80E+10
0.86,5.98E-01,9.37E+10
0.873,7.25E-01,4.18E+10
0.849,1.70E+00,1.67E+10
0.881,5.81E-01,4.74E+10
0.882,4.98E-01,4.41E+10
0.857,1.19E+00,1.96E+10
0.877,4.94E-01,6.88E+10
0.856,1.19E+00,6.05E+10
0.86,1.15E+00,1.21E+10
0.872,6.78E-01,9.83E+10
0.875,5.92E-01,6.81E+10
0.877,4.20E-01,7.71E+10
0.873,4.36E-01,3.88E+10
0.877,4.35E-01,2.19E+09
0.873,5.81E-01,9.21E+10
0.881,6.63E-01,6.07E+10
0.867,7.26E-01,3.88E+10
0.844,1.91E+00,1.18E+10
0.859,1.31E+00,3.87E+10
0.836,2.09E+00,3.30E+10
0.882,3.91E-01,9.83E+10
0.844,9.00E-01,5.65E+10
0.881,5.40E-01,6.09E+10
0.871,4.77E-01,3.45E+10
0.883,4.89E-01,7.89E+10
0.873,3.85E-01,9.98E+10
0.861,1.30E+00,1.73E+10
0.87,4.93E-01,2.09E+10


==> fig/har/cdfs/test_acc_cdf_100000/hypernetresult_adv_rec.csv <==
8.88E-01,4.74E-01,9.34E+09
8.85E-01,4.25E-01,8.92E+10
8.62E-01,4.03E-01,7.35E+10
8.66E-01,1.59E+00,8.09E+10
8.87E-01,5.03E-01,4.65E+10
8.88E-01,4.04E-01,9.07E+09
8.85E-01,6.48E-01,6.85E+10
8.67E-01,1.25E+00,7.22E+10
8.88E-01,6.32E-01,9.38E+10
8.87E-01,4.68E-01,7.95E+10
8.94E-01,4.79E-01,7.17E+10
8.87E-01,6.85E-01,3.69E+10
8.76E-01,9.69E-01,6.48E+10
8.71E-01,1.13E+00,6.29E+10
8.75E-01,7.20E-01,2.47E+10
8.83E-01,7.09E-01,7.93E+10
8.63E-01,1.67E+00,7.85E+09
8.81E-01,3.87E-01,4.61E+09
8.67E-01,1.18E+00,4.25E+10
8.91E-01,4.08E-01,6.22E+10
8.88E-01,4.10E-01,1.92E+10
8.64E-01,1.18E+00,3.13E+10
8.79E-01,4.64E-01,6.16E+10
8.89E-01,4.96E-01,3.65E+10
8.72E-01,2.97E-01,9.09E+10
8.57E-01,1.49E+00,1.08E+09
8.85E-01,5.24E-01,8.49E+10
8.84E-01,8.51E-01,1.13E+09
8.44E-01,2.58E-01,3.58E+10
8.78E-01,8.73E-01,9.41E+10
8.83E-01,4.49E-01,1.01E+09
8.86E-01,4.85E-01,1.12E+10
8.68E-01,4.06E-01,4.38E+10
8.86E-01,4.80E-01,4.69E+10
8.42E-01,2.46E+00,4.24E+10
8.86E-01,4.86E-01,1.74E+10
8.78E-01,9.63E-01,1.99E+09
8.93E-01,5.48E-01,9.19E+10
8.61E-01,4.43E-01,3.99E+10
8.83E-01,4.99E-01,1.50E+08
8.82E-01,1.00E+00,7.53E+09
8.82E-01,9.02E-01,5.91E+09
8.74E-01,7.26E-01,3.30E+10
8.88E-01,6.84E-01,7.94E+10
8.77E-01,4.04E-01,2.05E+10
8.83E-01,7.70E-01,6.27E+10
8.87E-01,7.24E-01,1.97E+10
8.85E-01,8.71E-01,6.41E+10
8.76E-01,9.29E-01,9.20E+10
8.86E-01,6.32E-01,8.32E+10
8.87E-01,6.07E-01,6.88E+10
8.71E-01,1.35E+00,2.24E+10
8.94E-01,6.12E-01,2.50E+10
8.45E-01,2.24E+00,6.72E+10
7.55E-01,3.64E-01,6.75E+09
8.83E-01,4.94E-01,7.53E+10
8.83E-01,4.20E-01,7.19E+08
8.85E-01,7.34E-01,2.20E+10
8.89E-01,5.58E-01,8.08E+10
8.71E-01,3.29E-01,6.91E+08
8.85E-01,7.48E-01,7.85E+09
8.82E-01,3.57E-01,6.64E+10
8.85E-01,5.52E-01,3.28E+10
8.87E-01,6.44E-01,6.53E+10
8.79E-01,9.98E-01,7.26E+10
8.51E-01,2.21E+00,1.56E+10
8.58E-01,3.78E-01,2.01E+09
8.75E-01,8.99E-01,3.69E+10
8.72E-01,5.59E-01,3.01E+10
8.88E-01,8.24E-01,1.17E+10
8.68E-01,5.11E-01,4.20E+09
8.91E-01,5.10E-01,2.68E+10
8.89E-01,5.26E-01,5.35E+10
8.86E-01,5.72E-01,7.26E+10
8.87E-01,6.46E-01,3.74E+10
8.98E-01,4.33E-01,9.51E+10
8.84E-01,7.84E-01,2.74E+10
8.88E-01,6.31E-01,5.27E+10
8.92E-01,3.95E-01,1.12E+10
8.77E-01,4.09E-01,4.94E+09
8.87E-01,7.81E-01,3.91E+10
8.73E-01,1.44E+00,7.92E+10
8.85E-01,4.23E-01,4.29E+09
8.88E-01,7.36E-01,6.98E+10
8.64E-01,1.44E+00,1.15E+09
8.81E-01,4.09E-01,9.03E+10
8.93E-01,6.28E-01,1.20E+10
8.89E-01,5.53E-01,4.80E+10
8.66E-01,1.49E+00,7.56E+08
8.83E-01,7.63E-01,6.30E+10
8.80E-01,8.70E-01,1.39E+09
8.68E-01,1.16E+00,4.87E+09
8.84E-01,4.90E-01,7.76E+10
8.71E-01,4.16E-01,8.81E+10
8.91E-01,4.21E-01,5.91E+10
6.80E-01,4.44E-01,9.44E+10
8.83E-01,6.13E-01,7.52E+10
8.86E-01,4.59E-01,2.34E+10
8.88E-01,4.81E-01,8.93E+10
8.85E-01,5.97E-01,9.23E+10


==> fig/har/cdfs/test_acc_cdf_100000/hypernetresult_adv_rec_0.3.csv <==
8.761452324397692726e-01,1.014662742614746094e+00,3.715679524200000000e+10
8.350865286732269688e-01,3.555076122283935547e-01,8.296268240800000000e+10
8.642687478791991618e-01,5.570277571678161621e-01,7.891434734300000000e+10
8.758059043094672536e-01,5.344482660293579102e-01,9.954055845500000000e+10
8.656260604004072379e-01,1.156261920928955078e+00,5.500751790500000000e+10
8.815744825246012439e-01,3.157566487789154053e-01,1.098162775500000000e+10
8.832711231761113391e-01,4.947107732295989990e-01,9.620935984500000000e+10
8.778418730912792567e-01,6.658512949943542480e-01,7.474785983300000000e+10
8.578215134034611333e-01,4.112178683280944824e-01,2.360101492300000000e+10
8.893790295215473485e-01,4.807250201702117920e-01,7.554798997300000000e+10
8.737699355276552504e-01,8.966295719146728516e-01,5.607525517500000000e+10
8.754665761791652345e-01,5.502040982246398926e-01,2.190542627700000000e+10
8.849677638276213232e-01,4.788299202919006348e-01,3.254098512300000000e+10
8.713946386155412283e-01,3.089810609817504883e-01,5.691139138000000000e+09
8.805564981336952979e-01,5.629128217697143555e-01,8.891015054900000000e+10
8.808958262639973169e-01,3.919335603713989258e-01,9.102751783000000000e+10
8.883610451306412914e-01,5.962935686111450195e-01,3.491017057500000000e+10
8.812351543942993359e-01,2.902788817882537842e-01,8.489752359600000000e+10
8.910756701730573326e-01,3.885937333106994629e-01,3.777391656700000000e+10
8.853070919579233422e-01,3.448119461536407471e-01,4.203986545700000000e+10
8.863250763488292883e-01,3.400123417377471924e-01,4.060577813400000000e+10
8.836104513064132471e-01,4.750338196754455566e-01,8.810304182600000000e+10
8.761452324397692726e-01,5.031660199165344238e-01,2.401808119300000000e+10
8.775025449609772377e-01,5.377959012985229492e-01,7.919361578000000000e+09
8.903970139124532945e-01,4.370004832744598389e-01,4.845795452300000000e+10
8.815744825246012439e-01,5.908117294311523438e-01,5.885775859000000000e+09
8.893790295215473485e-01,4.194837212562561035e-01,9.380746149400000000e+10
8.829317950458093200e-01,4.969613850116729736e-01,5.397480956600000000e+10
8.832711231761113391e-01,4.645018875598907471e-01,1.918963595900000000e+10
8.625721072276891777e-01,1.104719638824462891e+00,3.630216241800000000e+10
8.724126230064472853e-01,5.117840170860290527e-01,3.232627531400000000e+10
8.856464200882253612e-01,3.554143905639648438e-01,3.068150848300000000e+10
8.717339667458432473e-01,3.124556541442871094e-01,2.415846280000000000e+10
8.337292161520190037e-01,1.944961786270141602e+00,2.778948147900000000e+10
8.822531387852052820e-01,5.847752690315246582e-01,7.621972904100000000e+10
8.812351543942993359e-01,6.480957865715026855e-01,5.285999409800000000e+10
8.849677638276213232e-01,3.059658110141754150e-01,3.923872934700000000e+10
8.815744825246012439e-01,4.950834512710571289e-01,1.579466689300000000e+10
8.870037326094333263e-01,5.594977736473083496e-01,6.055440501900000000e+10
8.876823888700373644e-01,4.305227994918823242e-01,2.393712595100000000e+10
7.801153715643026620e-01,3.302963376045227051e-01,5.320842827800000000e+10
8.744485917882592885e-01,8.741164803504943848e-01,4.677048860600000000e+10
8.873430607397353453e-01,4.596177935600280762e-01,4.859867566200000000e+10
8.808958262639973169e-01,2.832888364791870117e-01,3.238153140700000000e+10
8.829317950458093200e-01,3.245931565761566162e-01,2.115931240400000000e+10
8.737699355276552504e-01,5.157757401466369629e-01,3.042234541900000000e+10
8.870037326094333263e-01,4.562182724475860596e-01,9.942935956900000000e+10
8.775025449609772377e-01,5.613423585891723633e-01,4.547295374000000000e+10
8.622327790973871586e-01,1.169933438301086426e+00,7.508762043000000000e+09
8.503562945368170478e-01,3.220592439174652100e-01,1.036437730300000000e+10
8.696979979640312441e-01,5.199685692787170410e-01,2.065001302400000000e+10
8.876823888700373644e-01,4.524434506893157959e-01,5.292736189900000000e+10
8.693586698337292251e-01,9.509148001670837402e-01,5.363999012400000000e+10
8.842891075670172851e-01,5.273101925849914551e-01,3.860622335400000000e+10
8.791991856124872218e-01,4.727821052074432373e-01,1.672868803000000000e+09
8.839497794367152661e-01,3.262584209442138672e-01,3.442026157800000000e+10
8.791991856124872218e-01,7.795221805572509766e-01,1.986486630700000000e+10
8.788598574821853138e-01,4.386034011840820312e-01,2.098982434900000000e+10
8.873430607397353453e-01,5.458121299743652344e-01,7.318008637500000000e+10
8.639294197488971427e-01,3.182817697525024414e-01,2.754436990200000000e+10
8.808958262639973169e-01,4.827367961406707764e-01,6.498029587800000000e+10
8.849677638276213232e-01,5.175991654396057129e-01,6.245231616200000000e+10
8.819138106549032630e-01,5.348418951034545898e-01,4.233413138100000000e+10
8.720732948761452663e-01,9.590260386466979980e-01,4.109367606100000000e+10
8.849677638276213232e-01,3.936214148998260498e-01,9.247519712000000000e+10
8.836104513064132471e-01,6.018925905227661133e-01,8.857518252300000000e+10
8.893790295215473485e-01,4.546864628791809082e-01,6.422833575800000000e+10
8.856464200882253612e-01,4.545413255691528320e-01,1.614944619300000000e+10
8.900576857821513865e-01,3.931650221347808838e-01,9.163427982000000000e+10
8.798778418730912598e-01,4.912497699260711670e-01,8.160338959200000000e+10
8.221920597217509119e-01,3.280662596225738525e-01,6.312083780000000000e+09
8.717339667458432473e-01,5.674419999122619629e-01,1.321243728400000000e+10
8.829317950458093200e-01,5.186554193496704102e-01,3.318706295400000000e+10
8.747879199185611965e-01,4.171480536460876465e-01,8.834731024300000000e+10
8.924329826942654087e-01,4.369350969791412354e-01,5.094852240800000000e+10
8.890397013912453295e-01,4.617148637771606445e-01,6.239577153600000000e+10
8.751272480488632155e-01,4.138515293598175049e-01,9.681516309900000000e+10
8.836104513064132471e-01,5.342168211936950684e-01,9.310267382700000000e+10
8.775025449609772377e-01,7.774038314819335938e-01,3.614155314700000000e+10
8.771632168306752186e-01,7.827769517898559570e-01,9.902387410900000000e+10
8.805564981336952979e-01,6.847661733627319336e-01,9.702784880000000000e+10
8.595181540549711174e-01,6.575723886489868164e-01,7.191728460400000000e+10
8.690193417034272061e-01,3.883217275142669678e-01,5.684212619000000000e+09
8.361045130641330259e-01,3.526049256324768066e-01,5.805171272500000000e+10
8.517136070580251239e-01,3.828478753566741943e-01,1.678178292900000000e+10
8.819138106549032630e-01,3.914030492305755615e-01,7.744162661300000000e+10
8.832711231761113391e-01,3.565431833267211914e-01,3.147683968900000000e+10
8.476416694944011176e-01,2.928229868412017822e-01,2.827550917100000000e+10
8.768238887003733106e-01,7.858706116676330566e-01,4.639540215200000000e+10
8.853070919579233422e-01,5.700189471244812012e-01,6.578632619700000000e+10
8.798778418730912598e-01,2.959089279174804688e-01,6.597473970300000000e+10
8.401764506277570321e-01,3.215613961219787598e-01,8.357669377700000000e+10
8.727519511367491933e-01,6.300176382064819336e-01,2.422470715800000000e+10
8.788598574821853138e-01,4.303278923034667969e-01,8.862538865600000000e+10
8.802171700033932789e-01,6.278187632560729980e-01,1.357860707500000000e+10
8.839497794367152661e-01,4.288528859615325928e-01,9.741957382600000000e+10
8.696979979640312441e-01,6.405860185623168945e-01,1.862386650400000000e+10
8.493383101459111018e-01,1.603440165519714355e+00,9.225771367600000000e+10
8.856464200882253612e-01,4.537829160690307617e-01,5.734165621500000000e+10
8.829317950458093200e-01,5.379178524017333984e-01,2.743161193300000000e+10


==> fig/har/cdfs/test_acc_cdf_100000/hypernetresult_ori.csv <==
8.30E-01,2.72E-01,4.76E+10
8.82E-01,3.46E-01,2.03E+10
8.90E-01,5.59E-01,7.70E+10
8.83E-01,9.29E-01,6.05E+10
8.89E-01,5.78E-01,6.39E+08
8.87E-01,7.00E-01,1.72E+10
8.68E-01,4.30E-01,1.33E+10
8.78E-01,9.65E-01,1.81E+10
8.80E-01,4.20E-01,4.56E+10
8.88E-01,6.68E-01,4.11E+10
8.84E-01,9.61E-01,8.20E+10
8.50E-01,1.71E+00,4.36E+10
8.86E-01,6.31E-01,4.39E+09
8.90E-01,4.37E-01,2.57E+10
8.61E-01,1.66E+00,1.41E+10
8.86E-01,4.24E-01,4.15E+10
8.87E-01,5.78E-01,9.36E+10
8.66E-01,1.31E+00,7.72E+10
8.87E-01,5.91E-01,1.29E+10
8.83E-01,4.99E-01,9.35E+10
8.85E-01,6.53E-01,2.05E+10
8.76E-01,5.70E-01,9.08E+10
8.45E-01,1.92E+00,6.50E+10
7.93E-01,3.26E-01,5.88E+10
8.89E-01,7.60E-01,8.05E+10
8.91E-01,5.62E-01,1.97E+10
8.90E-01,4.79E-01,8.44E+10
8.88E-01,4.53E-01,1.10E+08
8.56E-01,3.62E-01,9.20E+10
8.91E-01,6.97E-01,7.13E+10
8.74E-01,4.23E-01,8.55E+10
8.66E-01,1.06E+00,6.17E+10
8.88E-01,4.55E-01,9.08E+10
8.84E-01,5.59E-01,4.92E+10
8.69E-01,1.38E+00,6.76E+10
8.88E-01,6.40E-01,3.79E+10
8.84E-01,8.35E-01,2.39E+10
8.72E-01,1.70E+00,8.36E+10
8.74E-01,8.18E-01,1.61E+10
8.71E-01,1.01E+00,3.14E+10
8.56E-01,1.97E+00,4.44E+10
8.91E-01,4.31E-01,7.61E+10
8.84E-01,4.67E-01,3.37E+10
8.87E-01,3.82E-01,1.30E+10
8.85E-01,6.56E-01,5.46E+10
8.22E-01,3.03E+00,7.01E+10
8.93E-01,4.14E-01,6.06E+10
8.77E-01,4.42E-01,7.34E+10
8.78E-01,4.71E-01,6.70E+10
8.82E-01,7.74E-01,8.27E+10
8.74E-01,3.86E-01,9.58E+10
8.79E-01,4.40E-01,5.27E+10
8.91E-01,5.88E-01,4.25E+10
8.84E-01,7.23E-01,2.53E+10
8.71E-01,4.02E-01,3.43E+10
8.83E-01,6.09E-01,9.64E+10
8.86E-01,3.41E-01,8.69E+10
8.73E-01,9.95E-01,6.17E+10
8.54E-01,1.71E+00,2.83E+10
8.51E-01,4.99E-01,9.41E+10
8.92E-01,4.83E-01,4.81E+10
8.86E-01,5.33E-01,5.51E+10
8.90E-01,5.47E-01,4.09E+10
8.82E-01,4.16E-01,4.57E+10
8.83E-01,5.03E-01,5.06E+10
8.86E-01,4.45E-01,7.15E+08
8.77E-01,9.14E-01,9.31E+10
8.69E-01,1.25E+00,3.05E+10
8.69E-01,7.80E-01,6.36E+10
8.87E-01,6.78E-01,6.18E+10
8.90E-01,5.87E-01,4.36E+10
8.89E-01,6.69E-01,1.31E+09
8.82E-01,6.62E-01,7.51E+10
8.86E-01,6.50E-01,1.66E+10
8.83E-01,3.84E-01,2.89E+09
8.82E-01,7.27E-01,8.62E+09
8.83E-01,7.20E-01,6.82E+10
8.23E-01,2.83E-01,3.88E+10
8.91E-01,6.17E-01,2.35E+10
8.90E-01,4.66E-01,3.89E+10
8.74E-01,4.51E-01,9.80E+10
8.79E-01,4.54E-01,6.22E+09
8.92E-01,4.08E-01,4.28E+10
8.86E-01,8.03E-01,6.67E+10
8.71E-01,3.60E-01,7.52E+10
8.65E-01,1.19E+00,2.21E+10
8.86E-01,7.69E-01,4.58E+10
8.69E-01,3.36E-01,4.24E+10
8.92E-01,5.22E-01,9.58E+10
8.50E-01,2.90E-01,8.18E+10
8.65E-01,4.07E-01,3.82E+10
8.81E-01,4.53E-01,7.82E+10
8.83E-01,9.28E-01,3.66E+10
7.87E-01,3.11E-01,7.04E+10
8.71E-01,7.65E-01,6.76E+10
8.89E-01,3.68E-01,5.32E+10
8.79E-01,6.69E-01,1.55E+10
8.87E-01,6.36E-01,5.84E+10
8.80E-01,8.58E-01,5.46E+10
8.70E-01,8.91E-01,1.53E+10


==> fig/har/cdfs/test_acc_cdf_100000/xrange_projected.txt <==
5.018663047166610491e-01
5.058676416694944944e-01
5.098689786223278286e-01
5.138703155751611629e-01
5.178716525279946081e-01
5.218729894808280534e-01
5.258743264336613876e-01
5.298756633864947219e-01
5.338770003393281671e-01
5.378783372921616124e-01
5.418796742449949466e-01
5.458810111978282809e-01
5.498823481506617261e-01
5.538836851034951714e-01
5.578850220563285056e-01
5.618863590091618399e-01
5.658876959619952851e-01
5.698890329148287304e-01
5.738903698676620646e-01
5.778917068204953988e-01
5.818930437733288441e-01
5.858943807261622894e-01
5.898957176789956236e-01
5.938970546318289578e-01
5.978983915846624031e-01
6.018997285374958484e-01
6.059010654903291826e-01
6.099024024431625168e-01
6.139037393959959621e-01
6.179050763488294074e-01
6.219064133016627416e-01
6.259077502544960758e-01
6.299090872073295211e-01
6.339104241601629663e-01
6.379117611129963006e-01
6.419130980658296348e-01
6.459144350186630801e-01
6.499157719714965253e-01
6.539171089243298596e-01
6.579184458771631938e-01
6.619197828299966391e-01
6.659211197828300843e-01
6.699224567356634186e-01
6.739237936884967528e-01
6.779251306413301981e-01
6.819264675941636433e-01
6.859278045469969776e-01
6.899291414998303118e-01
6.939304784526637571e-01
6.979318154054972023e-01
7.019331523583305366e-01
7.059344893111638708e-01
7.099358262639973161e-01
7.139371632168307613e-01
7.179385001696640956e-01
7.219398371224974298e-01
7.259411740753308750e-01
7.299425110281643203e-01
7.339438479809976545e-01
7.379451849338309888e-01
7.419465218866644340e-01
7.459478588394978793e-01
7.499491957923312135e-01
7.539505327451645478e-01
7.579518696979979930e-01
7.619532066508314383e-01
7.659545436036647725e-01
7.699558805564981068e-01
7.739572175093315520e-01
7.779585544621649973e-01
7.819598914149983315e-01
7.859612283678316658e-01
7.899625653206651110e-01
7.939639022734985563e-01
7.979652392263318905e-01
8.019665761791652248e-01
8.059679131319986700e-01
8.099692500848321153e-01
8.139705870376654495e-01
8.179719239904987838e-01
8.219732609433322290e-01
8.259745978961656743e-01
8.299759348489990085e-01
8.339772718018323427e-01
8.379786087546657880e-01
8.419799457074992333e-01
8.459812826603325675e-01
8.499826196131659017e-01
8.539839565659993470e-01
8.579852935188327923e-01
8.619866304716661265e-01
8.659879674244994607e-01
8.699893043773329060e-01
8.739906413301663513e-01
8.779919782829996855e-01
8.819933152358330197e-01
8.859946521886664650e-01
8.899959891414999102e-01
8.939973260943332445e-01
8.979986630471665787e-01
9.020000000000000240e-01
9.060013369528334692e-01


==> fig/har/cdfs/test_acc_cdf_100000/xrange_projected_0.3.txt <==
7.801153715643026620e-01
7.812442178486596056e-01
7.823730641330166602e-01
7.835019104173736038e-01
7.846307567017305473e-01
7.857596029860874909e-01
7.868884492704445455e-01
7.880172955548014890e-01
7.891461418391584326e-01
7.902749881235153762e-01
7.914038344078724307e-01
7.925326806922293743e-01
7.936615269765863179e-01
7.947903732609433725e-01
7.959192195453003160e-01
7.970480658296572596e-01
7.981769121140142031e-01
7.993057583983712577e-01
8.004346046827282013e-01
8.015634509670851449e-01
8.026922972514420884e-01
8.038211435357991430e-01
8.049499898201560866e-01
8.060788361045130301e-01
8.072076823888699737e-01
8.083365286732270283e-01
8.094653749575839718e-01
8.105942212419409154e-01
8.117230675262979700e-01
8.128519138106549136e-01
8.139807600950118571e-01
8.151096063793688007e-01
8.162384526637258553e-01
8.173672989480827988e-01
8.184961452324397424e-01
8.196249915167966860e-01
8.207538378011537405e-01
8.218826840855106841e-01
8.230115303698676277e-01
8.241403766542245712e-01
8.252692229385816258e-01
8.263980692229385694e-01
8.275269155072955130e-01
8.286557617916525675e-01
8.297846080760095111e-01
8.309134543603664547e-01
8.320423006447233982e-01
8.331711469290804528e-01
8.342999932134373964e-01
8.354288394977943399e-01
8.365576857821512835e-01
8.376865320665083381e-01
8.388153783508652817e-01
8.399442246352222252e-01
8.410730709195792798e-01
8.422019172039362234e-01
8.433307634882931669e-01
8.444596097726501105e-01
8.455884560570071651e-01
8.467173023413641086e-01
8.478461486257210522e-01
8.489749949100779958e-01
8.501038411944350504e-01
8.512326874787919939e-01
8.523615337631489375e-01
8.534903800475059921e-01
8.546192263318629356e-01
8.557480726162198792e-01
8.568769189005768228e-01
8.580057651849338773e-01
8.591346114692908209e-01
8.602634577536477645e-01
8.613923040380047080e-01
8.625211503223617626e-01
8.636499966067187062e-01
8.647788428910756497e-01
8.659076891754327043e-01
8.670365354597896479e-01
8.681653817441465915e-01
8.692942280285035350e-01
8.704230743128604786e-01
8.715519205972175332e-01
8.726807668815744767e-01
8.738096131659314203e-01
8.749384594502884749e-01
8.760673057346454184e-01
8.771961520190023620e-01
8.783249983033594166e-01
8.794538445877163602e-01
8.805826908720733037e-01
8.817115371564302473e-01
8.828403834407871908e-01
8.839692297251442454e-01
8.850980760095011890e-01
8.862269222938581326e-01
8.873557685782151871e-01
8.884846148625721307e-01
8.896134611469290743e-01
8.907423074312860178e-01
8.918711537156430724e-01
8.930000000000000160e-01
8.941288462843569596e-01


==> fig/har/error_bar/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har_errorbar.ps"
set size 0.56,0.3
set xrange [-0.3:12.7]
set yrange [0:0.4]

#set format y "%g%%" 
# set format y "%.0f%%"

set ytics 0,0.1,0.3

set xtics ("1" 0, "2" 1, "4" 2, "10" 3, "40" 4, "100" 5, "200" 6, "300" 7, "400" 8, "500" 9, "600" 10, "700" 11, "800" 12)

set key horizontal
#set style fill solid 0.5 #fillstyle
#set tics nomirror
#set key right bottom samplen 1 width -2

#set xlabel "Number of colluders" 
set ylabel "ASR" offset 2,0

set style data histograms
set style histogram errorbars

plot 'private_acc2.txt' using 4:3:2 notitle  lt 1 lw 2 fs pattern 0

set output
reset

==> fig/har/error_bar/private_acc.txt <==
#colluding ratio minacc maxacc averageacc when numberofcolluders=1000
0.1 0.114 0.25 0.198
0.2 0.064 0.26 0.208 
0.3 0.138 0.26 0.201 
0.4 0.144 0.234 0.192 
0.5 0.059 0.268 0.214 
0.6 0.121 0.232 0.190 
0.7 0.131 0.240 0.197 
0.8 0.119 0.239 0.198 





==> fig/har/error_bar/private_acc2.txt <==
#colluding ratio minacc maxacc averageacc when wholeusers=1000
1	0.0375	0.360	0.163
2	0.0576	0.305	0.137
4	0.0501	0.249	0.159
10	0.0688	0.249	0.193
40	0.136	0.223	0.190
100	0.109	0.228	0.176
200	0.111	0.237	0.188
300	0.110	0.229	0.189
400	0.131	0.225	0.186
500	0.110	0.250	0.194
600	0.140	0.218	0.178
700	0.140	0.229	0.189
800	0.136	0.217	0.182


==> fig/har/error_bar_different_net/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har_errorbar.ps"
set size 0.28,0.28
set xrange [-0.3:3.7]
set yrange [0:0.7]

#set format y "%g%%" 
# set format y "%.0f%%"

set ytics 0,0.1,0.7

set xtics ("#1" 0.18, "#2" 1.18, "#3" 2.18, "#4" 3.18)

set key horizontal
#set style fill solid 0.5 #fillstyle
#set tics nomirror
#set key right bottom samplen 1 width -2

#set xlabel "Extnets" 
set ylabel "ASR" offset 2,0

set style data histograms
set style histogram errorbars

plot 'private_acc2.txt' using 4:3:2 notitle  lt 1 lw 2 fs pattern 0

set output
reset

==> fig/har/error_bar_different_net/private_acc.txt <==
#colluding ratio minacc maxacc averageacc when numberofcolluders=1000
0.1 0.114 0.25 0.198
0.2 0.064 0.26 0.208 
0.3 0.138 0.26 0.201 
0.4 0.144 0.234 0.192 
0.5 0.059 0.268 0.214 
0.6 0.121 0.232 0.190 
0.7 0.131 0.240 0.197 
0.8 0.119 0.239 0.198 





==> fig/har/error_bar_different_net/private_acc2.txt <==
#colluding ratio minacc maxacc averageacc when wholeusers=1000
1	0.0338	0.610	0.132
2	0.0438  0.282	0.133
3	0.0325	0.186	0.0753
4	0.0250	0.390	0.171



==> fig/har/examples/har_advrec/gnuplot_examples.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "example_har_adv_rec.ps"
#set size 0.29,0.35
set size 0.70,0.25

set xrange [0:2.56]
set x2range [0:2.56]
set yrange [-0.5:1.5]
set y2range [-0.5:1.5]

#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.6,2.56
set ytics -0.3,0.3,1.5
#set y2tics -1,0.2,1.2


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
set tics nomirror
set ytics nomirror
set key horizontal 
set key right top samplen 1 width -2

set xlabel "Time (sec)" offset 0,0.7
set ylabel "Amplitude" offset 1,0
#set y2label "Obfuscated Amplitude" offset 1,0

set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "plot_example_data.txt"  using 1:2  axis  x1y1 title "Raw" w lines lc rgb "red" lw 1,\
    "plot_example_data.txt" using 1:3 axis  x1y1 title "Masked " w lines dt 3 lc rgb "#008080" lw 1.5,\
    "plot_example_data.txt"  using 1:4 axis  x1y1 title "Reconstructed " w lines lc rgb "blue" lw 2

set output
reset

#"plot_example_data.txt" using 1:3 title "Masked data" w lines lc rgb "#008080" lw 1,\


==> fig/har/examples/har_advrec/gnuplot_examples_obf.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "example_har_adv_rec_obf.ps"
#set size 0.29,0.35
set size 0.70,0.30

set xrange [0:2.56]
set yrange [-0.5:1.5]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.6,2.56
set ytics -0.3,0.3,1.5


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right top samplen 1 width -2

set xlabel "Time (sec)" 
set ylabel "Amplitude" offset 1,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "plot_example_data.txt" using 1:3 title "Masked data {/Symbol l} = 0.3" w lines lc rgb "#008080" lw 1
set output
reset

==> fig/har/examples/har_advrec/obfuscatedsingal.txt <==
-1.283362805843353271e-01,-3.982616961002349854e-02,-2.705360949039459229e-01,-1.175622344017028809e-01,1.704801470041275024e-01,-7.874590903520584106e-02,-1.922647953033447266e-01,3.362814486026763916e-01,-1.558113992214202881e-01
2.495218217372894287e-01,4.877641797065734863e-02,-1.492059826850891113e-01,4.034122824668884277e-02,-2.230414152145385742e-01,7.020965218544006348e-02,-3.552352786064147949e-01,1.018293201923370361e-01,9.428553283214569092e-02
1.196598336100578308e-01,4.272344112396240234e-01,4.423708319664001465e-01,3.291240632534027100e-01,1.326194703578948975e-01,3.576708436012268066e-01,6.765422224998474121e-01,-2.445883452892303467e-01,2.538298070430755615e-01
8.334834575653076172e-01,-2.712163925170898438e-01,-8.058118820190429688e-02,3.025679886341094971e-01,-4.243804216384887695e-01,1.327560245990753174e-01,3.865435123443603516e-01,1.921414583921432495e-01,-3.388846814632415771e-01
2.492987513542175293e-01,-2.377401292324066162e-01,3.993029892444610596e-02,6.221622228622436523e-03,2.884647250175476074e-01,-3.145019710063934326e-01,2.502745389938354492e-01,1.086629927158355713e-03,-6.206765770912170410e-03
1.728620231151580811e-01,1.588209867477416992e-01,-7.497951388359069824e-02,2.341967970132827759e-01,-1.512278765439987183e-01,2.672931365668773651e-02,1.778645515441894531e-01,-7.425319403409957886e-02,1.681093871593475342e-01
-6.043687462806701660e-04,-1.262143999338150024e-01,-1.470149755477905273e-01,3.558704629540443420e-02,-2.316020429134368896e-03,-1.438590437173843384e-01,-1.189715787768363953e-01,-1.872608661651611328e-01,-5.294603481888771057e-02
9.650792181491851807e-02,4.236416816711425781e-01,-1.795813441276550293e-02,-1.349953114986419678e-01,1.761933267116546631e-01,-3.223728835582733154e-01,-4.375452399253845215e-01,-2.148365229368209839e-01,-8.813282847404479980e-02
2.408730238676071167e-01,3.113747760653495789e-02,3.448794782161712646e-01,3.528021574020385742e-01,-1.142531558871269226e-01,-3.948479294776916504e-01,6.936248391866683960e-02,-4.691666364669799805e-01,6.266224384307861328e-02
-2.442652285099029541e-01,1.225952357053756714e-01,-8.428774029016494751e-02,-3.607796728610992432e-01,2.401618808507919312e-01,1.269211024045944214e-01,2.668119072914123535e-01,-1.986689418554306030e-01,-2.345422804355621338e-01
1.930482089519500732e-01,-2.589465305209159851e-02,3.115158081054687500e-01,1.895449608564376831e-01,-1.424014717340469360e-01,-7.306770980358123779e-02,-4.490870833396911621e-01,-1.994443237781524658e-01,3.760239481925964355e-01
3.953188359737396240e-01,-2.032596915960311890e-01,-5.914264917373657227e-02,-1.126612257212400436e-02,5.855108797550201416e-02,3.645998835563659668e-01,-2.997188270092010498e-01,2.080025374889373779e-01,-2.804236412048339844e-01
-1.877180933952331543e-01,-4.042924568057060242e-02,-3.926146328449249268e-01,1.909244507551193237e-01,-5.194879770278930664e-01,5.633635520935058594e-01,-1.380899399518966675e-01,-9.024790674448013306e-02,4.240699708461761475e-01
-1.555613875389099121e-01,-3.001305758953094482e-01,2.763034701347351074e-01,-2.634910345077514648e-01,-4.942473396658897400e-02,-6.140910089015960693e-02,-3.377941250801086426e-02,-1.417252719402313232e-01,6.112306118011474609e-01
-3.346425294876098633e-01,-3.022792935371398926e-01,4.279885590076446533e-01,2.856149077415466309e-01,2.886095643043518066e-01,-3.599069118499755859e-01,-2.874305248260498047e-01,4.209091365337371826e-01,2.196802049875259399e-01
8.422929048538208008e-02,-1.425034701824188232e-01,-1.403559297323226929e-01,-2.001968622207641602e-01,-1.370378434658050537e-01,1.851113140583038330e-02,-3.085842132568359375e-01,-1.778661310672760010e-01,-4.178388118743896484e-01
-1.465960592031478882e-01,-3.613416552543640137e-01,-1.215622872114181519e-01,2.929220199584960938e-01,3.884419798851013184e-02,2.050128281116485596e-01,7.248242199420928955e-02,-3.530407696962356567e-02,3.886575251817703247e-02
4.189223051071166992e-03,-1.137513145804405212e-01,-6.348265707492828369e-02,-3.421326354146003723e-02,-2.163937687873840332e-01,-4.285769164562225342e-02,4.081655442714691162e-01,-1.207451000809669495e-01,4.575036093592643738e-02
-8.794800937175750732e-02,1.364836245775222778e-01,-4.153608977794647217e-01,1.708472371101379395e-01,8.445696532726287842e-02,-5.655562877655029297e-02,-4.021717011928558350e-01,4.898597672581672668e-02,-2.193888425827026367e-01
3.434771001338958740e-01,1.265923976898193359e-01,-9.452527016401290894e-02,-3.549058437347412109e-01,-1.420719474554061890e-01,-1.332755088806152344e-01,3.793065547943115234e-01,9.804478287696838379e-02,1.697944551706314087e-01
8.496543020009994507e-02,4.743692278861999512e-02,6.607599556446075439e-02,-4.059533774852752686e-01,1.352778524160385132e-01,1.245859563350677490e-01,2.835966646671295166e-03,1.473243534564971924e-01,3.155825138092041016e-01
1.219666600227355957e-01,-2.643170952796936035e-01,-2.455662041902542114e-01,-7.418774068355560303e-02,1.898837983608245850e-01,1.830547004938125610e-01,-1.446981281042098999e-01,1.701868325471878052e-01,7.058194279670715332e-02
1.460234671831130981e-01,2.595076262950897217e-01,8.356341719627380371e-02,-1.281058937311172485e-01,-3.713846951723098755e-02,8.910740166902542114e-02,-6.169998645782470703e-02,-2.015694677829742432e-01,2.798234522342681885e-01
-1.942524313926696777e-01,2.645764946937561035e-01,1.437952965497970581e-01,-9.425738826394081116e-03,-2.765691280364990234e-01,-1.797515451908111572e-01,-3.874215483665466309e-02,-1.258474439382553101e-01,2.780598998069763184e-01
1.176559254527091980e-01,-2.701977640390396118e-02,2.893818318843841553e-01,-2.190571576356887817e-01,-5.850166082382202148e-02,-4.121385514736175537e-01,-2.258301079273223877e-01,1.438730768859386444e-02,-3.673792630434036255e-02
-3.075015544891357422e-02,2.273081392049789429e-01,-1.723972260951995850e-01,-2.267969250679016113e-01,-2.698557078838348389e-01,-6.220602989196777344e-02,-4.078339636325836182e-01,-1.200231015682220459e-01,1.761189401149749756e-01
-3.589179515838623047e-01,-8.862998336553573608e-02,-2.459432929754257202e-01,1.723349094390869141e-02,-5.658080577850341797e-01,-2.657016813755035400e-01,-3.777864277362823486e-01,-1.355383396148681641e-01,4.131011664867401123e-01
1.548039019107818604e-01,-3.814402520656585693e-01,-7.176043093204498291e-02,1.292931437492370605e-01,7.232300937175750732e-02,2.021001279354095459e-01,-2.807417809963226318e-01,-6.046191602945327759e-02,-5.629864335060119629e-02
-7.733719050884246826e-02,1.187871918082237244e-01,-5.059505701065063477e-01,1.973472833633422852e-01,-3.392232358455657959e-01,-2.537077367305755615e-01,-2.523041963577270508e-01,-2.567251920700073242e-01,2.821567654609680176e-01
-2.265098243951797485e-01,-2.795470356941223145e-01,-2.967024743556976318e-01,8.501121401786804199e-02,8.507062494754791260e-02,-1.220290958881378174e-01,-1.149753481149673462e-01,-1.399727761745452881e-01,-3.414139151573181152e-01
-4.622890800237655640e-02,-1.233248412609100342e-01,-4.933989644050598145e-01,7.419420033693313599e-02,-2.769652009010314941e-01,-4.055572748184204102e-01,-3.172687888145446777e-01,-7.438764721155166626e-02,4.745109677314758301e-01
5.577476620674133301e-01,2.404345199465751648e-02,-5.883378162980079651e-02,-2.055876404047012329e-01,-3.901304602622985840e-01,-6.004409790039062500e-01,-1.991901546716690063e-01,2.283774018287658691e-01,1.051473319530487061e-01
2.575667500495910645e-01,2.153503745794296265e-01,-8.708692342042922974e-02,2.792147696018218994e-01,-1.678497791290283203e-01,-8.951276540756225586e-02,2.098162174224853516e-01,-1.821079850196838379e-01,9.354820847511291504e-02
-1.773281097412109375e-01,-3.587126731872558594e-03,-2.608686313033103943e-02,-4.723735451698303223e-01,1.517668813467025757e-01,-4.461516737937927246e-01,-1.255458593368530273e-01,-2.873120605945587158e-01,-1.362953614443540573e-02
2.791278362274169922e-01,1.503475010395050049e-01,6.068126857280731201e-02,2.261360287666320801e-01,-7.920221984386444092e-02,1.002845391631126404e-01,-5.328465700149536133e-01,1.494288444519042969e-03,-8.527696877717971802e-02
-1.317180693149566650e-02,1.289521008729934692e-01,-2.623126208782196045e-01,-1.101474389433860779e-01,-8.879557251930236816e-02,-6.746459752321243286e-02,1.982484459877014160e-01,-1.331863254308700562e-01,7.772609591484069824e-02
-3.033255636692047119e-01,2.338319569826126099e-01,-2.093228697776794434e-02,-1.856115013360977173e-01,-2.020355463027954102e-01,2.744852304458618164e-01,-6.642139554023742676e-01,6.162308156490325928e-02,2.895896881818771362e-02
2.324343919754028320e-01,2.734819054603576660e-02,-2.263444066047668457e-01,-1.993334740400314331e-01,-1.875626444816589355e-01,2.906423211097717285e-01,5.015206336975097656e-01,-1.308796405792236328e-01,-1.965464651584625244e-02
5.260128974914550781e-01,-1.979665160179138184e-01,-1.975516080856323242e-01,-1.176985912024974823e-03,-1.691849529743194580e-01,1.236235797405242920e-01,-4.261750727891921997e-02,1.130155473947525024e-01,-9.869453310966491699e-02
2.155479192733764648e-01,7.793545722961425781e-03,4.881375655531883240e-02,-2.206760346889495850e-01,-4.781486690044403076e-01,8.617103099822998047e-02,2.580209076404571533e-01,6.172388195991516113e-01,7.857119292020797729e-02
4.037898778915405273e-02,3.811668753623962402e-01,-3.380753397941589355e-01,1.171469539403915405e-01,-3.084302842617034912e-01,-4.765483736991882324e-02,-2.047467082738876343e-01,7.515162229537963867e-02,-1.977336257696151733e-01
-1.884795725345611572e-01,1.056704148650169373e-01,1.394699811935424805e-01,-1.796313226222991943e-01,-3.955626487731933594e-01,5.871945247054100037e-02,5.793841183185577393e-02,1.841913163661956787e-01,2.530168294906616211e-01
1.655135154724121094e-01,6.126663833856582642e-02,3.149700164794921875e-01,-4.035284817218780518e-01,2.095292657613754272e-01,-1.310517489910125732e-01,-8.790554106235504150e-02,7.724224030971527100e-02,-8.932961523532867432e-02
2.723983526229858398e-01,6.632003933191299438e-04,8.255600184202194214e-02,-4.860572144389152527e-02,1.620027422904968262e-01,-4.804474115371704102e-01,-1.987010836601257324e-01,1.534065604209899902e-01,-1.554558873176574707e-01
2.933338284492492676e-01,-1.513736248016357422e-01,3.897821158170700073e-02,2.109161019325256348e-02,-1.305443942546844482e-01,-1.330213993787765503e-01,-6.421958655118942261e-02,-4.803618192672729492e-01,2.123297005891799927e-01
5.471771210432052612e-02,-2.543699741363525391e-01,-1.798750460147857666e-01,9.845535457134246826e-02,-2.820518910884857178e-01,-4.304905235767364502e-02,1.392226517200469971e-01,-1.904358714818954468e-02,3.857554197311401367e-01
-1.143325045704841614e-01,1.410577595233917236e-01,6.027092039585113525e-02,-2.917524576187133789e-01,3.943637609481811523e-01,-2.045957744121551514e-01,-6.042164564132690430e-01,7.419078052043914795e-02,-3.706990480422973633e-01
-2.939983606338500977e-01,-4.096817970275878906e-02,-8.992932736873626709e-03,1.324178725481033325e-01,-2.712191641330718994e-01,1.578757762908935547e-01,-2.606233656406402588e-01,-1.573389023542404175e-02,-3.456293791532516479e-02
-9.843474626541137695e-02,3.906455636024475098e-01,5.384639501571655273e-01,-4.718067944049835205e-01,-2.290684357285499573e-02,8.938475698232650757e-02,-2.554330229759216309e-01,-7.011732459068298340e-01,-1.551170945167541504e-01
-2.666915059089660645e-01,3.359918594360351562e-01,-4.225066304206848145e-01,-5.263468027114868164e-01,1.029278710484504700e-01,8.897241950035095215e-02,-3.858529925346374512e-01,5.409609079360961914e-01,8.368720114231109619e-02
-4.427871480584144592e-02,2.541148662567138672e-01,-4.178026318550109863e-01,1.144600957632064819e-01,-1.509652435779571533e-01,-2.647244930267333984e-01,-3.680046796798706055e-01,-1.102156937122344971e-02,1.725894212722778320e-01
-1.249315589666366577e-01,1.605330407619476318e-01,-2.768321521580219269e-02,3.008472323417663574e-01,4.279960691928863525e-01,8.782638609409332275e-02,4.802712053060531616e-02,2.432769238948822021e-01,4.918325543403625488e-01
2.024450600147247314e-01,-1.891797035932540894e-01,1.506945043802261353e-01,6.207175552845001221e-02,-3.624225258827209473e-01,2.052470147609710693e-01,-2.681382596492767334e-01,5.325943827629089355e-01,1.791920959949493408e-01
-1.632966995239257812e-01,-1.337755024433135986e-01,1.170341894030570984e-01,2.498660385608673096e-01,-2.926020920276641846e-01,-4.097195342183113098e-02,-2.357122600078582764e-01,-1.978038251399993896e-02,1.099537611007690430e-01
1.792642325162887573e-01,1.559949666261672974e-01,4.462335258722305298e-02,3.323878347873687744e-02,-4.035464674234390259e-02,-2.097578644752502441e-01,-4.379471540451049805e-01,2.981269359588623047e-01,4.077686071395874023e-01
2.939745187759399414e-01,-1.061020791530609131e-01,2.336130142211914062e-01,-1.693838834762573242e-01,2.824021875858306885e-01,2.508987486362457275e-02,2.167285606265068054e-02,2.493810206651687622e-01,-4.619006812572479248e-01
2.064858078956604004e-01,-2.084913402795791626e-01,3.150301426649093628e-02,-1.969065517187118530e-01,2.839816510677337646e-01,-1.635622680187225342e-01,-4.940699785947799683e-02,-2.850069850683212280e-02,2.586916983127593994e-01
3.428902029991149902e-01,-1.755708009004592896e-01,1.699776351451873779e-01,7.872778922319412231e-02,-1.980516761541366577e-01,-1.454572230577468872e-01,6.738466024398803711e-02,-1.873233616352081299e-01,2.397505342960357666e-01
1.513633579015731812e-01,7.316722720861434937e-02,2.131753563880920410e-01,2.376409471035003662e-01,6.515127420425415039e-01,1.001057773828506470e-02,2.691034413874149323e-02,1.503218114376068115e-01,2.359004616737365723e-01
-1.438097655773162842e-01,5.904254913330078125e-01,1.052025854587554932e-01,-4.274213314056396484e-02,-3.948432207107543945e-01,-4.233076050877571106e-02,-1.666235923767089844e-01,-6.963526010513305664e-01,1.002640873193740845e-01
-2.471522390842437744e-01,2.030737102031707764e-01,1.260132044553756714e-01,-3.626435995101928711e-03,2.032522857189178467e-01,-3.180743455886840820e-01,-8.101122081279754639e-02,1.238759830594062805e-01,7.395327091217041016e-02
4.903362691402435303e-02,3.106504380702972412e-01,-6.793349236249923706e-02,-2.401802986860275269e-01,2.246935069561004639e-01,-4.135717153549194336e-01,5.051596462726593018e-02,3.231583833694458008e-01,1.677676439285278320e-01
2.006022036075592041e-01,1.068085283041000366e-01,2.993852198123931885e-01,1.067113205790519714e-01,-7.034486159682273865e-03,2.857895195484161377e-02,3.173433989286422729e-02,4.577975571155548096e-01,-4.517429471015930176e-01
-1.390293985605239868e-01,4.955957531929016113e-01,7.108360528945922852e-03,-4.183892011642456055e-01,-1.344759911298751831e-01,-6.560795754194259644e-02,2.115416824817657471e-01,9.998031705617904663e-02,3.287722468376159668e-01
3.145335018634796143e-01,-4.549458622932434082e-03,8.687653392553329468e-02,1.829462349414825439e-01,5.967289954423904419e-02,-4.691873490810394287e-02,-2.198612391948699951e-01,-2.080403715372085571e-01,2.733482718467712402e-01
-4.966118931770324707e-02,-7.560766488313674927e-02,8.883310854434967041e-02,8.526121079921722412e-02,-4.695019870996475220e-02,3.305732905864715576e-01,-8.885301649570465088e-02,-1.742769926786422729e-01,2.351780533790588379e-01
1.702358126640319824e-01,1.425039768218994141e-01,-4.945144057273864746e-03,-2.422849237918853760e-01,-3.357564806938171387e-01,2.265233546495437622e-01,-3.556433320045471191e-01,2.665042281150817871e-01,4.000306427478790283e-01
-1.200892031192779541e-01,-2.449371516704559326e-01,2.272386103868484497e-02,-1.949780732393264771e-01,3.148165941238403320e-01,-1.703645288944244385e-01,-1.493933796882629395e-01,-1.816261112689971924e-01,-1.397165358066558838e-01
6.243539601564407349e-02,-2.172724157571792603e-01,1.829807758331298828e-01,1.006499081850051880e-01,-2.724475264549255371e-01,9.513884037733078003e-02,-2.512351870536804199e-01,1.822917163372039795e-01,3.674036562442779541e-01
-2.347398698329925537e-01,1.390561461448669434e-03,7.395576685667037964e-02,9.818553924560546875e-03,-2.033568322658538818e-01,1.828094869852066040e-01,7.682912051677703857e-02,1.206864938139915466e-01,-1.820193231105804443e-01
-8.418986946344375610e-02,-7.287636399269104004e-03,-7.763292640447616577e-02,-7.887476682662963867e-02,3.735549747943878174e-01,-1.171367466449737549e-01,-2.637892663478851318e-01,4.333034455776214600e-01,-4.066031277179718018e-01
1.910908222198486328e-01,-2.570738196372985840e-01,3.481154441833496094e-01,8.435329794883728027e-02,3.902635574340820312e-01,3.146395087242126465e-02,1.024497821927070618e-01,-9.941975772380828857e-02,-9.312899410724639893e-02
2.262233942747116089e-01,-2.725620865821838379e-01,9.576492756605148315e-02,3.214857354760169983e-02,7.969764620065689087e-02,-2.047376632690429688e-01,-1.245773956179618835e-01,-2.258797585964202881e-01,1.133179515600204468e-01
1.009071320295333862e-01,-1.827644556760787964e-01,-1.073760092258453369e-01,3.549599051475524902e-01,3.871865570545196533e-01,-8.376011252403259277e-02,-2.250002324581146240e-01,1.853131353855133057e-01,4.130513072013854980e-01
1.205083355307579041e-01,-3.350223600864410400e-02,-9.999513626098632812e-03,-2.618657946586608887e-01,2.718249559402465820e-01,6.151138991117477417e-02,4.675879329442977905e-02,1.315338537096977234e-02,4.057549834251403809e-01
2.287513464689254761e-01,3.081320822238922119e-01,-1.479596346616744995e-01,-3.249320387840270996e-01,5.725312605500221252e-02,-6.303002685308456421e-02,-8.878472447395324707e-02,-3.684259057044982910e-01,-1.868224143981933594e-02
-4.881180822849273682e-01,-9.178052842617034912e-02,4.212470054626464844e-01,-1.987699866294860840e-01,3.549198806285858154e-02,-7.099123001098632812e-01,4.888006746768951416e-01,-1.033341810107231140e-01,-9.825356304645538330e-02
-1.420801430940628052e-01,-2.395123243331909180e-03,1.557999253273010254e-01,-7.373265922069549561e-02,2.341825366020202637e-01,-1.031923890113830566e-01,3.002349138259887695e-01,3.197221755981445312e-01,-1.286210417747497559e-01
2.702986598014831543e-01,1.273163408041000366e-02,-1.545339375734329224e-01,-2.719562947750091553e-01,-2.568332850933074951e-01,1.613722890615463257e-01,1.396367549896240234e-01,-1.692881435155868530e-01,-1.575379371643066406e-01
2.234665602445602417e-01,-1.423848271369934082e-01,5.526005625724792480e-01,-2.401582151651382446e-01,-5.000180006027221680e-01,8.263872563838958740e-02,-3.957422971725463867e-01,-1.011824160814285278e-01,-1.021872162818908691e-01
5.368639230728149414e-01,-3.273010998964309692e-02,1.094924062490463257e-01,4.736338853836059570e-01,-1.432420313358306885e-01,-3.006260395050048828e-01,1.076481789350509644e-01,-2.071203440427780151e-01,2.194266170263290405e-01
2.399167716503143311e-01,-1.426928490400314331e-01,3.953494131565093994e-01,-1.649913489818572998e-01,-3.694491684436798096e-01,-2.684614658355712891e-01,-1.279092207551002502e-02,1.379435956478118896e-01,-1.375243961811065674e-01
2.160511016845703125e-01,3.283950313925743103e-02,3.089760988950729370e-02,-3.353922963142395020e-01,3.645079731941223145e-01,-4.897971451282501221e-02,4.124827086925506592e-01,3.711399137973785400e-01,1.690586060285568237e-01
3.726732134819030762e-01,-1.175723895430564880e-01,3.961529135704040527e-01,1.944386027753353119e-02,-3.377355933189392090e-01,-2.895010709762573242e-01,-3.911969363689422607e-01,9.312930703163146973e-02,-3.989249467849731445e-02
-7.328058779239654541e-02,-2.783288359642028809e-01,-3.598362803459167480e-01,3.319846987724304199e-01,-6.084851026535034180e-01,3.836852312088012695e-01,7.615563273429870605e-02,-2.637709379196166992e-01,5.472000837326049805e-01
-1.087774112820625305e-01,-1.446689665317535400e-01,1.462583392858505249e-01,-6.134666204452514648e-01,-2.125471830368041992e-03,-6.058861613273620605e-01,3.919374942779541016e-02,-9.240400791168212891e-02,-1.756383627653121948e-01
4.424107670783996582e-01,-3.668903708457946777e-01,-2.100618779659271240e-01,-2.812886834144592285e-01,-3.429092764854431152e-01,2.739053666591644287e-01,3.832438588142395020e-01,2.288475036621093750e-01,-1.409246027469635010e-02
9.876504540443420410e-02,1.423509418964385986e-01,1.451181024312973022e-01,-1.007565855979919434e-02,-3.564155101776123047e-01,2.778296470642089844e-01,3.751446604728698730e-01,-2.606687247753143311e-01,-1.545244157314300537e-01
1.515911370515823364e-01,2.056109011173248291e-01,-1.041351780295372009e-01,1.053101122379302979e-01,2.947480976581573486e-02,6.224259734153747559e-03,3.200434446334838867e-01,1.067437380552291870e-01,-9.238292276859283447e-02
6.486432552337646484e-01,1.225871518254280090e-01,-2.822013199329376221e-01,8.837590366601943970e-02,3.824175000190734863e-01,1.850202679634094238e-03,-3.617472946643829346e-02,1.775532811880111694e-01,-2.413915097713470459e-02
1.456394493579864502e-01,1.580836772918701172e-01,1.480050832033157349e-01,-1.169171929359436035e-01,-2.531578242778778076e-01,-1.624789088964462280e-01,-1.237623840570449829e-01,-3.244042098522186279e-01,-4.652831703424453735e-02
-2.723710238933563232e-01,1.962356865406036377e-01,-4.516436159610748291e-02,2.927577495574951172e-01,-2.081517875194549561e-01,9.862819314002990723e-02,7.712177932262420654e-02,-2.340270429849624634e-01,-2.946782708168029785e-01
2.551632225513458252e-01,2.154359519481658936e-01,-1.180027127265930176e-01,1.087429448962211609e-01,-9.940743446350097656e-02,-3.682437539100646973e-02,4.001794159412384033e-01,-1.782503128051757812e-01,3.818792104721069336e-02
4.528452754020690918e-01,8.319645375013351440e-02,-1.842963099479675293e-01,3.384686708450317383e-01,2.108902186155319214e-01,1.799781024456024170e-01,-1.658532470464706421e-01,3.455761075019836426e-01,-1.306545138359069824e-01
7.204040288925170898e-01,9.158321470022201538e-02,1.920154839754104614e-01,-2.540177404880523682e-01,-5.736635625362396240e-02,1.301794201135635376e-01,-7.705045491456985474e-02,-2.658715248107910156e-01,-1.787091046571731567e-02
2.001532763242721558e-01,2.522690296173095703e-01,7.445430159568786621e-01,7.124654948711395264e-02,-8.463025838136672974e-02,1.241631805896759033e-01,2.016764432191848755e-01,-2.188401669263839722e-02,2.330081313848495483e-01
6.015679240226745605e-02,1.128209680318832397e-01,-3.091991841793060303e-01,-3.392526507377624512e-01,-8.657465130090713501e-02,-1.025650501251220703e-01,-7.273283600807189941e-02,1.322987228631973267e-01,-2.652055770158767700e-02
-2.101702243089675903e-02,3.562295734882354736e-01,-3.860741257667541504e-01,-3.553780168294906616e-02,2.834615707397460938e-01,-1.006820499897003174e-01,9.196496009826660156e-02,3.251737654209136963e-01,1.101154088973999023e-01
-1.176935285329818726e-01,1.772393882274627686e-01,1.099188774824142456e-01,1.923840343952178955e-01,4.300058484077453613e-01,-3.054915070533752441e-01,7.097922265529632568e-03,9.914044290781021118e-02,-1.665165871381759644e-01
8.934486657381057739e-02,-1.676613986492156982e-01,2.103363275527954102e-01,3.029483556747436523e-01,-1.556277573108673096e-01,-7.254442572593688965e-02,-3.192649781703948975e-01,-3.594108819961547852e-01,1.318678855895996094e-01
-2.549731135368347168e-01,-1.856347620487213135e-01,1.588656902313232422e-01,2.383383810520172119e-01,-2.907484173774719238e-01,1.258245557546615601e-01,7.511133700609207153e-02,-1.877051293849945068e-01,1.670346409082412720e-01
1.818738877773284912e-02,3.068063855171203613e-01,-1.090772971510887146e-01,-8.220373839139938354e-02,-2.167366296052932739e-01,-1.743245273828506470e-01,1.192376837134361267e-01,2.355495393276214600e-01,3.296220675110816956e-02
-2.641806602478027344e-01,-1.149042099714279175e-01,3.651295602321624756e-01,1.729567497968673706e-01,-1.086086034774780273e-03,1.229911446571350098e-01,-2.181434482336044312e-01,-6.364579200744628906e-01,3.649281859397888184e-01
5.557996034622192383e-01,8.696781098842620850e-02,5.386690050363540649e-02,3.614334762096405029e-02,-2.360245287418365479e-01,1.684727817773818970e-01,-9.128771722316741943e-02,-2.534884810447692871e-01,5.300261080265045166e-02
9.162963926792144775e-02,9.632556140422821045e-02,-1.447226107120513916e-01,-1.456849575042724609e-01,-1.023714914917945862e-01,-1.679752767086029053e-01,-2.473953068256378174e-01,9.102859348058700562e-02,5.453407764434814453e-03
4.677168130874633789e-01,-6.936606019735336304e-03,-6.213919073343276978e-02,5.088287591934204102e-02,3.267439603805541992e-01,-3.624708652496337891e-01,4.396601617336273193e-01,6.187838315963745117e-01,-6.663362681865692139e-02
-1.017934903502464294e-01,-1.127144023776054382e-01,8.102495968341827393e-02,2.205223739147186279e-01,7.346007972955703735e-02,-2.371782213449478149e-01,-8.182676509022712708e-03,-3.968422114849090576e-02,9.357598423957824707e-02
1.522061526775360107e-01,-7.265258580446243286e-02,5.489613115787506104e-02,-2.332065552473068237e-01,4.592812657356262207e-01,1.838614195585250854e-01,4.946092888712882996e-02,-2.653671205043792725e-01,-2.854500710964202881e-02
1.751012653112411499e-01,8.393086493015289307e-03,1.053787767887115479e-01,7.630047202110290527e-02,-4.120750725269317627e-02,-3.160276710987091064e-01,-2.857689559459686279e-01,8.603385090827941895e-02,-4.528447985649108887e-01
4.901815652847290039e-01,-7.056438364088535309e-03,-1.203875020146369934e-01,-1.264415532350540161e-01,2.296202331781387329e-01,-4.910925775766372681e-02,3.205176591873168945e-01,3.898198604583740234e-01,1.793909370899200439e-01
3.595086336135864258e-01,9.526237845420837402e-02,-6.956838816404342651e-02,3.454872965812683105e-02,-1.607748866081237793e-02,-3.415393531322479248e-01,2.633870840072631836e-01,-2.034031748771667480e-01,1.665726602077484131e-01
1.823979318141937256e-01,2.469683289527893066e-01,-4.015871882438659668e-01,-1.470708250999450684e-01,-1.047477126121520996e-02,2.898797690868377686e-01,-1.637439727783203125e-01,-8.545142412185668945e-02,7.890079915523529053e-02
-4.272937029600143433e-02,-2.983969449996948242e-02,-2.503299117088317871e-01,1.193099319934844971e-01,-3.629519939422607422e-01,-1.164712682366371155e-01,2.732970714569091797e-01,-2.566348910331726074e-01,1.897991895675659180e-01
5.502676963806152344e-01,-3.728549778461456299e-01,1.031915768980979919e-01,-1.193621307611465454e-01,-2.764174938201904297e-01,3.951049447059631348e-01,-2.287778258323669434e-02,-1.931425780057907104e-01,3.701990246772766113e-01
-1.871245801448822021e-01,-3.748645782470703125e-01,-2.022340446710586548e-01,-5.959802865982055664e-02,-1.153247058391571045e-01,-2.208816409111022949e-01,-8.757940679788589478e-02,-9.821283072233200073e-02,-2.849611043930053711e-01
1.664527207612991333e-01,-2.588381767272949219e-01,-1.959269940853118896e-01,1.066982448101043701e-01,1.294900476932525635e-01,-1.763839125633239746e-01,-1.201997250318527222e-01,-7.716432213783264160e-03,-2.041612863540649414e-01
-3.786741197109222412e-02,-2.205735445022583008e-01,-1.814556270837783813e-01,2.208534479141235352e-01,1.643370985984802246e-01,-5.060002580285072327e-02,2.131543755531311035e-01,-1.363737285137176514e-01,-1.678187251091003418e-01
-2.202627360820770264e-01,-1.994569599628448486e-01,3.333200216293334961e-01,3.744122385978698730e-01,1.485099494457244873e-01,-4.779335111379623413e-03,-1.141185313463211060e-01,-2.408237308263778687e-01,-2.085958719253540039e-01
-5.838265269994735718e-02,5.555146336555480957e-01,-2.049161493778228760e-01,-1.784386932849884033e-01,-4.912055730819702148e-01,-4.813983440399169922e-01,1.393039077520370483e-01,-1.009070128202438354e-02,1.560333222150802612e-01
-2.778586745262145996e-01,-1.422446966171264648e-01,1.474644243717193604e-01,1.690987348556518555e-01,7.177182286977767944e-02,-2.167888581752777100e-01,-6.694607436656951904e-02,1.252965629100799561e-01,1.502029299736022949e-01
1.927519887685775757e-01,3.005486726760864258e-01,7.810731232166290283e-02,-4.246777594089508057e-01,-5.321157723665237427e-02,5.200089514255523682e-02,-3.367998003959655762e-01,3.607404828071594238e-01,3.455958366394042969e-01
3.699003159999847412e-02,-2.325685024261474609e-01,-1.028485149145126343e-01,-2.760561108589172363e-01,3.491548895835876465e-01,-7.956563681364059448e-02,-2.605159282684326172e-01,3.536421656608581543e-01,4.695735126733779907e-02
-8.119640350341796875e-01,-2.031015977263450623e-02,-4.810767471790313721e-01,-3.482676744461059570e-01,4.067595899105072021e-01,-4.250847697257995605e-01,1.212210729718208313e-01,-3.580749630928039551e-01,-3.337251543998718262e-01
-1.214302927255630493e-01,-2.953371703624725342e-01,3.765290379524230957e-01,-1.755340993404388428e-01,8.303478360176086426e-02,-1.776703894138336182e-01,1.853878498077392578e-01,1.071339249610900879e-01,2.409513294696807861e-02
-8.471864461898803711e-02,-6.289566755294799805e-01,-1.870300918817520142e-01,-5.337369814515113831e-02,1.802028715610504150e-01,-3.845478892326354980e-01,-3.806859850883483887e-01,3.673847317695617676e-01,-6.096695661544799805e-01
3.334041833877563477e-01,1.943071931600570679e-02,-7.216762751340866089e-02,-5.446794629096984863e-01,-2.051923573017120361e-01,2.333423644304275513e-01,-3.521712124347686768e-01,-3.592636585235595703e-01,-3.688736632466316223e-02
-2.057167142629623413e-01,2.384835481643676758e-02,-3.901447653770446777e-01,-1.303848624229431152e-02,1.064665764570236206e-01,2.552398741245269775e-01,-1.364628970623016357e-01,4.147734940052032471e-01,4.205036163330078125e-02
1.629980206489562988e-01,-3.450487852096557617e-01,6.519216299057006836e-02,-1.994875669479370117e-01,1.891902089118957520e-01,1.202313974499702454e-01,-3.650975227355957031e-02,-1.799209117889404297e-01,-2.082572877407073975e-02


==> fig/har/examples/har_advrec/plot_example_data.txt <==
0.00E+00	2.20E-03	-1.28E-01	3.39E-03
2.02E-02	3.10E-02	2.50E-01	-8.15E-02
4.03E-02	2.14E-02	1.20E-01	7.43E-02
6.05E-02	-8.38E-03	8.33E-01	7.77E-02
8.06E-02	8.87E-02	2.49E-01	2.46E-02
1.01E-01	-6.96E-04	1.73E-01	-7.57E-02
1.21E-01	1.02E+00	-6.04E-04	1.20E-01
1.41E-01	-1.70E-02	9.65E-02	-1.47E-01
1.61E-01	1.30E-01	2.41E-01	6.54E-02
1.81E-01	-4.57E-03	-2.44E-01	1.23E-01
2.02E-01	2.24E-02	1.93E-01	-1.05E-01
2.22E-01	3.34E-02	3.95E-01	-3.83E-02
2.42E-01	-1.88E-02	-1.88E-01	-3.62E-02
2.62E-01	1.02E-01	-1.56E-01	4.52E-02
2.82E-01	-5.58E-03	-3.35E-01	-1.18E-01
3.02E-01	1.02E+00	8.42E-02	1.30E-02
3.23E-01	-2.54E-02	-1.47E-01	8.30E-02
3.43E-01	1.42E-01	4.19E-03	1.29E-01
3.63E-01	-1.01E-02	-8.79E-02	-9.56E-02
3.83E-01	2.91E-02	3.43E-01	-1.99E-02
4.03E-01	4.52E-02	8.50E-02	1.72E-02
4.23E-01	-4.81E-02	1.22E-01	1.08E-01
4.43E-01	7.48E-02	1.46E-01	8.25E-02
4.64E-01	-1.83E-02	-1.94E-01	-1.07E-02
4.84E-01	1.01E+00	1.18E-01	8.06E-02
5.04E-01	-1.85E-02	-3.08E-02	7.24E-02
5.24E-01	1.54E-01	-3.59E-01	-6.91E-02
5.44E-01	-9.88E-03	1.55E-01	-1.90E-01
5.64E-01	3.17E-02	-7.73E-02	1.55E-02
5.85E-01	4.81E-02	-2.27E-01	4.86E-02
6.05E-01	-2.16E-02	-4.62E-02	3.52E-02
6.25E-01	6.13E-02	5.58E-01	3.64E-03
6.45E-01	-2.31E-02	2.58E-01	-9.30E-02
6.65E-01	1.01E+00	-1.77E-01	1.28E-01
6.85E-01	-1.58E-02	2.79E-01	8.59E-02
7.06E-01	1.57E-01	-1.32E-02	1.65E-02
7.26E-01	-7.57E-03	-3.03E-01	5.96E-02
7.46E-01	3.98E-02	2.32E-01	6.72E-02
7.66E-01	4.74E-02	5.26E-01	1.03E-01
7.86E-01	-7.92E-03	2.16E-01	4.25E-03
8.06E-01	5.45E-02	4.04E-02	9.07E-02
8.26E-01	-1.12E-02	-1.88E-01	1.12E-01
8.47E-01	1.01E+00	1.66E-01	-8.02E-02
8.67E-01	-7.48E-03	2.72E-01	1.48E-01
8.87E-01	1.57E-01	2.93E-01	9.46E-02
9.07E-01	-4.07E-03	5.47E-02	4.18E-02
9.27E-01	5.42E-02	-1.14E-01	6.45E-02
9.47E-01	5.01E-02	-2.94E-01	-7.43E-02
9.68E-01	6.37E-03	-9.84E-02	5.47E-02
9.88E-01	4.02E-02	-2.67E-01	5.67E-02
1.01E+00	-1.00E-02	-4.43E-02	-1.09E-01
1.03E+00	1.02E+00	-1.25E-01	8.03E-02
1.05E+00	7.18E-03	2.02E-01	1.01E-01
1.07E+00	1.60E-01	-1.63E-01	-4.12E-03
1.09E+00	-4.08E-03	1.79E-01	-2.75E-02
1.11E+00	5.32E-02	2.94E-01	5.17E-02
1.13E+00	5.03E-02	2.06E-01	7.76E-02
1.15E+00	1.61E-02	3.43E-01	-6.59E-02
1.17E+00	3.76E-02	1.51E-01	1.67E-02
1.19E+00	-3.53E-03	-1.44E-01	-4.61E-02
1.21E+00	1.02E+00	-2.47E-01	2.13E-02
1.23E+00	6.42E-03	4.90E-02	9.55E-02
1.25E+00	1.60E-01	2.01E-01	1.21E-01
1.27E+00	-6.54E-03	-1.39E-01	1.61E-02
1.29E+00	4.82E-02	3.15E-01	5.98E-02
1.31E+00	3.79E-02	-4.97E-02	-4.55E-02
1.33E+00	-1.76E-02	1.70E-01	-2.13E-02
1.35E+00	3.27E-02	-1.20E-01	2.07E-02
1.37E+00	6.04E-05	6.24E-02	4.84E-02
1.39E+00	1.01E+00	-2.35E-01	1.37E-02
1.41E+00	1.61E-03	-8.42E-02	1.14E-01
1.43E+00	1.48E-01	1.91E-01	-2.00E-02
1.45E+00	-6.62E-03	2.26E-01	3.44E-02
1.47E+00	4.25E-02	1.01E-01	-7.99E-02
1.49E+00	2.33E-02	1.21E-01	-4.02E-02
1.51E+00	-1.75E-02	2.29E-01	-4.27E-02
1.53E+00	3.38E-02	-4.88E-01	2.16E-02
1.55E+00	-1.01E-02	-1.42E-01	9.11E-02
1.57E+00	1.01E+00	2.70E-01	-1.53E-02
1.59E+00	-3.90E-03	2.23E-01	-5.41E-02
1.61E+00	1.33E-01	5.37E-01	-4.93E-03
1.63E+00	-7.00E-03	2.40E-01	7.49E-02
1.65E+00	3.18E-02	2.16E-01	-3.08E-02
1.67E+00	2.25E-02	3.73E-01	-4.12E-02
1.69E+00	-1.87E-02	-7.33E-02	-8.22E-02
1.71E+00	4.21E-02	-1.09E-01	-8.07E-02
1.73E+00	-1.22E-02	4.42E-01	4.37E-02
1.75E+00	1.01E+00	9.88E-02	1.08E-01
1.77E+00	-1.44E-02	1.52E-01	9.14E-02
1.79E+00	1.33E-01	6.49E-01	7.64E-02
1.81E+00	-3.25E-03	1.46E-01	8.45E-02
1.83E+00	2.59E-02	-2.72E-01	1.47E-01
1.85E+00	2.33E-02	2.55E-01	-2.52E-02
1.87E+00	-2.27E-02	4.53E-01	6.70E-03
1.89E+00	4.69E-02	7.20E-01	-8.47E-02
1.91E+00	-2.18E-02	2.00E-01	-1.87E-02
1.94E+00	1.02E+00	6.02E-02	1.83E-01
1.96E+00	-2.00E-02	-2.10E-02	-6.89E-02
1.98E+00	1.34E-01	-1.18E-01	-4.07E-02
2.00E+00	3.96E-03	8.93E-02	1.21E-02
2.02E+00	2.63E-02	-2.55E-01	3.74E-02
2.04E+00	1.51E-02	1.82E-02	2.20E-02
2.06E+00	-6.20E-03	-2.64E-01	-8.21E-04
2.08E+00	6.08E-02	5.56E-01	-2.54E-02
2.10E+00	-3.28E-02	9.16E-02	-1.01E-01
2.12E+00	1.03E+00	4.68E-01	-7.18E-03
2.14E+00	-1.92E-02	-1.02E-01	-1.94E-01
2.16E+00	1.26E-01	1.52E-01	-2.16E-02
2.18E+00	7.61E-03	1.75E-01	-7.59E-02
2.20E+00	3.23E-02	4.90E-01	1.57E-01
2.22E+00	8.71E-03	3.60E-01	3.90E-02
2.24E+00	-1.68E-02	1.82E-01	1.98E-01
2.26E+00	7.20E-02	-4.27E-02	5.10E-02
2.28E+00	-3.81E-02	5.50E-01	2.04E-02
2.30E+00	1.03E+00	-1.87E-01	3.94E-02
2.32E+00	-1.30E-02	1.66E-01	-4.10E-02
2.34E+00	1.20E-01	-3.79E-02	4.88E-02
2.36E+00	8.58E-03	-2.20E-01	7.49E-02
2.38E+00	4.09E-02	-5.84E-02	7.16E-02
2.40E+00	-2.23E-03	-2.78E-01	3.82E-02
2.42E+00	-1.85E-02	1.93E-01	-2.93E-02
2.44E+00	7.73E-02	3.70E-02	4.56E-02
2.46E+00	-5.18E-02	-8.12E-01	-1.50E-02
2.48E+00	1.03E+00	-1.21E-01	-7.79E-02
2.50E+00	-4.09E-03	-8.47E-02	1.95E-02
2.52E+00	1.09E-01	3.33E-01	2.77E-02
2.54E+00	7.52E-03	-2.06E-01	1.53E-02
2.56E+00	4.55E-02	1.63E-01	-1.20E-03


==> fig/har/examples/har_advrec/rawsingal.txt <==
2.199722919613122940e-03,-2.221230976283550262e-02,9.846915490925312042e-04,1.028532028198242188e+00,1.434953063726425171e-01,5.585358943790197372e-03,1.267020963132381439e-02,3.391762077808380127e-02,-9.718193672597408295e-03
3.096752054989337921e-02,-2.533484064042568207e-02,-3.174138814210891724e-02,3.831395006272941828e-04,-1.944773085415363312e-02,4.956047981977462769e-02,-1.000503003597259521e-01,1.038146018981933594e+00,1.320478022098541260e-01
2.141037955880165100e-02,9.209497272968292236e-02,1.017024993896484375e+00,1.474996954202651978e-01,2.457492984831333160e-02,-7.226903736591339111e-02,1.089797988533973694e-01,7.353678811341524124e-03,-2.530807978473603725e-04
-8.377252146601676941e-03,-5.507136881351470947e-02,-1.464466005563735962e-02,2.391888014972209930e-02,2.471132017672061920e-02,4.855398088693618774e-02,1.014672994613647461e+00,1.171521022915840149e-01,-1.078119967132806778e-02
8.866240084171295166e-02,1.028650999069213867e+00,1.228282004594802856e-01,4.277601838111877441e-02,-8.081083744764328003e-02,1.238408032804727554e-02,2.666725078597664833e-03,1.686383970081806183e-02,-1.768377982079982758e-02
-6.964220083318650723e-04,8.618840947747230530e-04,-1.578469015657901764e-02,3.025802038609981537e-02,1.022104024887084961e-01,1.007660984992980957e+00,1.238948032259941101e-01,1.005881000310182571e-02,5.757885053753852844e-02
1.023542046546936035e+00,8.961140364408493042e-02,3.020828962326049805e-02,-5.176851153373718262e-02,-5.024718865752220154e-02,-1.127312984317541122e-02,-4.887122195214033127e-04,-2.957046031951904297e-02,4.389632865786552429e-02
-1.696217991411685944e-02,4.355369135737419128e-03,1.012422982603311539e-02,-3.521361947059631348e-02,9.993656873703002930e-01,1.805420964956283569e-01,6.727830972522497177e-03,3.194224089384078979e-03,-1.798170059919357300e-02
1.298960000276565552e-01,3.978525102138519287e-02,2.625343017280101776e-02,-9.354268759489059448e-02,8.879278902895748615e-04,-1.383034978061914444e-02,-1.997865922749042511e-02,9.720807895064353943e-03,1.014369010925292969e+00
-4.568328149616718292e-03,-2.392759919166564941e-02,-2.369973994791507721e-02,1.043737053871154785e+00,1.502811014652252197e-01,1.162291038781404495e-02,-6.325121968984603882e-03,3.247658908367156982e-02,-1.455997955054044724e-02
2.238273993134498596e-02,-3.569244965910911560e-02,-2.970680966973304749e-02,1.164850033819675446e-02,-1.729545928537845612e-02,5.673488974571228027e-02,-7.528331130743026733e-02,1.032245993614196777e+00,1.355195045471191406e-01
3.340464085340499878e-02,1.089112013578414917e-01,1.004930973052978516e+00,1.513449996709823608e-01,1.891783066093921661e-02,-6.174695119261741638e-02,9.002072364091873169e-02,3.895246889442205429e-03,2.049699891358613968e-03
-1.878478005528450012e-02,-6.040510907769203186e-02,-8.152957074344158173e-03,3.073900006711483002e-02,2.178367041051387787e-02,2.124526910483837128e-02,1.016317009925842285e+00,1.186845004558563232e-01,-7.931697182357311249e-03
1.018152981996536255e-01,1.025462031364440918e+00,1.266869008541107178e-01,4.977358132600784302e-02,-7.296331971883773804e-02,1.710454933345317841e-02,-3.862397046759724617e-03,9.586993604898452759e-03,-1.532291993498802185e-02
-5.576922092586755753e-03,-4.519450943917036057e-03,-1.772703044116497040e-02,3.020934946835041046e-02,1.191779971122741699e-01,1.004060029983520508e+00,1.194012984633445740e-01,-8.330072159878909588e-04,6.213887035846710205e-02
1.016759037971496582e+00,8.819752931594848633e-02,3.820614144206047058e-02,-9.775158017873764038e-02,-7.913374900817871094e-02,-4.777899011969566345e-03,-5.546295084059238434e-03,-2.943659014999866486e-02,3.215901181101799011e-02
-2.538806945085525513e-02,-2.173075044993311167e-04,3.441065084189176559e-03,-4.727417975664138794e-02,1.001461982727050781e+00,1.881725937128067017e-01,4.146490027778781950e-05,-2.866990980692207813e-04,-1.513206027448177338e-02
1.420837044715881348e-01,2.650254033505916595e-02,2.351119928061962128e-02,-5.142515897750854492e-02,-4.253007005900144577e-03,-1.666109077632427216e-02,-1.103703957051038742e-02,6.171138025820255280e-03,1.016656994819641113e+00
-1.013034954667091370e-02,-5.991796031594276428e-03,-6.781610101461410522e-02,1.050462007522583008e+00,1.477020978927612305e-01,1.202754955738782883e-02,1.445814035832881927e-02,2.294805087149143219e-02,-1.162040978670120239e-02
2.905274927616119385e-02,-3.032379969954490662e-02,-2.335868030786514282e-02,1.917142048478126526e-02,-9.905286133289337158e-03,5.993125960230827332e-02,-8.455553650856018066e-02,1.024878978729248047e+00,1.380247026681900024e-01
4.519879817962646484e-02,1.041709035634994507e-01,1.002944946289062500e+00,1.516019999980926514e-01,1.916583068668842316e-02,-4.759382829070091248e-02,8.558549731969833374e-02,-6.756360176950693130e-03,5.724209826439619064e-03
-4.805957898497581482e-02,-7.725293934345245361e-02,3.348503087181597948e-04,4.239426180720329285e-02,2.585474960505962372e-02,-4.270089790225028992e-03,1.011163949966430664e+00,1.193431988358497620e-01,-3.516634926199913025e-03
7.475032657384872437e-02,1.020869016647338867e+00,1.203394979238510132e-01,5.031295865774154663e-02,-6.421502679586410522e-02,2.985215000808238983e-02,-1.017760019749403000e-02,1.357406028546392918e-03,-9.458731859922409058e-03
-1.830659061670303345e-02,-1.745083928108215332e-02,-6.526110228151082993e-03,3.064806945621967316e-02,1.333741992712020874e-01,1.001168012619018555e+00,1.290113031864166260e-01,-1.166632026433944702e-02,5.986377969384193420e-02
1.011183977127075195e+00,1.064380034804344177e-01,3.448675945401191711e-02,-1.243451014161109924e-01,-9.309408813714981079e-02,-3.921203780919313431e-03,-6.956967990845441818e-03,-2.864875085651874542e-02,2.635687962174415588e-02
-1.854984089732170105e-02,-4.888977855443954468e-03,2.519204979762434959e-03,-2.435169927775859833e-02,1.008795022964477539e+00,1.918379962444305420e-01,-1.281123957596719265e-03,-4.767140839248895645e-03,-9.400436654686927795e-03
1.540737003087997437e-01,1.686766929924488068e-02,4.578655958175659180e-02,-9.641856886446475983e-03,-3.493604948744177818e-03,-2.217086032032966614e-02,-1.118852011859416962e-02,1.209895964711904526e-02,1.020320057868957520e+00
-9.876218624413013458e-03,7.326640188694000244e-03,-9.096643328666687012e-02,1.062023043632507324e+00,1.521255970001220703e-01,1.680825091898441315e-02,3.862224891781806946e-02,3.214277094230055809e-03,-7.125079166144132614e-03
3.166586905717849731e-02,-4.683614149689674377e-02,-1.972052082419395447e-02,2.023706026375293732e-02,2.614544937387108803e-03,6.033407151699066162e-02,-1.053145974874496460e-01,1.016566038131713867e+00,1.440065950155258179e-01
4.805329069495201111e-02,8.515592664480209351e-02,1.014099955558776855e+00,1.523461043834686279e-01,1.882920041680335999e-02,-2.454398013651371002e-02,8.244711160659790039e-02,-1.735899038612842560e-02,6.275703199207782745e-03
-2.163076959550380707e-02,-8.335603773593902588e-02,-2.888207091018557549e-03,4.668432846665382385e-02,3.483457118272781372e-02,-5.123110860586166382e-02,1.009654998779296875e+00,1.206324994564056396e-01,-1.329382997937500477e-03
6.133211031556129456e-02,1.016178011894226074e+00,1.197538971900939941e-01,4.529524967074394226e-02,-3.869917988777160645e-02,4.796217009425163269e-02,-1.113539002835750580e-02,-3.190288087353110313e-03,-8.175431750714778900e-03
-2.311345003545284271e-02,-2.672041952610015869e-02,1.328281941823661327e-03,3.503907099366188049e-02,1.530926972627639771e-01,9.955955147743225098e-01,1.295320987701416016e-01,-1.851443015038967133e-02,6.336262822151184082e-02
1.011425971984863281e+00,1.200625970959663391e-01,2.647414058446884155e-02,-1.271034926176071167e-01,-8.336036652326583862e-02,1.305710989981889725e-03,-8.027097210288047791e-03,-2.432475052773952484e-02,2.615178935229778290e-02
-1.575889997184276581e-02,-1.060768961906433105e-02,-1.345532946288585663e-03,2.395598962903022766e-02,1.021253943443298340e+00,1.927234977483749390e-01,9.001272264868021011e-04,1.796858967281877995e-03,-1.767048961482942104e-03
1.571276038885116577e-01,1.776934042572975159e-02,7.052905857563018799e-02,3.883057087659835815e-02,-3.323629032820463181e-03,-2.270936034619808197e-02,-6.403135135769844055e-03,2.060784958302974701e-02,1.020866036415100098e+00
-7.565667852759361267e-03,1.752289012074470520e-02,-8.059102296829223633e-02,1.066218972206115723e+00,1.614616960287094116e-01,2.271191030740737915e-02,6.158982962369918823e-02,-1.322339987382292747e-03,-4.867143929004669189e-03
3.975592181086540222e-02,-5.446815118193626404e-02,-2.576649934053421021e-02,1.574753969907760620e-02,1.335920020937919617e-02,5.915676057338714600e-02,-1.371230930089950562e-01,1.011940002441406250e+00,1.453820019960403442e-01
4.735425114631652832e-02,7.623189687728881836e-02,1.021906018257141113e+00,1.570428013801574707e-01,1.889242045581340790e-02,7.777259219437837601e-03,7.820463925600051880e-02,-2.398617938160896301e-02,5.816552788019180298e-03
-7.915684953331947327e-03,-8.327318727970123291e-02,-1.039818022400140762e-02,2.896228060126304626e-02,3.541823849081993103e-02,-1.000704988837242126e-01,1.008486032485961914e+00,1.254335045814514160e-01,-1.491346978582441807e-03
5.454723909497261047e-02,1.010440945625305176e+00,1.162251010537147522e-01,2.755448035895824432e-02,-2.425035089254379272e-02,7.224761694669723511e-02,-8.596226572990417480e-03,4.785222990904003382e-04,-1.473555993288755417e-02
-1.119900960475206375e-02,-2.544030919671058655e-02,-5.555248819291591644e-03,3.737857937812805176e-02,1.752326935529708862e-01,9.949923753738403320e-01,1.349909007549285889e-01,-1.598379015922546387e-02,7.128123193979263306e-02
1.013723969459533691e+00,1.305655986070632935e-01,1.963626965880393982e-02,-1.275959014892578125e-01,-8.473336696624755859e-02,7.649713195860385895e-03,-8.393030613660812378e-03,-2.641908079385757446e-02,2.660769037902355194e-02
-7.481051143258810043e-03,-1.931495964527130127e-02,-1.002703979611396790e-02,5.475120991468429565e-02,1.031936049461364746e+00,1.920433044433593750e-01,-2.313324948772788048e-03,1.402692031115293503e-02,-7.388778030872344971e-04
1.566333025693893433e-01,2.782903984189033508e-02,7.616644352674484253e-02,7.968050986528396606e-02,-2.758661052212119102e-03,-1.127342972904443741e-02,-7.106761913746595383e-03,1.098883990198373795e-02,1.020403981208801270e+00
-4.067649133503437042e-03,2.974513918161392212e-02,-6.295012682676315308e-02,1.048406958580017090e+00,1.624055951833724976e-01,1.902380026876926422e-02,7.111643254756927490e-02,8.070624433457851410e-03,-4.967668093740940094e-03
5.422164872288703918e-02,-5.478024855256080627e-02,-4.081070050597190857e-02,-1.462363055907189846e-03,1.808968931436538696e-02,5.628243833780288696e-02,-1.571996957063674927e-01,1.015535950660705566e+00,1.388892978429794312e-01
5.006160959601402283e-02,5.708235129714012146e-02,1.014973044395446777e+00,1.596893072128295898e-01,2.051872014999389648e-02,2.437680959701538086e-02,7.533284276723861694e-02,-2.124496921896934509e-02,4.130952060222625732e-03
6.369403097778558731e-03,-7.054475694894790649e-02,-1.672735996544361115e-02,9.595762006938457489e-03,4.129435122013092041e-02,-1.129624992609024048e-01,1.008020043373107910e+00,1.237907037138938904e-01,-2.795693930238485336e-03
4.024890065193176270e-02,1.001714944839477539e+00,1.078782975673675537e-01,1.648290082812309265e-02,-4.502575099468231201e-02,8.677142113447189331e-02,-1.145915035158395767e-02,3.792541101574897766e-03,-1.747759990394115448e-02
-1.001254003494977951e-02,-1.498997956514358521e-02,-1.648839935660362244e-02,2.676801010966300964e-02,1.847531050443649292e-01,1.006361007690429688e+00,1.349595040082931519e-01,-1.314157992601394653e-02,7.378572225570678711e-02
1.017210006713867188e+00,1.430948972702026367e-01,1.252350956201553345e-02,-1.437513977289199829e-01,-8.692435175180435181e-02,4.396261181682348251e-03,-6.936689838767051697e-03,-2.851809002459049225e-02,2.817912958562374115e-02
7.183146197348833084e-03,-2.330690994858741760e-02,-6.928958930075168610e-03,7.240580022335052490e-02,1.036602020263671875e+00,1.896813064813613892e-01,-2.759624971076846123e-03,2.926786988973617554e-02,-2.054540906101465225e-03
1.595519930124282837e-01,3.186978027224540710e-02,7.470428943634033203e-02,8.084966987371444702e-02,-6.355082732625305653e-04,2.993183908984065056e-03,-1.832716912031173706e-02,5.883246194571256638e-03,1.018720984458923340e+00
-4.078031051903963089e-03,4.112923145294189453e-02,-3.967215865850448608e-02,1.028956055641174316e+00,1.686466932296752930e-01,1.417506020516157150e-02,6.319244205951690674e-02,8.390215225517749786e-03,-6.219410803169012070e-03
5.324446037411689758e-02,-4.049833863973617554e-02,-5.449865013360977173e-02,-1.200020033866167068e-02,1.464388985186815262e-02,5.288048088550567627e-02,-1.555543988943099976e-01,1.018782973289489746e+00,1.361912041902542114e-01
5.028929933905601501e-02,1.882839016616344452e-02,1.003986954689025879e+00,1.493878066539764404e-01,2.588279917836189270e-02,2.673815935850143433e-02,7.223132252693176270e-02,-1.820318959653377533e-02,4.745434969663619995e-03
1.608221046626567841e-02,-4.512919113039970398e-02,-2.332603000104427338e-02,-2.694732043892145157e-03,4.950663819909095764e-02,-9.777773916721343994e-02,1.009374022483825684e+00,1.221169978380203247e-01,-2.081275917589664459e-03
3.763088956475257874e-02,9.977040886878967285e-01,1.113087013363838196e-01,1.372667960822582245e-02,-6.368312239646911621e-02,8.613666892051696777e-02,-1.156277954578399658e-02,2.829659963026642799e-03,-1.618441939353942871e-02
-3.529208945110440254e-03,-1.054717972874641418e-02,-3.106787987053394318e-02,2.405481971800327301e-02,1.814271062612533569e-01,1.020557045936584473e+00,1.244077980518341064e-01,-1.002945005893707275e-02,6.861273199319839478e-02
1.017186999320983887e+00,1.547867953777313232e-01,1.203134004026651382e-02,-1.760648041963577271e-01,-7.841952145099639893e-02,-2.326745925529394299e-05,-3.756935941055417061e-03,-2.940467000007629395e-02,2.402223087847232819e-02
6.416142918169498444e-03,-2.220885083079338074e-02,7.288864813745021820e-03,8.477047830820083618e-02,1.033089995384216309e+00,1.868072003126144409e-01,-4.733822774142026901e-03,3.974837064743041992e-02,1.621218980289995670e-03
1.599992960691452026e-01,2.733013965189456940e-02,8.230862766504287720e-02,6.527779251337051392e-02,5.220584105700254440e-03,-1.062282943166792393e-03,-1.549458969384431839e-02,8.140317164361476898e-03,1.019343018531799316e+00
-6.543249823153018951e-03,4.562459141016006470e-02,-2.993047051131725311e-02,1.016587972640991211e+00,1.772291064262390137e-01,1.360739953815937042e-02,7.084555923938751221e-02,4.292348865419626236e-03,-5.460830871015787125e-03
4.821562021970748901e-02,3.164638066664338112e-03,-7.905378192663192749e-02,-1.422024983912706375e-02,7.496535778045654297e-03,5.218220874667167664e-02,-1.393975019454956055e-01,1.017758011817932129e+00,1.375053972005844116e-01
3.785102069377899170e-02,-3.350286930799484253e-02,9.893528819084167480e-01,1.469863057136535645e-01,3.659008815884590149e-02,4.083063080906867981e-02,6.131501123309135437e-02,-1.490299962460994720e-02,6.161319091916084290e-03
-1.763732917606830597e-02,-2.482094988226890564e-02,-2.329964004456996918e-02,-1.276926044374704361e-02,4.989251121878623962e-02,-1.040657982230186462e-01,1.012449979782104492e+00,1.216289028525352478e-01,-2.367892069742083549e-03
3.266770020127296448e-02,9.987813830375671387e-01,1.258555948734283447e-01,6.334593985229730606e-03,-6.912808865308761597e-02,9.589943289756774902e-02,-1.320265978574752808e-02,4.986128769814968109e-03,-1.576568931341171265e-02
6.043081157258711755e-05,-1.467381976544857025e-02,-3.554223850369453430e-02,3.315893933176994324e-02,1.729861944913864136e-01,1.016427993774414062e+00,1.279034018516540527e-01,-5.054721143096685410e-03,5.936995148658752441e-02
1.014708042144775391e+00,1.595914065837860107e-01,1.502704992890357971e-02,-1.832610964775085449e-01,-7.833281159400939941e-02,-1.670679048402234912e-04,4.003162961453199387e-03,-3.288907185196876526e-02,2.376320958137512207e-02
1.610425999388098717e-03,-1.992302946746349335e-02,2.525570057332515717e-02,9.727148711681365967e-02,1.025877952575683594e+00,1.866526007652282715e-01,-1.336214970797300339e-02,4.329496994614601135e-02,3.647503908723592758e-03
1.477901041507720947e-01,2.622912079095840454e-02,9.700305759906768799e-02,5.270253121852874756e-02,1.641529053449630737e-02,-1.001146994531154633e-02,-1.657805033028125763e-02,1.397479046136140823e-02,1.020769000053405762e+00
-6.624612957239151001e-03,3.654510155320167542e-02,-4.720735177397727966e-02,1.006441950798034668e+00,1.779914051294326782e-01,1.009477023035287857e-02,8.287812769412994385e-02,6.045728805474936962e-04,-5.711353849619626999e-03
4.246808961033821106e-02,2.504784986376762390e-02,-1.088704988360404968e-01,-2.107457071542739868e-02,-1.787425018846988678e-03,5.572193861007690430e-02,-1.128387972712516785e-01,1.019858002662658691e+00,1.379231959581375122e-01
2.329849079251289368e-02,-8.223125338554382324e-02,9.848206043243408203e-01,1.564052999019622803e-01,3.522431105375289917e-02,5.698487907648086548e-02,5.725179985165596008e-02,-9.751963429152965546e-03,7.955518551170825958e-03
-1.746575906872749329e-02,-9.918362833559513092e-03,-1.978193968534469604e-02,-1.377198006957769394e-02,4.665118828415870667e-02,-1.288869976997375488e-01,1.020105004310607910e+00,1.185154989361763000e-01,-5.899867042899131775e-03
3.384080901741981506e-02,1.001044034957885742e+00,1.441476047039031982e-01,7.540182210505008698e-03,-7.912401854991912842e-02,1.106325015425682068e-01,-2.150557935237884521e-02,6.435053888708353043e-03,-1.665820926427841187e-02
-1.013674028217792511e-02,-1.535131968557834625e-02,-2.103194966912269592e-02,3.948010131716728210e-02,1.556981950998306274e-01,1.007401943206787109e+00,1.274750977754592896e-01,-6.724137812852859497e-03,5.842391029000282288e-02
1.014611959457397461e+00,1.508239060640335083e-01,1.323384046554565430e-02,-1.722993999719619751e-01,-6.372124701738357544e-02,-3.261242061853408813e-03,8.443091064691543579e-03,-3.166266903281211853e-02,3.499789163470268250e-02
-3.900012001395225525e-03,-9.399047121405601501e-03,2.608755975961685181e-02,1.027804017066955566e-01,1.016530036926269531e+00,1.907518953084945679e-01,-1.469951029866933823e-02,5.076270177960395813e-02,7.600096985697746277e-03
1.334768980741500854e-01,2.926653996109962463e-02,1.150674000382423401e-01,4.130474850535392761e-02,1.553292013704776764e-02,-6.942941807210445404e-03,-2.243643067777156830e-02,2.356271073222160339e-02,1.022578954696655273e+00
-6.999948062002658844e-03,2.296745963394641876e-02,-6.462209671735763550e-02,1.005373001098632812e+00,1.751337051391601562e-01,8.775199763476848602e-03,8.081863075494766235e-02,-2.374622999923303723e-04,-9.214961901307106018e-03
3.176419064402580261e-02,3.446032106876373291e-02,-1.220128983259201050e-01,-1.933065988123416901e-02,-7.180870976299047470e-03,5.469045042991638184e-02,-9.234999865293502808e-02,1.021255016326904297e+00,1.370083987712860107e-01
2.246676944196224213e-02,-8.250348269939422607e-02,9.992684125900268555e-01,1.630448997020721436e-01,2.517824992537498474e-02,6.551700830459594727e-02,4.917192086577415466e-02,-1.125689037144184113e-02,1.263315044343471527e-02
-1.867284998297691345e-02,-2.871922915801405907e-03,-2.105071023106575012e-02,-1.743987016379833221e-02,4.769536852836608887e-02,-1.535855978727340698e-01,1.024438977241516113e+00,1.200847998261451721e-01,-1.045607961714267731e-02
4.214433953166007996e-02,1.011541008949279785e+00,1.453008949756622314e-01,7.121420931071043015e-03,-9.201204031705856323e-02,1.283037066459655762e-01,-2.252713032066822052e-02,5.177245009690523148e-03,-1.996080018579959869e-02
-1.222325023263692856e-02,-1.188036985695362091e-02,-7.296267896890640259e-03,3.300539031624794006e-02,1.314768046140670776e-01,1.010391950607299805e+00,1.222618967294692993e-01,-1.888928003609180450e-03,7.306755334138870239e-02
1.014220952987670898e+00,1.375619024038314819e-01,1.407670974731445312e-02,-1.611029952764511108e-01,-3.511527925729751587e-02,-4.167899955064058304e-03,8.809009566903114319e-03,-2.539785951375961304e-02,6.014040112495422363e-02
-1.435219962149858475e-02,6.995176227064803243e-05,1.864824071526527405e-02,9.543369710445404053e-02,1.011072993278503418e+00,1.902960985898971558e-01,-1.099054981023073196e-02,5.448511987924575806e-02,1.072082016617059708e-02
1.328950971364974976e-01,3.193612024188041687e-02,1.269398033618927002e-01,3.668202832341194153e-02,5.966937169432640076e-03,-1.112036034464836121e-02,-1.881623081862926483e-02,2.271286025643348694e-02,1.027276039123535156e+00
-3.254157956689596176e-03,1.399387978017330170e-02,-7.292650640010833740e-02,1.001644968986511230e+00,1.765695959329605103e-01,1.120735984295606613e-02,7.311005145311355591e-02,-2.827880904078483582e-03,-1.375028025358915329e-02
2.588566951453685760e-02,3.935194015502929688e-02,-1.310606002807617188e-01,-1.921167038381099701e-02,-6.291760131716728210e-03,5.245596170425415039e-02,-8.474072813987731934e-02,1.019950985908508301e+00,1.336629986763000488e-01
2.331653982400894165e-02,-6.463211774826049805e-02,1.012935996055603027e+00,1.568928062915802002e-01,1.703942008316516876e-02,7.573939114809036255e-02,3.054632060229778290e-02,-6.268892902880907059e-03,1.252590958029031754e-02
-2.265710011124610901e-02,-2.864310983568429947e-03,-1.968185044825077057e-02,-2.617749013006687164e-02,4.946475103497505188e-02,-1.811555027961730957e-01,1.024698972702026367e+00,1.266638934612274170e-01,-1.659688912332057953e-02
4.685695096850395203e-02,1.020980000495910645e+00,1.381798982620239258e-01,5.155807826668024063e-03,-9.445884823799133301e-02,1.545591056346893311e-01,-1.851280033588409424e-02,5.697978194802999496e-03,-2.790910005569458008e-02
-2.178535982966423035e-02,-8.767682127654552460e-03,-2.797218970954418182e-03,1.891978085041046143e-02,1.070996001362800598e-01,1.006132960319519043e+00,1.265151947736740112e-01,4.556165076792240143e-03,1.022327020764350891e-01
1.017950057983398438e+00,1.289079934358596802e-01,1.803806051611900330e-02,-1.273854970932006836e-01,-1.857387088239192963e-02,-1.328576006926596165e-03,1.036669034510850906e-02,-2.173258922994136810e-02,9.352421015501022339e-02
-1.996422000229358673e-02,4.427256993949413300e-03,1.914184913039207458e-02,9.037631750106811523e-02,1.011899948120117188e+00,1.886533945798873901e-01,-4.699151031672954559e-03,5.156328156590461731e-02,4.910697229206562042e-03
1.340052038431167603e-01,2.696234919130802155e-02,1.107710972428321838e-01,2.770688012242317200e-02,-1.694703008979558945e-03,-1.174020953476428986e-02,-2.113706059753894806e-02,2.055845037102699280e-02,1.027191996574401855e+00
3.964474890381097794e-03,1.398428995162248611e-02,-5.966680124402046204e-02,9.928500056266784668e-01,1.787396073341369629e-01,9.630125947296619415e-03,5.526373907923698425e-02,-1.042148005217313766e-02,-1.987764984369277954e-02
2.632098086178302765e-02,4.177071899175643921e-02,-1.466003954410552979e-01,-2.064115926623344421e-02,-8.681789040565490723e-03,4.708078131079673767e-02,-8.026555925607681274e-02,1.020431041717529297e+00,1.256520003080368042e-01
1.512948982417583466e-02,-4.515552148222923279e-02,1.017361998558044434e+00,1.431345045566558838e-01,1.142834965139627457e-02,7.768051326274871826e-02,2.631822973489761353e-02,3.175365854986011982e-04,1.042774040251970291e-02
-6.204778794199228287e-03,-5.188954062759876251e-03,-1.519377995282411575e-02,-2.472136914730072021e-02,4.978875070810317993e-02,-1.817716062068939209e-01,1.026150941848754883e+00,1.306145936250686646e-01,-2.516297996044158936e-02
6.083353981375694275e-02,1.025303006172180176e+00,1.389890015125274658e-01,8.211177773773670197e-03,-8.575192838907241821e-02,1.688589006662368774e-01,-1.192713994532823563e-02,4.336743149906396866e-03,-3.548153862357139587e-02
-3.281633928418159485e-02,-1.328917033970355988e-02,-6.166545208543539047e-03,1.637149974703788757e-02,7.842147350311279297e-02,1.005429029464721680e+00,1.248136982321739197e-01,2.955342060886323452e-04,1.295572966337203979e-01
1.025151014328002930e+00,1.292220950126647949e-01,2.021409012377262115e-02,-9.944225102663040161e-02,-3.750950098037719727e-03,-2.504576928913593292e-03,1.529075019061565399e-02,-2.289709076285362244e-02,1.095924973487854004e-01
-1.924788020551204681e-02,1.392440963536500931e-02,1.141669973731040955e-02,9.316948801279067993e-02,1.009449005126953125e+00,1.838860958814620972e-01,4.530830774456262589e-03,5.008190125226974487e-02,4.324775189161300659e-03
1.260886043310165405e-01,2.134436927735805511e-02,8.541630953550338745e-02,1.654185913503170013e-02,-6.831450853496789932e-03,-2.315154066309332848e-03,-2.301648072898387909e-02,2.738798037171363831e-02,1.025123000144958496e+00
7.610662840306758881e-03,1.481339987367391586e-02,-2.313154004514217377e-02,9.942517280578613281e-01,1.794739961624145508e-01,1.213882956653833389e-02,4.151463881134986877e-02,-1.342753972858190536e-02,-2.843794971704483032e-02
3.229606896638870239e-02,4.850346967577934265e-02,-1.563083976507186890e-01,-1.705232076346874237e-02,-9.617031551897525787e-03,3.128419071435928345e-02,-7.299627363681793213e-02,1.019034028053283691e+00,1.179973036050796509e-01
8.707969449460506439e-03,-2.883068053051829338e-03,1.013913989067077637e+00,1.409184932708740234e-01,6.930749863386154175e-03,7.154329121112823486e-02,2.918119914829730988e-02,-3.812750102952122688e-03,1.102001033723354340e-02
-1.682480052113533020e-02,-1.128606032580137253e-02,-1.249097008258104324e-02,-2.252808026969432831e-02,5.247683078050613403e-02,-1.662880033254623413e-01,1.030969977378845215e+00,1.297066956758499146e-01,-3.282158821821212769e-02
7.201819866895675659e-02,1.034762978553771973e+00,1.315771043300628662e-01,8.047512732446193695e-03,-7.866056263446807861e-02,1.686982065439224243e-01,-2.414385089650750160e-03,2.958666998893022537e-03,-3.127837181091308594e-02
-3.810856118798255920e-02,-1.844611950218677521e-02,-6.626699119806289673e-03,1.624858006834983826e-02,6.785222142934799194e-02,1.014767050743103027e+00,1.235378980636596680e-01,-2.146720886230468750e-03,1.382728070020675659e-01
1.028777956962585449e+00,1.303783953189849854e-01,2.477766014635562897e-02,-9.297726303339004517e-02,8.263141848146915436e-03,3.993023128714412451e-04,2.205693908035755157e-02,-2.401495911180973053e-02,1.068497002124786377e-01
-1.297764014452695847e-02,1.231751963496208191e-02,1.251730043441057205e-02,9.563922882080078125e-02,1.008453965187072754e+00,1.687130928039550781e-01,1.018039043992757797e-02,5.011926963925361633e-02,4.128875210881233215e-03
1.199470013380050659e-01,2.308258041739463806e-02,5.200912058353424072e-02,2.127092098817229271e-03,-1.085793040692806244e-02,-3.051955951377749443e-03,-2.457430027425289154e-02,3.395568951964378357e-02,1.025748014450073242e+00
8.580188266932964325e-03,6.370048969984054565e-03,-1.332743000239133835e-02,9.963920116424560547e-01,1.825827956199645996e-01,1.710822060704231262e-02,3.273405879735946655e-02,-1.526010967791080475e-02,-3.609896823763847351e-02
4.087536036968231201e-02,3.634944185614585876e-02,-1.485829055309295654e-01,-1.668605953454971313e-02,-7.160604000091552734e-03,9.271629154682159424e-03,-5.452708899974822998e-02,1.017626047134399414e+00,1.220986992120742798e-01
-2.226771088317036629e-03,1.414548978209495544e-02,1.013370990753173828e+00,1.411322951316833496e-01,2.139674033969640732e-03,5.351684987545013428e-02,3.159952908754348755e-02,-6.135143805295228958e-03,7.637696806341409683e-03
-1.848869025707244873e-02,-2.250836044549942017e-02,-7.400988135486841202e-03,-2.249255962669849396e-02,4.994972050189971924e-02,-1.451012045145034790e-01,1.037634015083312988e+00,1.288169026374816895e-01,-3.271983936429023743e-02
7.728046178817749023e-02,1.033117055892944336e+00,1.329886019229888916e-01,1.817158982157707214e-02,-7.638236880302429199e-02,1.466097980737686157e-01,3.506514010950922966e-03,2.108105923980474472e-03,-2.496716007590293884e-02
-5.182037875056266785e-02,-1.623875088989734650e-02,8.622697554528713226e-03,1.827047020196914673e-02,7.049086689949035645e-02,1.013939976692199707e+00,1.225662976503372192e-01,-5.839537829160690308e-03,1.332622021436691284e-01
1.029726982116699219e+00,1.222653016448020935e-01,3.203598037362098694e-02,-8.854521065950393677e-02,1.133143994957208633e-02,5.757755134254693985e-03,2.266835048794746399e-02,-2.098377048969268799e-02,9.904205799102783203e-02
-4.089315887540578842e-03,-3.732626093551516533e-03,2.671959064900875092e-02,9.407919645309448242e-02,1.010849952697753906e+00,1.473387926816940308e-01,1.376722007989883423e-02,5.124472081661224365e-02,-2.348494948819279671e-03
1.093008965253829956e-01,2.420005947351455688e-02,-8.877894724719226360e-04,-2.378123067319393158e-02,-1.518165972083806992e-02,-2.227307064458727837e-03,-3.055592067539691925e-02,4.246810823678970337e-02,1.022403955459594727e+00
7.524293847382068634e-03,6.600115913897752762e-03,-2.527916058897972107e-02,9.963746070861816406e-01,1.804877072572708130e-01,1.363412011414766312e-02,1.348064001649618149e-02,-1.856922917068004608e-02,-3.600867092609405518e-02
4.550363868474960327e-02,2.873345091938972473e-02,-1.263812035322189331e-01,-6.036346778273582458e-03,-1.028965041041374207e-02,-1.482366025447845459e-02,-1.600706018507480621e-02,1.016751050949096680e+00,1.282888054847717285e-01


==> fig/har/examples/har_advrec/reconstructedsingal.txt <==
3.386484226211905479e-03,-7.490044832229614258e-02,-2.438428066670894623e-02,1.161133032292127609e-02,-2.030508033931255341e-02,4.919743910431861877e-02,-1.594436913728713989e-02,-4.086479172110557556e-02,-1.838302314281463623e-01
-8.151815831661224365e-02,-6.417735666036605835e-02,5.281560122966766357e-02,-1.407237499952316284e-01,-1.237516999244689941e-01,-2.288826741278171539e-02,3.043188154697418213e-02,2.997884899377822876e-02,-3.458031266927719116e-02
7.431825250387191772e-02,-7.431150227785110474e-02,5.290269479155540466e-02,-2.767134457826614380e-03,-4.499727487564086914e-02,-7.224152982234954834e-02,-3.036126494407653809e-03,-2.403017133474349976e-03,-4.208272323012351990e-02
7.774116843938827515e-02,-5.381702445447444916e-03,-1.262062340974807739e-01,-7.406260818243026733e-03,1.370092332363128662e-01,1.248471960425376892e-01,1.231666095554828644e-02,4.454334825277328491e-02,2.455078437924385071e-02
2.460785582661628723e-02,1.190690845251083374e-01,-6.058322265744209290e-03,2.488467469811439514e-02,-1.699624583125114441e-02,-3.421769663691520691e-02,-2.582135424017906189e-02,1.272649317979812622e-01,4.000884294509887695e-02
-7.570604234933853149e-02,1.367404824122786522e-03,-8.670746535062789917e-02,-3.732668980956077576e-02,1.046100184321403503e-01,1.520862989127635956e-02,-1.030125319957733154e-01,9.503187984228134155e-02,4.702426493167877197e-03
1.201111078262329102e-01,-2.264441736042499542e-02,8.320085704326629639e-02,-1.034728065133094788e-01,-1.355053335428237915e-01,-3.104729391634464264e-02,-1.080582141876220703e-01,-3.056176006793975830e-03,2.916385419666767120e-03
-1.472446322441101074e-01,9.021602571010589600e-03,1.531865000724792480e-01,-6.501301191747188568e-03,-7.275579869747161865e-02,8.778482675552368164e-02,-7.577549666166305542e-03,1.940974220633506775e-02,-3.543839603662490845e-02
6.539909541606903076e-02,-3.405036032199859619e-02,5.070251971483230591e-02,6.413886789232492447e-03,-4.553475975990295410e-02,1.137226819992065430e-01,-7.248301804065704346e-02,8.876252919435501099e-02,3.276710584759712219e-02
1.233624517917633057e-01,-2.006837166845798492e-02,4.538349062204360962e-02,-2.807609736919403076e-02,-7.712629437446594238e-02,7.558386027812957764e-02,-4.604719579219818115e-02,-1.553792320191860199e-02,8.647663891315460205e-02
-1.047184616327285767e-01,-4.011417925357818604e-02,1.366236358880996704e-01,1.341124773025512695e-01,8.376438915729522705e-02,-1.611656136810779572e-02,-7.559378445148468018e-02,3.892955929040908813e-02,-2.104274556040763855e-02
-3.828404098749160767e-02,-8.090965449810028076e-02,1.490726917982101440e-01,6.340693682432174683e-02,-2.154389023780822754e-02,-1.064298450946807861e-01,-6.592722237110137939e-02,5.270205810666084290e-02,-4.091908037662506104e-02
-3.622892871499061584e-02,-5.542713031172752380e-02,-1.469790637493133545e-01,7.187960296869277954e-02,1.390239447355270386e-01,-4.522775858640670776e-02,1.669768616557121277e-02,-6.078037992119789124e-02,2.608282305300235748e-02
4.521655663847923279e-02,1.525494605302810669e-01,9.168168157339096069e-02,-3.727629780769348145e-02,3.224774450063705444e-02,-4.109805077314376831e-02,1.674083061516284943e-02,-9.853623807430267334e-02,4.279111698269844055e-02
-1.180844604969024658e-01,-1.036847159266471863e-01,5.330842733383178711e-02,-1.456778645515441895e-01,1.284148693084716797e-01,3.110124915838241577e-02,-2.425821870565414429e-02,-6.342589855194091797e-02,-1.374285295605659485e-02
1.304643414914608002e-02,-6.924854218959808350e-02,-5.712911114096641541e-02,1.216633170843124390e-01,-1.061864197254180908e-02,1.896634697914123535e-03,-8.230642229318618774e-02,5.953977257013320923e-02,-3.205450251698493958e-02
8.301881700754165649e-02,6.788257509469985962e-02,3.108688443899154663e-02,-1.707855984568595886e-02,-9.455876797437667847e-02,-1.337439194321632385e-02,-5.645088851451873779e-02,-8.561719954013824463e-02,-8.116735517978668213e-02
1.289063543081283569e-01,2.396205440163612366e-02,-4.725775122642517090e-02,4.725016653537750244e-02,-3.003697842359542847e-03,4.806568846106529236e-02,-9.172587096691131592e-02,-2.385619282722473145e-02,-2.850344218313694000e-02
-9.555396437644958496e-02,-1.665966212749481201e-02,-2.282074093818664551e-02,1.020074784755706787e-01,4.951715841889381409e-02,-1.703778095543384552e-02,-1.045678183436393738e-02,3.074337169528007507e-02,-6.189010292291641235e-02
-1.994411088526248932e-02,-1.007319390773773193e-01,-3.816667944192886353e-03,3.041042014956474304e-02,1.310589909553527832e-01,2.066263556480407715e-02,-4.841215908527374268e-03,4.594040289521217346e-02,-6.444975733757019043e-03
1.717703789472579956e-02,-9.376173838973045349e-03,6.387382745742797852e-02,-8.831526339054107666e-02,-6.128175556659698486e-02,-1.400774121284484863e-01,-1.209699921309947968e-02,9.195714443922042847e-02,-6.055089831352233887e-02
1.076367348432540894e-01,4.062874615192413330e-02,8.611927181482315063e-02,4.587239027023315430e-02,-7.801258563995361328e-02,3.222928196191787720e-02,-6.260984390974044800e-02,-2.797610498964786530e-02,-4.749152809381484985e-02
8.251416683197021484e-02,1.533549278974533081e-02,-7.784824818372726440e-03,-1.557820662856101990e-02,3.564406186342239380e-03,1.133147925138473511e-01,-8.154968917369842529e-02,-8.679275959730148315e-02,3.840558230876922607e-02
-1.069810986518859863e-02,8.788513392210006714e-02,-4.330461472272872925e-02,-1.263074874877929688e-01,-4.562976583838462830e-02,9.239694103598594666e-03,9.221032261848449707e-02,-2.904287166893482208e-02,-1.802521198987960815e-02
8.062290400266647339e-02,-4.406802356243133545e-02,-2.202684432268142700e-02,4.488530382513999939e-02,-1.530775800347328186e-03,-6.234794855117797852e-03,6.179752200841903687e-02,-6.050433218479156494e-02,-1.933981478214263916e-02
7.237986475229263306e-02,-3.275144845247268677e-02,2.593409270048141479e-02,3.106203675270080566e-02,1.518986225128173828e-01,-4.196495562791824341e-02,-9.215582162141799927e-02,-1.408967822790145874e-01,5.564023554325103760e-02
-6.905357539653778076e-02,7.008183002471923828e-02,-1.047836840152740479e-01,-1.033316701650619507e-01,1.317442581057548523e-02,1.622244119644165039e-01,-3.409037366509437561e-02,-1.075188517570495605e-01,1.221549063920974731e-01
-1.897981017827987671e-01,-7.194662466645240784e-04,9.684804826974868774e-02,-5.986068025231361389e-02,-5.352904275059700012e-02,-7.839547842741012573e-02,-2.300651744008064270e-03,-8.044124394655227661e-02,-2.430687099695205688e-02
1.552425511181354523e-02,2.227307260036468506e-01,-1.212719082832336426e-01,-5.413191765546798706e-02,1.454522907733917236e-01,-3.553558140993118286e-02,1.309021264314651489e-01,7.353419810533523560e-02,-6.206487119197845459e-02
4.861751198768615723e-02,2.369247376918792725e-02,6.299149245023727417e-02,-3.641084954142570496e-02,1.999171823263168335e-02,-2.350227721035480499e-02,-1.039030216634273529e-02,-4.365763068199157715e-02,-4.884890839457511902e-02
3.517949953675270081e-02,2.738661691546440125e-02,1.235362589359283447e-01,4.053450748324394226e-02,-1.114060953259468079e-01,2.283335104584693909e-02,9.862584061920642853e-03,-5.007681995630264282e-02,5.610487610101699829e-02
3.637682646512985229e-03,5.492898449301719666e-02,-7.769192755222320557e-02,-6.811640411615371704e-02,4.808790981769561768e-03,5.538591742515563965e-02,1.286710798740386963e-01,9.691257029771804810e-02,-7.026977837085723877e-04
-9.298871457576751709e-02,4.584851488471031189e-02,-2.181027084589004517e-02,-6.491311639547348022e-02,-3.254088014364242554e-02,7.744345068931579590e-02,6.354106962680816650e-02,1.488688401877880096e-02,-7.052987813949584961e-02
1.275299042463302612e-01,4.260796308517456055e-02,-9.080873429775238037e-02,-3.458670526742935181e-02,3.062665462493896484e-02,2.298012003302574158e-02,1.158136874437332153e-01,5.522870272397994995e-02,6.484769284725189209e-03
8.588748425245285034e-02,-8.819653093814849854e-02,6.021857261657714844e-04,-1.063841953873634338e-02,1.649191379547119141e-01,7.761257886886596680e-02,-5.990277975797653198e-02,1.348084956407546997e-02,-1.429500281810760498e-01
1.649622432887554169e-02,-1.685020327568054199e-02,-5.009716749191284180e-02,5.360306426882743835e-02,-4.072374105453491211e-02,3.990975394845008850e-02,-3.647288680076599121e-02,-1.228535361588001251e-02,1.152462325990200043e-03
5.956477671861648560e-02,-4.500204324722290039e-02,8.975774049758911133e-02,-3.030120953917503357e-02,-3.875648602843284607e-02,3.456960618495941162e-02,7.683952897787094116e-02,5.143249779939651489e-02,-1.120009943842887878e-01
6.721407175064086914e-02,-2.048644870519638062e-01,9.334661066532135010e-03,-7.797195762395858765e-02,-2.525271847844123840e-02,-4.583559930324554443e-02,6.866443157196044922e-02,7.387831062078475952e-02,-6.689561903476715088e-02
1.027044504880905151e-01,5.842673778533935547e-02,4.220410063862800598e-02,-6.771420687437057495e-02,3.787007182836532593e-02,5.079991370439529419e-02,-1.812632754445075989e-02,-1.137342378497123718e-01,1.228991895914077759e-01
4.252128303050994873e-03,-1.075951159000396729e-01,3.287778794765472412e-02,-6.166220642626285553e-03,6.637417525053024292e-02,3.602015227079391479e-02,2.911086007952690125e-02,-9.820239618420600891e-03,4.930593073368072510e-02
9.068925678730010986e-02,1.361920535564422607e-01,9.492816030979156494e-02,9.265595674514770508e-02,3.206111490726470947e-03,7.211649417877197266e-02,-8.538513630628585815e-02,7.421188056468963623e-04,-9.431227296590805054e-02
1.117784678936004639e-01,-2.743367478251457214e-02,-2.080217003822326660e-02,-1.963185332715511322e-02,-6.529951095581054688e-02,-1.969700492918491364e-02,-1.000661589205265045e-02,-6.893900036811828613e-02,1.008456572890281677e-02
-8.015403896570205688e-02,3.414572030305862427e-02,-8.596240729093551636e-02,1.920429989695549011e-02,4.200163483619689941e-02,8.663433790206909180e-02,-2.694217488169670105e-02,-9.464258700609207153e-02,4.615266621112823486e-02
1.478194892406463623e-01,-6.347223371267318726e-02,6.812661886215209961e-02,1.044895425438880920e-01,5.331508815288543701e-02,-4.621322080492973328e-02,5.339989438652992249e-02,-7.516047358512878418e-02,-1.284600794315338135e-01
9.460091590881347656e-02,3.350918740034103394e-02,-3.635613247752189636e-02,4.703011736273765564e-02,4.523791745305061340e-02,-5.002049729228019714e-02,2.171423286199569702e-02,-4.533548280596733093e-02,1.330957710742950439e-01
4.180927574634552002e-02,8.951178193092346191e-02,2.675740048289299011e-03,1.821597293019294739e-02,7.671491056680679321e-02,-1.412065774202346802e-01,4.743800684809684753e-02,4.918987862765789032e-03,7.635384798049926758e-02
6.446948647499084473e-02,6.916046142578125000e-02,-1.046960726380348206e-01,-4.584623128175735474e-02,4.465037956833839417e-02,1.280208490788936615e-02,-1.720907166600227356e-03,1.401790417730808258e-02,7.240638136863708496e-03
-7.425329089164733887e-02,1.069776862859725952e-01,8.126340061426162720e-02,9.206725656986236572e-02,-1.682553812861442566e-02,-5.483005195856094360e-03,-1.756093502044677734e-01,6.867750734090805054e-02,-2.785531803965568542e-02
5.469192564487457275e-02,-7.272260263562202454e-03,7.988117635250091553e-02,-2.557757683098316193e-02,1.831267774105072021e-02,1.692196354269981384e-02,-1.011903434991836548e-01,-1.063236296176910400e-01,-8.774381130933761597e-04
5.672552436590194702e-02,8.665645122528076172e-02,1.116720288991928101e-01,-2.301201224327087402e-02,6.894703209400177002e-02,-3.908084332942962646e-02,-1.514985598623752594e-02,-2.178594097495079041e-02,1.568151265382766724e-01
-1.093789041042327881e-01,1.573959887027740479e-01,-4.237307235598564148e-02,3.286423534154891968e-02,5.291177332401275635e-02,6.536784768104553223e-02,1.882840692996978760e-02,7.053220272064208984e-02,7.115278393030166626e-03
8.027945458889007568e-02,1.462341994047164917e-01,7.234682142734527588e-02,-2.878422476351261139e-02,-7.487640529870986938e-02,-1.182964816689491272e-02,-2.342723309993743896e-03,5.157345905900001526e-02,-1.509747505187988281e-01
1.008889079093933105e-01,6.893655657768249512e-02,-1.946843042969703674e-02,-1.840680837631225586e-03,4.294560849666595459e-02,-1.939887367188930511e-02,-8.229076862335205078e-02,-5.653140693902969360e-02,-2.556027378886938095e-03
-4.116285592317581177e-03,-8.043287694454193115e-02,4.004054889082908630e-02,-4.938628524541854858e-03,-6.006488204002380371e-02,-3.997415304183959961e-02,4.315702617168426514e-02,3.959115594625473022e-03,-8.644675463438034058e-02
-2.749043144285678864e-02,-1.434886753559112549e-01,-7.817776501178741455e-02,9.565287828445434570e-02,-6.839540600776672363e-02,-7.170262932777404785e-02,5.078195035457611084e-02,6.293287873268127441e-02,-7.194846868515014648e-02
5.173908174037933350e-02,1.003336459398269653e-01,-1.126384735107421875e-02,6.426718086004257202e-02,8.023078739643096924e-02,9.567108005285263062e-03,-2.406701818108558655e-02,1.049918085336685181e-01,1.175400465726852417e-01
7.764986157417297363e-02,-9.477546811103820801e-02,4.158650338649749756e-02,2.069041132926940918e-02,1.459123194217681885e-02,-6.155703961849212646e-02,-6.889875978231430054e-02,-1.240332797169685364e-01,1.986469924449920654e-01
-6.591881066560745239e-02,1.101220995187759399e-01,-4.936574772000312805e-02,-8.660819381475448608e-03,-3.482187166810035706e-02,-2.219243720173835754e-02,4.329456761479377747e-02,8.741428703069686890e-02,-3.325515240430831909e-02
1.667159609496593475e-02,2.045717090368270874e-02,-4.742801934480667114e-02,-6.591674685478210449e-02,1.692126505076885223e-02,3.226975351572036743e-02,-8.378364890813827515e-02,5.538176000118255615e-02,-1.201419085264205933e-01
-4.613880440592765808e-02,-6.404367089271545410e-02,-7.273219525814056396e-02,-8.164706826210021973e-02,4.638531059026718140e-02,1.272391229867935181e-01,6.101056188344955444e-02,-3.287413343787193298e-02,1.164606735110282898e-01
2.134079486131668091e-02,-4.478693008422851562e-02,8.261471986770629883e-02,1.678381860256195068e-02,1.557643711566925049e-02,-7.940278202295303345e-02,-2.193539589643478394e-02,-4.724577814340591431e-02,-2.808029763400554657e-02
9.554323554039001465e-02,1.022680848836898804e-02,2.706127613782882690e-02,-9.119292348623275757e-02,7.681678235530853271e-02,9.076376259326934814e-02,-5.448238179087638855e-02,2.836090698838233948e-02,3.237168490886688232e-02
1.211097463965415955e-01,-4.922968521714210510e-02,-1.141864247620105743e-02,4.767685383558273315e-02,4.071859270334243774e-02,-3.753295540809631348e-02,-1.261906325817108154e-02,-1.057173311710357666e-02,-3.956859931349754333e-02
1.606501638889312744e-02,-8.178568445146083832e-03,6.023216992616653442e-02,5.582834407687187195e-02,-2.437639236450195312e-02,8.459974825382232666e-02,3.227027133107185364e-02,6.909377127885818481e-02,-2.347566485404968262e-01
5.981077253818511963e-02,6.616027653217315674e-02,-1.058510467410087585e-01,1.091035455465316772e-01,-1.234084591269493103e-01,6.825318932533264160e-02,6.862264126539230347e-02,7.006442546844482422e-02,1.284153573215007782e-02
-4.547207430005073547e-02,1.899264752864837646e-04,1.281951218843460083e-01,-1.491059064865112305e-01,-9.534724056720733643e-03,2.721354737877845764e-02,2.607363834977149963e-02,-9.690904617309570312e-02,6.214718520641326904e-02
-2.128519117832183838e-02,3.054022043943405151e-02,9.883610904216766357e-02,-4.606855660676956177e-02,1.932818889617919922e-01,-1.264639012515544891e-02,2.857166714966297150e-02,3.061843477189540863e-02,-1.335754990577697754e-03
2.069083601236343384e-02,1.160101518034934998e-01,9.611221030354499817e-03,-2.019824832677841187e-02,-1.144861131906509399e-01,2.473958954215049744e-02,-1.131860539317131042e-02,4.023315012454986572e-02,-1.676655374467372894e-02
4.843312874436378479e-02,-1.091294139623641968e-01,9.041032195091247559e-02,-3.109340369701385498e-02,-1.268347054719924927e-01,8.649705350399017334e-02,-5.715341866016387939e-02,-1.290198713541030884e-01,-2.147897705435752869e-02
1.372425071895122528e-02,-2.100610360503196716e-02,9.220008552074432373e-02,-6.945469230413436890e-02,-1.071179062128067017e-01,5.272845178842544556e-02,6.202735006809234619e-02,1.007023304700851440e-01,2.607752010226249695e-02
1.135458052158355713e-01,-1.835111156105995178e-02,-5.405684188008308411e-02,6.075657904148101807e-03,4.914448410272598267e-02,4.337803460657596588e-03,2.075902521610260010e-01,-2.884760871529579163e-02,-6.128037348389625549e-02
-2.004613168537616730e-02,-1.154230386018753052e-01,7.471907138824462891e-02,1.144902855157852173e-01,-6.936508417129516602e-02,5.727723240852355957e-02,1.228780299425125122e-02,-6.188240647315979004e-02,1.570224016904830933e-01
3.444769233465194702e-02,2.478552237153053284e-02,-4.789531975984573364e-02,-4.511089622974395752e-02,-4.925758391618728638e-02,-6.468448042869567871e-02,-3.262350708246231079e-02,-3.631215542554855347e-02,6.468378752470016479e-02
-7.991392910480499268e-02,5.200456455349922180e-02,3.909585997462272644e-02,3.204951062798500061e-03,-7.728137820959091187e-02,-6.966179609298706055e-02,-7.771676778793334961e-02,4.990723356604576111e-02,7.223651558160781860e-02
-4.020947217941284180e-02,-5.715847015380859375e-02,1.665451824665069580e-01,5.519314855337142944e-02,-8.896734565496444702e-02,2.404475817456841469e-03,9.463918954133987427e-02,1.018401384353637695e-01,9.816892445087432861e-02
-4.270894080400466919e-02,-1.137913763523101807e-02,-3.735987097024917603e-02,1.099508479237556458e-01,1.193110644817352295e-02,2.520141191780567169e-03,8.563748002052307129e-02,1.466156840324401855e-01,6.111197173595428467e-03
2.164134196937084198e-02,-2.446114644408226013e-02,-6.275558471679687500e-02,5.518008023500442505e-03,1.223372370004653931e-01,1.133834943175315857e-02,8.256808668375015259e-02,-1.134719848632812500e-01,-1.707418262958526611e-02
9.107843786478042603e-02,3.301806747913360596e-02,3.544797748327255249e-02,1.992419734597206116e-02,6.200882140547037125e-03,-8.053876459598541260e-03,-1.043392568826675415e-01,6.881639361381530762e-02,4.079241678118705750e-02
-1.530454400926828384e-02,1.582959294319152832e-02,-7.745386660099029541e-02,9.840400516986846924e-02,-8.705227822065353394e-02,-3.360096737742424011e-02,9.240233898162841797e-02,5.962587520480155945e-02,-8.976552635431289673e-05
-5.410232394933700562e-02,8.680073171854019165e-02,-4.526450112462043762e-02,2.613959461450576782e-02,5.048643425107002258e-02,7.724243402481079102e-02,9.970737993717193604e-02,-1.295322179794311523e-01,-1.021053083240985870e-02
-4.931300878524780273e-03,1.655264385044574738e-02,-6.604272127151489258e-02,-2.424847520887851715e-02,-4.382029175758361816e-03,8.513973653316497803e-02,-2.539188787341117859e-02,-3.281836584210395813e-02,5.492305010557174683e-02
7.491751760244369507e-02,-6.428211927413940430e-04,3.098233230412006378e-02,1.003163382411003113e-01,3.756669536232948303e-02,1.302437186241149902e-01,-6.061865016818046570e-02,5.807038396596908569e-03,-1.746650412678718567e-02
-3.076140210032463074e-02,-1.701155602931976318e-01,1.500571817159652710e-01,2.462373673915863037e-02,-7.200139015913009644e-02,2.566147409379482269e-02,-3.398720175027847290e-02,8.226448297500610352e-02,4.989402368664741516e-02
-4.119819030165672302e-02,-1.955384016036987305e-02,6.019730120897293091e-02,8.563293144106864929e-03,-8.355416357517242432e-03,1.634422317147254944e-02,-1.920469105243682861e-03,-7.672066986560821533e-02,-1.166039556264877319e-01
-8.215774595737457275e-02,-5.128107964992523193e-02,2.622134611010551453e-02,5.268222838640213013e-02,-8.426792919635772705e-02,5.326145887374877930e-02,6.881647557020187378e-02,1.408477500081062317e-02,-1.033205911517143250e-01
-8.068265020847320557e-02,-7.290137000381946564e-03,4.615519195795059204e-02,2.172643393278121948e-01,-1.341649293899536133e-01,8.390482515096664429e-03,-4.555003345012664795e-02,1.017326936125755310e-01,-1.186577603220939636e-02
4.373330995440483093e-02,-4.993539303541183472e-03,-6.084259971976280212e-02,-8.629610762000083923e-03,-2.860536426305770874e-02,1.337525062263011932e-02,-4.355645552277565002e-02,4.075284302234649658e-02,5.202278867363929749e-02
1.080205664038658142e-01,-4.404852539300918579e-02,4.921682178974151611e-02,-1.672773957252502441e-01,1.690827012062072754e-01,1.145062148571014404e-01,-1.559961587190628052e-01,4.430801607668399811e-03,-1.551491767168045044e-02
9.141332656145095825e-02,-1.089664921164512634e-02,9.155672788619995117e-02,5.241914093494415283e-02,6.173736229538917542e-02,9.175311774015426636e-02,-6.760361790657043457e-02,1.058938801288604736e-01,-2.083255350589752197e-02
7.640342414379119873e-02,4.142584651708602905e-02,-4.740854352712631226e-02,-9.035110473632812500e-02,-1.238963156938552856e-01,-1.085328403860330582e-02,1.403464227914810181e-01,1.107440590858459473e-01,8.245956152677536011e-02
8.453004062175750732e-02,-5.318495631217956543e-02,4.153002053499221802e-02,1.260582655668258667e-01,-1.705463975667953491e-03,-1.450203172862529755e-02,-3.777225315570831299e-02,1.337904334068298340e-01,3.859474509954452515e-02
1.472282409667968750e-01,-8.721798658370971680e-02,7.786884903907775879e-02,-1.378800533711910248e-02,-6.097649782896041870e-02,6.439930200576782227e-02,-4.530088976025581360e-02,5.167851224541664124e-02,8.698624372482299805e-02
-2.523964270949363708e-02,5.440509691834449768e-02,7.516719400882720947e-02,-1.187446564435958862e-01,8.019912987947463989e-03,-3.373358026146888733e-02,-2.767274156212806702e-02,1.116407513618469238e-01,-1.610843241214752197e-01
6.696058437228202820e-03,3.950840607285499573e-02,-6.042386591434478760e-02,-5.666782706975936890e-02,-1.242186278104782104e-01,-9.639093279838562012e-02,1.430249661207199097e-01,-3.459627926349639893e-02,-1.125279814004898071e-01
-8.469425141811370850e-02,2.226318717002868652e-01,-1.228239387273788452e-01,-3.418686985969543457e-02,1.557228267192840576e-01,-1.314478814601898193e-01,9.104970097541809082e-02,-1.026180163025856018e-01,4.999981820583343506e-02
-1.870771311223506927e-02,-9.072792530059814453e-02,-1.252409815788269043e-01,-3.848285973072052002e-02,6.190101057291030884e-02,1.479915827512741089e-01,-1.192946061491966248e-01,4.243659600615501404e-02,1.053616777062416077e-01
1.829485297203063965e-01,-3.780245780944824219e-02,1.979987695813179016e-02,-1.099463999271392822e-01,-4.819316789507865906e-02,7.362961769104003906e-02,-8.521992713212966919e-03,4.956201463937759399e-02,5.137758702039718628e-02
-6.886658072471618652e-02,-2.616277635097503662e-01,9.140279889106750488e-02,-3.469195589423179626e-02,1.490951329469680786e-01,1.275970786809921265e-01,-2.204937860369682312e-03,2.406039088964462280e-02,1.371477544307708740e-02
-4.071932286024093628e-02,-3.109746426343917847e-02,1.296581625938415527e-01,-9.871637448668479919e-03,5.830869078636169434e-03,1.307275444269180298e-01,-2.737845294177532196e-02,-3.187762573361396790e-02,1.610822975635528564e-01
1.212709024548530579e-02,9.564813971519470215e-02,3.376000002026557922e-02,-8.725367486476898193e-03,-4.363324493169784546e-02,-7.975768297910690308e-02,-2.937921136617660522e-02,-9.973346441984176636e-02,3.937852382659912109e-02
3.739594668149948120e-02,4.382024705410003662e-02,-5.439542979001998901e-02,-4.366077110171318054e-02,-4.456211626529693604e-02,7.089663296937942505e-02,8.301692456007003784e-02,2.278141863644123077e-02,-2.337817475199699402e-02
2.200451865792274475e-02,-5.284940823912620544e-02,1.215647161006927490e-01,6.372660398483276367e-02,-3.064004331827163696e-02,1.024999022483825684e-01,-1.327258795499801636e-01,2.407718449831008911e-03,3.239647299051284790e-02
-8.213035762310028076e-04,-7.359418272972106934e-02,-5.786713212728500366e-03,1.105442270636558533e-01,-5.281463265419006348e-02,7.664117962121963501e-02,3.003208711743354797e-02,-2.619166858494281769e-02,-1.327039897441864014e-01
-2.539484389126300812e-02,7.621347904205322266e-03,-5.121117085218429565e-02,7.034390419721603394e-02,1.042888239026069641e-01,6.709108501672744751e-02,8.770023286342620850e-02,4.790863394737243652e-02,3.992050886154174805e-03
-1.013462319970130920e-01,8.297247812151908875e-03,-1.788019686937332153e-01,1.740428060293197632e-01,3.781227767467498779e-02,-8.266147971153259277e-02,-6.972528994083404541e-02,1.577401161193847656e-02,-1.053358837962150574e-01
-7.176548242568969727e-03,8.999982476234436035e-02,-5.652801692485809326e-02,-1.066825911402702332e-02,5.497400090098381042e-02,-4.611562006175518036e-03,3.638260811567306519e-02,1.806763745844364166e-02,1.057163849472999573e-01
-1.942174136638641357e-01,8.081071078777313232e-03,1.639354974031448364e-03,-1.172662079334259033e-01,5.608542636036872864e-02,-9.039871394634246826e-02,-4.040794074535369873e-02,-9.424029290676116943e-02,1.466225385665893555e-01
-2.161377295851707458e-02,-5.711042881011962891e-02,2.810139022767543793e-02,4.053499549627304077e-03,-6.645265966653823853e-03,6.807543337345123291e-03,8.201233297586441040e-02,-3.595847636461257935e-02,-3.520471975207328796e-03
-7.587980479001998901e-02,2.018290758132934570e-02,-2.410450577735900879e-02,1.550755798816680908e-01,1.750606745481491089e-01,-2.406958863139152527e-02,6.917745620012283325e-02,5.719235539436340332e-02,-1.460926532745361328e-01
1.573922038078308105e-01,-5.410832166671752930e-02,-5.092345178127288818e-03,-1.524789631366729736e-01,-1.194873005151748657e-01,3.540694713592529297e-03,8.342415094375610352e-05,8.756243437528610229e-02,1.315577626228332520e-01
3.898894414305686951e-02,6.672380119562149048e-02,1.247489005327224731e-01,3.857633471488952637e-02,1.328990608453750610e-02,-1.380083560943603516e-01,4.467696696519851685e-02,1.429433189332485199e-02,-3.561502695083618164e-02
1.982581913471221924e-01,7.340440526604652405e-03,7.885721325874328613e-02,-5.166461691260337830e-02,1.405215263366699219e-01,-4.525695741176605225e-02,1.712778508663177490e-01,9.943084791302680969e-03,6.407704949378967285e-02
5.104271695017814636e-02,1.527878493070602417e-01,-1.978994905948638916e-02,-1.122478842735290527e-01,5.017966032028198242e-03,-3.857877105474472046e-03,-4.538308084011077881e-02,-2.017700113356113434e-02,-3.247253596782684326e-03
2.035464718937873840e-02,7.958950847387313843e-02,4.538615234196186066e-03,-4.675504565238952637e-02,-9.815265238285064697e-02,1.092825531959533691e-01,3.370034322142601013e-02,-1.733089983463287354e-02,1.235505193471908569e-02
3.944180905818939209e-02,-3.520625829696655273e-02,-1.123997867107391357e-01,-3.416046872735023499e-02,-3.726815432310104370e-02,-7.021584361791610718e-02,-3.276443481445312500e-02,-4.700409248471260071e-03,1.210959851741790771e-01
-4.103886708617210388e-02,1.912800595164299011e-02,6.195578724145889282e-02,-1.008519306778907776e-01,1.674159914255142212e-01,-4.271120578050613403e-02,-6.771756708621978760e-02,-3.110290318727493286e-02,-9.553190320730209351e-02
4.876494407653808594e-02,5.788991227746009827e-03,-1.167511790990829468e-01,1.198237165808677673e-01,7.750280201435089111e-04,-7.742413133382797241e-02,-3.351385146379470825e-02,-2.540907822549343109e-02,7.920530438423156738e-02
7.489496469497680664e-02,2.530747652053833008e-02,9.325686842203140259e-03,-3.138824552297592163e-02,-4.928069934248924255e-02,2.791306562721729279e-02,6.525258719921112061e-02,-3.459939360618591309e-02,-5.997630208730697632e-02
7.155942171812057495e-02,-1.517522037029266357e-01,1.847413554787635803e-02,-2.342992834746837616e-02,4.696931689977645874e-02,-6.244393438100814819e-02,3.419892489910125732e-02,4.750688746571540833e-02,7.331864535808563232e-02
3.822064772248268127e-02,1.315175592899322510e-01,7.678663730621337891e-02,6.223133206367492676e-02,3.550252877175807953e-03,-7.837293297052383423e-02,4.501600936055183411e-02,-1.411366760730743408e-01,-8.972702920436859131e-02
-2.926224283874034882e-02,1.646884903311729431e-02,6.933983415365219116e-02,1.172193288803100586e-01,-3.195530176162719727e-02,-7.136250287294387817e-02,9.006497263908386230e-02,2.724494971334934235e-02,-3.585760667920112610e-02
4.559656232595443726e-02,1.575992405414581299e-01,6.812307238578796387e-02,-3.462515398859977722e-02,7.970105111598968506e-02,-1.100232899188995361e-01,2.672775089740753174e-02,4.992384091019630432e-02,-2.843305468559265137e-02
-1.504787709563970566e-02,2.593494951725006104e-02,-6.849230080842971802e-02,-6.202501803636550903e-02,-1.543485373258590698e-02,4.398849233984947205e-02,-7.853026688098907471e-02,4.497743025422096252e-02,9.610781073570251465e-02
-7.786132395267486572e-02,6.757749617099761963e-02,-1.796824671328067780e-02,8.012045174837112427e-02,-9.578174352645874023e-02,5.790872499346733093e-03,-3.101287037134170532e-02,-6.602168828248977661e-02,5.133348703384399414e-02
1.952412351965904236e-02,6.531223654747009277e-02,-6.505373865365982056e-03,-6.133529543876647949e-02,-7.369937002658843994e-02,-1.441695392131805420e-01,1.212837547063827515e-01,-8.323515951633453369e-02,-3.415236622095108032e-02
2.774056047201156616e-02,6.478711962699890137e-02,3.788836672902107239e-02,9.914857149124145508e-02,-9.183809161186218262e-03,-2.604666352272033691e-02,1.115919277071952820e-02,4.287338256835937500e-02,5.130533501505851746e-02
1.528699323534965515e-02,-5.010531842708587646e-02,2.647148445248603821e-02,6.540006399154663086e-02,-7.366992533206939697e-03,-4.174805060029029846e-02,-1.461040675640106201e-01,-1.227715983986854553e-02,-1.145199127495288849e-02
-1.200811937451362610e-03,2.163790725171566010e-02,2.323898673057556152e-02,8.664998412132263184e-02,-1.179710775613784790e-02,8.049969375133514404e-02,5.079337581992149353e-02,5.444218963384628296e-02,6.154692918062210083e-02


==> fig/har/examples/har_advrec/xrange.txt <==
0.000000000000000000e+00
2.015748031496062895e-02
4.031496062992125790e-02
6.047244094488188337e-02
8.062992125984251579e-02
1.007874015748031482e-01
1.209448818897637667e-01
1.411023622047244130e-01
1.612598425196850316e-01
1.814173228346456501e-01
2.015748031496062964e-01
2.217322834645669150e-01
2.418897637795275335e-01
2.620472440944881520e-01
2.822047244094488261e-01
3.023622047244094446e-01
3.225196850393700632e-01
3.426771653543306817e-01
3.628346456692913002e-01
3.829921259842519743e-01
4.031496062992125928e-01
4.233070866141732114e-01
4.434645669291338299e-01
4.636220472440944484e-01
4.837795275590550670e-01
5.039370078740157410e-01
5.240944881889763041e-01
5.442519685039369781e-01
5.644094488188976522e-01
5.845669291338582152e-01
6.047244094488188892e-01
6.248818897637794523e-01
6.450393700787401263e-01
6.651968503937008004e-01
6.853543307086613634e-01
7.055118110236220375e-01
7.256692913385826005e-01
7.458267716535432745e-01
7.659842519685039486e-01
7.861417322834645116e-01
8.062992125984251857e-01
8.264566929133857487e-01
8.466141732283464227e-01
8.667716535433070968e-01
8.869291338582676598e-01
9.070866141732283339e-01
9.272440944881888969e-01
9.474015748031495709e-01
9.675590551181101340e-01
9.877165354330708080e-01
1.007874015748031482e+00
1.028031496062992156e+00
1.048188976377952608e+00
1.068346456692913282e+00
1.088503937007873956e+00
1.108661417322834630e+00
1.128818897637795304e+00
1.148976377952755756e+00
1.169133858267716430e+00
1.189291338582677104e+00
1.209448818897637778e+00
1.229606299212598453e+00
1.249763779527558905e+00
1.269921259842519579e+00
1.290078740157480253e+00
1.310236220472440927e+00
1.330393700787401601e+00
1.350551181102362053e+00
1.370708661417322727e+00
1.390866141732283401e+00
1.411023622047244075e+00
1.431181102362204749e+00
1.451338582677165201e+00
1.471496062992125875e+00
1.491653543307086549e+00
1.511811023622047223e+00
1.531968503937007897e+00
1.552125984251968349e+00
1.572283464566929023e+00
1.592440944881889697e+00
1.612598425196850371e+00
1.632755905511811045e+00
1.652913385826771497e+00
1.673070866141732171e+00
1.693228346456692845e+00
1.713385826771653520e+00
1.733543307086614194e+00
1.753700787401574646e+00
1.773858267716535320e+00
1.794015748031495994e+00
1.814173228346456668e+00
1.834330708661417342e+00
1.854488188976377794e+00
1.874645669291338468e+00
1.894803149606299142e+00
1.914960629921259816e+00
1.935118110236220268e+00
1.955275590551180942e+00
1.975433070866141616e+00
1.995590551181102290e+00
2.015748031496062964e+00
2.035905511811023416e+00
2.056062992125984312e+00
2.076220472440944764e+00
2.096377952755905216e+00
2.116535433070866112e+00
2.136692913385826564e+00
2.156850393700787460e+00
2.177007874015747912e+00
2.197165354330708364e+00
2.217322834645669261e+00
2.237480314960629713e+00
2.257637795275590609e+00
2.277795275590551061e+00
2.297952755905511513e+00
2.318110236220472409e+00
2.338267716535432861e+00
2.358425196850393757e+00
2.378582677165354209e+00
2.398740157480314661e+00
2.418897637795275557e+00
2.439055118110236009e+00
2.459212598425196905e+00
2.479370078740157357e+00
2.499527559055117809e+00
2.519685039370078705e+00
2.539842519685039157e+00
2.560000000000000053e+00


==> fig/har/examples/har_ori/gnuplot_examples.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "example_har_ori.ps"
#set size 0.29,0.35
set size 0.70,0.25

set xrange [0:2.56]
set x2range [0:2.56]
set yrange [-0.5:1.5]
set y2range [-0.5:1.5]

#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.6,2.56
set ytics -0.3,0.3,1.5
#set y2tics -1,0.2,1.5


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
set tics nomirror
set ytics nomirror
set key horizontal 
set key right top samplen 1 width -2

set xlabel "Time (sec)" offset 0,0.7
set ylabel "Amplitude" offset 1,0
#set y2label "Obfuscated Amplitude" offset 1,0

set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "plot_example_data.txt"  using 1:2  axis  x1y1 title "Raw" w lines lc rgb "red" lw 1,\
    "plot_example_data.txt" using 1:3 axis  x1y1 title "Masked " w lines dt 3 lc rgb "#008080" lw 1.5,\
    "plot_example_data.txt"  using 1:4 axis  x1y1 title "Reconstructed " w lines lc rgb "blue" lw 2

set output
reset

#"plot_example_data.txt" using 1:3 title "Masked data" w lines lc rgb "#008080" lw 1,\


==> fig/har/examples/har_ori/gnuplot_examples_obf.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "example_har_ori_obf.ps"
#set size 0.29,0.35
set size 0.70,0.30

set xrange [0:2.56]
set yrange [-0.5:1.5]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.6,2.56
set ytics -0.3,0.3,1.5


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right top samplen 1 width -2

set xlabel "Time (sec)" 
set ylabel "Amplitude" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "plot_example_data.txt" using 1:3 title "Masked data" w lines lc rgb "#008080" lw 1
set output
reset

==> fig/har/examples/har_ori/obfuscatedsingal.txt <==
5.172370374202728271e-02,1.892382800579071045e-01,1.236593052744865417e-01,1.134564206004142761e-01,-9.256819635629653931e-02,-1.290790364146232605e-02,2.881050705909729004e-01,-5.122298747301101685e-02,-1.318289637565612793e-01
3.873106837272644043e-02,-6.020337343215942383e-02,1.746228337287902832e-01,-7.518845796585083008e-02,-1.732333302497863770e-01,-3.328791260719299316e-01,7.023825496435165405e-02,-3.093503415584564209e-01,-6.671102344989776611e-02
1.717761009931564331e-01,-1.833279132843017578e-01,4.641987383365631104e-03,-3.164938092231750488e-01,-2.642556093633174896e-02,1.728560626506805420e-01,-2.179951667785644531e-01,4.267023801803588867e-01,-3.900070860981941223e-02
1.496852338314056396e-01,-1.554584056138992310e-01,3.675922751426696777e-03,-5.849586725234985352e-01,8.644740283489227295e-02,2.477322220802307129e-01,4.630207270383834839e-02,7.826703041791915894e-02,1.154368370771408081e-01
1.545757055282592773e-03,-2.326451838016510010e-01,9.909173473715782166e-03,-1.782377213239669800e-01,-5.858276784420013428e-02,-9.948381036520004272e-02,-6.085311248898506165e-02,-4.654784128069877625e-02,-4.061286523938179016e-02
2.473630011081695557e-03,-2.009164541959762573e-01,1.889960765838623047e-01,1.566098630428314209e-01,-1.395678818225860596e-01,-1.397322267293930054e-01,6.167527288198471069e-02,-2.233673185110092163e-01,-4.128521084785461426e-01
1.079088449478149414e-02,-1.956163346767425537e-01,-1.125403568148612976e-01,9.800326079130172729e-02,1.203814521431922913e-02,1.107673570513725281e-01,2.183890342712402344e-02,-1.078453734517097473e-01,4.044245928525924683e-02
-3.941206037998199463e-01,2.130202203989028931e-01,1.862574517726898193e-01,3.077124953269958496e-01,1.149174422025680542e-01,3.987004235386848450e-02,2.851975858211517334e-01,1.133630052208900452e-01,-1.076914221048355103e-01
-3.318547606468200684e-01,1.129376143217086792e-01,-1.199419274926185608e-01,7.161246240139007568e-02,4.326722621917724609e-01,-5.764659866690635681e-02,-3.399849310517311096e-02,-2.132111936807632446e-01,1.101934909820556641e-01
2.076675295829772949e-01,4.164031147956848145e-01,1.425424069166183472e-01,8.867473155260086060e-02,8.773773163557052612e-02,-1.656197309494018555e-01,-5.627804249525070190e-02,-7.149580866098403931e-02,2.249663770198822021e-01
9.621247649192810059e-02,-5.268093943595886230e-02,-7.046088576316833496e-04,-6.724779307842254639e-02,-8.726932108402252197e-03,3.329887054860591888e-03,5.428766459226608276e-02,1.510431021451950073e-01,-4.508800506591796875e-01
-1.631794273853302002e-01,-1.777911931276321411e-01,-2.802473306655883789e-01,-1.477378159761428833e-01,-3.356887400150299072e-02,-2.324596941471099854e-01,8.499642461538314819e-02,1.063815876841545105e-01,1.866979002952575684e-01
-3.071305155754089355e-01,1.098507568240165710e-01,-1.222958117723464966e-01,7.355215400457382202e-02,9.193252027034759521e-02,2.432058379054069519e-02,3.760998696088790894e-02,2.831426262855529785e-02,1.739236712455749512e-02
2.824301719665527344e-01,1.133038550615310669e-01,-4.504805803298950195e-02,1.165191456675529480e-01,2.365024387836456299e-01,1.135395094752311707e-01,-8.296803385019302368e-02,-2.939414605498313904e-02,-1.644390225410461426e-01
7.971858978271484375e-02,-1.475164443254470825e-01,1.738659739494323730e-01,-3.240770697593688965e-01,-1.531476080417633057e-01,2.041882425546646118e-01,-2.633615136146545410e-01,-4.509152844548225403e-02,1.042648479342460632e-01
-1.046503484249114990e-01,-1.080681458115577698e-01,6.251559592783451080e-03,1.701850146055221558e-01,-3.377479314804077148e-02,2.094359099864959717e-01,-3.385684266686439514e-02,1.875132918357849121e-01,-2.001104056835174561e-01
9.456418454647064209e-02,6.971999257802963257e-02,2.892771363258361816e-02,1.373115330934524536e-01,-8.341323584318161011e-02,-1.678968966007232666e-01,9.206804446876049042e-03,-2.347693443298339844e-01,1.372844278812408447e-01
-4.081978276371955872e-02,1.555411890149116516e-02,2.059235870838165283e-01,8.595383912324905396e-02,-3.836921602487564087e-02,2.188023030757904053e-01,2.375367432832717896e-01,-3.306388258934020996e-01,2.440283149480819702e-01
1.665943711996078491e-01,2.169294953346252441e-01,-2.277762815356254578e-02,3.518499732017517090e-01,5.304247140884399414e-02,-2.095444127917289734e-02,1.122966408729553223e-01,-2.054731547832489014e-02,5.099908262491226196e-02
-3.083789721131324768e-03,-2.322906404733657837e-01,-3.480814397335052490e-01,-2.754262685775756836e-01,3.952791690826416016e-01,2.758592367172241211e-01,-6.269566714763641357e-02,-1.057357639074325562e-01,4.115670621395111084e-01
-2.604725360870361328e-01,-1.877323538064956665e-01,2.525238394737243652e-01,8.366804569959640503e-02,1.364812999963760376e-01,8.865193277597427368e-02,5.154721438884735107e-04,-2.784134633839130402e-02,-3.960114717483520508e-02
3.073864877223968506e-01,1.402696222066879272e-02,7.279043644666671753e-02,-5.071172863245010376e-02,5.869894474744796753e-02,1.944863945245742798e-01,-4.380923509597778320e-02,1.530649662017822266e-01,-1.103911176323890686e-01
1.624449715018272400e-02,2.436266243457794189e-01,3.457703888416290283e-01,4.188679158687591553e-03,1.094605475664138794e-01,-1.472371369600296021e-01,1.660247296094894409e-01,1.192266196012496948e-01,-5.910024046897888184e-02
-1.175772622227668762e-01,1.508806347846984863e-01,6.582788378000259399e-02,4.672700166702270508e-02,2.264635264873504639e-01,5.872698873281478882e-02,-1.344473846256732941e-02,1.687679290771484375e-01,-1.667981147766113281e-01
2.216010726988315582e-02,4.605785012245178223e-03,2.443772554397583008e-02,-1.812400817871093750e-01,3.305049985647201538e-02,1.445963084697723389e-01,-1.322372257709503174e-01,4.324194788932800293e-02,1.351933479309082031e-01
3.887222707271575928e-02,-1.450394093990325928e-01,-2.410262525081634521e-01,4.565390944480895996e-02,1.487480401992797852e-01,1.508648842573165894e-01,-1.332167685031890869e-01,7.397651672363281250e-02,-8.151025325059890747e-02
1.501879245042800903e-01,-1.121520474553108215e-01,-1.691135019063949585e-01,-2.563845515251159668e-01,6.251958757638931274e-02,-1.855333000421524048e-01,5.366527289152145386e-02,1.184948012232780457e-01,1.247449740767478943e-01
-5.525495857000350952e-02,-1.606136560440063477e-01,-1.554804444313049316e-01,2.192481905221939087e-01,2.071245163679122925e-01,-2.604663670063018799e-01,-4.505379498004913330e-01,-1.710862219333648682e-01,9.800349175930023193e-02
1.686446964740753174e-01,-1.714415550231933594e-01,-2.728780508041381836e-01,5.967696756124496460e-02,-1.967327445745468140e-01,-1.987489163875579834e-01,-1.014658287167549133e-01,-8.685383200645446777e-02,-1.829511970281600952e-01
2.391652949154376984e-02,5.498315393924713135e-02,1.119783669710159302e-01,1.444908082485198975e-01,-1.347302943468093872e-01,6.463502347469329834e-02,3.211805596947669983e-02,-2.721413671970367432e-01,3.081984519958496094e-01
1.466737873852252960e-02,2.115021049976348877e-01,1.485932916402816772e-01,-1.212477684020996094e-03,-1.417038142681121826e-01,-9.266307950019836426e-02,6.708390265703201294e-02,-1.248680651187896729e-01,3.394743502140045166e-01
-4.034113287925720215e-01,-4.923819750547409058e-02,1.473029851913452148e-01,-8.134648203849792480e-02,-1.541046351194381714e-01,9.164862334728240967e-03,2.300105616450309753e-02,3.631879761815071106e-02,3.151034116744995117e-01
2.495688796043395996e-01,1.715449988842010498e-02,2.052266895771026611e-01,-6.593592464923858643e-03,-4.987996816635131836e-01,-3.010507673025131226e-02,-2.696216404438018799e-01,6.661274284124374390e-02,-3.179199993610382080e-02
4.775172844529151917e-02,3.243669867515563965e-03,1.464136689901351929e-01,1.086163818836212158e-01,-3.505649417638778687e-02,-4.502356052398681641e-02,-1.581843495368957520e-01,7.137665897607803345e-02,1.451284587383270264e-01
-6.386566162109375000e-02,-4.707431793212890625e-02,-5.608116835355758667e-02,-2.787989974021911621e-01,2.606265544891357422e-01,2.891418337821960449e-01,1.711622476577758789e-01,-3.194819092750549316e-01,3.640091717243194580e-01
-2.446430027484893799e-01,8.174116164445877075e-02,1.557981967926025391e-01,8.922579139471054077e-02,4.806162044405937195e-02,1.981504261493682861e-01,-1.332293897867202759e-01,3.302765637636184692e-02,-1.091355085372924805e-01
2.015197873115539551e-01,-1.130111739039421082e-01,3.497448191046714783e-02,3.658743798732757568e-01,-1.144053414463996887e-02,-2.109140455722808838e-01,-2.575179338455200195e-01,-6.859574466943740845e-03,1.457490026950836182e-01
-9.193038940429687500e-02,-3.749129176139831543e-01,-4.827874153852462769e-02,5.676789581775665283e-02,-2.005434036254882812e-01,-1.421491801738739014e-01,-1.683781445026397705e-01,2.110830098390579224e-01,4.655871093273162842e-01
3.190304338932037354e-02,1.658990383148193359e-01,7.357887178659439087e-02,-7.281184941530227661e-02,-6.749938428401947021e-02,-2.691785395145416260e-01,3.521843254566192627e-01,-3.176550865173339844e-01,-4.652218520641326904e-02
-1.659711599349975586e-01,-3.884624838829040527e-01,-2.300359904766082764e-01,6.989851593971252441e-02,-1.263972073793411255e-01,1.326505839824676514e-01,-2.876515313982963562e-02,-6.247991323471069336e-02,-2.365237176418304443e-01
2.386205494403839111e-01,2.400009185075759888e-01,1.497398167848587036e-01,-1.273820102214813232e-01,-2.408793754875659943e-02,1.184206902980804443e-01,8.776657283306121826e-02,6.457872688770294189e-02,-3.808977901935577393e-01
1.050853505730628967e-01,9.932533651590347290e-02,3.889800980687141418e-02,-4.134725406765937805e-02,4.053600877523422241e-02,-2.050232291221618652e-01,5.717002227902412415e-02,8.609472215175628662e-02,1.482336670160293579e-01
1.796634197235107422e-01,1.169611960649490356e-01,-8.597043901681900024e-02,-2.761880755424499512e-01,-6.635341793298721313e-02,-1.649992167949676514e-01,1.053858101367950439e-01,3.396493792533874512e-01,-3.468940779566764832e-02
-1.619863696396350861e-02,-1.927873790264129639e-01,4.600010067224502563e-02,2.337949275970458984e-01,-8.456432819366455078e-02,2.827557176351547241e-02,-1.538171172142028809e-01,4.154064878821372986e-02,-1.015168875455856323e-01
2.882464975118637085e-02,1.544658653438091278e-02,-2.409329414367675781e-01,-1.425551474094390869e-01,4.127446413040161133e-01,6.966984272003173828e-02,1.718350946903228760e-01,-1.517592668533325195e-01,1.250048130750656128e-01
-5.507832020521163940e-02,6.012953817844390869e-02,1.215991377830505371e-02,1.912440657615661621e-01,3.300934433937072754e-01,-1.278715208172798157e-02,-3.794660270214080811e-01,2.980737015604972839e-03,2.121364176273345947e-01
-4.471530020236968994e-02,3.502225875854492188e-01,-6.723495572805404663e-02,1.331253647804260254e-01,2.789573371410369873e-01,3.773183375597000122e-02,-5.300236344337463379e-01,1.323200576007366180e-02,-1.418200433254241943e-01
8.842200785875320435e-02,-2.043437212705612183e-01,-1.075371801853179932e-01,3.839227557182312012e-01,-3.100242018699645996e-01,5.417741537094116211e-01,-1.345877498388290405e-01,3.168323636054992676e-01,2.480387687683105469e-01
-3.605286404490470886e-02,1.736374497413635254e-01,-8.115149289369583130e-02,-3.718748688697814941e-01,-7.024721801280975342e-02,-3.259621560573577881e-01,1.839859485626220703e-01,-1.061746478080749512e-01,1.847171932458877563e-01
-2.177115380764007568e-01,-1.258765161037445068e-02,3.551227152347564697e-01,-2.246570140123367310e-01,-2.785408794879913330e-01,2.023819833993911743e-02,2.736104130744934082e-01,-1.774012148380279541e-01,2.810999751091003418e-02
-5.029295384883880615e-02,-8.336830139160156250e-02,2.707782387733459473e-01,1.963340938091278076e-01,-7.948893308639526367e-02,-2.889218926429748535e-01,3.213148191571235657e-02,-1.039093136787414551e-01,-4.432351291179656982e-01
-3.135638311505317688e-02,1.846639364957809448e-01,2.675241827964782715e-01,-4.373656213283538818e-02,4.766518995165824890e-02,-1.522843092679977417e-01,-3.512057662010192871e-02,-8.346740156412124634e-02,1.902641654014587402e-01
-1.016304828226566315e-02,-4.172292351722717285e-02,-2.191263884305953979e-01,1.735583245754241943e-01,2.033231556415557861e-01,3.072636947035789490e-02,4.190557599067687988e-01,1.921895146369934082e-02,1.576994657516479492e-01
-3.406234830617904663e-02,-2.776180803775787354e-01,1.066039353609085083e-01,-2.230370938777923584e-01,3.970463573932647705e-02,6.163634359836578369e-02,2.045111507177352905e-01,6.177375465631484985e-02,2.158570140600204468e-01
8.373331278562545776e-03,-2.624295279383659363e-02,-7.054571062326431274e-02,2.230396866798400879e-01,-2.318953424692153931e-01,2.767286598682403564e-01,1.057292148470878601e-01,-1.553833633661270142e-01,2.590177059173583984e-01
2.892648279666900635e-01,-2.149486094713211060e-01,-2.229926735162734985e-01,-1.322191953659057617e-01,1.561726182699203491e-01,-3.571071475744247437e-02,-1.552210450172424316e-01,-6.721277534961700439e-02,1.728235483169555664e-01
-1.410160362720489502e-01,1.295704096555709839e-01,-1.447734534740447998e-01,1.416650116443634033e-01,-2.215733677148818970e-01,-1.999831795692443848e-01,-2.773738801479339600e-01,2.934007644653320312e-01,1.388198137283325195e-02
5.920676141977310181e-02,2.379680052399635315e-02,2.391481995582580566e-01,2.797177061438560486e-02,2.579253911972045898e-01,-3.384080231189727783e-01,2.150909900665283203e-01,-1.650663912296295166e-01,-1.405952684581279755e-02
7.619746029376983643e-02,4.012935459613800049e-01,-1.157324761152267456e-03,-2.675414085388183594e-01,-2.177401185035705566e-01,-1.694985032081604004e-01,6.709729135036468506e-02,1.898563951253890991e-01,-2.988086044788360596e-01
8.052825927734375000e-03,5.954103916883468628e-02,1.521458476781845093e-02,-4.051361382007598877e-01,7.844184339046478271e-02,-1.040717586874961853e-03,4.083298444747924805e-01,-1.008095592260360718e-01,4.587723910808563232e-01
4.910894632339477539e-01,-1.490747481584548950e-01,2.831196784973144531e-01,4.751969873905181885e-02,-3.130398690700531006e-01,1.062671989202499390e-01,5.937629193067550659e-02,-1.627765297889709473e-01,-4.749393761157989502e-01
-2.121375501155853271e-02,-4.806323051452636719e-01,1.704658567905426025e-01,-1.287212073802947998e-01,-1.281341463327407837e-01,-1.134067326784133911e-01,-6.981978565454483032e-02,-1.710560321807861328e-01,2.900740504264831543e-01
2.471575438976287842e-01,-9.268970787525177002e-02,-2.079558521509170532e-01,2.414707094430923462e-02,1.268969029188156128e-01,4.508897662162780762e-02,1.929201036691665649e-01,-2.259484827518463135e-01,-2.744768261909484863e-01
-1.748383790254592896e-01,5.960221216082572937e-02,3.789496421813964844e-01,2.389343380928039551e-01,2.659558951854705811e-01,-1.656822264194488525e-01,-1.515251249074935913e-01,-2.333641797304153442e-01,-2.024699449539184570e-01
-2.229721397161483765e-01,7.188002020120620728e-02,4.413199052214622498e-02,3.424676954746246338e-01,-2.627713978290557861e-01,2.090245783329010010e-01,-3.615646064281463623e-01,1.984847635030746460e-01,2.829406559467315674e-01
-1.056248098611831665e-01,5.845842510461807251e-02,1.132028996944427490e-01,6.269765645265579224e-02,9.363163262605667114e-02,-9.593611210584640503e-02,-1.917456239461898804e-01,-9.688264876604080200e-02,-2.431977093219757080e-01
-4.879375696182250977e-01,1.330907344818115234e-01,1.242582686245441437e-02,-2.117836326360702515e-01,-3.275660276412963867e-01,-3.887031227350234985e-02,-3.439864516258239746e-01,-9.990481287240982056e-02,-1.506619006395339966e-01
2.448339164257049561e-01,4.231821894645690918e-01,-2.527417838573455811e-01,-2.742322683334350586e-01,-2.923507243394851685e-02,-3.072799183428287506e-02,-2.186327725648880005e-01,-4.428959786891937256e-01,1.392061561346054077e-01
5.548166856169700623e-02,1.993942856788635254e-01,1.440889984369277954e-01,3.831684291362762451e-01,-5.109556019306182861e-03,7.342939078807830811e-02,-2.937092185020446777e-01,1.594029664993286133e-01,-4.750430583953857422e-03
-2.000741660594940186e-01,-2.839718759059906006e-01,-2.971268296241760254e-01,-3.349388241767883301e-01,2.983316592872142792e-02,3.693509697914123535e-01,1.011994853615760803e-02,-4.830533266067504883e-02,2.411033809185028076e-01
-2.033859491348266602e-02,-4.258017539978027344e-01,-4.431692510843276978e-02,2.843130528926849365e-01,1.167885400354862213e-02,-3.260931372642517090e-01,-3.942006081342697144e-02,-3.049046173691749573e-02,1.586079597473144531e-01
-1.673530340194702148e-01,-8.322935551404953003e-03,-6.885663419961929321e-02,7.531717419624328613e-04,1.749033480882644653e-02,-3.175066709518432617e-01,-1.302146315574645996e-01,-3.079485595226287842e-01,-1.339474022388458252e-01
9.249790757894515991e-02,5.497444421052932739e-02,1.893617361783981323e-01,1.136281937360763550e-01,-1.825123131275177002e-01,-4.446716308593750000e-01,-1.664834618568420410e-01,-1.721270084381103516e-01,1.557515412569046021e-01
3.252752125263214111e-03,2.695382833480834961e-01,2.933710813522338867e-02,4.128128662705421448e-02,1.849071532487869263e-01,2.461512535810470581e-01,-8.030325174331665039e-03,-5.916162580251693726e-02,2.204623818397521973e-01
3.093255460262298584e-01,-1.091102361679077148e-01,3.516566455364227295e-01,-1.595427393913269043e-01,-1.637838594615459442e-02,-3.855454549193382263e-02,-3.455923199653625488e-01,-2.099045366048812866e-02,2.680486440658569336e-01
-6.250528991222381592e-02,1.394091546535491943e-01,3.491759896278381348e-01,-2.671035826206207275e-01,-2.305850684642791748e-01,-1.635352969169616699e-01,2.209874540567398071e-01,2.003332972526550293e-01,2.004645168781280518e-01
-4.530521333217620850e-01,2.041957229375839233e-01,-1.364123821258544922e-02,6.447632610797882080e-02,6.207055598497390747e-02,3.062097430229187012e-01,-5.528477206826210022e-02,-3.281275928020477295e-01,4.611768126487731934e-01
7.110506296157836914e-02,-4.662115126848220825e-02,-4.426519274711608887e-01,-1.753192394971847534e-01,-1.951218247413635254e-01,3.207776322960853577e-02,2.005948498845100403e-02,-1.261623501777648926e-01,-2.737760841846466064e-01
5.985376238822937012e-01,2.639820575714111328e-01,3.024197816848754883e-01,-1.259655207395553589e-01,5.708295106887817383e-01,-2.449549436569213867e-01,-2.522931396961212158e-01,-6.437817960977554321e-02,-5.918062925338745117e-01
-1.391045004129409790e-02,-2.312611341476440430e-01,2.699590325355529785e-01,2.359054982662200928e-01,1.751125603914260864e-02,-3.116417229175567627e-01,-1.459859162569046021e-01,-1.356185227632522583e-01,-8.831752091646194458e-02
-1.648959517478942871e-01,-5.183639749884605408e-02,-1.101844012737274170e-03,-7.154825329780578613e-02,-4.130150377750396729e-02,-2.137685865163803101e-01,-5.953922867774963379e-03,-4.131418466567993164e-02,2.088644057512283325e-01
6.552885472774505615e-02,3.748507797718048096e-02,-4.557288289070129395e-01,1.615302860736846924e-01,3.022807836532592773e-01,-5.113809704780578613e-01,-4.146093428134918213e-01,-3.154995143413543701e-01,3.358201682567596436e-02
1.017717868089675903e-01,-1.634862422943115234e-01,6.875587999820709229e-02,-4.222919940948486328e-01,-7.033422589302062988e-02,2.662436105310916901e-02,-4.439766407012939453e-01,1.311601549386978149e-01,2.551498115062713623e-01
1.437373161315917969e-01,6.624488532543182373e-02,-3.356831669807434082e-01,1.125976145267486572e-01,-3.659340739250183105e-01,-3.277567774057388306e-02,2.856985628604888916e-01,-3.679755628108978271e-01,3.884114027023315430e-01
-1.944105029106140137e-01,-4.165698587894439697e-02,-2.174154669046401978e-01,1.686260402202606201e-01,-9.739879518747329712e-03,-2.752074599266052246e-01,1.519568264484405518e-01,2.683035731315612793e-01,-3.977612406015396118e-02
-1.020939648151397705e-01,-3.609942793846130371e-01,2.213196754455566406e-01,1.338489502668380737e-01,1.321221292018890381e-01,-1.037719845771789551e-01,8.067858964204788208e-02,1.048325933516025543e-02,-1.153351515531539917e-01
-1.629603505134582520e-01,3.412505611777305603e-02,-1.821324788033962250e-02,2.470164299011230469e-01,-2.288144454360008240e-02,7.906135171651840210e-02,-1.058025136590003967e-01,2.423318028450012207e-01,1.069134026765823364e-01
-1.591583490371704102e-01,-1.228496879339218140e-01,-5.473286509513854980e-01,1.059384495019912720e-01,4.670284688472747803e-03,-1.543788462877273560e-01,-3.914136588573455811e-01,-3.170762658119201660e-01,-2.994246482849121094e-01
2.482132613658905029e-01,2.086843550205230713e-02,-5.157829448580741882e-02,2.114990055561065674e-01,1.925853043794631958e-01,-1.293584704399108887e-01,9.760516136884689331e-02,-2.525917291641235352e-01,-5.583648756146430969e-02
4.619397222995758057e-02,-1.518236994743347168e-01,2.627209424972534180e-01,-1.355147957801818848e-01,2.636950612068176270e-01,-3.610799908638000488e-01,-1.729349792003631592e-01,1.044316887855529785e-01,2.304277382791042328e-02
2.289445102214813232e-01,2.165517061948776245e-01,3.097748011350631714e-02,9.967902302742004395e-02,9.878388047218322754e-02,-3.230409026145935059e-01,-4.819016531109809875e-02,3.157814145088195801e-01,4.915093258023262024e-02
4.115008413791656494e-01,-3.209837079048156738e-01,-2.658877894282341003e-02,-8.880448341369628906e-02,1.707551181316375732e-01,-2.620039694011211395e-02,-3.818365931510925293e-02,1.622671633958816528e-01,2.632723003625869751e-02
-1.899317204952239990e-01,1.624516844749450684e-01,-1.651726663112640381e-01,3.362203016877174377e-02,-2.865494191646575928e-01,-6.769452244043350220e-02,2.999638319015502930e-01,-2.417301386594772339e-01,7.542619109153747559e-02
2.034474164247512817e-01,-1.024243980646133423e-02,-7.817088067531585693e-02,-1.997093111276626587e-02,-1.061539202928543091e-01,2.194809764623641968e-01,2.241782546043395996e-01,3.115889728069305420e-01,2.610978484153747559e-01
1.796707510948181152e-03,1.020148620009422302e-01,1.379220485687255859e-01,1.582146435976028442e-02,1.392073184251785278e-01,-1.537641286849975586e-01,-2.756713032722473145e-01,3.790327161550521851e-02,1.031781136989593506e-01
4.889590665698051453e-02,2.578715980052947998e-01,1.680817157030105591e-01,-2.021019011735916138e-01,3.152376413345336914e-01,1.290256083011627197e-01,7.675254344940185547e-02,-2.016172111034393311e-01,-3.036171495914459229e-01
9.300789237022399902e-02,-2.180646359920501709e-01,-2.031771987676620483e-01,2.569530606269836426e-01,2.455443292856216431e-01,-3.038150072097778320e-01,3.766474127769470215e-02,-3.369517922401428223e-01,-5.988012999296188354e-02
1.162607744336128235e-01,3.053943812847137451e-01,-3.621950745582580566e-02,-9.467679262161254883e-02,-1.737166494131088257e-01,-6.425628811120986938e-02,-2.398974448442459106e-01,8.542940020561218262e-03,1.389098167419433594e-01
-9.602290391921997070e-02,-1.499372720718383789e-01,-2.680855989456176758e-01,1.324778795242309570e-01,-7.213267683982849121e-02,-6.008212640881538391e-02,-1.028022170066833496e-02,-1.647846698760986328e-01,-5.711190402507781982e-02
-1.586742848157882690e-01,6.538222730159759521e-02,3.613303601741790771e-02,9.430862963199615479e-02,-4.505466669797897339e-02,-7.679755985736846924e-02,6.251700967550277710e-02,2.176837921142578125e-01,3.452760353684425354e-02
-2.670239806175231934e-01,-2.620624899864196777e-01,6.894016265869140625e-02,2.393408119678497314e-02,-1.504168808460235596e-01,3.276807367801666260e-01,1.047134697437286377e-01,2.502398937940597534e-02,-2.051585763692855835e-01
2.631042152643203735e-02,6.180778145790100098e-02,7.712783664464950562e-02,-5.660724639892578125e-02,9.304024279117584229e-03,1.941885352134704590e-01,-1.372230499982833862e-01,-1.803963333368301392e-01,2.163623869419097900e-01
1.232425123453140259e-02,-2.320016026496887207e-01,-1.042570024728775024e-01,-6.000289320945739746e-02,9.205797314643859863e-02,6.031539663672447205e-02,-1.753012835979461670e-02,7.945038378238677979e-02,1.205959916114807129e-01
-2.016785368323326111e-02,-1.510332822799682617e-01,5.504490435123443604e-02,5.964592099189758301e-02,-1.681515425443649292e-01,1.987201720476150513e-02,-7.802786678075790405e-02,1.002625748515129089e-01,-9.489209949970245361e-02
-2.153477072715759277e-02,-8.112865686416625977e-02,1.338257789611816406e-01,2.915752530097961426e-01,-1.769490242004394531e-01,-1.133255511522293091e-01,1.080162823200225830e-02,1.850450336933135986e-01,2.294461131095886230e-01
1.452049240469932556e-02,-8.366931229829788208e-03,-6.318120360374450684e-01,1.278868690133094788e-02,-1.236881688237190247e-01,-2.723898887634277344e-01,2.367390878498554230e-02,-3.015694916248321533e-01,-5.113354884088039398e-03
4.504548311233520508e-01,-3.170224726200103760e-01,2.858458161354064941e-01,2.275322377681732178e-01,2.307941168546676636e-01,-5.884131044149398804e-02,5.480222031474113464e-02,2.593882977962493896e-01,-3.014774918556213379e-01
1.356836557388305664e-01,3.786146640777587891e-02,6.378670036792755127e-02,1.805423349142074585e-01,7.445616275072097778e-02,-2.550264596939086914e-01,2.635696232318878174e-01,5.047973617911338806e-02,3.010640442371368408e-01
2.367937713861465454e-01,-1.606993973255157471e-01,1.972396224737167358e-01,-8.316914737224578857e-02,2.403581701219081879e-02,7.452484965324401855e-02,9.445250034332275391e-02,3.108784258365631104e-01,-1.946515142917633057e-01
-2.221834510564804077e-01,-4.193294942378997803e-01,2.805581688880920410e-01,-1.088578328490257263e-01,-1.820749640464782715e-01,2.007185518741607666e-01,-3.275644406676292419e-02,-6.654865294694900513e-02,4.020259976387023926e-01
1.368280351161956787e-01,3.482417166233062744e-01,-8.494840562343597412e-02,-2.766727507114410400e-01,-1.054338887333869934e-01,-1.784951090812683105e-01,6.644086539745330811e-02,-6.050826981663703918e-02,-5.469027906656265259e-02
1.061893031001091003e-01,2.893782779574394226e-02,-4.702301025390625000e-01,1.893664896488189697e-01,-9.335584938526153564e-02,-3.029158115386962891e-01,5.625067651271820068e-02,1.781481504440307617e-02,5.408423393964767456e-02
-1.501425504684448242e-01,-4.300305992364883423e-02,1.937643140554428101e-01,-1.915998011827468872e-01,1.012218222022056580e-01,-2.115446887910366058e-02,1.067705899477005005e-01,-1.411702856421470642e-02,5.528485774993896484e-02
-1.501959264278411865e-01,1.512252241373062134e-01,-1.974285840988159180e-01,-1.678183376789093018e-01,-1.071714982390403748e-01,-3.098256886005401611e-01,-7.704108208417892456e-02,-1.336112618446350098e-03,-8.183732628822326660e-02
-1.124389022588729858e-01,1.081260740756988525e-01,-9.210252016782760620e-02,2.045945823192596436e-01,-3.353365510702133179e-02,-1.346290558576583862e-01,2.727119624614715576e-02,7.082869857549667358e-02,-3.045608401298522949e-01
3.011755347251892090e-01,-2.583227753639221191e-01,-7.198995351791381836e-02,-1.639576256275177002e-02,-2.639614939689636230e-01,-4.336779117584228516e-01,-2.655316293239593506e-01,5.680853128433227539e-02,-3.212006017565727234e-02
3.564256429672241211e-01,3.114759735763072968e-02,1.965359747409820557e-01,1.137717962265014648e-01,2.527582347393035889e-01,-8.080732077360153198e-03,9.922955930233001709e-02,1.703193783760070801e-01,-3.526014387607574463e-01
1.106134355068206787e-01,-1.250007450580596924e-01,1.900654435157775879e-01,-4.555790126323699951e-02,9.828533977270126343e-02,3.480226546525955200e-02,-9.653507173061370850e-02,-3.629064261913299561e-01,-3.494334593415260315e-02
7.934211194515228271e-02,-1.581882685422897339e-01,3.668663799762725830e-01,5.479426681995391846e-02,-2.752163633704185486e-02,8.671161532402038574e-02,-2.599470019340515137e-01,-5.080227181315422058e-02,-3.148978576064109802e-03
-1.643326133489608765e-02,5.997434630990028381e-02,-9.951088577508926392e-02,2.185915708541870117e-01,2.005271613597869873e-02,-9.297528117895126343e-02,-1.234964951872825623e-01,1.007830724120140076e-02,-3.359556198120117188e-01
-2.649077475070953369e-01,3.028188943862915039e-01,-2.621450424194335938e-01,-2.403524219989776611e-01,-2.541962862014770508e-01,1.117888912558555603e-01,1.019840985536575317e-01,1.886214613914489746e-01,-6.012491509318351746e-02
-2.500860691070556641e-01,-2.129651904106140137e-01,2.812098264694213867e-01,4.281513392925262451e-02,1.385677754878997803e-01,4.626786708831787109e-02,-4.440203011035919189e-01,5.796605721116065979e-02,1.114101260900497437e-01
-1.617655754089355469e-01,-9.867420047521591187e-02,-1.367029696702957153e-01,-2.665993869304656982e-01,5.317766591906547546e-02,1.282020509243011475e-01,-1.245115399360656738e-01,-9.203565120697021484e-02,-9.520443528890609741e-02
-1.210529059171676636e-01,6.896087527275085449e-02,2.604378461837768555e-01,3.617557287216186523e-01,2.626787424087524414e-01,-5.685326457023620605e-02,-5.643210932612419128e-02,-1.235257834196090698e-01,1.359971165657043457e-01
-2.440475523471832275e-01,-3.987208604812622070e-01,-1.787199974060058594e-01,-3.660455644130706787e-01,-4.949003830552101135e-02,-1.354444492608308792e-02,7.021931558847427368e-02,-5.827444046735763550e-02,-1.854810863733291626e-02
-1.624574810266494751e-01,1.039353758096694946e-02,-1.193870045244693756e-02,-4.002236127853393555e-01,-4.261751174926757812e-01,-8.940595388412475586e-02,-4.164285957813262939e-02,1.047272384166717529e-01,-6.547773629426956177e-02
-3.551508486270904541e-02,3.266440927982330322e-01,4.726212471723556519e-02,-1.120900064706802368e-01,1.017307415604591370e-01,-1.708574593067169189e-02,-1.064216122031211853e-01,-1.119986176490783691e-02,-2.407825589179992676e-01
6.046475097537040710e-02,-2.629429101943969727e-02,6.393471360206604004e-02,-1.081281900405883789e-01,6.465861201286315918e-02,1.216063052415847778e-01,4.182345867156982422e-01,7.317594438791275024e-02,2.736201286315917969e-01


==> fig/har/examples/har_ori/plot_example_data.txt <==
0.00E+00	2.20E-03	5.17E-02	-3.00E-02
2.02E-02	3.10E-02	3.87E-02	-2.68E-02
4.03E-02	2.14E-02	1.72E-01	-3.52E-02
6.05E-02	-8.38E-03	1.50E-01	-2.28E-02
8.06E-02	8.87E-02	1.55E-03	3.40E-02
1.01E-01	-6.96E-04	2.47E-03	-1.07E-01
1.21E-01	1.02E+00	1.08E-02	2.68E-01
1.41E-01	-1.70E-02	-3.94E-01	-8.81E-02
1.61E-01	1.30E-01	-3.32E-01	-3.41E-02
1.81E-01	-4.57E-03	2.08E-01	1.02E-01
2.02E-01	2.24E-02	9.62E-02	3.35E-03
2.22E-01	3.34E-02	-1.63E-01	-8.09E-03
2.42E-01	-1.88E-02	-3.07E-01	-4.08E-02
2.62E-01	1.02E-01	2.82E-01	4.80E-02
2.82E-01	-5.58E-03	7.97E-02	3.30E-03
3.02E-01	1.02E+00	-1.05E-01	2.60E-01
3.23E-01	-2.54E-02	9.46E-02	4.73E-02
3.43E-01	1.42E-01	-4.08E-02	-2.10E-02
3.63E-01	-1.01E-02	1.67E-01	3.94E-02
3.83E-01	2.91E-02	-3.08E-03	-4.11E-02
4.03E-01	4.52E-02	-2.60E-01	-3.41E-02
4.23E-01	-4.81E-02	3.07E-01	3.57E-02
4.43E-01	7.48E-02	1.62E-02	1.83E-02
4.64E-01	-1.83E-02	-1.18E-01	-1.96E-02
4.84E-01	1.01E+00	2.22E-02	2.78E-01
5.04E-01	-1.85E-02	3.89E-02	-2.91E-02
5.24E-01	1.54E-01	1.50E-01	3.95E-03
5.44E-01	-9.88E-03	-5.53E-02	-2.20E-02
5.64E-01	3.17E-02	1.69E-01	-9.03E-02
5.85E-01	4.81E-02	2.39E-02	1.26E-02
6.05E-01	-2.16E-02	1.47E-02	-5.27E-02
6.25E-01	6.13E-02	-4.03E-01	1.26E-02
6.45E-01	-2.31E-02	2.50E-01	-9.63E-02
6.65E-01	1.01E+00	4.78E-02	2.79E-01
6.85E-01	-1.58E-02	-6.39E-02	9.84E-02
7.06E-01	1.57E-01	-2.45E-01	6.42E-02
7.26E-01	-7.57E-03	2.02E-01	4.29E-02
7.46E-01	3.98E-02	-9.19E-02	5.17E-02
7.66E-01	4.74E-02	3.19E-02	-8.28E-02
7.86E-01	-7.92E-03	-1.66E-01	-1.93E-02
8.06E-01	5.45E-02	2.39E-01	9.89E-04
8.26E-01	-1.12E-02	1.05E-01	7.11E-02
8.47E-01	1.01E+00	1.80E-01	2.78E-01
8.67E-01	-7.48E-03	-1.62E-02	1.85E-02
8.87E-01	1.57E-01	2.88E-02	1.20E-01
9.07E-01	-4.07E-03	-5.51E-02	-1.24E-01
9.27E-01	5.42E-02	-4.47E-02	3.98E-02
9.47E-01	5.01E-02	8.84E-02	3.72E-02
9.68E-01	6.37E-03	-3.61E-02	3.44E-02
9.88E-01	4.02E-02	-2.18E-01	2.33E-02
1.01E+00	-1.00E-02	-5.03E-02	-4.58E-02
1.03E+00	1.02E+00	-3.14E-02	3.09E-01
1.05E+00	7.18E-03	-1.02E-02	6.26E-02
1.07E+00	1.60E-01	-3.41E-02	-5.65E-02
1.09E+00	-4.08E-03	8.37E-03	-3.93E-02
1.11E+00	5.32E-02	2.89E-01	4.54E-02
1.13E+00	5.03E-02	-1.41E-01	-7.17E-03
1.15E+00	1.61E-02	5.92E-02	-7.76E-02
1.17E+00	3.76E-02	7.62E-02	-1.23E-02
1.19E+00	-3.53E-03	8.05E-03	7.74E-03
1.21E+00	1.02E+00	4.91E-01	3.18E-01
1.23E+00	6.42E-03	-2.12E-02	8.82E-02
1.25E+00	1.60E-01	2.47E-01	6.80E-02
1.27E+00	-6.54E-03	-1.75E-01	1.62E-02
1.29E+00	4.82E-02	-2.23E-01	5.42E-02
1.31E+00	3.79E-02	-1.06E-01	-3.91E-02
1.33E+00	-1.76E-02	-4.88E-01	6.97E-02
1.35E+00	3.27E-02	2.45E-01	-5.86E-02
1.37E+00	6.04E-05	5.55E-02	-2.32E-02
1.39E+00	1.01E+00	-2.00E-01	2.57E-01
1.41E+00	1.61E-03	-2.03E-02	7.10E-02
1.43E+00	1.48E-01	-1.67E-01	-2.20E-02
1.45E+00	-6.62E-03	9.25E-02	-1.20E-01
1.47E+00	4.25E-02	3.25E-03	-1.03E-01
1.49E+00	2.33E-02	3.09E-01	-4.35E-02
1.51E+00	-1.75E-02	-6.25E-02	-6.81E-02
1.53E+00	3.38E-02	-4.53E-01	6.12E-02
1.55E+00	-1.01E-02	7.11E-02	1.45E-02
1.57E+00	1.01E+00	5.99E-01	3.22E-01
1.59E+00	-3.90E-03	-1.39E-02	3.64E-02
1.61E+00	1.33E-01	-1.65E-01	7.70E-02
1.63E+00	-7.00E-03	6.55E-02	-2.12E-02
1.65E+00	3.18E-02	1.02E-01	-2.34E-02
1.67E+00	2.25E-02	1.44E-01	5.44E-02
1.69E+00	-1.87E-02	-1.94E-01	-4.11E-02
1.71E+00	4.21E-02	-1.02E-01	4.19E-03
1.73E+00	-1.22E-02	-1.63E-01	-1.11E-02
1.75E+00	1.01E+00	-1.59E-01	3.01E-01
1.77E+00	-1.44E-02	2.48E-01	7.10E-02
1.79E+00	1.33E-01	4.62E-02	-2.83E-02
1.81E+00	-3.25E-03	2.29E-01	2.49E-02
1.83E+00	2.59E-02	4.12E-01	-7.32E-02
1.85E+00	2.33E-02	-1.90E-01	-6.13E-02
1.87E+00	-2.27E-02	2.03E-01	1.82E-02
1.89E+00	4.69E-02	1.80E-03	-4.93E-02
1.91E+00	-2.18E-02	4.89E-02	-1.13E-03
1.94E+00	1.02E+00	9.30E-02	2.84E-01
1.96E+00	-2.00E-02	1.16E-01	-1.17E-03
1.98E+00	1.34E-01	-9.60E-02	2.90E-03
2.00E+00	3.96E-03	-1.59E-01	-2.97E-02
2.02E+00	2.63E-02	-2.67E-01	6.63E-02
2.04E+00	1.51E-02	2.63E-02	2.76E-02
2.06E+00	-6.20E-03	1.23E-02	-5.65E-03
2.08E+00	6.08E-02	-2.02E-02	-2.28E-02
2.10E+00	-3.28E-02	-2.15E-02	-5.69E-02
2.12E+00	1.03E+00	1.45E-02	2.56E-01
2.14E+00	-1.92E-02	4.50E-01	-2.48E-02
2.16E+00	1.26E-01	1.36E-01	1.80E-02
2.18E+00	7.61E-03	2.37E-01	-4.49E-03
2.20E+00	3.23E-02	-2.22E-01	7.87E-02
2.22E+00	8.71E-03	1.37E-01	-8.56E-03
2.24E+00	-1.68E-02	1.06E-01	9.54E-02
2.26E+00	7.20E-02	-1.50E-01	9.17E-02
2.28E+00	-3.81E-02	-1.50E-01	-1.25E-02
2.30E+00	1.03E+00	-1.12E-01	2.95E-01
2.32E+00	-1.30E-02	3.01E-01	-3.56E-02
2.34E+00	1.20E-01	3.56E-01	7.18E-02
2.36E+00	8.58E-03	1.11E-01	-1.04E-03
2.38E+00	4.09E-02	7.93E-02	2.72E-02
2.40E+00	-2.23E-03	-1.64E-02	4.29E-02
2.42E+00	-1.85E-02	-2.65E-01	-3.42E-02
2.44E+00	7.73E-02	-2.50E-01	-6.71E-02
2.46E+00	-5.18E-02	-1.62E-01	5.65E-04
2.48E+00	1.03E+00	-1.21E-01	2.56E-01
2.50E+00	-4.09E-03	-2.44E-01	-8.65E-03
2.52E+00	1.09E-01	-1.62E-01	4.65E-02
2.54E+00	7.52E-03	-3.55E-02	9.36E-02
2.56E+00	4.55E-02	6.05E-02	3.69E-02


==> fig/har/examples/har_ori/rawsingal.txt <==
2.199722919613122940e-03,-2.221230976283550262e-02,9.846915490925312042e-04,1.028532028198242188e+00,1.434953063726425171e-01,5.585358943790197372e-03,1.267020963132381439e-02,3.391762077808380127e-02,-9.718193672597408295e-03
3.096752054989337921e-02,-2.533484064042568207e-02,-3.174138814210891724e-02,3.831395006272941828e-04,-1.944773085415363312e-02,4.956047981977462769e-02,-1.000503003597259521e-01,1.038146018981933594e+00,1.320478022098541260e-01
2.141037955880165100e-02,9.209497272968292236e-02,1.017024993896484375e+00,1.474996954202651978e-01,2.457492984831333160e-02,-7.226903736591339111e-02,1.089797988533973694e-01,7.353678811341524124e-03,-2.530807978473603725e-04
-8.377252146601676941e-03,-5.507136881351470947e-02,-1.464466005563735962e-02,2.391888014972209930e-02,2.471132017672061920e-02,4.855398088693618774e-02,1.014672994613647461e+00,1.171521022915840149e-01,-1.078119967132806778e-02
8.866240084171295166e-02,1.028650999069213867e+00,1.228282004594802856e-01,4.277601838111877441e-02,-8.081083744764328003e-02,1.238408032804727554e-02,2.666725078597664833e-03,1.686383970081806183e-02,-1.768377982079982758e-02
-6.964220083318650723e-04,8.618840947747230530e-04,-1.578469015657901764e-02,3.025802038609981537e-02,1.022104024887084961e-01,1.007660984992980957e+00,1.238948032259941101e-01,1.005881000310182571e-02,5.757885053753852844e-02
1.023542046546936035e+00,8.961140364408493042e-02,3.020828962326049805e-02,-5.176851153373718262e-02,-5.024718865752220154e-02,-1.127312984317541122e-02,-4.887122195214033127e-04,-2.957046031951904297e-02,4.389632865786552429e-02
-1.696217991411685944e-02,4.355369135737419128e-03,1.012422982603311539e-02,-3.521361947059631348e-02,9.993656873703002930e-01,1.805420964956283569e-01,6.727830972522497177e-03,3.194224089384078979e-03,-1.798170059919357300e-02
1.298960000276565552e-01,3.978525102138519287e-02,2.625343017280101776e-02,-9.354268759489059448e-02,8.879278902895748615e-04,-1.383034978061914444e-02,-1.997865922749042511e-02,9.720807895064353943e-03,1.014369010925292969e+00
-4.568328149616718292e-03,-2.392759919166564941e-02,-2.369973994791507721e-02,1.043737053871154785e+00,1.502811014652252197e-01,1.162291038781404495e-02,-6.325121968984603882e-03,3.247658908367156982e-02,-1.455997955054044724e-02
2.238273993134498596e-02,-3.569244965910911560e-02,-2.970680966973304749e-02,1.164850033819675446e-02,-1.729545928537845612e-02,5.673488974571228027e-02,-7.528331130743026733e-02,1.032245993614196777e+00,1.355195045471191406e-01
3.340464085340499878e-02,1.089112013578414917e-01,1.004930973052978516e+00,1.513449996709823608e-01,1.891783066093921661e-02,-6.174695119261741638e-02,9.002072364091873169e-02,3.895246889442205429e-03,2.049699891358613968e-03
-1.878478005528450012e-02,-6.040510907769203186e-02,-8.152957074344158173e-03,3.073900006711483002e-02,2.178367041051387787e-02,2.124526910483837128e-02,1.016317009925842285e+00,1.186845004558563232e-01,-7.931697182357311249e-03
1.018152981996536255e-01,1.025462031364440918e+00,1.266869008541107178e-01,4.977358132600784302e-02,-7.296331971883773804e-02,1.710454933345317841e-02,-3.862397046759724617e-03,9.586993604898452759e-03,-1.532291993498802185e-02
-5.576922092586755753e-03,-4.519450943917036057e-03,-1.772703044116497040e-02,3.020934946835041046e-02,1.191779971122741699e-01,1.004060029983520508e+00,1.194012984633445740e-01,-8.330072159878909588e-04,6.213887035846710205e-02
1.016759037971496582e+00,8.819752931594848633e-02,3.820614144206047058e-02,-9.775158017873764038e-02,-7.913374900817871094e-02,-4.777899011969566345e-03,-5.546295084059238434e-03,-2.943659014999866486e-02,3.215901181101799011e-02
-2.538806945085525513e-02,-2.173075044993311167e-04,3.441065084189176559e-03,-4.727417975664138794e-02,1.001461982727050781e+00,1.881725937128067017e-01,4.146490027778781950e-05,-2.866990980692207813e-04,-1.513206027448177338e-02
1.420837044715881348e-01,2.650254033505916595e-02,2.351119928061962128e-02,-5.142515897750854492e-02,-4.253007005900144577e-03,-1.666109077632427216e-02,-1.103703957051038742e-02,6.171138025820255280e-03,1.016656994819641113e+00
-1.013034954667091370e-02,-5.991796031594276428e-03,-6.781610101461410522e-02,1.050462007522583008e+00,1.477020978927612305e-01,1.202754955738782883e-02,1.445814035832881927e-02,2.294805087149143219e-02,-1.162040978670120239e-02
2.905274927616119385e-02,-3.032379969954490662e-02,-2.335868030786514282e-02,1.917142048478126526e-02,-9.905286133289337158e-03,5.993125960230827332e-02,-8.455553650856018066e-02,1.024878978729248047e+00,1.380247026681900024e-01
4.519879817962646484e-02,1.041709035634994507e-01,1.002944946289062500e+00,1.516019999980926514e-01,1.916583068668842316e-02,-4.759382829070091248e-02,8.558549731969833374e-02,-6.756360176950693130e-03,5.724209826439619064e-03
-4.805957898497581482e-02,-7.725293934345245361e-02,3.348503087181597948e-04,4.239426180720329285e-02,2.585474960505962372e-02,-4.270089790225028992e-03,1.011163949966430664e+00,1.193431988358497620e-01,-3.516634926199913025e-03
7.475032657384872437e-02,1.020869016647338867e+00,1.203394979238510132e-01,5.031295865774154663e-02,-6.421502679586410522e-02,2.985215000808238983e-02,-1.017760019749403000e-02,1.357406028546392918e-03,-9.458731859922409058e-03
-1.830659061670303345e-02,-1.745083928108215332e-02,-6.526110228151082993e-03,3.064806945621967316e-02,1.333741992712020874e-01,1.001168012619018555e+00,1.290113031864166260e-01,-1.166632026433944702e-02,5.986377969384193420e-02
1.011183977127075195e+00,1.064380034804344177e-01,3.448675945401191711e-02,-1.243451014161109924e-01,-9.309408813714981079e-02,-3.921203780919313431e-03,-6.956967990845441818e-03,-2.864875085651874542e-02,2.635687962174415588e-02
-1.854984089732170105e-02,-4.888977855443954468e-03,2.519204979762434959e-03,-2.435169927775859833e-02,1.008795022964477539e+00,1.918379962444305420e-01,-1.281123957596719265e-03,-4.767140839248895645e-03,-9.400436654686927795e-03
1.540737003087997437e-01,1.686766929924488068e-02,4.578655958175659180e-02,-9.641856886446475983e-03,-3.493604948744177818e-03,-2.217086032032966614e-02,-1.118852011859416962e-02,1.209895964711904526e-02,1.020320057868957520e+00
-9.876218624413013458e-03,7.326640188694000244e-03,-9.096643328666687012e-02,1.062023043632507324e+00,1.521255970001220703e-01,1.680825091898441315e-02,3.862224891781806946e-02,3.214277094230055809e-03,-7.125079166144132614e-03
3.166586905717849731e-02,-4.683614149689674377e-02,-1.972052082419395447e-02,2.023706026375293732e-02,2.614544937387108803e-03,6.033407151699066162e-02,-1.053145974874496460e-01,1.016566038131713867e+00,1.440065950155258179e-01
4.805329069495201111e-02,8.515592664480209351e-02,1.014099955558776855e+00,1.523461043834686279e-01,1.882920041680335999e-02,-2.454398013651371002e-02,8.244711160659790039e-02,-1.735899038612842560e-02,6.275703199207782745e-03
-2.163076959550380707e-02,-8.335603773593902588e-02,-2.888207091018557549e-03,4.668432846665382385e-02,3.483457118272781372e-02,-5.123110860586166382e-02,1.009654998779296875e+00,1.206324994564056396e-01,-1.329382997937500477e-03
6.133211031556129456e-02,1.016178011894226074e+00,1.197538971900939941e-01,4.529524967074394226e-02,-3.869917988777160645e-02,4.796217009425163269e-02,-1.113539002835750580e-02,-3.190288087353110313e-03,-8.175431750714778900e-03
-2.311345003545284271e-02,-2.672041952610015869e-02,1.328281941823661327e-03,3.503907099366188049e-02,1.530926972627639771e-01,9.955955147743225098e-01,1.295320987701416016e-01,-1.851443015038967133e-02,6.336262822151184082e-02
1.011425971984863281e+00,1.200625970959663391e-01,2.647414058446884155e-02,-1.271034926176071167e-01,-8.336036652326583862e-02,1.305710989981889725e-03,-8.027097210288047791e-03,-2.432475052773952484e-02,2.615178935229778290e-02
-1.575889997184276581e-02,-1.060768961906433105e-02,-1.345532946288585663e-03,2.395598962903022766e-02,1.021253943443298340e+00,1.927234977483749390e-01,9.001272264868021011e-04,1.796858967281877995e-03,-1.767048961482942104e-03
1.571276038885116577e-01,1.776934042572975159e-02,7.052905857563018799e-02,3.883057087659835815e-02,-3.323629032820463181e-03,-2.270936034619808197e-02,-6.403135135769844055e-03,2.060784958302974701e-02,1.020866036415100098e+00
-7.565667852759361267e-03,1.752289012074470520e-02,-8.059102296829223633e-02,1.066218972206115723e+00,1.614616960287094116e-01,2.271191030740737915e-02,6.158982962369918823e-02,-1.322339987382292747e-03,-4.867143929004669189e-03
3.975592181086540222e-02,-5.446815118193626404e-02,-2.576649934053421021e-02,1.574753969907760620e-02,1.335920020937919617e-02,5.915676057338714600e-02,-1.371230930089950562e-01,1.011940002441406250e+00,1.453820019960403442e-01
4.735425114631652832e-02,7.623189687728881836e-02,1.021906018257141113e+00,1.570428013801574707e-01,1.889242045581340790e-02,7.777259219437837601e-03,7.820463925600051880e-02,-2.398617938160896301e-02,5.816552788019180298e-03
-7.915684953331947327e-03,-8.327318727970123291e-02,-1.039818022400140762e-02,2.896228060126304626e-02,3.541823849081993103e-02,-1.000704988837242126e-01,1.008486032485961914e+00,1.254335045814514160e-01,-1.491346978582441807e-03
5.454723909497261047e-02,1.010440945625305176e+00,1.162251010537147522e-01,2.755448035895824432e-02,-2.425035089254379272e-02,7.224761694669723511e-02,-8.596226572990417480e-03,4.785222990904003382e-04,-1.473555993288755417e-02
-1.119900960475206375e-02,-2.544030919671058655e-02,-5.555248819291591644e-03,3.737857937812805176e-02,1.752326935529708862e-01,9.949923753738403320e-01,1.349909007549285889e-01,-1.598379015922546387e-02,7.128123193979263306e-02
1.013723969459533691e+00,1.305655986070632935e-01,1.963626965880393982e-02,-1.275959014892578125e-01,-8.473336696624755859e-02,7.649713195860385895e-03,-8.393030613660812378e-03,-2.641908079385757446e-02,2.660769037902355194e-02
-7.481051143258810043e-03,-1.931495964527130127e-02,-1.002703979611396790e-02,5.475120991468429565e-02,1.031936049461364746e+00,1.920433044433593750e-01,-2.313324948772788048e-03,1.402692031115293503e-02,-7.388778030872344971e-04
1.566333025693893433e-01,2.782903984189033508e-02,7.616644352674484253e-02,7.968050986528396606e-02,-2.758661052212119102e-03,-1.127342972904443741e-02,-7.106761913746595383e-03,1.098883990198373795e-02,1.020403981208801270e+00
-4.067649133503437042e-03,2.974513918161392212e-02,-6.295012682676315308e-02,1.048406958580017090e+00,1.624055951833724976e-01,1.902380026876926422e-02,7.111643254756927490e-02,8.070624433457851410e-03,-4.967668093740940094e-03
5.422164872288703918e-02,-5.478024855256080627e-02,-4.081070050597190857e-02,-1.462363055907189846e-03,1.808968931436538696e-02,5.628243833780288696e-02,-1.571996957063674927e-01,1.015535950660705566e+00,1.388892978429794312e-01
5.006160959601402283e-02,5.708235129714012146e-02,1.014973044395446777e+00,1.596893072128295898e-01,2.051872014999389648e-02,2.437680959701538086e-02,7.533284276723861694e-02,-2.124496921896934509e-02,4.130952060222625732e-03
6.369403097778558731e-03,-7.054475694894790649e-02,-1.672735996544361115e-02,9.595762006938457489e-03,4.129435122013092041e-02,-1.129624992609024048e-01,1.008020043373107910e+00,1.237907037138938904e-01,-2.795693930238485336e-03
4.024890065193176270e-02,1.001714944839477539e+00,1.078782975673675537e-01,1.648290082812309265e-02,-4.502575099468231201e-02,8.677142113447189331e-02,-1.145915035158395767e-02,3.792541101574897766e-03,-1.747759990394115448e-02
-1.001254003494977951e-02,-1.498997956514358521e-02,-1.648839935660362244e-02,2.676801010966300964e-02,1.847531050443649292e-01,1.006361007690429688e+00,1.349595040082931519e-01,-1.314157992601394653e-02,7.378572225570678711e-02
1.017210006713867188e+00,1.430948972702026367e-01,1.252350956201553345e-02,-1.437513977289199829e-01,-8.692435175180435181e-02,4.396261181682348251e-03,-6.936689838767051697e-03,-2.851809002459049225e-02,2.817912958562374115e-02
7.183146197348833084e-03,-2.330690994858741760e-02,-6.928958930075168610e-03,7.240580022335052490e-02,1.036602020263671875e+00,1.896813064813613892e-01,-2.759624971076846123e-03,2.926786988973617554e-02,-2.054540906101465225e-03
1.595519930124282837e-01,3.186978027224540710e-02,7.470428943634033203e-02,8.084966987371444702e-02,-6.355082732625305653e-04,2.993183908984065056e-03,-1.832716912031173706e-02,5.883246194571256638e-03,1.018720984458923340e+00
-4.078031051903963089e-03,4.112923145294189453e-02,-3.967215865850448608e-02,1.028956055641174316e+00,1.686466932296752930e-01,1.417506020516157150e-02,6.319244205951690674e-02,8.390215225517749786e-03,-6.219410803169012070e-03
5.324446037411689758e-02,-4.049833863973617554e-02,-5.449865013360977173e-02,-1.200020033866167068e-02,1.464388985186815262e-02,5.288048088550567627e-02,-1.555543988943099976e-01,1.018782973289489746e+00,1.361912041902542114e-01
5.028929933905601501e-02,1.882839016616344452e-02,1.003986954689025879e+00,1.493878066539764404e-01,2.588279917836189270e-02,2.673815935850143433e-02,7.223132252693176270e-02,-1.820318959653377533e-02,4.745434969663619995e-03
1.608221046626567841e-02,-4.512919113039970398e-02,-2.332603000104427338e-02,-2.694732043892145157e-03,4.950663819909095764e-02,-9.777773916721343994e-02,1.009374022483825684e+00,1.221169978380203247e-01,-2.081275917589664459e-03
3.763088956475257874e-02,9.977040886878967285e-01,1.113087013363838196e-01,1.372667960822582245e-02,-6.368312239646911621e-02,8.613666892051696777e-02,-1.156277954578399658e-02,2.829659963026642799e-03,-1.618441939353942871e-02
-3.529208945110440254e-03,-1.054717972874641418e-02,-3.106787987053394318e-02,2.405481971800327301e-02,1.814271062612533569e-01,1.020557045936584473e+00,1.244077980518341064e-01,-1.002945005893707275e-02,6.861273199319839478e-02
1.017186999320983887e+00,1.547867953777313232e-01,1.203134004026651382e-02,-1.760648041963577271e-01,-7.841952145099639893e-02,-2.326745925529394299e-05,-3.756935941055417061e-03,-2.940467000007629395e-02,2.402223087847232819e-02
6.416142918169498444e-03,-2.220885083079338074e-02,7.288864813745021820e-03,8.477047830820083618e-02,1.033089995384216309e+00,1.868072003126144409e-01,-4.733822774142026901e-03,3.974837064743041992e-02,1.621218980289995670e-03
1.599992960691452026e-01,2.733013965189456940e-02,8.230862766504287720e-02,6.527779251337051392e-02,5.220584105700254440e-03,-1.062282943166792393e-03,-1.549458969384431839e-02,8.140317164361476898e-03,1.019343018531799316e+00
-6.543249823153018951e-03,4.562459141016006470e-02,-2.993047051131725311e-02,1.016587972640991211e+00,1.772291064262390137e-01,1.360739953815937042e-02,7.084555923938751221e-02,4.292348865419626236e-03,-5.460830871015787125e-03
4.821562021970748901e-02,3.164638066664338112e-03,-7.905378192663192749e-02,-1.422024983912706375e-02,7.496535778045654297e-03,5.218220874667167664e-02,-1.393975019454956055e-01,1.017758011817932129e+00,1.375053972005844116e-01
3.785102069377899170e-02,-3.350286930799484253e-02,9.893528819084167480e-01,1.469863057136535645e-01,3.659008815884590149e-02,4.083063080906867981e-02,6.131501123309135437e-02,-1.490299962460994720e-02,6.161319091916084290e-03
-1.763732917606830597e-02,-2.482094988226890564e-02,-2.329964004456996918e-02,-1.276926044374704361e-02,4.989251121878623962e-02,-1.040657982230186462e-01,1.012449979782104492e+00,1.216289028525352478e-01,-2.367892069742083549e-03
3.266770020127296448e-02,9.987813830375671387e-01,1.258555948734283447e-01,6.334593985229730606e-03,-6.912808865308761597e-02,9.589943289756774902e-02,-1.320265978574752808e-02,4.986128769814968109e-03,-1.576568931341171265e-02
6.043081157258711755e-05,-1.467381976544857025e-02,-3.554223850369453430e-02,3.315893933176994324e-02,1.729861944913864136e-01,1.016427993774414062e+00,1.279034018516540527e-01,-5.054721143096685410e-03,5.936995148658752441e-02
1.014708042144775391e+00,1.595914065837860107e-01,1.502704992890357971e-02,-1.832610964775085449e-01,-7.833281159400939941e-02,-1.670679048402234912e-04,4.003162961453199387e-03,-3.288907185196876526e-02,2.376320958137512207e-02
1.610425999388098717e-03,-1.992302946746349335e-02,2.525570057332515717e-02,9.727148711681365967e-02,1.025877952575683594e+00,1.866526007652282715e-01,-1.336214970797300339e-02,4.329496994614601135e-02,3.647503908723592758e-03
1.477901041507720947e-01,2.622912079095840454e-02,9.700305759906768799e-02,5.270253121852874756e-02,1.641529053449630737e-02,-1.001146994531154633e-02,-1.657805033028125763e-02,1.397479046136140823e-02,1.020769000053405762e+00
-6.624612957239151001e-03,3.654510155320167542e-02,-4.720735177397727966e-02,1.006441950798034668e+00,1.779914051294326782e-01,1.009477023035287857e-02,8.287812769412994385e-02,6.045728805474936962e-04,-5.711353849619626999e-03
4.246808961033821106e-02,2.504784986376762390e-02,-1.088704988360404968e-01,-2.107457071542739868e-02,-1.787425018846988678e-03,5.572193861007690430e-02,-1.128387972712516785e-01,1.019858002662658691e+00,1.379231959581375122e-01
2.329849079251289368e-02,-8.223125338554382324e-02,9.848206043243408203e-01,1.564052999019622803e-01,3.522431105375289917e-02,5.698487907648086548e-02,5.725179985165596008e-02,-9.751963429152965546e-03,7.955518551170825958e-03
-1.746575906872749329e-02,-9.918362833559513092e-03,-1.978193968534469604e-02,-1.377198006957769394e-02,4.665118828415870667e-02,-1.288869976997375488e-01,1.020105004310607910e+00,1.185154989361763000e-01,-5.899867042899131775e-03
3.384080901741981506e-02,1.001044034957885742e+00,1.441476047039031982e-01,7.540182210505008698e-03,-7.912401854991912842e-02,1.106325015425682068e-01,-2.150557935237884521e-02,6.435053888708353043e-03,-1.665820926427841187e-02
-1.013674028217792511e-02,-1.535131968557834625e-02,-2.103194966912269592e-02,3.948010131716728210e-02,1.556981950998306274e-01,1.007401943206787109e+00,1.274750977754592896e-01,-6.724137812852859497e-03,5.842391029000282288e-02
1.014611959457397461e+00,1.508239060640335083e-01,1.323384046554565430e-02,-1.722993999719619751e-01,-6.372124701738357544e-02,-3.261242061853408813e-03,8.443091064691543579e-03,-3.166266903281211853e-02,3.499789163470268250e-02
-3.900012001395225525e-03,-9.399047121405601501e-03,2.608755975961685181e-02,1.027804017066955566e-01,1.016530036926269531e+00,1.907518953084945679e-01,-1.469951029866933823e-02,5.076270177960395813e-02,7.600096985697746277e-03
1.334768980741500854e-01,2.926653996109962463e-02,1.150674000382423401e-01,4.130474850535392761e-02,1.553292013704776764e-02,-6.942941807210445404e-03,-2.243643067777156830e-02,2.356271073222160339e-02,1.022578954696655273e+00
-6.999948062002658844e-03,2.296745963394641876e-02,-6.462209671735763550e-02,1.005373001098632812e+00,1.751337051391601562e-01,8.775199763476848602e-03,8.081863075494766235e-02,-2.374622999923303723e-04,-9.214961901307106018e-03
3.176419064402580261e-02,3.446032106876373291e-02,-1.220128983259201050e-01,-1.933065988123416901e-02,-7.180870976299047470e-03,5.469045042991638184e-02,-9.234999865293502808e-02,1.021255016326904297e+00,1.370083987712860107e-01
2.246676944196224213e-02,-8.250348269939422607e-02,9.992684125900268555e-01,1.630448997020721436e-01,2.517824992537498474e-02,6.551700830459594727e-02,4.917192086577415466e-02,-1.125689037144184113e-02,1.263315044343471527e-02
-1.867284998297691345e-02,-2.871922915801405907e-03,-2.105071023106575012e-02,-1.743987016379833221e-02,4.769536852836608887e-02,-1.535855978727340698e-01,1.024438977241516113e+00,1.200847998261451721e-01,-1.045607961714267731e-02
4.214433953166007996e-02,1.011541008949279785e+00,1.453008949756622314e-01,7.121420931071043015e-03,-9.201204031705856323e-02,1.283037066459655762e-01,-2.252713032066822052e-02,5.177245009690523148e-03,-1.996080018579959869e-02
-1.222325023263692856e-02,-1.188036985695362091e-02,-7.296267896890640259e-03,3.300539031624794006e-02,1.314768046140670776e-01,1.010391950607299805e+00,1.222618967294692993e-01,-1.888928003609180450e-03,7.306755334138870239e-02
1.014220952987670898e+00,1.375619024038314819e-01,1.407670974731445312e-02,-1.611029952764511108e-01,-3.511527925729751587e-02,-4.167899955064058304e-03,8.809009566903114319e-03,-2.539785951375961304e-02,6.014040112495422363e-02
-1.435219962149858475e-02,6.995176227064803243e-05,1.864824071526527405e-02,9.543369710445404053e-02,1.011072993278503418e+00,1.902960985898971558e-01,-1.099054981023073196e-02,5.448511987924575806e-02,1.072082016617059708e-02
1.328950971364974976e-01,3.193612024188041687e-02,1.269398033618927002e-01,3.668202832341194153e-02,5.966937169432640076e-03,-1.112036034464836121e-02,-1.881623081862926483e-02,2.271286025643348694e-02,1.027276039123535156e+00
-3.254157956689596176e-03,1.399387978017330170e-02,-7.292650640010833740e-02,1.001644968986511230e+00,1.765695959329605103e-01,1.120735984295606613e-02,7.311005145311355591e-02,-2.827880904078483582e-03,-1.375028025358915329e-02
2.588566951453685760e-02,3.935194015502929688e-02,-1.310606002807617188e-01,-1.921167038381099701e-02,-6.291760131716728210e-03,5.245596170425415039e-02,-8.474072813987731934e-02,1.019950985908508301e+00,1.336629986763000488e-01
2.331653982400894165e-02,-6.463211774826049805e-02,1.012935996055603027e+00,1.568928062915802002e-01,1.703942008316516876e-02,7.573939114809036255e-02,3.054632060229778290e-02,-6.268892902880907059e-03,1.252590958029031754e-02
-2.265710011124610901e-02,-2.864310983568429947e-03,-1.968185044825077057e-02,-2.617749013006687164e-02,4.946475103497505188e-02,-1.811555027961730957e-01,1.024698972702026367e+00,1.266638934612274170e-01,-1.659688912332057953e-02
4.685695096850395203e-02,1.020980000495910645e+00,1.381798982620239258e-01,5.155807826668024063e-03,-9.445884823799133301e-02,1.545591056346893311e-01,-1.851280033588409424e-02,5.697978194802999496e-03,-2.790910005569458008e-02
-2.178535982966423035e-02,-8.767682127654552460e-03,-2.797218970954418182e-03,1.891978085041046143e-02,1.070996001362800598e-01,1.006132960319519043e+00,1.265151947736740112e-01,4.556165076792240143e-03,1.022327020764350891e-01
1.017950057983398438e+00,1.289079934358596802e-01,1.803806051611900330e-02,-1.273854970932006836e-01,-1.857387088239192963e-02,-1.328576006926596165e-03,1.036669034510850906e-02,-2.173258922994136810e-02,9.352421015501022339e-02
-1.996422000229358673e-02,4.427256993949413300e-03,1.914184913039207458e-02,9.037631750106811523e-02,1.011899948120117188e+00,1.886533945798873901e-01,-4.699151031672954559e-03,5.156328156590461731e-02,4.910697229206562042e-03
1.340052038431167603e-01,2.696234919130802155e-02,1.107710972428321838e-01,2.770688012242317200e-02,-1.694703008979558945e-03,-1.174020953476428986e-02,-2.113706059753894806e-02,2.055845037102699280e-02,1.027191996574401855e+00
3.964474890381097794e-03,1.398428995162248611e-02,-5.966680124402046204e-02,9.928500056266784668e-01,1.787396073341369629e-01,9.630125947296619415e-03,5.526373907923698425e-02,-1.042148005217313766e-02,-1.987764984369277954e-02
2.632098086178302765e-02,4.177071899175643921e-02,-1.466003954410552979e-01,-2.064115926623344421e-02,-8.681789040565490723e-03,4.708078131079673767e-02,-8.026555925607681274e-02,1.020431041717529297e+00,1.256520003080368042e-01
1.512948982417583466e-02,-4.515552148222923279e-02,1.017361998558044434e+00,1.431345045566558838e-01,1.142834965139627457e-02,7.768051326274871826e-02,2.631822973489761353e-02,3.175365854986011982e-04,1.042774040251970291e-02
-6.204778794199228287e-03,-5.188954062759876251e-03,-1.519377995282411575e-02,-2.472136914730072021e-02,4.978875070810317993e-02,-1.817716062068939209e-01,1.026150941848754883e+00,1.306145936250686646e-01,-2.516297996044158936e-02
6.083353981375694275e-02,1.025303006172180176e+00,1.389890015125274658e-01,8.211177773773670197e-03,-8.575192838907241821e-02,1.688589006662368774e-01,-1.192713994532823563e-02,4.336743149906396866e-03,-3.548153862357139587e-02
-3.281633928418159485e-02,-1.328917033970355988e-02,-6.166545208543539047e-03,1.637149974703788757e-02,7.842147350311279297e-02,1.005429029464721680e+00,1.248136982321739197e-01,2.955342060886323452e-04,1.295572966337203979e-01
1.025151014328002930e+00,1.292220950126647949e-01,2.021409012377262115e-02,-9.944225102663040161e-02,-3.750950098037719727e-03,-2.504576928913593292e-03,1.529075019061565399e-02,-2.289709076285362244e-02,1.095924973487854004e-01
-1.924788020551204681e-02,1.392440963536500931e-02,1.141669973731040955e-02,9.316948801279067993e-02,1.009449005126953125e+00,1.838860958814620972e-01,4.530830774456262589e-03,5.008190125226974487e-02,4.324775189161300659e-03
1.260886043310165405e-01,2.134436927735805511e-02,8.541630953550338745e-02,1.654185913503170013e-02,-6.831450853496789932e-03,-2.315154066309332848e-03,-2.301648072898387909e-02,2.738798037171363831e-02,1.025123000144958496e+00
7.610662840306758881e-03,1.481339987367391586e-02,-2.313154004514217377e-02,9.942517280578613281e-01,1.794739961624145508e-01,1.213882956653833389e-02,4.151463881134986877e-02,-1.342753972858190536e-02,-2.843794971704483032e-02
3.229606896638870239e-02,4.850346967577934265e-02,-1.563083976507186890e-01,-1.705232076346874237e-02,-9.617031551897525787e-03,3.128419071435928345e-02,-7.299627363681793213e-02,1.019034028053283691e+00,1.179973036050796509e-01
8.707969449460506439e-03,-2.883068053051829338e-03,1.013913989067077637e+00,1.409184932708740234e-01,6.930749863386154175e-03,7.154329121112823486e-02,2.918119914829730988e-02,-3.812750102952122688e-03,1.102001033723354340e-02
-1.682480052113533020e-02,-1.128606032580137253e-02,-1.249097008258104324e-02,-2.252808026969432831e-02,5.247683078050613403e-02,-1.662880033254623413e-01,1.030969977378845215e+00,1.297066956758499146e-01,-3.282158821821212769e-02
7.201819866895675659e-02,1.034762978553771973e+00,1.315771043300628662e-01,8.047512732446193695e-03,-7.866056263446807861e-02,1.686982065439224243e-01,-2.414385089650750160e-03,2.958666998893022537e-03,-3.127837181091308594e-02
-3.810856118798255920e-02,-1.844611950218677521e-02,-6.626699119806289673e-03,1.624858006834983826e-02,6.785222142934799194e-02,1.014767050743103027e+00,1.235378980636596680e-01,-2.146720886230468750e-03,1.382728070020675659e-01
1.028777956962585449e+00,1.303783953189849854e-01,2.477766014635562897e-02,-9.297726303339004517e-02,8.263141848146915436e-03,3.993023128714412451e-04,2.205693908035755157e-02,-2.401495911180973053e-02,1.068497002124786377e-01
-1.297764014452695847e-02,1.231751963496208191e-02,1.251730043441057205e-02,9.563922882080078125e-02,1.008453965187072754e+00,1.687130928039550781e-01,1.018039043992757797e-02,5.011926963925361633e-02,4.128875210881233215e-03
1.199470013380050659e-01,2.308258041739463806e-02,5.200912058353424072e-02,2.127092098817229271e-03,-1.085793040692806244e-02,-3.051955951377749443e-03,-2.457430027425289154e-02,3.395568951964378357e-02,1.025748014450073242e+00
8.580188266932964325e-03,6.370048969984054565e-03,-1.332743000239133835e-02,9.963920116424560547e-01,1.825827956199645996e-01,1.710822060704231262e-02,3.273405879735946655e-02,-1.526010967791080475e-02,-3.609896823763847351e-02
4.087536036968231201e-02,3.634944185614585876e-02,-1.485829055309295654e-01,-1.668605953454971313e-02,-7.160604000091552734e-03,9.271629154682159424e-03,-5.452708899974822998e-02,1.017626047134399414e+00,1.220986992120742798e-01
-2.226771088317036629e-03,1.414548978209495544e-02,1.013370990753173828e+00,1.411322951316833496e-01,2.139674033969640732e-03,5.351684987545013428e-02,3.159952908754348755e-02,-6.135143805295228958e-03,7.637696806341409683e-03
-1.848869025707244873e-02,-2.250836044549942017e-02,-7.400988135486841202e-03,-2.249255962669849396e-02,4.994972050189971924e-02,-1.451012045145034790e-01,1.037634015083312988e+00,1.288169026374816895e-01,-3.271983936429023743e-02
7.728046178817749023e-02,1.033117055892944336e+00,1.329886019229888916e-01,1.817158982157707214e-02,-7.638236880302429199e-02,1.466097980737686157e-01,3.506514010950922966e-03,2.108105923980474472e-03,-2.496716007590293884e-02
-5.182037875056266785e-02,-1.623875088989734650e-02,8.622697554528713226e-03,1.827047020196914673e-02,7.049086689949035645e-02,1.013939976692199707e+00,1.225662976503372192e-01,-5.839537829160690308e-03,1.332622021436691284e-01
1.029726982116699219e+00,1.222653016448020935e-01,3.203598037362098694e-02,-8.854521065950393677e-02,1.133143994957208633e-02,5.757755134254693985e-03,2.266835048794746399e-02,-2.098377048969268799e-02,9.904205799102783203e-02
-4.089315887540578842e-03,-3.732626093551516533e-03,2.671959064900875092e-02,9.407919645309448242e-02,1.010849952697753906e+00,1.473387926816940308e-01,1.376722007989883423e-02,5.124472081661224365e-02,-2.348494948819279671e-03
1.093008965253829956e-01,2.420005947351455688e-02,-8.877894724719226360e-04,-2.378123067319393158e-02,-1.518165972083806992e-02,-2.227307064458727837e-03,-3.055592067539691925e-02,4.246810823678970337e-02,1.022403955459594727e+00
7.524293847382068634e-03,6.600115913897752762e-03,-2.527916058897972107e-02,9.963746070861816406e-01,1.804877072572708130e-01,1.363412011414766312e-02,1.348064001649618149e-02,-1.856922917068004608e-02,-3.600867092609405518e-02
4.550363868474960327e-02,2.873345091938972473e-02,-1.263812035322189331e-01,-6.036346778273582458e-03,-1.028965041041374207e-02,-1.482366025447845459e-02,-1.600706018507480621e-02,1.016751050949096680e+00,1.282888054847717285e-01


==> fig/har/examples/har_ori/reconstructedsingal.txt <==
-2.995725907385349274e-02,-2.688731998205184937e-03,-4.170319810509681702e-02,2.227264046669006348e-01,-2.744641155004501343e-03,-6.050866097211837769e-02,-1.007532328367233276e-02,-2.575855702161788940e-02,-2.146098017692565918e-02
-2.680547349154949188e-02,7.321882992982864380e-03,8.280360698699951172e-02,3.239461407065391541e-02,-5.990959703922271729e-03,5.164004862308502197e-02,-4.471376538276672363e-03,2.828527987003326416e-01,1.628838106989860535e-02
-3.524720668792724609e-02,-5.401438102126121521e-03,3.296518921852111816e-01,6.365931034088134766e-02,-5.095758289098739624e-02,-4.428143799304962158e-02,-8.412679657340049744e-03,5.107188224792480469e-02,-6.312711536884307861e-02
-2.276897616684436798e-02,-6.076795607805252075e-02,-4.844603314995765686e-02,9.697653353214263916e-03,1.982872001826763153e-02,3.937939926981925964e-02,3.608367145061492920e-01,4.062670469284057617e-02,1.297214813530445099e-02
3.395628929138183594e-02,3.296531736850738525e-01,2.705495990812778473e-02,4.544310271739959717e-03,1.250226795673370361e-02,3.911143168807029724e-03,-3.281466662883758545e-02,-7.962357252836227417e-03,3.846269473433494568e-02
-1.070919632911682129e-01,-2.304370328783988953e-02,-7.370782643556594849e-02,2.991151995956897736e-02,-1.743141934275627136e-02,2.914249897003173828e-01,7.784847915172576904e-02,-5.070213973522186279e-02,-7.845680415630340576e-02
2.679529488086700439e-01,4.595578089356422424e-02,3.425380960106849670e-02,-1.192954368889331818e-02,6.857342086732387543e-04,-1.003925502300262451e-02,-2.198300510644912720e-02,-2.013976871967315674e-02,8.992385119199752808e-03
-8.807183802127838135e-02,2.939834073185920715e-02,-3.360437974333763123e-02,1.832450553774833679e-02,3.341616392135620117e-01,3.968120738863945007e-02,3.013167530298233032e-03,2.650012634694576263e-02,3.753591328859329224e-03
-3.411137312650680542e-02,-1.870955154299736023e-02,1.051548495888710022e-02,2.564639784395694733e-02,1.937462389469146729e-02,8.014101535081863403e-02,-1.894469000399112701e-02,3.232685476541519165e-02,2.714833021163940430e-01
1.022239997982978821e-01,2.761696279048919678e-02,-8.978536352515220642e-03,2.999492287635803223e-01,5.336161702871322632e-02,8.493659645318984985e-02,-6.038845330476760864e-02,-7.623930275440216064e-02,5.503688752651214600e-02
3.351662307977676392e-03,-9.684562683105468750e-03,-1.237594150006771088e-02,-1.533208414912223816e-03,4.042296856641769409e-02,-8.997124619781970978e-03,-2.871401235461235046e-02,3.658443391323089600e-01,1.606814563274383545e-02
-8.093230426311492920e-03,-7.274298928678035736e-03,2.715940475463867188e-01,-1.045152172446250916e-02,-2.430635131895542145e-02,-2.339822798967361450e-02,2.890627831220626831e-03,2.191672101616859436e-02,2.748805657029151917e-02
-4.077489674091339111e-02,-1.806414127349853516e-02,-1.231185533106327057e-02,-2.362862229347229004e-03,4.776171222329139709e-02,2.959564700722694397e-02,3.132372498512268066e-01,4.112351685762405396e-02,-2.463441342115402222e-02
4.797890782356262207e-02,3.175572156906127930e-01,-5.524326488375663757e-02,3.403925150632858276e-02,3.744167461991310120e-02,-1.429815590381622314e-02,8.682905696332454681e-03,-1.346340402960777283e-02,3.251448646187782288e-02
3.298714756965637207e-03,5.194820463657379150e-02,5.566277354955673218e-02,1.897241733968257904e-02,7.090512663125991821e-04,2.535915076732635498e-01,3.634539619088172913e-02,-2.771341055631637573e-02,9.248483926057815552e-03
2.602517902851104736e-01,4.956502467393875122e-03,-2.813897654414176941e-02,3.713326901197433472e-02,-1.204612106084823608e-02,2.664178982377052307e-02,1.311778649687767029e-02,-1.109709404408931732e-02,1.092249453067779541e-01
4.731198400259017944e-02,-3.550862148404121399e-02,2.842474728822708130e-02,7.264640182256698608e-02,2.567545473575592041e-01,-1.480236835777759552e-02,-1.909463852643966675e-02,3.960525989532470703e-02,-3.768915683031082153e-02
-2.096384391188621521e-02,-6.315973401069641113e-02,7.207821309566497803e-02,3.631788492202758789e-02,2.780596166849136353e-02,2.239561080932617188e-02,-4.869149625301361084e-02,-6.779961287975311279e-03,2.202676683664321899e-01
3.940218687057495117e-02,5.004613846540451050e-02,-9.357337653636932373e-02,3.352078497409820557e-01,5.349557846784591675e-02,-3.774451464414596558e-02,-2.985439077019691467e-02,-2.649957686662673950e-02,3.936822712421417236e-02
-4.108579456806182861e-02,6.952084600925445557e-03,-3.911181539297103882e-02,-3.098244220018386841e-02,3.130509704351425171e-02,7.272377610206604004e-03,2.229766733944416046e-02,2.944422364234924316e-01,5.684809386730194092e-02
-3.408891707658767700e-02,-1.066221296787261963e-01,3.023481667041778564e-01,3.114788979291915894e-02,-3.278522193431854248e-02,-5.366892740130424500e-02,-1.833030767738819122e-02,3.532394766807556152e-02,-1.871312037110328674e-02
3.573860600590705872e-02,3.859204426407814026e-02,5.828386545181274414e-02,8.462616242468357086e-03,-2.879124507308006287e-02,4.402355849742889404e-02,2.794023752212524414e-01,3.511768206954002380e-02,-3.199897706508636475e-03
1.830649375915527344e-02,3.379495739936828613e-01,4.415754973888397217e-02,-6.903065741062164307e-02,-2.075629681348800659e-02,3.060543537139892578e-02,3.414386883378028870e-03,2.678609639406204224e-02,-8.597491309046745300e-03
-1.963604800403118134e-02,9.402114897966384888e-02,-6.865407526493072510e-02,-1.096801925450563431e-02,-9.321822226047515869e-02,1.901887208223342896e-01,5.866601318120956421e-02,-5.083937570452690125e-02,4.274319857358932495e-03
2.781400382518768311e-01,6.161055341362953186e-02,2.637058123946189880e-02,2.037875726819038391e-02,2.179752849042415619e-02,-6.605805456638336182e-02,-6.011941283941268921e-02,-2.444227598607540131e-02,-4.710796475410461426e-02
-2.914656326174736023e-02,-3.500992804765701294e-02,1.832976937294006348e-03,5.480928346514701843e-02,3.162564933300018311e-01,-1.039693877100944519e-02,-1.914542168378829956e-03,-5.764012783765792847e-02,-2.922933548688888550e-03
3.949910402297973633e-03,7.005906850099563599e-02,-4.442153498530387878e-02,3.718131408095359802e-02,2.068996801972389221e-02,8.833073824644088745e-02,6.905015558004379272e-03,-9.889815002679824829e-03,3.557186722755432129e-01
-2.202363312244415283e-02,4.040440544486045837e-02,5.033537372946739197e-02,2.581708729267120361e-01,3.750703856348991394e-02,-2.768261544406414032e-02,3.001019358634948730e-03,-2.355268225073814392e-03,1.227249018847942352e-02
-9.031372517347335815e-02,9.559044241905212402e-02,-2.395301312208175659e-02,8.661215007305145264e-02,4.984650015830993652e-02,5.723230168223381042e-02,3.398487716913223267e-02,2.876343131065368652e-01,6.726048141717910767e-02
1.263025216758251190e-02,5.004272982478141785e-02,2.752532362937927246e-01,1.287304610013961792e-02,-7.057361304759979248e-03,1.761372201144695282e-02,1.680686138570308685e-02,-1.367394626140594482e-02,-2.508436329662799835e-02
-5.267500504851341248e-02,-7.864689454436302185e-03,7.085379213094711304e-02,6.815686076879501343e-02,3.676427155733108521e-02,-3.870803117752075195e-02,2.521146237850189209e-01,3.971794247627258301e-02,-2.725683338940143585e-02
1.255813054740428925e-02,2.335815876722335815e-01,3.153995424509048462e-02,3.028791956603527069e-02,-1.470457762479782104e-03,4.233413562178611755e-02,3.277494758367538452e-02,-3.112477995455265045e-02,-1.501277089118957520e-03
-9.630750864744186401e-02,6.798610091209411621e-02,5.798614025115966797e-02,-9.663522243499755859e-03,2.427439764142036438e-02,2.898528873920440674e-01,-3.437042981386184692e-02,7.158287614583969116e-02,3.735631704330444336e-03
2.788634300231933594e-01,7.599473744630813599e-02,-7.639579474925994873e-02,7.014103233814239502e-02,-3.486951440572738647e-02,1.615144684910774231e-02,4.920023679733276367e-02,4.606271907687187195e-02,5.055397376418113708e-02
9.842291474342346191e-02,-3.393810242414474487e-03,-3.411910682916641235e-02,-9.238882362842559814e-02,2.598432004451751709e-01,8.878848701715469360e-02,-5.652163550257682800e-02,-4.195365309715270996e-02,-4.235808551311492920e-02
6.418151408433914185e-02,1.093024909496307373e-01,3.270465135574340820e-02,-1.197677254676818848e-01,1.399531960487365723e-02,6.202137470245361328e-02,-9.325231611728668213e-02,6.774365901947021484e-03,1.942491531372070312e-01
4.286271333694458008e-02,-5.155414342880249023e-02,7.121425122022628784e-03,2.904582917690277100e-01,4.299520328640937805e-02,-1.346077863126993179e-02,5.563370510935783386e-02,-3.895516693592071533e-02,1.238183490931987762e-02
5.167310312390327454e-02,3.126769140362739563e-02,-2.362880483269691467e-02,-2.368621155619621277e-02,1.747003942728042603e-02,2.182638645172119141e-02,9.625343978404998779e-02,2.829070687294006348e-01,5.713429301977157593e-03
-8.277395367622375488e-02,-8.092924952507019043e-03,2.716803550720214844e-01,-9.329684078693389893e-03,-2.228369936347007751e-03,-1.831713318824768066e-02,2.531694248318672180e-02,2.507720515131950378e-02,2.635682933032512665e-02
-1.932828128337860107e-02,5.493940785527229309e-02,6.525465101003646851e-02,2.467387169599533081e-02,5.041816830635070801e-02,-1.333140954375267029e-02,2.090891897678375244e-01,5.602207034826278687e-02,-4.176776856184005737e-02
9.888578206300735474e-04,3.805366158485412598e-01,6.378297507762908936e-02,4.650044068694114685e-02,4.953506588935852051e-02,-3.370117396116256714e-03,2.780246920883655548e-02,-6.378822028636932373e-02,-3.295995667576789856e-02
7.107228040695190430e-02,5.006544664502143860e-02,2.670398168265819550e-02,-4.622694104909896851e-03,2.663404121994972229e-02,2.908940613269805908e-01,9.365016222000122070e-02,-1.214765757322311401e-02,1.256223022937774658e-01
2.783927917480468750e-01,-3.895511105656623840e-02,-3.105059638619422913e-02,-1.328161172568798065e-02,3.298635780811309814e-02,5.568766966462135315e-03,1.634811982512474060e-02,-3.847786039113998413e-02,-1.892463304102420807e-02
1.854977384209632874e-02,-6.225023418664932251e-03,-6.500628590583801270e-02,-2.196265384554862976e-02,3.042961359024047852e-01,9.237693250179290771e-02,1.424938812851905823e-02,-1.307182013988494873e-03,-1.060073971748352051e-01
1.201979070901870728e-01,-6.910098344087600708e-02,-7.352717220783233643e-03,-3.664270415902137756e-02,2.310245484113693237e-02,-1.841576211154460907e-02,-3.975875675678253174e-02,-5.225370079278945923e-02,3.234263062477111816e-01
-1.243840157985687256e-01,1.066434010863304138e-01,5.250133946537971497e-02,2.344432026147842407e-01,1.188493967056274414e-01,-6.098896265029907227e-02,-2.638619951903820038e-02,-1.131492387503385544e-02,8.110507577657699585e-02
3.977279737591743469e-02,9.188489615917205811e-02,-1.116761192679405212e-01,5.330516397953033447e-02,9.666166454553604126e-02,-5.250762403011322021e-02,-3.060501813888549805e-02,2.763466835021972656e-01,1.771730929613113403e-02
3.717551752924919128e-02,-1.462813839316368103e-02,3.278852105140686035e-01,8.970918506383895874e-02,-4.006138071417808533e-02,-1.056453213095664978e-02,-4.145663231611251831e-02,1.372949481010437012e-01,-6.627537310123443604e-02
3.443925827741622925e-02,2.916127443313598633e-02,1.154971122741699219e-01,2.552819997072219849e-02,-7.431580126285552979e-02,1.062754169106483459e-02,2.746516466140747070e-01,5.466919392347335815e-04,5.640687048435211182e-02
2.325094491243362427e-02,3.000198602676391602e-01,1.260276585817337036e-01,4.374130815267562866e-02,-2.739572152495384216e-02,3.957844525575637817e-02,4.451488703489303589e-02,7.988695800304412842e-02,4.806494712829589844e-02
-4.582822322845458984e-02,3.078257478773593903e-02,4.164104163646697998e-02,1.643963158130645752e-02,3.511832654476165771e-02,2.416710108518600464e-01,-1.093092933297157288e-02,2.734686806797981262e-02,-3.688288107514381409e-02
3.092360794544219971e-01,9.496800601482391357e-02,-2.519223466515541077e-02,-5.306819826364517212e-02,6.763449311256408691e-02,-5.385581776499748230e-02,3.423578664660453796e-02,4.528830200433731079e-02,-9.076495468616485596e-02
6.263564527034759521e-02,6.595028936862945557e-02,1.565815508365631104e-02,-1.944735273718833923e-02,2.477462291717529297e-01,4.160078614950180054e-02,-8.236280083656311035e-02,-2.882413566112518311e-02,-4.346728697419166565e-02
-5.650359392166137695e-02,-2.099976316094398499e-02,-2.119351550936698914e-02,3.021688014268875122e-02,-1.610154658555984497e-02,8.938681334257125854e-03,-7.184896618127822876e-02,4.813132062554359436e-02,3.029486835002899170e-01
-3.932639583945274353e-02,-8.955586701631546021e-03,6.382974982261657715e-02,3.275603652000427246e-01,1.294269412755966187e-02,-1.216280460357666016e-02,-1.089920476078987122e-02,2.931049838662147522e-02,-2.131456881761550903e-02
4.544725641608238220e-02,5.316746234893798828e-02,2.894141525030136108e-02,-3.557601198554039001e-02,-2.616625279188156128e-03,-6.759974360466003418e-02,-1.541095972061157227e-02,3.718815147876739502e-01,1.973325386643409729e-03
-7.166940718889236450e-03,-5.357098579406738281e-02,3.058851361274719238e-01,1.005903258919715881e-01,2.030209079384803772e-02,-4.218536615371704102e-02,7.954798638820648193e-04,-8.609917014837265015e-02,5.106533318758010864e-02
-7.759943604469299316e-02,-5.624683946371078491e-02,2.428472042083740234e-02,-5.334007740020751953e-02,-1.886499673128128052e-02,-4.831459373235702515e-02,3.536873459815979004e-01,4.533101245760917664e-02,-7.667171210050582886e-02
-1.228423975408077240e-02,3.064314126968383789e-01,6.454251706600189209e-02,-5.495371762663125992e-03,9.425718337297439575e-03,5.185110121965408325e-02,1.409308984875679016e-03,7.138662040233612061e-03,7.429498434066772461e-02
7.736839354038238525e-03,-3.437002003192901611e-02,-5.008369311690330505e-02,-3.566846251487731934e-02,1.023201644420623779e-01,3.045832216739654541e-01,3.071716055274009705e-02,-6.872522085905075073e-02,4.007834196090698242e-02
3.177068829536437988e-01,3.503328934311866760e-02,-3.276286274194717407e-02,2.381231635808944702e-02,-4.542533308267593384e-02,8.215256035327911377e-03,-1.095718145370483398e-02,-2.929143048822879791e-02,-1.730082929134368896e-02
8.817195147275924683e-02,5.019981786608695984e-02,4.583305865526199341e-02,3.495106846094131470e-02,3.610621690750122070e-01,1.121795624494552612e-01,-3.175034373998641968e-02,-2.400196902453899384e-02,-6.542250514030456543e-02
6.795524060726165771e-02,-6.358728557825088501e-02,-4.821884632110595703e-02,-2.000286988914012909e-02,3.521287441253662109e-02,1.405029371380805969e-02,4.875168204307556152e-02,1.062344945967197418e-02,2.683740556240081787e-01
1.615220680832862854e-02,1.044017821550369263e-02,2.712625078856945038e-02,3.658928275108337402e-01,5.049731954932212830e-02,5.044642835855484009e-02,-4.401073977351188660e-02,-7.609091699123382568e-04,-7.379083335399627686e-02
5.421797558665275574e-02,3.619066253304481506e-02,-2.288220450282096863e-02,-4.811680689454078674e-02,-8.309905976057052612e-02,5.551216378808021545e-02,-5.867523699998855591e-02,3.275022804737091064e-01,5.082260444760322571e-02
-3.911630809307098389e-02,2.569971978664398193e-02,3.068579137325286865e-01,-1.482495665550231934e-02,-2.814934588968753815e-02,-2.160698175430297852e-02,7.465957663953304291e-03,-8.910050988197326660e-02,4.649528115987777710e-02
6.973215937614440918e-02,6.381273269653320312e-03,6.347075104713439941e-02,5.089232325553894043e-02,1.549446955323219299e-02,-7.720853388309478760e-02,2.616955339908599854e-01,7.203856110572814941e-02,-3.157667815685272217e-03
-5.856517702341079712e-02,3.556888699531555176e-01,5.703226104378700256e-02,-3.667894005775451660e-02,-3.675643727183341980e-02,7.381037622690200806e-02,1.151684671640396118e-02,-4.270700365304946899e-02,-1.215554960072040558e-02
-2.323207259178161621e-02,-5.255184322595596313e-02,5.119551718235015869e-02,-5.975142121315002441e-03,-5.380056053400039673e-02,2.590489983558654785e-01,-1.375370472669601440e-02,-9.189037978649139404e-02,3.190018981695175171e-02
2.569747865200042725e-01,6.296634674072265625e-02,4.540864378213882446e-02,-8.708774112164974213e-03,-4.156534001231193542e-02,6.199611723423004150e-02,2.861778438091278076e-02,3.220482915639877319e-02,1.500792242586612701e-02
7.101321965456008911e-02,4.205922037363052368e-02,-5.742996931076049805e-02,-1.860258728265762329e-02,3.472588360309600830e-01,2.560450136661529541e-02,-5.084589123725891113e-03,4.980586469173431396e-02,-4.668685048818588257e-02
-2.196330204606056213e-02,4.004681110382080078e-02,1.158908009529113770e-03,-4.328055307269096375e-02,-3.775490447878837585e-03,3.084617108106613159e-02,6.135537475347518921e-02,-5.617064610123634338e-02,2.481398880481719971e-01
-1.195990443229675293e-01,2.923421561717987061e-02,-2.739986218512058258e-02,2.784510850906372070e-01,-2.568533457815647125e-02,-2.033941075205802917e-02,-5.841492116451263428e-02,1.024893447756767273e-01,4.785551875829696655e-02
-1.027262508869171143e-01,6.122528016567230225e-02,5.139975249767303467e-02,2.825692109763622284e-02,4.521945863962173462e-02,9.593747556209564209e-03,-1.198341548442840576e-01,2.616631388664245605e-01,-1.132076606154441833e-02
-4.346852004528045654e-02,-1.275612786412239075e-02,3.690457940101623535e-01,1.806346699595451355e-02,-4.105388745665550232e-02,-3.650855273008346558e-02,4.764079302549362183e-02,2.264758013188838959e-02,-4.735701158642768860e-02
-6.805729866027832031e-02,-5.399442464113235474e-02,2.203158661723136902e-02,3.965716063976287842e-02,5.229800567030906677e-02,-5.605943500995635986e-02,3.564065098762512207e-01,6.747165322303771973e-02,2.034844458103179932e-02
6.120911985635757446e-02,2.550050616264343262e-01,-5.725838243961334229e-03,-2.415827289223670959e-02,1.135000288486480713e-01,1.368217170238494873e-03,7.541148364543914795e-02,-2.760306000709533691e-02,-3.402145206928253174e-02
1.452467218041419983e-02,6.373701989650726318e-02,4.854524508118629456e-02,-5.702090263366699219e-02,3.140303120017051697e-02,2.640907168388366699e-01,-2.406064793467521667e-02,7.148102857172489166e-03,4.320729523897171021e-02
3.218831419944763184e-01,5.594795569777488708e-02,1.471678167581558228e-02,2.200218476355075836e-02,5.162836983799934387e-03,-2.218624949455261230e-02,-5.046494305133819580e-03,3.924249857664108276e-02,-1.116981357336044312e-02
3.640493750572204590e-02,-1.617884263396263123e-02,1.083528809249401093e-02,2.100373432040214539e-02,3.112831711769104004e-01,4.332317039370536804e-03,-4.628045484423637390e-02,4.785632342100143433e-02,-2.917833067476749420e-02
7.696262747049331665e-02,-8.934662491083145142e-02,-6.279157847166061401e-02,2.895216271281242371e-02,2.240021340548992157e-02,3.487163037061691284e-02,-1.694683916866779327e-02,-1.978712715208530426e-02,3.164986371994018555e-01
-2.123522758483886719e-02,-4.746665433049201965e-02,-3.093611635267734528e-02,2.763947248458862305e-01,8.416225016117095947e-02,6.366420537233352661e-02,-3.924189507961273193e-02,6.110639870166778564e-02,3.350365534424781799e-02
-2.344676665961742401e-02,-6.757815182209014893e-02,-6.260585784912109375e-02,7.284380495548248291e-02,-3.260427340865135193e-02,7.387875020503997803e-02,-7.616629451513290405e-02,2.289625853300094604e-01,2.276286855340003967e-02
5.435886234045028687e-02,-8.959057927131652832e-02,3.744731545448303223e-01,2.527929842472076416e-02,2.349200658500194550e-02,1.485056150704622269e-02,2.423544228076934814e-02,5.273972451686859131e-02,-3.741265088319778442e-02
-4.109364375472068787e-02,-3.953515738248825073e-02,-3.357399255037307739e-03,2.404537796974182129e-02,-6.476081907749176025e-04,3.638697415590286255e-02,3.012453317642211914e-01,3.946297615766525269e-02,-1.035833060741424561e-01
4.187613725662231445e-03,2.230349630117416382e-01,2.844818308949470520e-02,2.957935258746147156e-02,-3.315998613834381104e-02,4.684253036975860596e-02,3.014994226396083832e-02,8.221983909606933594e-03,-3.277864307165145874e-02
-1.113073527812957764e-02,1.606665179133415222e-02,-2.539185434579849243e-02,-1.462513580918312073e-02,4.770072177052497864e-02,2.188193649053573608e-01,-2.288762852549552917e-02,-1.741658523678779602e-02,-2.425789833068847656e-03
3.005153834819793701e-01,-1.069761812686920166e-03,1.935576833784580231e-02,-9.436692297458648682e-02,9.283721446990966797e-03,9.637482464313507080e-02,-1.920974627137184143e-02,-2.753058448433876038e-03,3.833752870559692383e-02
7.100948691368103027e-02,-5.825042352080345154e-02,-4.197992384433746338e-03,3.646958246827125549e-02,3.606749176979064941e-01,6.983112543821334839e-04,-7.058210670948028564e-02,-5.916878581047058105e-04,-2.869698777794837952e-02
-2.829136885702610016e-02,4.294211044907569885e-02,6.116736680269241333e-03,4.745172336697578430e-03,-4.793359339237213135e-02,3.575526177883148193e-02,4.711006954312324524e-02,7.753629982471466064e-02,3.374004364013671875e-01
2.493332326412200928e-02,-1.083573885262012482e-02,6.852954626083374023e-03,2.524589896202087402e-01,6.316076964139938354e-03,6.006670743227005005e-02,-3.053838759660720825e-02,4.295082390308380127e-02,-8.034057915210723877e-03
-7.318905740976333618e-02,-8.942628279328346252e-03,6.374164670705795288e-02,2.882684767246246338e-02,-4.566244408488273621e-02,4.568252712488174438e-02,7.522550225257873535e-02,2.163758277893066406e-01,3.350134193897247314e-02
-6.128087639808654785e-02,1.741821318864822388e-02,2.251707315444946289e-01,3.183892369270324707e-02,-6.717786937952041626e-02,2.002814412117004395e-02,2.617321535944938660e-02,1.375639885663986206e-01,-3.423058614134788513e-02
1.816924288868904114e-02,4.195770248770713806e-02,5.624775774776935577e-03,-1.398108899593353271e-02,-9.412046521902084351e-03,5.564594641327857971e-03,2.685645520687103271e-01,-2.645271830260753632e-02,-9.300161898136138916e-02
-4.931242763996124268e-02,3.605270385742187500e-01,-1.304412260651588440e-02,-5.468871816992759705e-02,2.836940251290798187e-02,-5.168644338846206665e-02,2.459791488945484161e-03,-2.897102572023868561e-02,-3.033231943845748901e-03
-1.125191338360309601e-03,5.805466324090957642e-02,-4.360790550708770752e-02,-6.145650893449783325e-02,-4.212249070405960083e-03,2.753131091594696045e-01,-4.711184278130531311e-02,-8.535159379243850708e-02,4.759244620800018311e-02
2.844082117080688477e-01,-1.576542854309082031e-03,-5.572342500090599060e-02,-4.095648229122161865e-02,2.291569486260414124e-02,1.462566405534744263e-01,-9.537927061319351196e-02,2.592787146568298340e-02,3.104255162179470062e-02
-1.168644404970109463e-03,-7.611634582281112671e-02,1.453295722603797913e-02,9.761936962604522705e-02,3.659278750419616699e-01,4.054971784353256226e-02,-1.291127316653728485e-02,-2.862478420138359070e-02,1.906647533178329468e-02
2.904708031564950943e-03,-5.278656631708145142e-02,4.631790146231651306e-02,-5.287664756178855896e-02,-2.519271522760391235e-02,2.781429514288902283e-02,-1.751629263162612915e-02,1.886187307536602020e-02,3.112357854843139648e-01
-2.971248328685760498e-02,6.998156756162643433e-02,-2.643020078539848328e-02,3.182493448257446289e-01,2.673315256834030151e-02,5.443358793854713440e-02,-2.167100086808204651e-03,-3.479110822081565857e-02,5.508552491664886475e-02
6.629317998886108398e-02,-2.054591849446296692e-02,-8.682386577129364014e-02,-6.216264795511960983e-03,1.497414559125900269e-01,5.242210626602172852e-02,-2.728578634560108185e-02,2.307904958724975586e-01,1.278836727142333984e-01
2.761464565992355347e-02,-2.337642386555671692e-02,3.088490962982177734e-01,-1.572674885392189026e-02,-6.498954445123672485e-02,1.598142832517623901e-02,-4.815869778394699097e-02,-4.473522305488586426e-02,3.026882000267505646e-02
-5.648154765367507935e-03,-5.624412372708320618e-02,-8.044570684432983398e-02,-2.916868589818477631e-02,2.429722808301448822e-02,1.391762867569923401e-02,3.066783249378204346e-01,2.135500125586986542e-02,1.613007299602031708e-02
-2.279042825102806091e-02,2.511903643608093262e-01,-2.649470232427120209e-02,3.604425862431526184e-02,8.253784477710723877e-02,-3.650417923927307129e-02,4.068202897906303406e-02,-9.872781112790107727e-03,3.730172663927078247e-02
-5.692035332322120667e-02,1.734333857893943787e-02,-4.161134362220764160e-02,-1.024132519960403442e-01,-4.916290566325187683e-02,2.468579858541488647e-01,3.267528489232063293e-02,-4.521103948354721069e-02,3.805414214730262756e-02
2.559776306152343750e-01,5.800449848175048828e-02,-3.552420064806938171e-03,-4.196163266897201538e-03,6.252538412809371948e-03,1.456848718225955963e-02,6.007131934165954590e-02,1.051551252603530884e-01,3.068223595619201660e-03
-2.476244419813156128e-02,-5.789619311690330505e-02,-7.525067776441574097e-02,-8.920060470700263977e-03,2.568413019180297852e-01,2.925782278180122375e-02,-6.507407873868942261e-03,-1.729838736355304718e-02,2.632232010364532471e-02
1.798541843891143799e-02,3.006617352366447449e-02,-8.560226112604141235e-02,2.336976118385791779e-02,4.537765681743621826e-02,-2.666578069329261780e-02,1.101283580064773560e-01,-2.662013843655586243e-02,3.279349803924560547e-01
-4.494505468755960464e-03,-6.823216564953327179e-03,-3.218774870038032532e-02,3.036796152591705322e-01,4.985199496150016785e-02,-2.156932465732097626e-02,-3.966448828577995300e-03,8.015616983175277710e-02,3.511391207575798035e-02
7.867713272571563721e-02,2.297483384609222412e-02,-2.950754016637802124e-02,-6.625350564718246460e-03,6.064802408218383789e-02,5.279950052499771118e-02,-7.733211666345596313e-02,2.695676088333129883e-01,2.401614189147949219e-02
-8.560791611671447754e-03,3.196913748979568481e-02,3.257064819335937500e-01,1.078300327062606812e-01,-9.524032473564147949e-03,5.678272806107997894e-03,3.856638073921203613e-02,2.351534739136695862e-02,4.960095137357711792e-02
9.539195150136947632e-02,9.056383743882179260e-03,-2.346269786357879639e-03,-2.216684259474277496e-02,2.824595570564270020e-02,-2.700558677315711975e-02,3.949053883552551270e-01,7.299491763114929199e-02,-5.736458674073219299e-02
9.169825166463851929e-02,3.202387392520904541e-01,8.496213704347610474e-02,-1.366815343499183655e-02,4.955472052097320557e-02,1.832489669322967529e-02,-1.340546831488609314e-02,-6.345935165882110596e-02,-4.985324293375015259e-02
-1.246613264083862305e-02,4.191046208143234253e-02,1.978844404220581055e-02,-1.025333628058433533e-02,-5.068469047546386719e-02,3.103098571300506592e-01,7.479073479771614075e-03,4.779418930411338806e-02,-7.434964179992675781e-03
2.950578629970550537e-01,-3.472550213336944580e-02,-2.760849148035049438e-02,7.540607824921607971e-03,2.784201502799987793e-02,-2.989013865590095520e-02,9.239910170435905457e-03,5.612009018659591675e-02,-4.481333866715431213e-02
-3.559385240077972412e-02,-3.015355393290519714e-02,-9.402997791767120361e-03,-2.578418515622615814e-02,3.639982044696807861e-01,2.984244376420974731e-02,-8.074009418487548828e-02,-7.011230289936065674e-02,-1.379255950450897217e-02
7.175208628177642822e-02,2.890483289957046509e-02,-2.362301573157310486e-02,-2.540628612041473389e-02,-4.899524152278900146e-02,-6.364770233631134033e-02,-3.699422255158424377e-02,-3.492385149002075195e-02,2.670059800148010254e-01
-1.044537872076034546e-03,2.073838002979755402e-02,-3.461535274982452393e-02,2.427374869585037231e-01,-9.048504754900932312e-03,-3.512771427631378174e-02,-1.272186636924743652e-03,-1.885811612010002136e-02,-4.537402838468551636e-02
2.718209475278854370e-02,-4.934010654687881470e-02,-1.220168545842170715e-02,-3.273051232099533081e-03,-9.116079658269882202e-03,-2.005708590149879456e-02,-4.218006134033203125e-02,2.576575875282287598e-01,1.666721701622009277e-02
4.290641844272613525e-02,1.417227089405059814e-03,2.818043529987335205e-01,1.266197953373193741e-02,-4.078727215528488159e-05,2.888589352369308472e-02,1.534487307071685791e-02,-1.130732521414756775e-02,-3.157478198409080505e-02
-3.424766287207603455e-02,1.010901108384132385e-02,-1.243009977042675018e-02,-2.760014496743679047e-03,1.316675916314125061e-02,-2.068202942609786987e-02,2.852397263050079346e-01,3.569785505533218384e-02,8.738290518522262573e-03
-6.711544096469879150e-02,3.070631027221679688e-01,3.340500965714454651e-02,-1.002038270235061646e-02,1.754942908883094788e-02,-4.653142020106315613e-02,6.325357407331466675e-02,-8.356378972530364990e-02,1.635473966598510742e-02
5.649998784065246582e-04,7.185351848602294922e-02,-6.866978108882904053e-02,-9.632214903831481934e-03,-1.386131718754768372e-02,2.109892517328262329e-01,5.983078852295875549e-02,1.649129576981067657e-02,8.082409948110580444e-02
2.564813196659088135e-01,-2.421690337359905243e-02,1.292962953448295593e-02,-1.258749514818191528e-03,-6.617629528045654297e-02,-1.090776175260543823e-03,-1.178915612399578094e-02,-4.573179408907890320e-02,5.638799443840980530e-02
-8.647030219435691833e-03,6.307870149612426758e-03,7.389070093631744385e-02,-8.979713916778564453e-02,2.454800903797149658e-01,4.370421171188354492e-03,-1.010718941688537598e-02,2.779822424054145813e-02,-3.818390518426895142e-02
4.653354361653327942e-02,5.310619994997978210e-02,-3.755906969308853149e-02,-6.049703061580657959e-02,3.035572916269302368e-02,2.350861206650733948e-02,4.196178168058395386e-02,6.147227808833122253e-02,3.056622743606567383e-01
9.359747171401977539e-02,1.052204519510269165e-02,8.498434722423553467e-02,2.835017740726470947e-01,-1.703038811683654785e-02,-1.424151659011840820e-02,-5.455328896641731262e-02,1.718187890946865082e-02,-7.856750488281250000e-02
3.686294332146644592e-02,8.477184176445007324e-02,7.176858186721801758e-02,7.066461443901062012e-02,7.479743659496307373e-02,5.546167492866516113e-03,-5.762147717177867889e-03,2.828602790832519531e-01,3.693918511271476746e-02


==> fig/har/examples/har_ori/xrange.txt <==
0.000000000000000000e+00
2.015748031496062895e-02
4.031496062992125790e-02
6.047244094488188337e-02
8.062992125984251579e-02
1.007874015748031482e-01
1.209448818897637667e-01
1.411023622047244130e-01
1.612598425196850316e-01
1.814173228346456501e-01
2.015748031496062964e-01
2.217322834645669150e-01
2.418897637795275335e-01
2.620472440944881520e-01
2.822047244094488261e-01
3.023622047244094446e-01
3.225196850393700632e-01
3.426771653543306817e-01
3.628346456692913002e-01
3.829921259842519743e-01
4.031496062992125928e-01
4.233070866141732114e-01
4.434645669291338299e-01
4.636220472440944484e-01
4.837795275590550670e-01
5.039370078740157410e-01
5.240944881889763041e-01
5.442519685039369781e-01
5.644094488188976522e-01
5.845669291338582152e-01
6.047244094488188892e-01
6.248818897637794523e-01
6.450393700787401263e-01
6.651968503937008004e-01
6.853543307086613634e-01
7.055118110236220375e-01
7.256692913385826005e-01
7.458267716535432745e-01
7.659842519685039486e-01
7.861417322834645116e-01
8.062992125984251857e-01
8.264566929133857487e-01
8.466141732283464227e-01
8.667716535433070968e-01
8.869291338582676598e-01
9.070866141732283339e-01
9.272440944881888969e-01
9.474015748031495709e-01
9.675590551181101340e-01
9.877165354330708080e-01
1.007874015748031482e+00
1.028031496062992156e+00
1.048188976377952608e+00
1.068346456692913282e+00
1.088503937007873956e+00
1.108661417322834630e+00
1.128818897637795304e+00
1.148976377952755756e+00
1.169133858267716430e+00
1.189291338582677104e+00
1.209448818897637778e+00
1.229606299212598453e+00
1.249763779527558905e+00
1.269921259842519579e+00
1.290078740157480253e+00
1.310236220472440927e+00
1.330393700787401601e+00
1.350551181102362053e+00
1.370708661417322727e+00
1.390866141732283401e+00
1.411023622047244075e+00
1.431181102362204749e+00
1.451338582677165201e+00
1.471496062992125875e+00
1.491653543307086549e+00
1.511811023622047223e+00
1.531968503937007897e+00
1.552125984251968349e+00
1.572283464566929023e+00
1.592440944881889697e+00
1.612598425196850371e+00
1.632755905511811045e+00
1.652913385826771497e+00
1.673070866141732171e+00
1.693228346456692845e+00
1.713385826771653520e+00
1.733543307086614194e+00
1.753700787401574646e+00
1.773858267716535320e+00
1.794015748031495994e+00
1.814173228346456668e+00
1.834330708661417342e+00
1.854488188976377794e+00
1.874645669291338468e+00
1.894803149606299142e+00
1.914960629921259816e+00
1.935118110236220268e+00
1.955275590551180942e+00
1.975433070866141616e+00
1.995590551181102290e+00
2.015748031496062964e+00
2.035905511811023416e+00
2.056062992125984312e+00
2.076220472440944764e+00
2.096377952755905216e+00
2.116535433070866112e+00
2.136692913385826564e+00
2.156850393700787460e+00
2.177007874015747912e+00
2.197165354330708364e+00
2.217322834645669261e+00
2.237480314960629713e+00
2.257637795275590609e+00
2.277795275590551061e+00
2.297952755905511513e+00
2.318110236220472409e+00
2.338267716535432861e+00
2.358425196850393757e+00
2.378582677165354209e+00
2.398740157480314661e+00
2.418897637795275557e+00
2.439055118110236009e+00
2.459212598425196905e+00
2.479370078740157357e+00
2.499527559055117809e+00
2.519685039370078705e+00
2.539842519685039157e+00
2.560000000000000053e+00


==> fig/har/examples/har_pri/gnuplot_examples.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "example_har_pri_adv.ps"
#set size 0.29,0.35
set size 0.70,0.25

set xrange [0:2.56]
set x2range [0:2.56]
set yrange [-0.5:1.5]
set y2range [-0.5:1.5]

#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.6,2.56
set ytics -0.3,0.3,1.5
#set y2tics -1,0.2,1.5


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
set tics nomirror
set ytics nomirror
set key right top samplen 1 width -2

set key horizontal 
set xlabel "Time (sec)" offset 0,0.7
set ylabel "Amplitude" offset 1,0
#set y2label "Obfuscated Amplitude" offset 1,0

set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "plot_example_data.txt"  using 1:2  axis  x1y1 title "Raw" w lines lc rgb "red" lw 1,\
    "plot_example_data.txt" using 1:3 axis  x1y1 title "Masked " w lines dt 3 lc rgb "#008080" lw 1.5
set output
reset

#"plot_example_data.txt" using 1:3 title "Masked data" w lines lc rgb "#008080" lw 1,\


==> fig/har/examples/har_pri/obfuscatedsingal.txt <==
1.476320624351501465e-01,6.139189004898071289e-01,2.275654822587966919e-01,1.840673387050628662e-01,3.336329758167266846e-01,1.473169177770614624e-01,-1.821651607751846313e-01,1.270487755537033081e-01,7.429034113883972168e-01
6.617303192615509033e-02,1.137370467185974121e-01,-1.159856766462326050e-01,-8.458536863327026367e-02,-6.357800960540771484e-02,6.706360261887311935e-03,6.663393229246139526e-02,1.963337659835815430e-01,2.100374698638916016e-01
-1.955905705690383911e-01,-1.070107817649841309e-01,1.480634957551956177e-01,-3.193803876638412476e-02,1.940869837999343872e-01,-8.464987576007843018e-02,4.070415347814559937e-02,-1.240378245711326599e-01,1.396639347076416016e-01
-2.852516174316406250e-01,1.335473656654357910e-01,3.884435296058654785e-01,2.001753747463226318e-01,-4.286811500787734985e-02,3.350999206304550171e-02,1.375075429677963257e-02,-1.129071116447448730e-01,-4.572477340698242188e-01
4.600834548473358154e-01,5.372110009193420410e-01,3.129540085792541504e-01,-5.376812815666198730e-01,-1.817068755626678467e-01,-2.390932887792587280e-01,2.269014716148376465e-03,1.507093459367752075e-01,-1.260409057140350342e-01
2.051980942487716675e-01,-1.790275797247886658e-02,-3.906121253967285156e-01,-1.796196699142456055e-01,-1.492785364389419556e-01,-8.390769362449645996e-03,1.325649917125701904e-01,-9.915110468864440918e-02,-6.886277347803115845e-02
2.114450335502624512e-01,1.386563479900360107e-02,-4.374924004077911377e-01,-1.147248297929763794e-01,4.390037432312965393e-02,6.659690290689468384e-02,-1.491695046424865723e-01,-1.968410015106201172e-01,-1.013562083244323730e-03
2.122282236814498901e-01,-2.607583627104759216e-02,-1.005059555172920227e-01,1.957569867372512817e-01,2.658333480358123779e-01,-4.007718861103057861e-01,2.092137187719345093e-01,4.651687741279602051e-01,3.474952280521392822e-01
3.089785277843475342e-01,5.952476710081100464e-02,2.276495993137359619e-01,1.194657981395721436e-01,3.495288640260696411e-02,-4.997960329055786133e-01,-1.861983537673950195e-01,-3.444532155990600586e-01,-1.363060176372528076e-01
1.268023103475570679e-01,5.348861813545227051e-01,-5.285991430282592773e-01,-1.955351233482360840e-01,-3.515147566795349121e-01,-3.639763295650482178e-01,-2.399859428405761719e-01,2.967149913311004639e-01,6.561453640460968018e-02
-1.740770637989044189e-01,1.830897629261016846e-01,4.136785268783569336e-01,1.560188084840774536e-01,-1.771447956562042236e-01,1.861286908388137817e-01,4.186548665165901184e-02,1.356322020292282104e-01,2.587020397186279297e-01
-2.270075082778930664e-01,-8.881765604019165039e-02,1.090003848075866699e-01,9.329421818256378174e-02,-1.511197686195373535e-01,-7.973939180374145508e-02,4.362737387418746948e-02,-2.210636436939239502e-01,-1.561522334814071655e-01
-1.422648876905441284e-02,2.415974736213684082e-01,9.809155762195587158e-02,3.697676062583923340e-01,-1.288735419511795044e-01,-2.201977968215942383e-01,-4.349655508995056152e-01,-3.845305740833282471e-01,-2.231076210737228394e-01
2.390670031309127808e-01,-1.817997843027114868e-01,3.747676610946655273e-01,-3.428943157196044922e-01,-2.452326267957687378e-01,1.099871098995208740e-02,-2.652221322059631348e-01,1.224893182516098022e-01,7.901198416948318481e-02
-3.347273766994476318e-01,1.124183535575866699e-01,4.624115824699401855e-01,1.072082221508026123e-01,-6.596232950687408447e-02,-3.397747278213500977e-01,-3.975723683834075928e-01,5.858028531074523926e-01,-9.297425299882888794e-02
7.947027683258056641e-02,1.591534167528152466e-01,-4.377035498619079590e-01,2.393732070922851562e-01,-4.155539572238922119e-01,-1.671471074223518372e-02,-2.585643827915191650e-01,-9.980426728725433350e-02,-1.892497986555099487e-01
-7.156302034854888916e-02,6.794959306716918945e-03,-4.446361064910888672e-01,2.147837877273559570e-01,-2.973629236221313477e-01,1.881897002458572388e-01,1.797402799129486084e-01,-4.010761529207229614e-02,-8.185663074254989624e-02
2.000584900379180908e-01,-2.245428971946239471e-02,1.291151642799377441e-01,4.003617763519287109e-01,2.005381733179092407e-01,1.767792552709579468e-02,1.554494798183441162e-01,-8.956196904182434082e-02,3.006401360034942627e-01
-4.023408293724060059e-01,-1.476606726646423340e-01,1.246264576911926270e-01,3.809309899806976318e-01,-3.072375655174255371e-01,-8.288840204477310181e-02,-2.631883323192596436e-02,5.436081439256668091e-02,1.204245537519454956e-01
2.716712653636932373e-01,-6.541417539119720459e-02,9.123744815587997437e-02,1.841502487659454346e-01,1.086181476712226868e-01,-3.176287561655044556e-02,2.014668881893157959e-01,8.946140110492706299e-02,2.280467748641967773e-02
-9.214867651462554932e-02,-2.428766489028930664e-01,3.228671476244926453e-02,-2.051107436418533325e-01,-2.376977801322937012e-01,6.881160289049148560e-02,-1.587259620428085327e-01,2.086764574050903320e-01,3.370406925678253174e-01
2.893932163715362549e-01,-8.216799795627593994e-02,-2.832600474357604980e-01,8.928313851356506348e-03,-2.115985751152038574e-02,-2.646671533584594727e-01,2.172517329454421997e-01,-6.528507173061370850e-02,2.876899242401123047e-01
4.075586199760437012e-01,6.838724017143249512e-01,-2.899077907204627991e-02,-2.617668509483337402e-01,2.973437309265136719e-02,7.527866214513778687e-02,8.893686532974243164e-02,-1.703567057847976685e-01,-7.732498645782470703e-02
-3.967700898647308350e-02,2.519641518592834473e-01,1.344710588455200195e-01,-3.001982867717742920e-01,5.976267531514167786e-02,2.746187150478363037e-01,-3.437830507755279541e-01,2.184039205312728882e-01,-3.158010840415954590e-01
3.145110905170440674e-01,4.050112068653106689e-01,3.787642717361450195e-01,3.739121556282043457e-02,2.574393153190612793e-01,6.359821557998657227e-02,-6.736823916435241699e-02,5.575814247131347656e-01,5.512097477912902832e-02
1.650586426258087158e-01,-4.191882014274597168e-01,3.191013932228088379e-01,2.923153638839721680e-01,3.286827206611633301e-01,-1.310617029666900635e-01,1.242617145180702209e-02,3.163828551769256592e-01,-3.047186136245727539e-02
4.392505064606666565e-02,5.908613651990890503e-02,-1.769156605005264282e-01,-6.628708541393280029e-02,3.099799454212188721e-01,-1.813122183084487915e-01,1.762849092483520508e-02,-4.934650957584381104e-01,2.056293338537216187e-01
-3.273254036903381348e-01,-1.583091020584106445e-01,-3.119523078203201294e-02,3.479863405227661133e-01,3.490196466445922852e-01,1.089161857962608337e-01,2.611393034458160400e-01,-1.230608001351356506e-01,-2.542089819908142090e-01
3.062490224838256836e-01,-1.889159530401229858e-01,-2.297932356595993042e-01,-1.287911534309387207e-01,1.721623539924621582e-01,-2.231835424900054932e-01,-1.984244585037231445e-02,-4.306394606828689575e-02,5.090692639350891113e-01
-1.643714308738708496e-01,-3.440243899822235107e-01,3.230007588863372803e-01,-1.556221768260002136e-02,2.689344286918640137e-01,-2.142491638660430908e-01,-5.953190922737121582e-01,-1.733291745185852051e-01,4.172721505165100098e-01
-1.207484900951385498e-01,-2.403596341609954834e-01,5.367132648825645447e-02,-2.590328156948089600e-01,-2.452868968248367310e-02,-1.664921343326568604e-01,-7.955697178840637207e-02,-3.831699490547180176e-02,1.310326159000396729e-01
1.701842993497848511e-01,-1.242588534951210022e-01,4.896730482578277588e-01,5.663547664880752563e-02,-3.547321856021881104e-01,-3.513385653495788574e-01,-2.837266027927398682e-01,1.273985803127288818e-01,-1.699293255805969238e-01
-4.127268493175506592e-01,3.520436957478523254e-02,5.472581461071968079e-02,2.601814568042755127e-01,-4.110811352729797363e-01,-9.213784337043762207e-02,-4.302380979061126709e-02,-2.971656918525695801e-01,-9.877841919660568237e-02
-6.325069069862365723e-02,-6.326013207435607910e-01,3.122003078460693359e-01,4.067920520901679993e-02,-1.965945959091186523e-01,2.810120582580566406e-01,1.141359955072402954e-01,7.477539777755737305e-02,-3.493776321411132812e-01
2.887637019157409668e-01,2.822697758674621582e-01,-2.354741692543029785e-01,5.769258365035057068e-03,4.065452218055725098e-01,8.142892271280288696e-02,-9.673377871513366699e-02,3.573101460933685303e-01,-3.206620812416076660e-01
2.918922007083892822e-01,-4.172482788562774658e-01,7.019694149494171143e-02,-2.385199368000030518e-01,-2.157195657491683960e-02,1.773172616958618164e-01,1.770284920930862427e-01,-4.390172958374023438e-01,-7.869559526443481445e-02
4.558566510677337646e-01,3.508023619651794434e-01,-3.351287245750427246e-01,4.786254167556762695e-01,1.073626428842544556e-01,-3.033924475312232971e-02,2.400643378496170044e-01,1.573713868856430054e-01,1.575587391853332520e-01
3.872359991073608398e-01,1.612333208322525024e-01,-2.796514034271240234e-01,1.979377865791320801e-01,-2.964587211608886719e-01,-1.937371939420700073e-01,2.737984955310821533e-01,4.533765316009521484e-01,4.381161332130432129e-01
3.813587874174118042e-02,-5.821707248687744141e-01,3.226111233234405518e-01,7.634954899549484253e-02,2.305358797311782837e-01,-3.401117920875549316e-01,-1.146667599678039551e-01,-2.543733716011047363e-01,1.765323579311370850e-01
-1.594195514917373657e-02,-1.432696580886840820e-01,1.719358116388320923e-01,-1.734610199928283691e-01,-1.968027949333190918e-01,-1.368767395615577698e-02,-3.003166317939758301e-01,-2.951965034008026123e-01,2.987402677536010742e-02
4.086283594369888306e-02,-3.011415153741836548e-02,2.088142335414886475e-01,1.531154662370681763e-01,3.366107940673828125e-01,1.562545448541641235e-02,2.015935927629470825e-01,-6.165920943021774292e-02,1.236920952796936035e-01
-7.388873398303985596e-02,3.839904665946960449e-01,-8.249935507774353027e-02,-5.178858712315559387e-02,-3.945848047733306885e-01,-2.659452259540557861e-01,-6.717871874570846558e-02,8.663602173328399658e-02,2.682370245456695557e-01
-4.562125802040100098e-01,-1.691701710224151611e-01,1.229267716407775879e-01,2.134415805339813232e-01,4.902659356594085693e-02,-1.600700244307518005e-02,-1.960172504186630249e-01,6.468117237091064453e-03,-1.609090715646743774e-03
6.774808466434478760e-02,4.800010919570922852e-01,-2.685713171958923340e-01,-2.771823108196258545e-01,9.417268633842468262e-02,1.359182298183441162e-01,7.082540541887283325e-02,-1.987340450286865234e-01,-7.974944710731506348e-01
3.393775597214698792e-02,4.088923335075378418e-02,-1.577316522598266602e-01,5.269722342491149902e-01,2.933679223060607910e-01,-4.921150207519531250e-01,3.850749135017395020e-02,-1.611070334911346436e-02,4.300116598606109619e-01
5.042130947113037109e-01,-1.350507587194442749e-01,-1.703600287437438965e-01,1.805579811334609985e-01,1.081495434045791626e-01,-4.260537028312683105e-02,1.599005162715911865e-01,3.311257064342498779e-01,9.639845788478851318e-02
-4.149635434150695801e-01,3.492594063282012939e-01,-3.067462146282196045e-02,3.279269337654113770e-01,-5.277779698371887207e-01,2.695323228836059570e-01,-3.633095622062683105e-01,2.272376045584678650e-02,7.858231663703918457e-03
-2.635599672794342041e-02,-3.023501336574554443e-01,-2.476007938385009766e-01,-4.916928708553314209e-03,-4.789432883262634277e-01,7.077230513095855713e-02,-1.028869152069091797e-01,-2.514484152197837830e-02,1.314961910247802734e-01
-3.506678938865661621e-01,2.201627790927886963e-01,-1.395996958017349243e-01,1.704728156328201294e-01,1.954984515905380249e-01,-2.875032722949981689e-01,-1.572890579700469971e-02,-5.613269805908203125e-01,2.111152410507202148e-01
3.133922815322875977e-01,2.564901709556579590e-01,1.752260327339172363e-01,-3.802653551101684570e-01,-3.363376557826995850e-01,-1.644156873226165771e-01,1.045381426811218262e-01,5.963721275329589844e-01,-9.592281281948089600e-02
-8.127479255199432373e-02,-3.180430084466934204e-02,9.811712056398391724e-02,4.726550728082656860e-02,-1.943012773990631104e-01,-1.387023627758026123e-01,-2.620477378368377686e-01,2.342237532138824463e-01,-1.207004338502883911e-01
3.894340097904205322e-01,-6.487972736358642578e-01,5.967698991298675537e-02,-2.738342387601733208e-03,8.071445673704147339e-02,-3.645019531250000000e-01,3.681883215904235840e-03,2.158553153276443481e-01,-9.839832782745361328e-02
-3.437486290931701660e-01,-2.410674095153808594e-01,-3.433805108070373535e-01,1.813079267740249634e-01,3.694503009319305420e-01,-2.935371100902557373e-01,-2.080506831407546997e-01,5.264865756034851074e-01,4.071432352066040039e-01
2.938194870948791504e-01,2.535032108426094055e-02,4.534052908420562744e-01,1.864237189292907715e-01,2.170970737934112549e-01,2.522560954093933105e-01,2.982091307640075684e-01,1.662475764751434326e-01,4.640578031539916992e-01
-9.253579378128051758e-02,-6.427250802516937256e-03,-3.134797513484954834e-02,4.938322901725769043e-01,-2.806043028831481934e-01,-1.349098384380340576e-01,2.214068174362182617e-02,1.840230524539947510e-01,6.876433640718460083e-02
4.853313267230987549e-01,1.374108493328094482e-01,1.626190841197967529e-01,-2.711734175682067871e-01,-2.271283268928527832e-01,8.379700779914855957e-02,-4.800927042961120605e-01,6.770359873771667480e-01,4.880007207393646240e-01
-3.813989758491516113e-01,-2.538997530937194824e-01,1.892713606357574463e-01,-4.545993208885192871e-01,-3.965837061405181885e-01,-5.333540588617324829e-02,1.998900622129440308e-02,3.724000602960586548e-02,8.543269336223602295e-02
3.654156625270843506e-01,-1.162299215793609619e-01,1.669541150331497192e-01,1.458557695150375366e-01,2.681536972522735596e-01,5.151561275124549866e-02,2.916775941848754883e-01,-3.089283704757690430e-01,3.082784637808799744e-02
-6.761823594570159912e-02,1.095814257860183716e-01,-4.375415295362472534e-02,-6.003566086292266846e-02,2.754163444042205811e-01,4.243518412113189697e-01,1.183069646358489990e-01,-4.697055518627166748e-01,-2.779333293437957764e-01
2.476757019758224487e-01,4.361941218376159668e-01,1.482405066490173340e-01,2.473568618297576904e-01,-7.543355692178010941e-03,1.020856946706771851e-02,4.250618815422058105e-01,-8.832313865423202515e-02,2.025800347328186035e-01
6.921961903572082520e-02,3.531549274921417236e-01,2.903353422880172729e-02,1.802869290113449097e-01,4.008196294307708740e-02,-1.629134118556976318e-01,-9.186127036809921265e-02,-3.864439576864242554e-02,-2.085648477077484131e-01
5.264746397733688354e-02,1.352732479572296143e-01,-3.340948224067687988e-01,-4.609605669975280762e-01,2.582130432128906250e-01,5.061589926481246948e-02,-2.661002874374389648e-01,1.440301239490509033e-01,-1.562493741512298584e-01
-1.876502782106399536e-01,6.330754607915878296e-02,3.709570318460464478e-02,1.800284087657928467e-01,2.769789099693298340e-01,-3.045003116130828857e-01,-2.196462452411651611e-01,5.771778821945190430e-01,5.538550019264221191e-02
3.800583258271217346e-02,-1.795975267887115479e-01,7.258942723274230957e-02,-5.568918585777282715e-02,2.528330683708190918e-01,-6.208354607224464417e-03,-2.146520018577575684e-01,2.127430438995361328e-01,1.263913214206695557e-01
-5.838381499052047729e-02,7.948258519172668457e-02,2.321603298187255859e-01,6.955833435058593750e-01,-1.585758328437805176e-01,-2.060575485229492188e-01,-2.753528356552124023e-01,-1.148452609777450562e-02,6.103130578994750977e-01
8.421218395233154297e-02,-4.633613228797912598e-01,8.169677853584289551e-02,-2.654672041535377502e-02,4.192114248871803284e-02,-5.020002722740173340e-01,-6.690554618835449219e-01,3.016010820865631104e-01,2.449538707733154297e-01
-6.713106036186218262e-01,-2.283288538455963135e-01,2.410157620906829834e-01,-3.633497059345245361e-01,-6.438069045543670654e-03,5.037837028503417969e-01,-1.005388572812080383e-01,-1.602555438876152039e-02,2.152442336082458496e-01
6.840139031410217285e-01,2.764389514923095703e-01,1.715629994869232178e-01,-3.099464476108551025e-01,-4.498920738697052002e-01,8.368425816297531128e-02,1.273755878210067749e-01,-3.533446192741394043e-01,2.426804602146148682e-01
-3.010887280106544495e-02,1.309263706207275391e-01,2.660946846008300781e-01,2.997197210788726807e-03,6.441237777471542358e-02,-3.276540637016296387e-01,1.522099524736404419e-01,-2.210393548011779785e-02,7.074649631977081299e-02
-5.955807119607925415e-02,-2.231131792068481445e-01,1.770173609256744385e-01,-3.820189833641052246e-02,-2.883573174476623535e-01,-6.204953044652938843e-02,-1.065643578767776489e-01,3.550671935081481934e-01,-3.385659158229827881e-01
1.275481283664703369e-02,-2.664150297641754150e-01,-3.306354954838752747e-02,-2.283848673105239868e-01,1.378831267356872559e-01,3.830632269382476807e-01,2.445955723524093628e-01,-1.899175941944122314e-01,-1.832458972930908203e-01
-2.706678584218025208e-03,-4.842716455459594727e-01,-4.296760261058807373e-01,-2.654601335525512695e-01,5.707111358642578125e-01,-2.892327010631561279e-01,-6.690724194049835205e-02,4.773872345685958862e-02,2.729236148297786713e-02
-5.131137743592262268e-02,-8.209589868783950806e-03,3.567157685756683350e-02,-2.350770831108093262e-01,2.001870274543762207e-01,-9.583830833435058594e-04,-1.846149116754531860e-01,1.632810533046722412e-01,1.575792580842971802e-02
-2.648717910051345825e-02,8.810000121593475342e-02,-1.580406427383422852e-01,5.701694488525390625e-01,-5.865311622619628906e-01,-1.881022155284881592e-01,-3.988095745444297791e-02,3.010530769824981689e-02,5.400075912475585938e-01
4.543377757072448730e-01,-1.422662734985351562e-01,-3.202056139707565308e-02,-7.937701791524887085e-02,1.667190194129943848e-01,-3.409996926784515381e-01,-5.166865587234497070e-01,1.929160356521606445e-01,2.902918159961700439e-01
2.075929343700408936e-01,-5.342289209365844727e-01,2.218319475650787354e-01,1.004725173115730286e-01,2.077089250087738037e-01,-2.642992138862609863e-01,4.651197493076324463e-01,2.420090138912200928e-01,2.195602357387542725e-01
3.614411354064941406e-01,-4.484717547893524170e-02,2.169864922761917114e-01,-6.617088615894317627e-02,8.791559189558029175e-02,-3.890245258808135986e-01,-1.456223428249359131e-02,3.707069158554077148e-01,2.361780256032943726e-01
-9.139926731586456299e-02,1.608784049749374390e-01,2.701292932033538818e-01,-3.049832582473754883e-01,1.446400284767150879e-01,-3.744311332702636719e-01,-3.191179633140563965e-01,2.923405766487121582e-01,1.309817135334014893e-01
1.368224024772644043e-01,-8.180158585309982300e-02,2.106607109308242798e-01,1.443513929843902588e-01,-4.087243601679801941e-02,1.098630130290985107e-01,-1.639961898326873779e-01,-4.165400564670562744e-01,-6.450740993022918701e-02
1.002687588334083557e-01,-3.965134173631668091e-02,2.921417951583862305e-01,1.937624365091323853e-01,2.790730595588684082e-01,-6.181842684745788574e-01,2.434362471103668213e-02,-2.206192463636398315e-01,-3.766728341579437256e-01
1.462356299161911011e-01,1.328844130039215088e-01,-2.119694948196411133e-01,-9.927969425916671753e-02,1.901280879974365234e-01,-4.295693933963775635e-01,-3.905498385429382324e-01,-2.102122902870178223e-01,-1.410693377256393433e-01
1.637349128723144531e-01,5.009284242987632751e-03,7.392081618309020996e-02,1.855338513851165771e-01,-5.433220416307449341e-02,7.278464734554290771e-02,1.180682107806205750e-01,-4.434964358806610107e-01,1.048171147704124451e-01
2.315611243247985840e-01,-1.048142984509468079e-01,-3.685011267662048340e-01,-7.876233011484146118e-02,-6.867230534553527832e-01,-2.494967132806777954e-01,2.814498916268348694e-02,5.942758172750473022e-02,1.435107886791229248e-01
-2.226378768682479858e-01,-3.279254436492919922e-01,-4.672592878341674805e-02,-1.472524702548980713e-01,-3.902560174465179443e-01,8.451513946056365967e-02,-2.502299845218658447e-01,1.603510230779647827e-01,3.815062716603279114e-02
-2.221479564905166626e-01,2.014642059803009033e-01,-3.893555104732513428e-01,-1.360990405082702637e-01,-3.497867286205291748e-02,4.215530306100845337e-02,-1.128731146454811096e-01,-1.352450102567672729e-01,4.689548164606094360e-02
-2.792564034461975098e-02,2.065758258104324341e-01,-1.811452507972717285e-01,-4.140117019414901733e-02,3.870683014392852783e-01,-2.601475715637207031e-01,-2.171507924795150757e-01,-1.687501370906829834e-01,9.724089503288269043e-02
-3.067024946212768555e-01,-7.205154746770858765e-02,1.096430644392967224e-01,-2.709518969058990479e-01,5.800285190343856812e-02,-3.912793099880218506e-02,6.725884974002838135e-02,-2.812296748161315918e-01,1.668736487627029419e-01
5.767462253570556641e-01,-7.202213257551193237e-02,-7.100792974233627319e-02,-2.640479207038879395e-01,-3.670405969023704529e-02,2.802584171295166016e-01,1.130986660718917847e-01,-6.261140108108520508e-02,-1.270502805709838867e-01
2.087814360857009888e-01,1.194805279374122620e-02,4.508271217346191406e-01,1.920386701822280884e-01,-1.881332844495773315e-01,-1.917589604854583740e-01,2.264092415571212769e-01,1.900501400232315063e-01,-1.142370328307151794e-01
3.996496498584747314e-01,2.728705406188964844e-01,1.603295505046844482e-01,2.188122421503067017e-01,7.593919336795806885e-02,-2.148755937814712524e-01,8.581260591745376587e-02,-2.173516452312469482e-01,-2.943772971630096436e-01
-1.193992942571640015e-01,1.019207984209060669e-01,-8.778981119394302368e-02,-2.004025429487228394e-01,7.065519690513610840e-03,-9.092546999454498291e-02,1.186139285564422607e-01,6.984849274158477783e-02,2.387086898088455200e-01
6.200915575027465820e-02,1.264472156763076782e-01,-2.956833541393280029e-01,2.892430126667022705e-02,-1.464147865772247314e-01,2.142253220081329346e-01,1.820155978202819824e-02,-2.820312976837158203e-03,2.557438015937805176e-01
2.615339756011962891e-01,2.306677699089050293e-01,-7.869718968868255615e-02,1.457460522651672363e-01,1.272650435566902161e-03,2.557677030563354492e-02,-2.246193215250968933e-02,2.817625105381011963e-01,-1.599461436271667480e-01
4.500218033790588379e-01,2.151327282190322876e-01,1.668768823146820068e-01,2.616013884544372559e-01,1.506609320640563965e-01,-7.700443267822265625e-02,2.619913220405578613e-01,2.783469259738922119e-01,-1.893319636583328247e-01
-5.964178964495658875e-02,2.860041260719299316e-01,2.909538149833679199e-02,-2.089258581399917603e-01,-2.051028311252593994e-01,-5.481782183051109314e-02,1.955443769693374634e-01,2.207738310098648071e-01,1.046015992760658264e-01
3.024295344948768616e-02,-1.770078986883163452e-01,-3.247655928134918213e-02,-3.612804040312767029e-02,-2.882146239280700684e-01,1.541669964790344238e-01,2.023993581533432007e-01,2.943664193153381348e-01,3.360703587532043457e-01
6.702772974967956543e-01,2.281683385372161865e-01,-1.963200271129608154e-01,-1.265553981065750122e-01,8.234286308288574219e-02,1.455572247505187988e-01,1.139404326677322388e-01,-2.657954990863800049e-01,-5.726595520973205566e-01
5.783962830901145935e-02,1.101146787405014038e-01,1.680072098970413208e-01,-5.084446445107460022e-02,2.068201154470443726e-01,4.373122751712799072e-02,1.842418871819972992e-02,-2.278915047645568848e-01,-1.642451584339141846e-01
-1.013160496950149536e-01,-7.452502101659774780e-02,2.270945906639099121e-01,4.405075311660766602e-01,5.940835177898406982e-02,-3.366057574748992920e-01,7.936020195484161377e-02,-2.462907284498214722e-01,1.874931007623672485e-01
5.442488193511962891e-02,2.288238853216171265e-01,-1.610363125801086426e-01,3.044649362564086914e-01,1.801536530256271362e-01,-1.471136510372161865e-01,-1.863320469856262207e-01,-2.511368691921234131e-02,-3.879842534661293030e-02
-1.907933205366134644e-01,-2.215470522642135620e-01,3.418860137462615967e-01,2.373861670494079590e-01,-4.873422384262084961e-01,2.105581462383270264e-01,-1.244435831904411316e-01,6.704707443714141846e-02,1.007718741893768311e-01
-8.214637637138366699e-02,-1.791101545095443726e-01,8.625686168670654297e-02,2.133040428161621094e-01,-1.982406824827194214e-01,5.643200874328613281e-02,1.212401911616325378e-01,1.153256595134735107e-01,-1.116631254553794861e-01
-2.836884558200836182e-01,2.081746309995651245e-01,-2.729296982288360596e-01,-4.588130116462707520e-01,5.634547024965286255e-02,4.877126216888427734e-02,-5.121453106403350830e-02,-1.546685397624969482e-01,-5.654695630073547363e-02
-6.091076135635375977e-01,1.449393630027770996e-01,-7.295492291450500488e-02,-3.582170903682708740e-01,-1.794571280479431152e-01,-2.278234809637069702e-02,1.318067610263824463e-01,3.228313624858856201e-01,1.391487419605255127e-01
7.536271959543228149e-02,-4.573591426014900208e-02,-2.519435584545135498e-01,-6.656992435455322266e-02,8.987198770046234131e-02,2.282221913337707520e-01,3.893916904926300049e-01,1.301452517509460449e-01,6.831979751586914062e-02
4.442405104637145996e-01,-1.283772140741348267e-01,-2.327397465705871582e-01,-3.964692354202270508e-01,-4.010182619094848633e-01,1.893962621688842773e-01,1.708244383335113525e-01,2.089084982872009277e-01,4.452426731586456299e-01
-8.476682007312774658e-02,3.586013615131378174e-01,2.938219308853149414e-01,-2.144982963800430298e-01,4.079519510269165039e-01,6.194158270955085754e-02,1.492309868335723877e-01,2.550065517425537109e-01,2.374752461910247803e-01
-1.150998547673225403e-01,-3.917929232120513916e-01,-8.887137472629547119e-02,5.441381335258483887e-01,2.090963572263717651e-01,-1.274336278438568115e-01,3.444895893335342407e-02,-2.935850918292999268e-01,2.959720790386199951e-01
2.550446093082427979e-01,9.649932384490966797e-03,-4.830037802457809448e-02,3.396736681461334229e-01,1.994584798812866211e-01,-3.569047898054122925e-02,1.196683049201965332e-01,-2.222022227942943573e-02,3.059570789337158203e-01
2.574237585067749023e-01,-1.702194660902023315e-01,2.405889183282852173e-01,-1.927548944950103760e-01,9.605205804109573364e-02,3.490207716822624207e-02,-2.320923358201980591e-01,4.506477713584899902e-01,-1.066284105181694031e-01
1.816155463457107544e-01,-2.675908207893371582e-01,4.916940033435821533e-01,-1.561040431261062622e-01,4.929951205849647522e-02,-3.112648129463195801e-01,8.834700286388397217e-02,4.063850641250610352e-01,3.813177347183227539e-01
5.268532037734985352e-01,-1.083718538284301758e-01,3.369669616222381592e-01,-2.765956819057464600e-01,-7.209146022796630859e-02,-2.354261130094528198e-01,1.755141913890838623e-01,-2.136879712343215942e-01,7.880090177059173584e-02
1.033676341176033020e-01,6.769794225692749023e-02,2.847191691398620605e-02,-1.230501979589462280e-01,-2.718234360218048096e-01,5.503996461629867554e-02,1.458751708269119263e-01,1.403910070657730103e-01,2.753612101078033447e-01
2.982079982757568359e-03,1.691722124814987183e-01,-7.316303253173828125e-02,2.554470673203468323e-02,-6.250221282243728638e-02,2.462485581636428833e-01,-1.894079148769378662e-01,-1.316925883293151855e-02,8.703361451625823975e-02
3.173561766743659973e-02,2.090413868427276611e-01,-1.039102226495742798e-01,-8.100935816764831543e-02,-1.088612750172615051e-01,-1.833478957414627075e-01,-1.166757717728614807e-01,5.981279909610748291e-02,-1.121811568737030029e-02
1.836513727903366089e-01,-7.127079367637634277e-02,2.164899110794067383e-01,-3.019097819924354553e-02,1.183316186070442200e-01,-4.893207848072052002e-01,-1.461385786533355713e-01,-5.561421513557434082e-01,-1.766613125801086426e-01
6.043556705117225647e-02,-2.162249386310577393e-02,-2.694844305515289307e-01,1.800637394189834595e-01,-5.130833387374877930e-02,-2.575976252555847168e-01,-2.587906122207641602e-01,1.786200851202011108e-01,4.828328639268875122e-02
2.363314926624298096e-01,8.694411069154739380e-02,7.746228575706481934e-02,2.514452934265136719e-01,-1.339849531650543213e-01,-3.405112773180007935e-02,1.822797209024429321e-01,-6.784068420529365540e-03,3.701504468917846680e-01
2.446746528148651123e-01,2.660294063389301300e-02,-2.791491746902465820e-01,4.128837212920188904e-02,1.058997362852096558e-01,-1.480079814791679382e-02,-2.697549164295196533e-01,3.481559753417968750e-01,4.101651310920715332e-01
3.229160606861114502e-01,6.756782531738281250e-02,1.559291332960128784e-01,1.809128522872924805e-01,-1.599999368190765381e-01,-1.732419133186340332e-01,-4.953796267509460449e-01,1.147370487451553345e-01,-4.523156583309173584e-02
-1.296264082193374634e-01,-3.162338435649871826e-01,-3.037159144878387451e-02,-5.269384980201721191e-01,8.036549389362335205e-02,1.389710903167724609e-01,-5.664392709732055664e-01,-1.944586932659149170e-01,2.434699982404708862e-01
-4.793229103088378906e-01,-6.669653952121734619e-02,2.994292080402374268e-01,-4.660100340843200684e-01,-1.135798171162605286e-01,1.670854091644287109e-01,-2.039888799190521240e-01,-1.835117042064666748e-01,1.158806383609771729e-01
-5.046102777123451233e-02,2.268472909927368164e-01,6.745606660842895508e-04,1.731682419776916504e-01,1.324838250875473022e-01,-6.409785151481628418e-02,2.960231304168701172e-01,-5.260409712791442871e-01,3.710873425006866455e-02
2.155199646949768066e-02,-2.353080064058303833e-01,-2.307624965906143188e-01,6.733904033899307251e-02,-2.873139679431915283e-01,3.311886191368103027e-01,-3.265432119369506836e-01,-3.080134987831115723e-01,-1.660251468420028687e-01
-9.781703352928161621e-03,-2.168122977018356323e-01,-2.224699407815933228e-01,2.767759561538696289e-01,2.509559988975524902e-01,4.519210010766983032e-02,1.600282490253448486e-01,-8.615973591804504395e-02,1.772800683975219727e-01
1.257447600364685059e-01,3.365461826324462891e-01,2.594355344772338867e-01,-1.814794540405273438e-01,4.138404726982116699e-01,1.279585361480712891e-01,4.985555261373519897e-02,-1.156857758760452271e-01,3.688207566738128662e-01
-3.774653375148773193e-02,1.266241669654846191e-01,3.655909299850463867e-01,8.724269270896911621e-02,9.443271160125732422e-02,-6.603141427040100098e-01,5.444690585136413574e-03,3.413290530443191528e-02,3.477678894996643066e-01
1.592083722352981567e-01,-2.149767279624938965e-01,1.954100131988525391e-01,-2.402814328670501709e-01,8.189601451158523560e-02,-3.620741963386535645e-01,-3.722142279148101807e-01,-5.477178692817687988e-01,-2.305207997560501099e-01


==> fig/har/examples/har_pri/plot_example_data.txt <==
0.00E+00	2.20E-03	1.48E-01
2.02E-02	3.10E-02	6.62E-02
4.03E-02	2.14E-02	-1.96E-01
6.05E-02	-8.38E-03	-2.85E-01
8.06E-02	8.87E-02	4.60E-01
1.01E-01	-6.96E-04	2.05E-01
1.21E-01	1.02E+00	2.11E-01
1.41E-01	-1.70E-02	2.12E-01
1.61E-01	1.30E-01	3.09E-01
1.81E-01	-4.57E-03	1.27E-01
2.02E-01	2.24E-02	-1.74E-01
2.22E-01	3.34E-02	-2.27E-01
2.42E-01	-1.88E-02	-1.42E-02
2.62E-01	1.02E-01	2.39E-01
2.82E-01	-5.58E-03	-3.35E-01
3.02E-01	1.02E+00	7.95E-02
3.23E-01	-2.54E-02	-7.16E-02
3.43E-01	1.42E-01	2.00E-01
3.63E-01	-1.01E-02	-4.02E-01
3.83E-01	2.91E-02	2.72E-01
4.03E-01	4.52E-02	-9.21E-02
4.23E-01	-4.81E-02	2.89E-01
4.43E-01	7.48E-02	4.08E-01
4.64E-01	-1.83E-02	-3.97E-02
4.84E-01	1.01E+00	3.15E-01
5.04E-01	-1.85E-02	1.65E-01
5.24E-01	1.54E-01	4.39E-02
5.44E-01	-9.88E-03	-3.27E-01
5.64E-01	3.17E-02	3.06E-01
5.85E-01	4.81E-02	-1.64E-01
6.05E-01	-2.16E-02	-1.21E-01
6.25E-01	6.13E-02	1.70E-01
6.45E-01	-2.31E-02	-4.13E-01
6.65E-01	1.01E+00	-6.33E-02
6.85E-01	-1.58E-02	2.89E-01
7.06E-01	1.57E-01	2.92E-01
7.26E-01	-7.57E-03	4.56E-01
7.46E-01	3.98E-02	3.87E-01
7.66E-01	4.74E-02	3.81E-02
7.86E-01	-7.92E-03	-1.59E-02
8.06E-01	5.45E-02	4.09E-02
8.26E-01	-1.12E-02	-7.39E-02
8.47E-01	1.01E+00	-4.56E-01
8.67E-01	-7.48E-03	6.77E-02
8.87E-01	1.57E-01	3.39E-02
9.07E-01	-4.07E-03	5.04E-01
9.27E-01	5.42E-02	-4.15E-01
9.47E-01	5.01E-02	-2.64E-02
9.68E-01	6.37E-03	-3.51E-01
9.88E-01	4.02E-02	3.13E-01
1.01E+00	-1.00E-02	-8.13E-02
1.03E+00	1.02E+00	3.89E-01
1.05E+00	7.18E-03	-3.44E-01
1.07E+00	1.60E-01	2.94E-01
1.09E+00	-4.08E-03	-9.25E-02
1.11E+00	5.32E-02	4.85E-01
1.13E+00	5.03E-02	-3.81E-01
1.15E+00	1.61E-02	3.65E-01
1.17E+00	3.76E-02	-6.76E-02
1.19E+00	-3.53E-03	2.48E-01
1.21E+00	1.02E+00	6.92E-02
1.23E+00	6.42E-03	5.26E-02
1.25E+00	1.60E-01	-1.88E-01
1.27E+00	-6.54E-03	3.80E-02
1.29E+00	4.82E-02	-5.84E-02
1.31E+00	3.79E-02	8.42E-02
1.33E+00	-1.76E-02	-6.71E-01
1.35E+00	3.27E-02	6.84E-01
1.37E+00	6.04E-05	-3.01E-02
1.39E+00	1.01E+00	-5.96E-02
1.41E+00	1.61E-03	1.28E-02
1.43E+00	1.48E-01	-2.71E-03
1.45E+00	-6.62E-03	-5.13E-02
1.47E+00	4.25E-02	-2.65E-02
1.49E+00	2.33E-02	4.54E-01
1.51E+00	-1.75E-02	2.08E-01
1.53E+00	3.38E-02	3.61E-01
1.55E+00	-1.01E-02	-9.14E-02
1.57E+00	1.01E+00	1.37E-01
1.59E+00	-3.90E-03	1.00E-01
1.61E+00	1.33E-01	1.46E-01
1.63E+00	-7.00E-03	1.64E-01
1.65E+00	3.18E-02	2.32E-01
1.67E+00	2.25E-02	-2.23E-01
1.69E+00	-1.87E-02	-2.22E-01
1.71E+00	4.21E-02	-2.79E-02
1.73E+00	-1.22E-02	-3.07E-01
1.75E+00	1.01E+00	5.77E-01
1.77E+00	-1.44E-02	2.09E-01
1.79E+00	1.33E-01	4.00E-01
1.81E+00	-3.25E-03	-1.19E-01
1.83E+00	2.59E-02	6.20E-02
1.85E+00	2.33E-02	2.62E-01
1.87E+00	-2.27E-02	4.50E-01
1.89E+00	4.69E-02	-5.96E-02
1.91E+00	-2.18E-02	3.02E-02
1.94E+00	1.02E+00	6.70E-01
1.96E+00	-2.00E-02	5.78E-02
1.98E+00	1.34E-01	-1.01E-01
2.00E+00	3.96E-03	5.44E-02
2.02E+00	2.63E-02	-1.91E-01
2.04E+00	1.51E-02	-8.21E-02
2.06E+00	-6.20E-03	-2.84E-01
2.08E+00	6.08E-02	-6.09E-01
2.10E+00	-3.28E-02	7.54E-02
2.12E+00	1.03E+00	4.44E-01
2.14E+00	-1.92E-02	-8.48E-02
2.16E+00	1.26E-01	-1.15E-01
2.18E+00	7.61E-03	2.55E-01
2.20E+00	3.23E-02	2.57E-01
2.22E+00	8.71E-03	1.82E-01
2.24E+00	-1.68E-02	5.27E-01
2.26E+00	7.20E-02	1.03E-01
2.28E+00	-3.81E-02	2.98E-03
2.30E+00	1.03E+00	3.17E-02
2.32E+00	-1.30E-02	1.84E-01
2.34E+00	1.20E-01	6.04E-02
2.36E+00	8.58E-03	2.36E-01
2.38E+00	4.09E-02	2.45E-01
2.40E+00	-2.23E-03	3.23E-01
2.42E+00	-1.85E-02	-1.30E-01
2.44E+00	7.73E-02	-4.79E-01
2.46E+00	-5.18E-02	-5.05E-02
2.48E+00	1.03E+00	2.16E-02
2.50E+00	-4.09E-03	-9.78E-03
2.52E+00	1.09E-01	1.26E-01
2.54E+00	7.52E-03	-3.77E-02
2.56E+00	4.55E-02	1.59E-01


==> fig/har/examples/har_pri/rawsingal.txt <==
2.199722919613122940e-03,-2.221230976283550262e-02,9.846915490925312042e-04,1.028532028198242188e+00,1.434953063726425171e-01,5.585358943790197372e-03,1.267020963132381439e-02,3.391762077808380127e-02,-9.718193672597408295e-03
3.096752054989337921e-02,-2.533484064042568207e-02,-3.174138814210891724e-02,3.831395006272941828e-04,-1.944773085415363312e-02,4.956047981977462769e-02,-1.000503003597259521e-01,1.038146018981933594e+00,1.320478022098541260e-01
2.141037955880165100e-02,9.209497272968292236e-02,1.017024993896484375e+00,1.474996954202651978e-01,2.457492984831333160e-02,-7.226903736591339111e-02,1.089797988533973694e-01,7.353678811341524124e-03,-2.530807978473603725e-04
-8.377252146601676941e-03,-5.507136881351470947e-02,-1.464466005563735962e-02,2.391888014972209930e-02,2.471132017672061920e-02,4.855398088693618774e-02,1.014672994613647461e+00,1.171521022915840149e-01,-1.078119967132806778e-02
8.866240084171295166e-02,1.028650999069213867e+00,1.228282004594802856e-01,4.277601838111877441e-02,-8.081083744764328003e-02,1.238408032804727554e-02,2.666725078597664833e-03,1.686383970081806183e-02,-1.768377982079982758e-02
-6.964220083318650723e-04,8.618840947747230530e-04,-1.578469015657901764e-02,3.025802038609981537e-02,1.022104024887084961e-01,1.007660984992980957e+00,1.238948032259941101e-01,1.005881000310182571e-02,5.757885053753852844e-02
1.023542046546936035e+00,8.961140364408493042e-02,3.020828962326049805e-02,-5.176851153373718262e-02,-5.024718865752220154e-02,-1.127312984317541122e-02,-4.887122195214033127e-04,-2.957046031951904297e-02,4.389632865786552429e-02
-1.696217991411685944e-02,4.355369135737419128e-03,1.012422982603311539e-02,-3.521361947059631348e-02,9.993656873703002930e-01,1.805420964956283569e-01,6.727830972522497177e-03,3.194224089384078979e-03,-1.798170059919357300e-02
1.298960000276565552e-01,3.978525102138519287e-02,2.625343017280101776e-02,-9.354268759489059448e-02,8.879278902895748615e-04,-1.383034978061914444e-02,-1.997865922749042511e-02,9.720807895064353943e-03,1.014369010925292969e+00
-4.568328149616718292e-03,-2.392759919166564941e-02,-2.369973994791507721e-02,1.043737053871154785e+00,1.502811014652252197e-01,1.162291038781404495e-02,-6.325121968984603882e-03,3.247658908367156982e-02,-1.455997955054044724e-02
2.238273993134498596e-02,-3.569244965910911560e-02,-2.970680966973304749e-02,1.164850033819675446e-02,-1.729545928537845612e-02,5.673488974571228027e-02,-7.528331130743026733e-02,1.032245993614196777e+00,1.355195045471191406e-01
3.340464085340499878e-02,1.089112013578414917e-01,1.004930973052978516e+00,1.513449996709823608e-01,1.891783066093921661e-02,-6.174695119261741638e-02,9.002072364091873169e-02,3.895246889442205429e-03,2.049699891358613968e-03
-1.878478005528450012e-02,-6.040510907769203186e-02,-8.152957074344158173e-03,3.073900006711483002e-02,2.178367041051387787e-02,2.124526910483837128e-02,1.016317009925842285e+00,1.186845004558563232e-01,-7.931697182357311249e-03
1.018152981996536255e-01,1.025462031364440918e+00,1.266869008541107178e-01,4.977358132600784302e-02,-7.296331971883773804e-02,1.710454933345317841e-02,-3.862397046759724617e-03,9.586993604898452759e-03,-1.532291993498802185e-02
-5.576922092586755753e-03,-4.519450943917036057e-03,-1.772703044116497040e-02,3.020934946835041046e-02,1.191779971122741699e-01,1.004060029983520508e+00,1.194012984633445740e-01,-8.330072159878909588e-04,6.213887035846710205e-02
1.016759037971496582e+00,8.819752931594848633e-02,3.820614144206047058e-02,-9.775158017873764038e-02,-7.913374900817871094e-02,-4.777899011969566345e-03,-5.546295084059238434e-03,-2.943659014999866486e-02,3.215901181101799011e-02
-2.538806945085525513e-02,-2.173075044993311167e-04,3.441065084189176559e-03,-4.727417975664138794e-02,1.001461982727050781e+00,1.881725937128067017e-01,4.146490027778781950e-05,-2.866990980692207813e-04,-1.513206027448177338e-02
1.420837044715881348e-01,2.650254033505916595e-02,2.351119928061962128e-02,-5.142515897750854492e-02,-4.253007005900144577e-03,-1.666109077632427216e-02,-1.103703957051038742e-02,6.171138025820255280e-03,1.016656994819641113e+00
-1.013034954667091370e-02,-5.991796031594276428e-03,-6.781610101461410522e-02,1.050462007522583008e+00,1.477020978927612305e-01,1.202754955738782883e-02,1.445814035832881927e-02,2.294805087149143219e-02,-1.162040978670120239e-02
2.905274927616119385e-02,-3.032379969954490662e-02,-2.335868030786514282e-02,1.917142048478126526e-02,-9.905286133289337158e-03,5.993125960230827332e-02,-8.455553650856018066e-02,1.024878978729248047e+00,1.380247026681900024e-01
4.519879817962646484e-02,1.041709035634994507e-01,1.002944946289062500e+00,1.516019999980926514e-01,1.916583068668842316e-02,-4.759382829070091248e-02,8.558549731969833374e-02,-6.756360176950693130e-03,5.724209826439619064e-03
-4.805957898497581482e-02,-7.725293934345245361e-02,3.348503087181597948e-04,4.239426180720329285e-02,2.585474960505962372e-02,-4.270089790225028992e-03,1.011163949966430664e+00,1.193431988358497620e-01,-3.516634926199913025e-03
7.475032657384872437e-02,1.020869016647338867e+00,1.203394979238510132e-01,5.031295865774154663e-02,-6.421502679586410522e-02,2.985215000808238983e-02,-1.017760019749403000e-02,1.357406028546392918e-03,-9.458731859922409058e-03
-1.830659061670303345e-02,-1.745083928108215332e-02,-6.526110228151082993e-03,3.064806945621967316e-02,1.333741992712020874e-01,1.001168012619018555e+00,1.290113031864166260e-01,-1.166632026433944702e-02,5.986377969384193420e-02
1.011183977127075195e+00,1.064380034804344177e-01,3.448675945401191711e-02,-1.243451014161109924e-01,-9.309408813714981079e-02,-3.921203780919313431e-03,-6.956967990845441818e-03,-2.864875085651874542e-02,2.635687962174415588e-02
-1.854984089732170105e-02,-4.888977855443954468e-03,2.519204979762434959e-03,-2.435169927775859833e-02,1.008795022964477539e+00,1.918379962444305420e-01,-1.281123957596719265e-03,-4.767140839248895645e-03,-9.400436654686927795e-03
1.540737003087997437e-01,1.686766929924488068e-02,4.578655958175659180e-02,-9.641856886446475983e-03,-3.493604948744177818e-03,-2.217086032032966614e-02,-1.118852011859416962e-02,1.209895964711904526e-02,1.020320057868957520e+00
-9.876218624413013458e-03,7.326640188694000244e-03,-9.096643328666687012e-02,1.062023043632507324e+00,1.521255970001220703e-01,1.680825091898441315e-02,3.862224891781806946e-02,3.214277094230055809e-03,-7.125079166144132614e-03
3.166586905717849731e-02,-4.683614149689674377e-02,-1.972052082419395447e-02,2.023706026375293732e-02,2.614544937387108803e-03,6.033407151699066162e-02,-1.053145974874496460e-01,1.016566038131713867e+00,1.440065950155258179e-01
4.805329069495201111e-02,8.515592664480209351e-02,1.014099955558776855e+00,1.523461043834686279e-01,1.882920041680335999e-02,-2.454398013651371002e-02,8.244711160659790039e-02,-1.735899038612842560e-02,6.275703199207782745e-03
-2.163076959550380707e-02,-8.335603773593902588e-02,-2.888207091018557549e-03,4.668432846665382385e-02,3.483457118272781372e-02,-5.123110860586166382e-02,1.009654998779296875e+00,1.206324994564056396e-01,-1.329382997937500477e-03
6.133211031556129456e-02,1.016178011894226074e+00,1.197538971900939941e-01,4.529524967074394226e-02,-3.869917988777160645e-02,4.796217009425163269e-02,-1.113539002835750580e-02,-3.190288087353110313e-03,-8.175431750714778900e-03
-2.311345003545284271e-02,-2.672041952610015869e-02,1.328281941823661327e-03,3.503907099366188049e-02,1.530926972627639771e-01,9.955955147743225098e-01,1.295320987701416016e-01,-1.851443015038967133e-02,6.336262822151184082e-02
1.011425971984863281e+00,1.200625970959663391e-01,2.647414058446884155e-02,-1.271034926176071167e-01,-8.336036652326583862e-02,1.305710989981889725e-03,-8.027097210288047791e-03,-2.432475052773952484e-02,2.615178935229778290e-02
-1.575889997184276581e-02,-1.060768961906433105e-02,-1.345532946288585663e-03,2.395598962903022766e-02,1.021253943443298340e+00,1.927234977483749390e-01,9.001272264868021011e-04,1.796858967281877995e-03,-1.767048961482942104e-03
1.571276038885116577e-01,1.776934042572975159e-02,7.052905857563018799e-02,3.883057087659835815e-02,-3.323629032820463181e-03,-2.270936034619808197e-02,-6.403135135769844055e-03,2.060784958302974701e-02,1.020866036415100098e+00
-7.565667852759361267e-03,1.752289012074470520e-02,-8.059102296829223633e-02,1.066218972206115723e+00,1.614616960287094116e-01,2.271191030740737915e-02,6.158982962369918823e-02,-1.322339987382292747e-03,-4.867143929004669189e-03
3.975592181086540222e-02,-5.446815118193626404e-02,-2.576649934053421021e-02,1.574753969907760620e-02,1.335920020937919617e-02,5.915676057338714600e-02,-1.371230930089950562e-01,1.011940002441406250e+00,1.453820019960403442e-01
4.735425114631652832e-02,7.623189687728881836e-02,1.021906018257141113e+00,1.570428013801574707e-01,1.889242045581340790e-02,7.777259219437837601e-03,7.820463925600051880e-02,-2.398617938160896301e-02,5.816552788019180298e-03
-7.915684953331947327e-03,-8.327318727970123291e-02,-1.039818022400140762e-02,2.896228060126304626e-02,3.541823849081993103e-02,-1.000704988837242126e-01,1.008486032485961914e+00,1.254335045814514160e-01,-1.491346978582441807e-03
5.454723909497261047e-02,1.010440945625305176e+00,1.162251010537147522e-01,2.755448035895824432e-02,-2.425035089254379272e-02,7.224761694669723511e-02,-8.596226572990417480e-03,4.785222990904003382e-04,-1.473555993288755417e-02
-1.119900960475206375e-02,-2.544030919671058655e-02,-5.555248819291591644e-03,3.737857937812805176e-02,1.752326935529708862e-01,9.949923753738403320e-01,1.349909007549285889e-01,-1.598379015922546387e-02,7.128123193979263306e-02
1.013723969459533691e+00,1.305655986070632935e-01,1.963626965880393982e-02,-1.275959014892578125e-01,-8.473336696624755859e-02,7.649713195860385895e-03,-8.393030613660812378e-03,-2.641908079385757446e-02,2.660769037902355194e-02
-7.481051143258810043e-03,-1.931495964527130127e-02,-1.002703979611396790e-02,5.475120991468429565e-02,1.031936049461364746e+00,1.920433044433593750e-01,-2.313324948772788048e-03,1.402692031115293503e-02,-7.388778030872344971e-04
1.566333025693893433e-01,2.782903984189033508e-02,7.616644352674484253e-02,7.968050986528396606e-02,-2.758661052212119102e-03,-1.127342972904443741e-02,-7.106761913746595383e-03,1.098883990198373795e-02,1.020403981208801270e+00
-4.067649133503437042e-03,2.974513918161392212e-02,-6.295012682676315308e-02,1.048406958580017090e+00,1.624055951833724976e-01,1.902380026876926422e-02,7.111643254756927490e-02,8.070624433457851410e-03,-4.967668093740940094e-03
5.422164872288703918e-02,-5.478024855256080627e-02,-4.081070050597190857e-02,-1.462363055907189846e-03,1.808968931436538696e-02,5.628243833780288696e-02,-1.571996957063674927e-01,1.015535950660705566e+00,1.388892978429794312e-01
5.006160959601402283e-02,5.708235129714012146e-02,1.014973044395446777e+00,1.596893072128295898e-01,2.051872014999389648e-02,2.437680959701538086e-02,7.533284276723861694e-02,-2.124496921896934509e-02,4.130952060222625732e-03
6.369403097778558731e-03,-7.054475694894790649e-02,-1.672735996544361115e-02,9.595762006938457489e-03,4.129435122013092041e-02,-1.129624992609024048e-01,1.008020043373107910e+00,1.237907037138938904e-01,-2.795693930238485336e-03
4.024890065193176270e-02,1.001714944839477539e+00,1.078782975673675537e-01,1.648290082812309265e-02,-4.502575099468231201e-02,8.677142113447189331e-02,-1.145915035158395767e-02,3.792541101574897766e-03,-1.747759990394115448e-02
-1.001254003494977951e-02,-1.498997956514358521e-02,-1.648839935660362244e-02,2.676801010966300964e-02,1.847531050443649292e-01,1.006361007690429688e+00,1.349595040082931519e-01,-1.314157992601394653e-02,7.378572225570678711e-02
1.017210006713867188e+00,1.430948972702026367e-01,1.252350956201553345e-02,-1.437513977289199829e-01,-8.692435175180435181e-02,4.396261181682348251e-03,-6.936689838767051697e-03,-2.851809002459049225e-02,2.817912958562374115e-02
7.183146197348833084e-03,-2.330690994858741760e-02,-6.928958930075168610e-03,7.240580022335052490e-02,1.036602020263671875e+00,1.896813064813613892e-01,-2.759624971076846123e-03,2.926786988973617554e-02,-2.054540906101465225e-03
1.595519930124282837e-01,3.186978027224540710e-02,7.470428943634033203e-02,8.084966987371444702e-02,-6.355082732625305653e-04,2.993183908984065056e-03,-1.832716912031173706e-02,5.883246194571256638e-03,1.018720984458923340e+00
-4.078031051903963089e-03,4.112923145294189453e-02,-3.967215865850448608e-02,1.028956055641174316e+00,1.686466932296752930e-01,1.417506020516157150e-02,6.319244205951690674e-02,8.390215225517749786e-03,-6.219410803169012070e-03
5.324446037411689758e-02,-4.049833863973617554e-02,-5.449865013360977173e-02,-1.200020033866167068e-02,1.464388985186815262e-02,5.288048088550567627e-02,-1.555543988943099976e-01,1.018782973289489746e+00,1.361912041902542114e-01
5.028929933905601501e-02,1.882839016616344452e-02,1.003986954689025879e+00,1.493878066539764404e-01,2.588279917836189270e-02,2.673815935850143433e-02,7.223132252693176270e-02,-1.820318959653377533e-02,4.745434969663619995e-03
1.608221046626567841e-02,-4.512919113039970398e-02,-2.332603000104427338e-02,-2.694732043892145157e-03,4.950663819909095764e-02,-9.777773916721343994e-02,1.009374022483825684e+00,1.221169978380203247e-01,-2.081275917589664459e-03
3.763088956475257874e-02,9.977040886878967285e-01,1.113087013363838196e-01,1.372667960822582245e-02,-6.368312239646911621e-02,8.613666892051696777e-02,-1.156277954578399658e-02,2.829659963026642799e-03,-1.618441939353942871e-02
-3.529208945110440254e-03,-1.054717972874641418e-02,-3.106787987053394318e-02,2.405481971800327301e-02,1.814271062612533569e-01,1.020557045936584473e+00,1.244077980518341064e-01,-1.002945005893707275e-02,6.861273199319839478e-02
1.017186999320983887e+00,1.547867953777313232e-01,1.203134004026651382e-02,-1.760648041963577271e-01,-7.841952145099639893e-02,-2.326745925529394299e-05,-3.756935941055417061e-03,-2.940467000007629395e-02,2.402223087847232819e-02
6.416142918169498444e-03,-2.220885083079338074e-02,7.288864813745021820e-03,8.477047830820083618e-02,1.033089995384216309e+00,1.868072003126144409e-01,-4.733822774142026901e-03,3.974837064743041992e-02,1.621218980289995670e-03
1.599992960691452026e-01,2.733013965189456940e-02,8.230862766504287720e-02,6.527779251337051392e-02,5.220584105700254440e-03,-1.062282943166792393e-03,-1.549458969384431839e-02,8.140317164361476898e-03,1.019343018531799316e+00
-6.543249823153018951e-03,4.562459141016006470e-02,-2.993047051131725311e-02,1.016587972640991211e+00,1.772291064262390137e-01,1.360739953815937042e-02,7.084555923938751221e-02,4.292348865419626236e-03,-5.460830871015787125e-03
4.821562021970748901e-02,3.164638066664338112e-03,-7.905378192663192749e-02,-1.422024983912706375e-02,7.496535778045654297e-03,5.218220874667167664e-02,-1.393975019454956055e-01,1.017758011817932129e+00,1.375053972005844116e-01
3.785102069377899170e-02,-3.350286930799484253e-02,9.893528819084167480e-01,1.469863057136535645e-01,3.659008815884590149e-02,4.083063080906867981e-02,6.131501123309135437e-02,-1.490299962460994720e-02,6.161319091916084290e-03
-1.763732917606830597e-02,-2.482094988226890564e-02,-2.329964004456996918e-02,-1.276926044374704361e-02,4.989251121878623962e-02,-1.040657982230186462e-01,1.012449979782104492e+00,1.216289028525352478e-01,-2.367892069742083549e-03
3.266770020127296448e-02,9.987813830375671387e-01,1.258555948734283447e-01,6.334593985229730606e-03,-6.912808865308761597e-02,9.589943289756774902e-02,-1.320265978574752808e-02,4.986128769814968109e-03,-1.576568931341171265e-02
6.043081157258711755e-05,-1.467381976544857025e-02,-3.554223850369453430e-02,3.315893933176994324e-02,1.729861944913864136e-01,1.016427993774414062e+00,1.279034018516540527e-01,-5.054721143096685410e-03,5.936995148658752441e-02
1.014708042144775391e+00,1.595914065837860107e-01,1.502704992890357971e-02,-1.832610964775085449e-01,-7.833281159400939941e-02,-1.670679048402234912e-04,4.003162961453199387e-03,-3.288907185196876526e-02,2.376320958137512207e-02
1.610425999388098717e-03,-1.992302946746349335e-02,2.525570057332515717e-02,9.727148711681365967e-02,1.025877952575683594e+00,1.866526007652282715e-01,-1.336214970797300339e-02,4.329496994614601135e-02,3.647503908723592758e-03
1.477901041507720947e-01,2.622912079095840454e-02,9.700305759906768799e-02,5.270253121852874756e-02,1.641529053449630737e-02,-1.001146994531154633e-02,-1.657805033028125763e-02,1.397479046136140823e-02,1.020769000053405762e+00
-6.624612957239151001e-03,3.654510155320167542e-02,-4.720735177397727966e-02,1.006441950798034668e+00,1.779914051294326782e-01,1.009477023035287857e-02,8.287812769412994385e-02,6.045728805474936962e-04,-5.711353849619626999e-03
4.246808961033821106e-02,2.504784986376762390e-02,-1.088704988360404968e-01,-2.107457071542739868e-02,-1.787425018846988678e-03,5.572193861007690430e-02,-1.128387972712516785e-01,1.019858002662658691e+00,1.379231959581375122e-01
2.329849079251289368e-02,-8.223125338554382324e-02,9.848206043243408203e-01,1.564052999019622803e-01,3.522431105375289917e-02,5.698487907648086548e-02,5.725179985165596008e-02,-9.751963429152965546e-03,7.955518551170825958e-03
-1.746575906872749329e-02,-9.918362833559513092e-03,-1.978193968534469604e-02,-1.377198006957769394e-02,4.665118828415870667e-02,-1.288869976997375488e-01,1.020105004310607910e+00,1.185154989361763000e-01,-5.899867042899131775e-03
3.384080901741981506e-02,1.001044034957885742e+00,1.441476047039031982e-01,7.540182210505008698e-03,-7.912401854991912842e-02,1.106325015425682068e-01,-2.150557935237884521e-02,6.435053888708353043e-03,-1.665820926427841187e-02
-1.013674028217792511e-02,-1.535131968557834625e-02,-2.103194966912269592e-02,3.948010131716728210e-02,1.556981950998306274e-01,1.007401943206787109e+00,1.274750977754592896e-01,-6.724137812852859497e-03,5.842391029000282288e-02
1.014611959457397461e+00,1.508239060640335083e-01,1.323384046554565430e-02,-1.722993999719619751e-01,-6.372124701738357544e-02,-3.261242061853408813e-03,8.443091064691543579e-03,-3.166266903281211853e-02,3.499789163470268250e-02
-3.900012001395225525e-03,-9.399047121405601501e-03,2.608755975961685181e-02,1.027804017066955566e-01,1.016530036926269531e+00,1.907518953084945679e-01,-1.469951029866933823e-02,5.076270177960395813e-02,7.600096985697746277e-03
1.334768980741500854e-01,2.926653996109962463e-02,1.150674000382423401e-01,4.130474850535392761e-02,1.553292013704776764e-02,-6.942941807210445404e-03,-2.243643067777156830e-02,2.356271073222160339e-02,1.022578954696655273e+00
-6.999948062002658844e-03,2.296745963394641876e-02,-6.462209671735763550e-02,1.005373001098632812e+00,1.751337051391601562e-01,8.775199763476848602e-03,8.081863075494766235e-02,-2.374622999923303723e-04,-9.214961901307106018e-03
3.176419064402580261e-02,3.446032106876373291e-02,-1.220128983259201050e-01,-1.933065988123416901e-02,-7.180870976299047470e-03,5.469045042991638184e-02,-9.234999865293502808e-02,1.021255016326904297e+00,1.370083987712860107e-01
2.246676944196224213e-02,-8.250348269939422607e-02,9.992684125900268555e-01,1.630448997020721436e-01,2.517824992537498474e-02,6.551700830459594727e-02,4.917192086577415466e-02,-1.125689037144184113e-02,1.263315044343471527e-02
-1.867284998297691345e-02,-2.871922915801405907e-03,-2.105071023106575012e-02,-1.743987016379833221e-02,4.769536852836608887e-02,-1.535855978727340698e-01,1.024438977241516113e+00,1.200847998261451721e-01,-1.045607961714267731e-02
4.214433953166007996e-02,1.011541008949279785e+00,1.453008949756622314e-01,7.121420931071043015e-03,-9.201204031705856323e-02,1.283037066459655762e-01,-2.252713032066822052e-02,5.177245009690523148e-03,-1.996080018579959869e-02
-1.222325023263692856e-02,-1.188036985695362091e-02,-7.296267896890640259e-03,3.300539031624794006e-02,1.314768046140670776e-01,1.010391950607299805e+00,1.222618967294692993e-01,-1.888928003609180450e-03,7.306755334138870239e-02
1.014220952987670898e+00,1.375619024038314819e-01,1.407670974731445312e-02,-1.611029952764511108e-01,-3.511527925729751587e-02,-4.167899955064058304e-03,8.809009566903114319e-03,-2.539785951375961304e-02,6.014040112495422363e-02
-1.435219962149858475e-02,6.995176227064803243e-05,1.864824071526527405e-02,9.543369710445404053e-02,1.011072993278503418e+00,1.902960985898971558e-01,-1.099054981023073196e-02,5.448511987924575806e-02,1.072082016617059708e-02
1.328950971364974976e-01,3.193612024188041687e-02,1.269398033618927002e-01,3.668202832341194153e-02,5.966937169432640076e-03,-1.112036034464836121e-02,-1.881623081862926483e-02,2.271286025643348694e-02,1.027276039123535156e+00
-3.254157956689596176e-03,1.399387978017330170e-02,-7.292650640010833740e-02,1.001644968986511230e+00,1.765695959329605103e-01,1.120735984295606613e-02,7.311005145311355591e-02,-2.827880904078483582e-03,-1.375028025358915329e-02
2.588566951453685760e-02,3.935194015502929688e-02,-1.310606002807617188e-01,-1.921167038381099701e-02,-6.291760131716728210e-03,5.245596170425415039e-02,-8.474072813987731934e-02,1.019950985908508301e+00,1.336629986763000488e-01
2.331653982400894165e-02,-6.463211774826049805e-02,1.012935996055603027e+00,1.568928062915802002e-01,1.703942008316516876e-02,7.573939114809036255e-02,3.054632060229778290e-02,-6.268892902880907059e-03,1.252590958029031754e-02
-2.265710011124610901e-02,-2.864310983568429947e-03,-1.968185044825077057e-02,-2.617749013006687164e-02,4.946475103497505188e-02,-1.811555027961730957e-01,1.024698972702026367e+00,1.266638934612274170e-01,-1.659688912332057953e-02
4.685695096850395203e-02,1.020980000495910645e+00,1.381798982620239258e-01,5.155807826668024063e-03,-9.445884823799133301e-02,1.545591056346893311e-01,-1.851280033588409424e-02,5.697978194802999496e-03,-2.790910005569458008e-02
-2.178535982966423035e-02,-8.767682127654552460e-03,-2.797218970954418182e-03,1.891978085041046143e-02,1.070996001362800598e-01,1.006132960319519043e+00,1.265151947736740112e-01,4.556165076792240143e-03,1.022327020764350891e-01
1.017950057983398438e+00,1.289079934358596802e-01,1.803806051611900330e-02,-1.273854970932006836e-01,-1.857387088239192963e-02,-1.328576006926596165e-03,1.036669034510850906e-02,-2.173258922994136810e-02,9.352421015501022339e-02
-1.996422000229358673e-02,4.427256993949413300e-03,1.914184913039207458e-02,9.037631750106811523e-02,1.011899948120117188e+00,1.886533945798873901e-01,-4.699151031672954559e-03,5.156328156590461731e-02,4.910697229206562042e-03
1.340052038431167603e-01,2.696234919130802155e-02,1.107710972428321838e-01,2.770688012242317200e-02,-1.694703008979558945e-03,-1.174020953476428986e-02,-2.113706059753894806e-02,2.055845037102699280e-02,1.027191996574401855e+00
3.964474890381097794e-03,1.398428995162248611e-02,-5.966680124402046204e-02,9.928500056266784668e-01,1.787396073341369629e-01,9.630125947296619415e-03,5.526373907923698425e-02,-1.042148005217313766e-02,-1.987764984369277954e-02
2.632098086178302765e-02,4.177071899175643921e-02,-1.466003954410552979e-01,-2.064115926623344421e-02,-8.681789040565490723e-03,4.708078131079673767e-02,-8.026555925607681274e-02,1.020431041717529297e+00,1.256520003080368042e-01
1.512948982417583466e-02,-4.515552148222923279e-02,1.017361998558044434e+00,1.431345045566558838e-01,1.142834965139627457e-02,7.768051326274871826e-02,2.631822973489761353e-02,3.175365854986011982e-04,1.042774040251970291e-02
-6.204778794199228287e-03,-5.188954062759876251e-03,-1.519377995282411575e-02,-2.472136914730072021e-02,4.978875070810317993e-02,-1.817716062068939209e-01,1.026150941848754883e+00,1.306145936250686646e-01,-2.516297996044158936e-02
6.083353981375694275e-02,1.025303006172180176e+00,1.389890015125274658e-01,8.211177773773670197e-03,-8.575192838907241821e-02,1.688589006662368774e-01,-1.192713994532823563e-02,4.336743149906396866e-03,-3.548153862357139587e-02
-3.281633928418159485e-02,-1.328917033970355988e-02,-6.166545208543539047e-03,1.637149974703788757e-02,7.842147350311279297e-02,1.005429029464721680e+00,1.248136982321739197e-01,2.955342060886323452e-04,1.295572966337203979e-01
1.025151014328002930e+00,1.292220950126647949e-01,2.021409012377262115e-02,-9.944225102663040161e-02,-3.750950098037719727e-03,-2.504576928913593292e-03,1.529075019061565399e-02,-2.289709076285362244e-02,1.095924973487854004e-01
-1.924788020551204681e-02,1.392440963536500931e-02,1.141669973731040955e-02,9.316948801279067993e-02,1.009449005126953125e+00,1.838860958814620972e-01,4.530830774456262589e-03,5.008190125226974487e-02,4.324775189161300659e-03
1.260886043310165405e-01,2.134436927735805511e-02,8.541630953550338745e-02,1.654185913503170013e-02,-6.831450853496789932e-03,-2.315154066309332848e-03,-2.301648072898387909e-02,2.738798037171363831e-02,1.025123000144958496e+00
7.610662840306758881e-03,1.481339987367391586e-02,-2.313154004514217377e-02,9.942517280578613281e-01,1.794739961624145508e-01,1.213882956653833389e-02,4.151463881134986877e-02,-1.342753972858190536e-02,-2.843794971704483032e-02
3.229606896638870239e-02,4.850346967577934265e-02,-1.563083976507186890e-01,-1.705232076346874237e-02,-9.617031551897525787e-03,3.128419071435928345e-02,-7.299627363681793213e-02,1.019034028053283691e+00,1.179973036050796509e-01
8.707969449460506439e-03,-2.883068053051829338e-03,1.013913989067077637e+00,1.409184932708740234e-01,6.930749863386154175e-03,7.154329121112823486e-02,2.918119914829730988e-02,-3.812750102952122688e-03,1.102001033723354340e-02
-1.682480052113533020e-02,-1.128606032580137253e-02,-1.249097008258104324e-02,-2.252808026969432831e-02,5.247683078050613403e-02,-1.662880033254623413e-01,1.030969977378845215e+00,1.297066956758499146e-01,-3.282158821821212769e-02
7.201819866895675659e-02,1.034762978553771973e+00,1.315771043300628662e-01,8.047512732446193695e-03,-7.866056263446807861e-02,1.686982065439224243e-01,-2.414385089650750160e-03,2.958666998893022537e-03,-3.127837181091308594e-02
-3.810856118798255920e-02,-1.844611950218677521e-02,-6.626699119806289673e-03,1.624858006834983826e-02,6.785222142934799194e-02,1.014767050743103027e+00,1.235378980636596680e-01,-2.146720886230468750e-03,1.382728070020675659e-01
1.028777956962585449e+00,1.303783953189849854e-01,2.477766014635562897e-02,-9.297726303339004517e-02,8.263141848146915436e-03,3.993023128714412451e-04,2.205693908035755157e-02,-2.401495911180973053e-02,1.068497002124786377e-01
-1.297764014452695847e-02,1.231751963496208191e-02,1.251730043441057205e-02,9.563922882080078125e-02,1.008453965187072754e+00,1.687130928039550781e-01,1.018039043992757797e-02,5.011926963925361633e-02,4.128875210881233215e-03
1.199470013380050659e-01,2.308258041739463806e-02,5.200912058353424072e-02,2.127092098817229271e-03,-1.085793040692806244e-02,-3.051955951377749443e-03,-2.457430027425289154e-02,3.395568951964378357e-02,1.025748014450073242e+00
8.580188266932964325e-03,6.370048969984054565e-03,-1.332743000239133835e-02,9.963920116424560547e-01,1.825827956199645996e-01,1.710822060704231262e-02,3.273405879735946655e-02,-1.526010967791080475e-02,-3.609896823763847351e-02
4.087536036968231201e-02,3.634944185614585876e-02,-1.485829055309295654e-01,-1.668605953454971313e-02,-7.160604000091552734e-03,9.271629154682159424e-03,-5.452708899974822998e-02,1.017626047134399414e+00,1.220986992120742798e-01
-2.226771088317036629e-03,1.414548978209495544e-02,1.013370990753173828e+00,1.411322951316833496e-01,2.139674033969640732e-03,5.351684987545013428e-02,3.159952908754348755e-02,-6.135143805295228958e-03,7.637696806341409683e-03
-1.848869025707244873e-02,-2.250836044549942017e-02,-7.400988135486841202e-03,-2.249255962669849396e-02,4.994972050189971924e-02,-1.451012045145034790e-01,1.037634015083312988e+00,1.288169026374816895e-01,-3.271983936429023743e-02
7.728046178817749023e-02,1.033117055892944336e+00,1.329886019229888916e-01,1.817158982157707214e-02,-7.638236880302429199e-02,1.466097980737686157e-01,3.506514010950922966e-03,2.108105923980474472e-03,-2.496716007590293884e-02
-5.182037875056266785e-02,-1.623875088989734650e-02,8.622697554528713226e-03,1.827047020196914673e-02,7.049086689949035645e-02,1.013939976692199707e+00,1.225662976503372192e-01,-5.839537829160690308e-03,1.332622021436691284e-01
1.029726982116699219e+00,1.222653016448020935e-01,3.203598037362098694e-02,-8.854521065950393677e-02,1.133143994957208633e-02,5.757755134254693985e-03,2.266835048794746399e-02,-2.098377048969268799e-02,9.904205799102783203e-02
-4.089315887540578842e-03,-3.732626093551516533e-03,2.671959064900875092e-02,9.407919645309448242e-02,1.010849952697753906e+00,1.473387926816940308e-01,1.376722007989883423e-02,5.124472081661224365e-02,-2.348494948819279671e-03
1.093008965253829956e-01,2.420005947351455688e-02,-8.877894724719226360e-04,-2.378123067319393158e-02,-1.518165972083806992e-02,-2.227307064458727837e-03,-3.055592067539691925e-02,4.246810823678970337e-02,1.022403955459594727e+00
7.524293847382068634e-03,6.600115913897752762e-03,-2.527916058897972107e-02,9.963746070861816406e-01,1.804877072572708130e-01,1.363412011414766312e-02,1.348064001649618149e-02,-1.856922917068004608e-02,-3.600867092609405518e-02
4.550363868474960327e-02,2.873345091938972473e-02,-1.263812035322189331e-01,-6.036346778273582458e-03,-1.028965041041374207e-02,-1.482366025447845459e-02,-1.600706018507480621e-02,1.016751050949096680e+00,1.282888054847717285e-01


==> fig/har/examples/har_pri/xrange.txt <==
0.000000000000000000e+00
2.015748031496062895e-02
4.031496062992125790e-02
6.047244094488188337e-02
8.062992125984251579e-02
1.007874015748031482e-01
1.209448818897637667e-01
1.411023622047244130e-01
1.612598425196850316e-01
1.814173228346456501e-01
2.015748031496062964e-01
2.217322834645669150e-01
2.418897637795275335e-01
2.620472440944881520e-01
2.822047244094488261e-01
3.023622047244094446e-01
3.225196850393700632e-01
3.426771653543306817e-01
3.628346456692913002e-01
3.829921259842519743e-01
4.031496062992125928e-01
4.233070866141732114e-01
4.434645669291338299e-01
4.636220472440944484e-01
4.837795275590550670e-01
5.039370078740157410e-01
5.240944881889763041e-01
5.442519685039369781e-01
5.644094488188976522e-01
5.845669291338582152e-01
6.047244094488188892e-01
6.248818897637794523e-01
6.450393700787401263e-01
6.651968503937008004e-01
6.853543307086613634e-01
7.055118110236220375e-01
7.256692913385826005e-01
7.458267716535432745e-01
7.659842519685039486e-01
7.861417322834645116e-01
8.062992125984251857e-01
8.264566929133857487e-01
8.466141732283464227e-01
8.667716535433070968e-01
8.869291338582676598e-01
9.070866141732283339e-01
9.272440944881888969e-01
9.474015748031495709e-01
9.675590551181101340e-01
9.877165354330708080e-01
1.007874015748031482e+00
1.028031496062992156e+00
1.048188976377952608e+00
1.068346456692913282e+00
1.088503937007873956e+00
1.108661417322834630e+00
1.128818897637795304e+00
1.148976377952755756e+00
1.169133858267716430e+00
1.189291338582677104e+00
1.209448818897637778e+00
1.229606299212598453e+00
1.249763779527558905e+00
1.269921259842519579e+00
1.290078740157480253e+00
1.310236220472440927e+00
1.330393700787401601e+00
1.350551181102362053e+00
1.370708661417322727e+00
1.390866141732283401e+00
1.411023622047244075e+00
1.431181102362204749e+00
1.451338582677165201e+00
1.471496062992125875e+00
1.491653543307086549e+00
1.511811023622047223e+00
1.531968503937007897e+00
1.552125984251968349e+00
1.572283464566929023e+00
1.592440944881889697e+00
1.612598425196850371e+00
1.632755905511811045e+00
1.652913385826771497e+00
1.673070866141732171e+00
1.693228346456692845e+00
1.713385826771653520e+00
1.733543307086614194e+00
1.753700787401574646e+00
1.773858267716535320e+00
1.794015748031495994e+00
1.814173228346456668e+00
1.834330708661417342e+00
1.854488188976377794e+00
1.874645669291338468e+00
1.894803149606299142e+00
1.914960629921259816e+00
1.935118110236220268e+00
1.955275590551180942e+00
1.975433070866141616e+00
1.995590551181102290e+00
2.015748031496062964e+00
2.035905511811023416e+00
2.056062992125984312e+00
2.076220472440944764e+00
2.096377952755905216e+00
2.116535433070866112e+00
2.136692913385826564e+00
2.156850393700787460e+00
2.177007874015747912e+00
2.197165354330708364e+00
2.217322834645669261e+00
2.237480314960629713e+00
2.257637795275590609e+00
2.277795275590551061e+00
2.297952755905511513e+00
2.318110236220472409e+00
2.338267716535432861e+00
2.358425196850393757e+00
2.378582677165354209e+00
2.398740157480314661e+00
2.418897637795275557e+00
2.439055118110236009e+00
2.459212598425196905e+00
2.479370078740157357e+00
2.499527559055117809e+00
2.519685039370078705e+00
2.539842519685039157e+00
2.560000000000000053e+00


==> fig/har/lineplots/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_har_trainingandtesting.ps"
set size 0.70,0.30
set xrange [0:101]
set yrange [0:0.65]
#set format y "%g%%" 
# set format y "%.0f%%"
#set xtics 0,0.2,0.62
set ytics 0,0.2,0.62

unset xtics

#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -2

set xlabel "ObfNets" 
set ylabel "ASR" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "linepoints_plot_data.txt" using 1:2 title "training data" w lines lc rgb "red" lw 3 dt 2,\
    "linepoints_plot_data.txt" using 1:3 title "testing data" w lines lc rgb "blue" lw 3

set output
reset

==> fig/har/lineplots/linepoints_plot_data.txt <==
1	4.84E-02	5.13E-02
2	4.84E-02	6.01E-02
3	4.98E-02	5.01E-02
4	4.98E-02	5.26E-02
5	5.00E-02	4.88E-02
6	5.04E-02	3.88E-02
7	5.07E-02	5.88E-02
8	5.11E-02	3.75E-02
9	5.18E-02	5.26E-02
10	5.23E-02	5.51E-02
11	5.28E-02	4.38E-02
12	5.28E-02	5.01E-02
13	5.28E-02	5.13E-02
14	5.29E-02	4.88E-02
15	5.31E-02	4.51E-02
16	5.31E-02	5.88E-02
17	5.35E-02	4.76E-02
18	5.35E-02	5.13E-02
19	5.40E-02	4.26E-02
20	5.40E-02	4.38E-02
21	5.48E-02	5.01E-02
22	5.52E-02	3.75E-02
23	5.54E-02	5.01E-02
24	5.58E-02	5.13E-02
25	5.58E-02	4.88E-02
26	5.62E-02	6.13E-02
27	5.69E-02	5.63E-02
28	5.72E-02	4.51E-02
29	5.74E-02	4.26E-02
30	5.77E-02	4.38E-02
31	5.77E-02	4.63E-02
32	5.79E-02	4.88E-02
33	5.80E-02	4.63E-02
34	5.82E-02	4.63E-02
35	5.82E-02	3.13E-02
36	5.82E-02	6.38E-02
37	5.83E-02	6.01E-02
38	5.83E-02	5.13E-02
39	5.86E-02	4.51E-02
40	5.91E-02	4.76E-02
41	5.96E-02	5.13E-02
42	5.97E-02	4.76E-02
43	6.02E-02	4.13E-02
44	6.06E-02	4.26E-02
45	6.06E-02	4.13E-02
46	6.06E-02	4.88E-02
47	6.10E-02	5.88E-02
48	6.13E-02	4.26E-02
49	6.14E-02	4.76E-02
50	6.14E-02	4.38E-02
51	6.16E-02	5.26E-02
52	6.16E-02	5.38E-02
53	6.17E-02	4.26E-02
54	6.19E-02	4.76E-02
55	6.22E-02	5.01E-02
56	6.36E-02	4.13E-02
57	6.36E-02	5.26E-02
58	6.36E-02	4.26E-02
59	6.37E-02	3.88E-02
60	6.37E-02	4.51E-02
61	6.39E-02	3.75E-02
62	6.39E-02	4.88E-02
63	6.42E-02	4.63E-02
64	6.50E-02	5.26E-02
65	6.53E-02	4.76E-02
66	6.57E-02	5.38E-02
67	6.57E-02	5.26E-02
68	6.61E-02	4.26E-02
69	6.67E-02	5.26E-02
70	7.09E-02	6.13E-02
71	1.16E-01	8.89E-02
72	1.35E-01	1.03E-01
73	1.38E-01	1.14E-01
74	1.56E-01	1.28E-01
75	2.27E-01	1.69E-01
76	2.82E-01	2.05E-01
77	2.83E-01	2.35E-01
78	2.98E-01	2.83E-01
79	3.65E-01	2.90E-01
80	3.99E-01	3.18E-01
81	4.05E-01	3.44E-01
82	4.07E-01	3.48E-01
83	4.09E-01	3.30E-01
84	4.32E-01	3.58E-01
85	4.54E-01	3.64E-01
86	4.57E-01	3.70E-01
87	4.63E-01	3.65E-01
88	4.79E-01	3.83E-01
89	4.84E-01	4.08E-01
90	4.85E-01	3.78E-01
91	5.11E-01	4.24E-01
92	5.26E-01	4.34E-01
93	5.27E-01	4.04E-01
94	5.35E-01	4.22E-01
95	5.46E-01	4.29E-01
96	5.47E-01	4.18E-01
97	5.51E-01	4.23E-01
98	5.73E-01	4.29E-01
99	5.75E-01	4.61E-01
100	5.81E-01	4.47E-01


==> fig/har/lineplots/privacyattacker_verification_1_.csv <==
4.630788415670394897e-02,2.119942188262939453e+00,6.102453155300000000e+10,5.816831439733505249e-02,1.935434103012084961e+00
3.579474389553070068e-01,1.085936427116394043e+00,6.102453155300000000e+10,4.323948025703430176e-01,8.763934969902038574e-01
3.754693269729614258e-02,2.601536273956298828e+00,6.102453155300000000e+10,5.105197802186012268e-02,2.415111064910888672e+00
5.256570875644683838e-02,2.140244960784912109e+00,6.102453155300000000e+10,6.497524678707122803e-02,1.965295791625976562e+00
6.007509678602218628e-02,2.220149040222167969e+00,6.102453155300000000e+10,5.832301825284957886e-02,2.065901994705200195e+00
1.026282906532287598e-01,1.776078581809997559e+00,6.102453155300000000e+10,1.345915794372558594e-01,1.600931167602539062e+00
4.881101474165916443e-02,2.393413305282592773e+00,6.102453155300000000e+10,5.290841683745384216e-02,2.249436616897583008e+00
4.255319386720657349e-02,2.322195053100585938e+00,6.102453155300000000e+10,5.399133637547492981e-02,2.146485328674316406e+00
5.256570875644683838e-02,2.229658126831054688e+00,6.102453155300000000e+10,6.667698174715042114e-02,2.083943367004394531e+00
4.292866289615631104e-01,1.012595176696777344e+00,6.102453155300000000e+10,5.734838843345642090e-01,6.377342939376831055e-01
3.178973793983459473e-01,1.151180505752563477e+00,6.102453155300000000e+10,3.994430601596832275e-01,9.378132820129394531e-01
4.242803454399108887e-01,1.066283226013183594e+00,6.102453155300000000e+10,5.105198025703430176e-01,7.326518893241882324e-01
4.380475729703903198e-02,2.510771512985229492e+00,6.102453155300000000e+10,5.275371298193931580e-02,2.323223590850830078e+00
4.755945131182670593e-02,2.184528827667236328e+00,6.102453155300000000e+10,6.141707673668861389e-02,2.062493801116943359e+00
1.276595741510391235e-01,1.831597089767456055e+00,6.102453155300000000e+10,1.560952961444854736e-01,1.625711202621459961e+00
5.131414532661437988e-02,2.632958889007568359e+00,6.102453155300000000e+10,4.842202737927436829e-02,2.475819110870361328e+00
5.256570875644683838e-02,3.040560722351074219e+00,6.102453155300000000e+10,5.182549357414245605e-02,2.791796684265136719e+00
4.505632072687149048e-02,2.666559219360351562e+00,6.102453155300000000e+10,5.306311696767807007e-02,2.500443696975708008e+00
3.128911182284355164e-02,2.118242740631103516e+00,6.102453155300000000e+10,5.816831439733505249e-02,1.963400125503540039e+00
4.130162671208381653e-02,2.294062137603759766e+00,6.102453155300000000e+10,6.358291953802108765e-02,2.120973110198974609e+00
4.755945131182670593e-02,2.437794446945190430e+00,6.102453155300000000e+10,6.188118830323219299e-02,2.234185218811035156e+00
2.352941185235977173e-01,1.343736529350280762e+00,6.102453155300000000e+10,2.834158241748809814e-01,1.160968184471130371e+00
4.255319386720657349e-02,2.163676738739013672e+00,6.102453155300000000e+10,6.126237660646438599e-02,1.983211994171142578e+00
3.754693269729614258e-02,2.468088150024414062e+00,6.102453155300000000e+10,5.522895976901054382e-02,2.251147508621215820e+00
4.255319386720657349e-02,2.097406864166259766e+00,6.102453155300000000e+10,5.739480257034301758e-02,1.951596736907958984e+00
4.755945131182670593e-02,2.227033138275146484e+00,6.102453155300000000e+10,5.971534550189971924e-02,2.041396617889404297e+00
4.180225431919097900e-01,9.682414531707763672e-01,6.102453155300000000e+10,5.465655922889709473e-01,6.907025575637817383e-01
5.006257817149162292e-02,2.079785823822021484e+00,6.102453155300000000e+10,6.219059228897094727e-02,1.951044678688049316e+00
3.704630732536315918e-01,1.316340804100036621e+00,6.102453155300000000e+10,4.573019742965698242e-01,8.581790328025817871e-01
5.632040277123451233e-02,2.257689237594604492e+00,6.102453155300000000e+10,5.693069100379943848e-02,2.074876785278320312e+00
8.886107802391052246e-02,1.944609522819519043e+00,6.102453155300000000e+10,1.155631169676780701e-01,1.751194357872009277e+00
2.903629541397094727e-01,1.184770584106445312e+00,6.102453155300000000e+10,3.652537167072296143e-01,1.009452700614929199e+00
5.256570875644683838e-02,2.120565891265869141e+00,6.102453155300000000e+10,6.358291953802108765e-02,1.920946717262268066e+00
2.052565813064575195e-01,1.360019087791442871e+00,6.102453155300000000e+10,2.821782231330871582e-01,1.168421387672424316e+00
5.256570875644683838e-02,2.183089256286621094e+00,6.102453155300000000e+10,6.157178059220314026e-02,2.037584066390991211e+00
4.505632072687149048e-02,2.230078935623168945e+00,6.102453155300000000e+10,5.724009871482849121e-02,2.109080553054809570e+00
4.255319386720657349e-02,2.209967613220214844e+00,6.102453155300000000e+10,6.358291953802108765e-02,2.023611307144165039e+00
4.255319386720657349e-02,2.324599981307983398e+00,6.102453155300000000e+10,6.064356490969657898e-02,2.108973026275634766e+00
4.380475729703903198e-02,2.324191331863403320e+00,6.102453155300000000e+10,6.141707673668861389e-02,2.172719478607177734e+00
5.381727218627929688e-02,2.184857368469238281e+00,6.102453155300000000e+10,6.157178059220314026e-02,2.047257900238037109e+00
1.689611971378326416e-01,1.477816343307495117e+00,6.102453155300000000e+10,2.266398519277572632e-01,1.295691132545471191e+00
3.479349315166473389e-01,1.361409187316894531e+00,6.102453155300000000e+10,4.071782231330871582e-01,9.714933037757873535e-01
4.342928826808929443e-01,9.687556028366088867e-01,6.102453155300000000e+10,5.259900689125061035e-01,7.205554246902465820e-01
5.131414532661437988e-02,2.446648597717285156e+00,6.102453155300000000e+10,5.584777146577835083e-02,2.275704383850097656e+00
5.006257817149162292e-02,2.454417943954467773e+00,6.102453155300000000e+10,5.275371298193931580e-02,2.280176639556884766e+00
3.879849985241889954e-02,2.651635646820068359e+00,6.102453155300000000e+10,5.043316632509231567e-02,2.474871873855590820e+00
5.006257817149162292e-02,2.609074592590332031e+00,6.102453155300000000e+10,4.981435462832450867e-02,2.378832101821899414e+00
2.828535735607147217e-01,1.749132513999938965e+00,6.102453155300000000e+10,2.981126308441162109e-01,1.337830424308776855e+00
4.255319386720657349e-02,2.344715118408203125e+00,6.102453155300000000e+10,6.172648444771766663e-02,2.178958892822265625e+00
4.755945131182670593e-02,2.121166229248046875e+00,6.102453155300000000e+10,5.352722853422164917e-02,1.941331744194030762e+00
4.130162671208381653e-02,2.425343036651611328e+00,6.102453155300000000e+10,6.064356490969657898e-02,2.239081621170043945e+00
3.879849985241889954e-02,2.135477304458618164e+00,6.102453155300000000e+10,6.373762339353561401e-02,1.984627723693847656e+00
3.654568195343017578e-01,1.067560434341430664e+00,6.102453155300000000e+10,4.631806910037994385e-01,8.254641890525817871e-01
5.131414532661437988e-02,2.279595375061035156e+00,6.102453155300000000e+10,5.352722853422164917e-02,2.103688240051269531e+00
5.131414532661437988e-02,2.200798511505126953e+00,6.102453155300000000e+10,5.832301825284957886e-02,2.031116008758544922e+00
4.505632072687149048e-02,2.246033191680908203e+00,6.102453155300000000e+10,6.373762339353561401e-02,2.074120759963989258e+00
4.881101474165916443e-02,2.372183561325073242e+00,6.102453155300000000e+10,6.064356490969657898e-02,2.163727521896362305e+00
4.042553305625915527e-01,1.073263168334960938e+00,6.102453155300000000e+10,5.270730257034301758e-01,7.039867043495178223e-01
5.506883561611175537e-02,2.885069370269775391e+00,6.102453155300000000e+10,5.228960141539573669e-02,2.702051639556884766e+00
3.642052710056304932e-01,1.058852791786193848e+00,6.102453155300000000e+10,4.538985192775726318e-01,8.415852189064025879e-01
1.138923689723014832e-01,1.833027243614196777e+00,6.102453155300000000e+10,1.378403455018997192e-01,1.634845256805419922e+00
5.882352963089942932e-02,2.374982595443725586e+00,6.102453155300000000e+10,5.306311696767807007e-02,2.188242197036743164e+00
3.441802263259887695e-01,1.137615680694580078e+00,6.102453155300000000e+10,4.047029614448547363e-01,9.235509037971496582e-01
5.882352963089942932e-02,2.654725074768066406e+00,6.102453155300000000e+10,5.074257403612136841e-02,2.442314147949218750e+00
4.630788415670394897e-02,2.248732566833496094e+00,6.102453155300000000e+10,5.801361426711082458e-02,2.107363462448120117e+00
4.217772185802459717e-01,1.046994209289550781e+00,6.102453155300000000e+10,5.354269742965698242e-01,6.739640235900878906e-01
3.754693269729614258e-02,2.345184803009033203e+00,6.102453155300000000e+10,6.389232724905014038e-02,2.132560729980468750e+00
4.130162671208381653e-02,2.072637081146240234e+00,6.102453155300000000e+10,6.017945334315299988e-02,1.937687158584594727e+00
4.881101474165916443e-02,2.815638542175292969e+00,6.102453155300000000e+10,4.996905848383903503e-02,2.660187721252441406e+00
4.505632072687149048e-02,2.182794332504272461e+00,6.102453155300000000e+10,5.863242596387863159e-02,2.034097909927368164e+00
4.630788415670394897e-02,2.405097484588623047e+00,6.102453155300000000e+10,6.420173496007919312e-02,2.199582576751708984e+00
6.382978707551956177e-02,2.327009201049804688e+00,6.102453155300000000e+10,5.816831439733505249e-02,2.182682037353515625e+00
4.881101474165916443e-02,2.062759399414062500e+00,6.102453155300000000e+10,5.785891041159629822e-02,1.902378797531127930e+00
5.006257817149162292e-02,2.164852857589721680e+00,6.102453155300000000e+10,5.538366362452507019e-02,1.996532797813415527e+00
4.380475729703903198e-02,2.147939205169677734e+00,6.102453155300000000e+10,5.770420655608177185e-02,1.969441175460815430e+00
4.255319386720657349e-02,2.254018068313598633e+00,6.102453155300000000e+10,6.605816632509231567e-02,2.109596252441406250e+00
4.605757296085357666e-01,9.322075247764587402e-01,6.102453155300000000e+10,5.745668411254882812e-01,6.399845480918884277e-01
5.131414532661437988e-02,2.352445125579833984e+00,6.102453155300000000e+10,5.956064164638519287e-02,2.172813892364501953e+00
5.256570875644683838e-02,2.859541654586791992e+00,6.102453155300000000e+10,4.981435462832450867e-02,2.600243330001831055e+00
5.381727218627929688e-02,2.095193386077880859e+00,6.102453155300000000e+10,6.574875861406326294e-02,1.934308886528015137e+00
6.007509678602218628e-02,2.983078002929687500e+00,6.102453155300000000e+10,4.842202737927436829e-02,2.780178785324096680e+00
4.380475729703903198e-02,2.769291639328002930e+00,6.102453155300000000e+10,5.399133637547492981e-02,2.572385787963867188e+00
4.468085169792175293e-01,9.359024763107299805e-01,6.102453155300000000e+10,5.810643434524536133e-01,6.425020694732666016e-01
5.256570875644683838e-02,2.269432067871093750e+00,6.102453155300000000e+10,6.574875861406326294e-02,2.112500429153442383e+00
4.630788415670394897e-02,2.220249176025390625e+00,6.102453155300000000e+10,5.770420655608177185e-02,2.094640731811523438e+00
3.779724836349487305e-01,1.037291765213012695e+00,6.102453155300000000e+10,4.851485192775726318e-01,7.813281416893005371e-01
4.881101474165916443e-02,2.231226921081542969e+00,6.102453155300000000e+10,5.584777146577835083e-02,2.089067459106445312e+00
4.755945131182670593e-02,2.107244253158569336e+00,6.102453155300000000e+10,5.909653380513191223e-02,1.950335979461669922e+00
4.755945131182670593e-02,2.291780471801757812e+00,6.102453155300000000e+10,6.528465449810028076e-02,2.106669664382934570e+00
3.304130136966705322e-01,1.119030833244323730e+00,6.102453155300000000e+10,4.094987511634826660e-01,9.196455478668212891e-01
4.080100059509277344e-01,1.194164752960205078e+00,6.102453155300000000e+10,4.843750000000000000e-01,7.690252065658569336e-01
4.881101474165916443e-02,2.452755212783813477e+00,6.102453155300000000e+10,6.389232724905014038e-02,2.227914810180664062e+00
5.131414532661437988e-02,2.326205492019653320e+00,6.102453155300000000e+10,5.275371298193931580e-02,2.180212259292602539e+00
6.132666021585464478e-02,2.061671972274780273e+00,6.102453155300000000e+10,7.085395604372024536e-02,1.875800967216491699e+00
5.882352963089942932e-02,2.141816854476928711e+00,6.102453155300000000e+10,6.095296889543533325e-02,1.969285845756530762e+00
4.292866289615631104e-01,9.630467295646667480e-01,6.102453155300000000e+10,5.461014509201049805e-01,6.870633363723754883e-01
3.829787373542785645e-01,1.164024114608764648e+00,6.102453155300000000e+10,4.786509871482849121e-01,7.752231955528259277e-01
6.132666021585464478e-02,2.310326099395751953e+00,6.102453155300000000e+10,5.615717917680740356e-02,2.109004497528076172e+00
5.006257817149162292e-02,2.157665014266967773e+00,6.102453155300000000e+10,5.476485192775726318e-02,2.015452623367309570e+00
4.230287969112396240e-01,9.592291116714477539e-01,6.102453155300000000e+10,5.505878329277038574e-01,6.835560798645019531e-01


==> fig/mnist/cdfs/reconstruction_loss/cdf_plot_data.txt <==
7.64E-01	0.00E+00	0.00E+00
7.88E-01	1.00E-02	0
8.11E-01	1.40E-01	0
8.34E-01	2.30E-01	0
8.58E-01	3.10E-01	0
8.81E-01	4.00E-01	0
9.04E-01	4.70E-01	0
9.27E-01	5.40E-01	0
9.51E-01	5.70E-01	0
9.74E-01	6.10E-01	0
9.97E-01	6.50E-01	0
1.02E+00	6.50E-01	0
1.04E+00	6.70E-01	0
1.07E+00	7.00E-01	0
1.09E+00	7.30E-01	0
1.11E+00	7.70E-01	0
1.14E+00	8.90E-01	0
1.16E+00	9.60E-01	0
1.18E+00	9.80E-01	0
1.21E+00	9.90E-01	0
1.23E+00	9.90E-01	0
1.25E+00	1.00E+00	0
1.28E+00	1.00E+00	0
1.30E+00	1.00E+00	0
1.32E+00	1.00E+00	0
1.35E+00	1.00E+00	0
1.37E+00	1.00E+00	0
1.39E+00	1.00E+00	0
1.42E+00	1.00E+00	0
1.44E+00	1.00E+00	0
1.46E+00	1.00E+00	0
1.49E+00	1.00E+00	0
1.51E+00	1.00E+00	0
1.53E+00	1.00E+00	0
1.56E+00	1.00E+00	0
1.58E+00	1.00E+00	0
1.60E+00	1.00E+00	0
1.63E+00	1.00E+00	0
1.65E+00	1.00E+00	0
1.67E+00	1.00E+00	0
1.69E+00	1.00E+00	0
1.72E+00	1.00E+00	0
1.74E+00	1.00E+00	0
1.76E+00	1.00E+00	0
1.79E+00	1.00E+00	0.01
1.81E+00	1.00E+00	0.01
1.83E+00	1.00E+00	0.01
1.86E+00	1.00E+00	0.02
1.88E+00	1.00E+00	0.02
1.90E+00	1.00E+00	0.02
1.93E+00	1.00E+00	0.02
1.95E+00	1.00E+00	0.03
1.97E+00	1.00E+00	0.03
2.00E+00	1.00E+00	0.03
2.02E+00	1.00E+00	0.03
2.04E+00	1.00E+00	0.04
2.07E+00	1.00E+00	0.04
2.09E+00	1.00E+00	0.04
2.11E+00	1.00E+00	0.04
2.14E+00	1.00E+00	0.04
2.52E+02	1.00E+00	8.60E-01
3.77E+02	1.00E+00	9.00E-01
5.02E+02	1.00E+00	9.10E-01
6.28E+02	1.00E+00	9.20E-01
7.53E+02	1.00E+00	9.30E-01
8.79E+02	1.00E+00	9.30E-01
1.00E+03	1.00E+00	9.30E-01
1.13E+03	1.00E+00	9.30E-01
1.26E+03	1.00E+00	9.50E-01
1.38E+03	1.00E+00	9.60E-01
1.51E+03	1.00E+00	9.70E-01
1.63E+03	1.00E+00	9.80E-01
1.76E+03	1.00E+00	9.80E-01
1.88E+03	1.00E+00	9.80E-01
2.01E+03	1.00E+00	9.90E-01
2.13E+03	1.00E+00	9.90E-01
2.26E+03	1.00E+00	9.90E-01
2.38E+03	1.00E+00	9.90E-01
2.51E+03	1.00E+00	9.90E-01
2.63E+03	1.00E+00	1.00E+00


==> fig/mnist/cdfs/reconstruction_loss/cdf_plot_data_single.txt <==
7.64E-01	0.00E+00	0
7.88E-01	1.00E-02	0
8.11E-01	1.40E-01	0
8.34E-01	2.30E-01	0
8.58E-01	3.10E-01	0
8.81E-01	4.00E-01	0
9.04E-01	4.70E-01	0
9.27E-01	5.40E-01	0
9.51E-01	5.70E-01	0
9.74E-01	6.10E-01	0
9.97E-01	6.50E-01	0
1.02E+00	6.50E-01	0
1.04E+00	6.70E-01	0
1.07E+00	7.00E-01	0
1.09E+00	7.30E-01	0
1.11E+00	7.70E-01	0
1.14E+00	8.90E-01	0
1.16E+00	9.60E-01	0
1.18E+00	9.80E-01	0
1.21E+00	9.90E-01	0
1.23E+00	9.90E-01	0
1.25E+00	1.00E+00	0
1.28E+00	1.00E+00	0
1.30E+00	1.00E+00	0
1.32E+00	1.00E+00	0
1.35E+00	1.00E+00	0
1.37E+00	1.00E+00	0
1.39E+00	1.00E+00	0
1.42E+00	1.00E+00	0
1.44E+00	1.00E+00	0
1.46E+00	1.00E+00	0
1.49E+00	1.00E+00	0
1.51E+00	1.00E+00	0
1.53E+00	1.00E+00	0
1.56E+00	1.00E+00	0
1.58E+00	1.00E+00	0
1.60E+00	1.00E+00	0
1.63E+00	1.00E+00	0
1.65E+00	1.00E+00	0
1.67E+00	1.00E+00	0
1.69E+00	1.00E+00	0
1.72E+00	1.00E+00	0
1.74E+00	1.00E+00	0
1.76E+00	1.00E+00	0
1.79E+00	1.00E+00	0.01
1.81E+00	1.00E+00	0.01
1.83E+00	1.00E+00	0.01
1.86E+00	1.00E+00	0.02
1.88E+00	1.00E+00	0.02
1.90E+00	1.00E+00	0.02
1.93E+00	1.00E+00	0.02
1.95E+00	1.00E+00	0.03
1.97E+00	1.00E+00	0.03
2.00E+00	1.00E+00	0.03
2.02E+00	1.00E+00	0.03
2.04E+00	1.00E+00	0.04
2.07E+00	1.00E+00	0.04
2.09E+00	1.00E+00	0.04
2.11E+00	1.00E+00	0.04
2.14E+00	1.00E+00	0.04


==> fig/mnist/cdfs/reconstruction_loss/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
7.399999999999999911e-01
8.299999999999999600e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.699999999999999956e-01
8.699999999999999956e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/reconstruction_loss/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/mnist/cdfs/reconstruction_loss/cdf_projected_ori_single.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.400000000000000133e-01
2.300000000000000100e-01
3.099999999999999978e-01
4.000000000000000222e-01
4.700000000000000289e-01
5.400000000000000355e-01
5.700000000000000622e-01
6.100000000000000977e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.700000000000001510e-01
7.000000000000001776e-01
7.300000000000002043e-01
7.700000000000002398e-01
8.900000000000002354e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/reconstruction_loss/comparison/cdf_plot_data.txt <==
7.64E-01	0.00E+00	0.00E+00
7.88E-01	1.00E-02	0
8.11E-01	1.40E-01	0
8.34E-01	2.30E-01	0
8.58E-01	3.10E-01	0
8.81E-01	4.00E-01	0
9.04E-01	4.70E-01	0
9.27E-01	5.40E-01	0
9.51E-01	5.70E-01	0
9.74E-01	6.10E-01	0
9.97E-01	6.50E-01	0
1.02E+00	6.50E-01	0
1.04E+00	6.70E-01	0
1.07E+00	7.00E-01	0
1.09E+00	7.30E-01	0
1.11E+00	7.70E-01	0
1.14E+00	8.90E-01	0
1.16E+00	9.60E-01	0
1.18E+00	9.80E-01	0
1.21E+00	9.90E-01	0
1.23E+00	9.90E-01	0
1.25E+00	1.00E+00	0
1.28E+00	1.00E+00	0
1.30E+00	1.00E+00	0
1.32E+00	1.00E+00	0
1.35E+00	1.00E+00	0
1.37E+00	1.00E+00	0
1.39E+00	1.00E+00	0
1.42E+00	1.00E+00	0
1.44E+00	1.00E+00	0
1.46E+00	1.00E+00	0
1.49E+00	1.00E+00	0
1.51E+00	1.00E+00	0
1.53E+00	1.00E+00	0
1.56E+00	1.00E+00	0
1.58E+00	1.00E+00	0
1.60E+00	1.00E+00	0
1.63E+00	1.00E+00	0
1.65E+00	1.00E+00	0
1.67E+00	1.00E+00	0
1.69E+00	1.00E+00	0
1.72E+00	1.00E+00	0
1.74E+00	1.00E+00	0
1.76E+00	1.00E+00	0
1.79E+00	1.00E+00	0.01
1.81E+00	1.00E+00	0.01
1.83E+00	1.00E+00	0.01
1.86E+00	1.00E+00	0.02
1.88E+00	1.00E+00	0.02
1.90E+00	1.00E+00	0.02
1.93E+00	1.00E+00	0.02
1.95E+00	1.00E+00	0.03
1.97E+00	1.00E+00	0.03
2.00E+00	1.00E+00	0.03
2.02E+00	1.00E+00	0.03
2.04E+00	1.00E+00	0.04
2.07E+00	1.00E+00	0.04
2.09E+00	1.00E+00	0.04
2.11E+00	1.00E+00	0.04
2.14E+00	1.00E+00	0.04
2.52E+02	1.00E+00	8.60E-01
3.77E+02	1.00E+00	9.00E-01
5.02E+02	1.00E+00	9.10E-01
6.28E+02	1.00E+00	9.20E-01
7.53E+02	1.00E+00	9.30E-01
8.79E+02	1.00E+00	9.30E-01
1.00E+03	1.00E+00	9.30E-01
1.13E+03	1.00E+00	9.30E-01
1.26E+03	1.00E+00	9.50E-01
1.38E+03	1.00E+00	9.60E-01
1.51E+03	1.00E+00	9.70E-01
1.63E+03	1.00E+00	9.80E-01
1.76E+03	1.00E+00	9.80E-01
1.88E+03	1.00E+00	9.80E-01
2.01E+03	1.00E+00	9.90E-01
2.13E+03	1.00E+00	9.90E-01
2.26E+03	1.00E+00	9.90E-01
2.38E+03	1.00E+00	9.90E-01
2.51E+03	1.00E+00	9.90E-01
2.63E+03	1.00E+00	1.00E+00


==> fig/mnist/cdfs/reconstruction_loss/comparison/cdf_plot_data_single.txt <==
7.64E-01	0.00E+00	0
7.88E-01	1.00E-02	0
8.11E-01	1.40E-01	0
8.34E-01	2.30E-01	0
8.58E-01	3.10E-01	0
8.81E-01	4.00E-01	0
9.04E-01	4.70E-01	0
9.27E-01	5.40E-01	0
9.51E-01	5.70E-01	0
9.74E-01	6.10E-01	0
9.97E-01	6.50E-01	0
1.02E+00	6.50E-01	0
1.04E+00	6.70E-01	0
1.07E+00	7.00E-01	0
1.09E+00	7.30E-01	0
1.11E+00	7.70E-01	0
1.14E+00	8.90E-01	0
1.16E+00	9.60E-01	0
1.18E+00	9.80E-01	0
1.21E+00	9.90E-01	0
1.23E+00	9.90E-01	0
1.25E+00	1.00E+00	0
1.28E+00	1.00E+00	0
1.30E+00	1.00E+00	0
1.32E+00	1.00E+00	0
1.35E+00	1.00E+00	0
1.37E+00	1.00E+00	0
1.39E+00	1.00E+00	0
1.42E+00	1.00E+00	0
1.44E+00	1.00E+00	0
1.46E+00	1.00E+00	0
1.49E+00	1.00E+00	0
1.51E+00	1.00E+00	0
1.53E+00	1.00E+00	0
1.56E+00	1.00E+00	0
1.58E+00	1.00E+00	0
1.60E+00	1.00E+00	0
1.63E+00	1.00E+00	0
1.65E+00	1.00E+00	0
1.67E+00	1.00E+00	0
1.69E+00	1.00E+00	0
1.72E+00	1.00E+00	0
1.74E+00	1.00E+00	0
1.76E+00	1.00E+00	0
1.79E+00	1.00E+00	0.01
1.81E+00	1.00E+00	0.01
1.83E+00	1.00E+00	0.01
1.86E+00	1.00E+00	0.02
1.88E+00	1.00E+00	0.02
1.90E+00	1.00E+00	0.02
1.93E+00	1.00E+00	0.02
1.95E+00	1.00E+00	0.03
1.97E+00	1.00E+00	0.03
2.00E+00	1.00E+00	0.03
2.02E+00	1.00E+00	0.03
2.04E+00	1.00E+00	0.04
2.07E+00	1.00E+00	0.04
2.09E+00	1.00E+00	0.04
2.11E+00	1.00E+00	0.04
2.14E+00	1.00E+00	0.04


==> fig/mnist/cdfs/reconstruction_loss/comparison/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
7.399999999999999911e-01
8.299999999999999600e-01
8.399999999999999689e-01
8.399999999999999689e-01
8.599999999999999867e-01
8.599999999999999867e-01
8.699999999999999956e-01
8.699999999999999956e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.300000000000000488e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/reconstruction_loss/comparison/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/mnist/cdfs/reconstruction_loss/comparison/cdf_projected_ori_single.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.400000000000000133e-01
2.300000000000000100e-01
3.099999999999999978e-01
4.000000000000000222e-01
4.700000000000000289e-01
5.400000000000000355e-01
5.700000000000000622e-01
6.100000000000000977e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.700000000000001510e-01
7.000000000000001776e-01
7.300000000000002043e-01
7.700000000000002398e-01
8.900000000000002354e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/reconstruction_loss/comparison/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist.ps"
set size 0.27,0.305
set xrange [-100:2400]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,800,2200
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric

plot  "cdf_plot_data.txt" using 1:3 title "{/Symbol l}=0.6" w lines lc rgb "blue" lw 3,\
    [0:1] 1, t title "PAN" w lines lc rgb "red" lw 3 dt 3
set output
reset


==> fig/mnist/cdfs/reconstruction_loss/comparison/gnuplot_mixed_single.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_single.ps"
#set size 0.29,0.35
set size 0.36,0.30
set xrange [0.6:2.0]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.6,0.3,2.0
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data_single.txt" using 1:3 title "{/Symbol l} = 0.6" w lines lc rgb "blue" lw 3,\
    [0:1] 1, t title "PAN" w lines lc rgb "red" lw 3 dt 3

set output
reset

==> fig/mnist/cdfs/reconstruction_loss/comparison/recresult_adv.csv <==
1.073127460479736328e+01,7.371043487800000000e+10
7.228286743164062500e+00,8.305829768400000000e+10
1.916332054138183594e+01,7.086748370800000000e+10
4.840970993041992188e+01,8.185917415800000000e+10
1.804512596130371094e+01,2.279756930000000000e+09
2.330205726623535156e+01,5.161936109400000000e+10
1.496072578430175781e+01,4.894028050500000000e+10
1.273192787170410156e+01,7.833176087300000000e+10
2.970463752746582031e+01,6.381940210700000000e+10
2.488466262817382812e+01,5.745361672400000000e+10
8.004240036010742188e+00,3.836907773400000000e+10
1.453088378906250000e+01,6.956955870000000000e+09
8.812512397766113281e+00,6.846279329900000000e+10
1.147256225585937500e+03,6.074495275100000000e+10
3.811622009277343750e+02,8.640530675000000000e+09
5.398806762695312500e+01,3.919082400500000000e+10
1.807804870605468750e+01,5.759045337100000000e+10
5.295185565948486328e+00,1.070137505600000000e+10
2.018081474304199219e+01,5.282930382300000000e+10
2.619274902343750000e+01,1.749009867200000000e+10
5.471970558166503906e+00,3.542660899000000000e+09
7.228448867797851562e+00,2.568246243300000000e+10
1.189840316772460938e+01,6.105371142900000000e+10
1.348089218139648438e+01,1.727187560200000000e+10
5.064231395721435547e+00,3.031116163100000000e+10
2.835505485534667969e+01,8.013855094000000000e+10
5.455068359375000000e+02,8.474997487800000000e+10
3.517460632324218750e+01,1.919336020400000000e+10
1.185042667388916016e+01,6.480707567200000000e+10
3.733067035675048828e+00,6.013867230800000000e+10
3.125514526367187500e+02,1.790363706500000000e+10
5.917816162109375000e+00,5.849820950600000000e+10
2.369761943817138672e+00,7.565937997200000000e+10
2.387193489074707031e+01,1.746831132900000000e+10
2.310824394226074219e+01,8.436958522500000000e+10
6.137323856353759766e+00,7.861046987500000000e+10
1.654831695556640625e+01,3.137649086300000000e+10
2.456090393066406250e+02,4.301154793700000000e+10
2.840067481994628906e+01,9.242325315300000000e+10
4.957742691040039062e+00,7.210092100000000000e+08
1.044487182617187500e+03,2.031131505200000000e+10
1.149146652221679688e+01,1.315248576300000000e+10
1.914930725097656250e+01,3.981404040600000000e+10
1.333930778503417969e+01,2.399211001800000000e+10
1.656893539428710938e+01,9.809484842700000000e+10
2.351658248901367188e+01,1.208018044400000000e+10
7.278095245361328125e+00,1.219656735200000000e+10
4.163990783691406250e+01,7.149313220000000000e+10
1.467200279235839844e+01,1.941421197100000000e+10
7.252731800079345703e+00,1.912806330800000000e+10
2.040031242370605469e+01,3.336987925400000000e+10
6.462204456329345703e+00,4.901845908000000000e+09
1.245166091918945312e+02,2.771112456300000000e+10
1.330097198486328125e+01,1.036434647000000000e+10
4.124561786651611328e+00,8.721847105900000000e+10
7.596360683441162109e+00,9.726460746500000000e+10
2.015213012695312500e+00,6.066470537500000000e+10
4.222221374511718750e+00,6.394352733300000000e+10
1.071070957183837891e+01,7.845850480200000000e+10
6.021178722381591797e+00,6.560601907600000000e+10
2.791537475585937500e+01,3.936971628500000000e+10
1.119450283050537109e+01,8.531277512900000000e+10
6.737983226776123047e+00,8.019189835700000000e+10
1.500783252716064453e+01,6.517359972700000000e+10
1.043646728515625000e+03,8.659606887600000000e+10
1.328434371948242188e+01,3.081745335100000000e+10
7.003633975982666016e+00,9.171416160300000000e+10
1.624303131103515625e+02,6.920846754200000000e+10
2.981564998626708984e+00,4.805041554200000000e+10
1.060824298858642578e+01,8.836730184000000000e+10
2.698502779006958008e+00,2.426550846300000000e+10
4.931026458740234375e+00,3.042745539400000000e+10
2.027301597595214844e+01,8.737000179200000000e+10
1.927969551086425781e+01,2.401709376700000000e+10
2.299160718917846680e+00,3.110220685500000000e+10
1.362005901336669922e+01,1.613964790700000000e+10
2.154487419128417969e+01,6.906651768500000000e+10
2.383511199951171875e+02,7.185226715500000000e+10
1.611793327331542969e+01,7.322774801900000000e+10
1.497381401062011719e+01,5.321305844300000000e+10
1.839269897460937500e+03,9.664702222100000000e+10
1.219307041168212891e+01,5.778955448200000000e+10
5.722005367279052734e+00,5.943740181500000000e+10
1.282864379882812500e+01,3.628064278400000000e+10
2.277003765106201172e+00,5.033767004900000000e+10
1.315679565429687500e+03,4.853436898300000000e+10
1.489181041717529297e+01,2.419455867600000000e+10
1.586182594299316406e+01,2.081511272600000000e+10
2.509288818359375000e+03,6.326760133700000000e+10
2.428193092346191406e+01,1.710335984900000000e+10
4.352700710296630859e+00,1.444740553000000000e+10
8.553821563720703125e+00,9.922839173200000000e+10
2.682588005065917969e+01,1.161079611100000000e+10
2.222843933105468750e+02,7.366733366900000000e+10
1.395858764648437500e+03,3.904121277300000000e+10
2.530051040649414062e+01,2.295273317600000000e+10
4.262352466583251953e+00,8.987076196700000000e+10
1.103182754516601562e+02,4.249772594000000000e+10
1.477068996429443359e+01,9.110246494600000000e+10
1.770385742187500000e+00,1.199257827300000000e+10


==> fig/mnist/cdfs/reconstruction_loss/comparison/recresult_ori.csv <==
1.080257773399353027e+00,9.187493285200000000e+10
1.100978732109069824e+00,7.246094305800000000e+10
7.650533318519592285e-01,2.669371650100000000e+10
8.453704118728637695e-01,8.206402849500000000e+10
8.958964347839355469e-01,1.192503759900000000e+10
7.890800833702087402e-01,5.178029903600000000e+10
7.760415077209472656e-01,9.395521536200000000e+10
8.735545873641967773e-01,5.425364454900000000e+10
7.787486910820007324e-01,8.645619279000000000e+10
1.130034208297729492e+00,1.698176778300000000e+10
8.614389300346374512e-01,3.248277759500000000e+10
8.574626445770263672e-01,3.392700156600000000e+10
1.092430591583251953e+00,3.242780255500000000e+10
9.360847473144531250e-01,2.131071776200000000e+10
1.038360834121704102e+00,5.003559730800000000e+10
8.935117721557617188e-01,9.778836516700000000e+10
1.114480495452880859e+00,8.529014280500000000e+10
8.472478389739990234e-01,6.887528135700000000e+10
9.972575902938842773e-01,7.720990219900000000e+10
8.166909813880920410e-01,2.606056009000000000e+09
1.139876246452331543e+00,9.695596228100000000e+10
1.114014267921447754e+00,5.858935821000000000e+09
1.061568617820739746e+00,1.078447382500000000e+10
7.757833003997802734e-01,7.441775698400000000e+10
1.229636907577514648e+00,8.292245936200000000e+10
1.117764353752136230e+00,3.229934135000000000e+10
8.669863343238830566e-01,9.366413189100000000e+10
9.092612266540527344e-01,6.142424089900000000e+10
8.652038574218750000e-01,9.640293108700000000e+10
8.435881733894348145e-01,8.797385771600000000e+10
8.253443241119384766e-01,8.427815184900000000e+10
1.099766135215759277e+00,5.510016915700000000e+10
1.112314939498901367e+00,6.126870514600000000e+10
8.190718889236450195e-01,3.945076002800000000e+10
8.546575903892517090e-01,5.592793429500000000e+10
9.536009430885314941e-01,5.051745233800000000e+10
8.308191299438476562e-01,8.564137427600000000e+10
1.112230896949768066e+00,5.604734714700000000e+10
7.748778462409973145e-01,8.384887721700000000e+10
9.689785838127136230e-01,5.919331219100000000e+10
1.110979676246643066e+00,9.366393049300000000e+10
7.985447645187377930e-01,7.797508394700000000e+10
7.719683647155761719e-01,8.559530391200000000e+10
7.711023688316345215e-01,1.130629970100000000e+10
8.839157819747924805e-01,3.045042622300000000e+10
1.131163358688354492e+00,6.365680201600000000e+10
8.624241948127746582e-01,5.562023551400000000e+10
7.953511476516723633e-01,4.926643182200000000e+10
8.561778068542480469e-01,6.779112893400000000e+10
7.763640284538269043e-01,3.671237015700000000e+10
7.895865440368652344e-01,8.813679211000000000e+10
8.455140590667724609e-01,8.050545632500000000e+10
1.106103062629699707e+00,6.566243893500000000e+10
8.210247159004211426e-01,1.806613502000000000e+10
8.644704818725585938e-01,5.222221416400000000e+10
1.121816635131835938e+00,5.133389778000000000e+09
8.935487866401672363e-01,5.989280116100000000e+10
7.945583462715148926e-01,4.626907900800000000e+10
1.012150406837463379e+00,6.827418084100000000e+10
1.058415532112121582e+00,2.438085103600000000e+10
1.037344217300415039e+00,4.711594262800000000e+10
8.091925382614135742e-01,5.251743240000000000e+08
8.103305697441101074e-01,5.807095499600000000e+10
9.712948203086853027e-01,7.599471249000000000e+10
1.076046466827392578e+00,6.650657055000000000e+10
7.925086021423339844e-01,2.243816486000000000e+09
8.278170824050903320e-01,6.644949698000000000e+09
1.091740369796752930e+00,5.692844103000000000e+09
1.029423236846923828e+00,2.280080200000000000e+09
7.797223329544067383e-01,1.079459859900000000e+10
1.153583407402038574e+00,9.441091890800000000e+10
9.298730492591857910e-01,6.993254743700000000e+10
9.442158937454223633e-01,4.026416654000000000e+09
7.839305996894836426e-01,6.870365243800000000e+10
1.122464776039123535e+00,9.170884906300000000e+10
1.102297902107238770e+00,4.492327425900000000e+10
1.081767678260803223e+00,7.360454319500000000e+10
8.113265037536621094e-01,9.904679697600000000e+10
8.685043454170227051e-01,2.596823076600000000e+10
7.644662261009216309e-01,7.298282077000000000e+10
8.378398418426513672e-01,6.010989133000000000e+10
9.200047850608825684e-01,7.666021313500000000e+10
7.701606750488281250e-01,1.230494068900000000e+10
1.108807921409606934e+00,2.678835722500000000e+10
8.954904079437255859e-01,2.057240496400000000e+10
7.723131179809570312e-01,8.709318994300000000e+10
9.391414523124694824e-01,8.113265669800000000e+10
8.076221346855163574e-01,6.123452686700000000e+10
1.045179486274719238e+00,7.867931605200000000e+10
9.145117998123168945e-01,4.384727190200000000e+10
7.771286368370056152e-01,7.739341886800000000e+10
1.177840828895568848e+00,7.858836893900000000e+10
1.095303177833557129e+00,5.715851073600000000e+10
9.600577950477600098e-01,9.265894939800000000e+10
8.539349436759948730e-01,3.709818498000000000e+10
1.074930310249328613e+00,4.134043720000000000e+09
8.225486278533935547e-01,3.191500334200000000e+10
1.090559005737304688e+00,7.454747226300000000e+10
8.919520974159240723e-01,3.844876034700000000e+10
8.917230367660522461e-01,8.974371813100000000e+10


==> fig/mnist/cdfs/reconstruction_loss/comparison/xrange_projected.txt <==
7.644662261009216309e-01
2.584970974743366412e+01
5.093495326876640661e+01
7.602019679009914910e+01
1.011054403114318916e+02
1.261906838327646341e+02
1.512759273540973766e+02
1.763611708754301048e+02
2.014464143967628615e+02
2.265316579180956182e+02
2.516169014394283465e+02
2.767021449607610748e+02
3.017873884820938315e+02
3.268726320034265882e+02
3.519578755247592881e+02
3.770431190460920448e+02
4.021283625674248015e+02
4.272136060887575582e+02
4.522988496100903149e+02
4.773840931314230147e+02
5.024693366527557714e+02
5.275545801740885281e+02
5.526398236954212280e+02
5.777250672167540415e+02
6.028103107380867414e+02
6.278955542594194412e+02
6.529807977807522548e+02
6.780660413020849546e+02
7.031512848234176545e+02
7.282365283447504680e+02
7.533217718660831679e+02
7.784070153874159814e+02
8.034922589087486813e+02
8.285775024300813811e+02
8.536627459514141947e+02
8.787479894727468945e+02
9.038332329940797081e+02
9.289184765154124079e+02
9.540037200367451078e+02
9.790889635580779213e+02
1.004174207079410621e+03
1.029259450600743321e+03
1.054344694122076135e+03
1.079429937643408948e+03
1.104515181164741534e+03
1.129600424686074348e+03
1.154685668207407161e+03
1.179770911728739748e+03
1.204856155250072561e+03
1.229941398771405375e+03
1.255026642292737961e+03
1.280111885814070774e+03
1.305197129335403588e+03
1.330282372856736174e+03
1.355367616378068988e+03
1.380452859899401801e+03
1.405538103420734387e+03
1.430623346942067201e+03
1.455708590463400014e+03
1.480793833984732828e+03
1.505879077506065414e+03
1.530964321027398228e+03
1.556049564548731041e+03
1.581134808070063627e+03
1.606220051591396441e+03
1.631305295112729254e+03
1.656390538634061841e+03
1.681475782155394654e+03
1.706561025676727468e+03
1.731646269198060054e+03
1.756731512719392867e+03
1.781816756240725681e+03
1.806901999762058495e+03
1.831987243283391081e+03
1.857072486804723894e+03
1.882157730326056708e+03
1.907242973847389294e+03
1.932328217368722107e+03
1.957413460890054921e+03
1.982498704411387507e+03
2.007583947932720321e+03
2.032669191454053134e+03
2.057754434975385720e+03
2.082839678496718534e+03
2.107924922018051348e+03
2.133010165539384161e+03
2.158095409060716975e+03
2.183180652582049333e+03
2.208265896103382147e+03
2.233351139624714961e+03
2.258436383146047774e+03
2.283521626667380588e+03
2.308606870188713401e+03
2.333692113710045760e+03
2.358777357231378573e+03
2.383862600752711387e+03
2.408947844274044201e+03
2.434033087795377014e+03
2.459118331316709828e+03
2.484203574838042641e+03
2.509288818359375000e+03
2.534374061880707814e+03


==> fig/mnist/cdfs/reconstruction_loss/comparison/xrange_projected_ori.txt <==
7.644662261009216309e-01
7.877247601747512373e-01
8.109832942485809548e-01
8.342418283224105613e-01
8.575003623962402788e-01
8.807588964700698853e-01
9.040174305438994917e-01
9.272759646177292092e-01
9.505344986915588157e-01
9.737930327653885332e-01
9.970515668392181396e-01
1.020310100913047746e+00
1.043568634986877353e+00
1.066827169060707181e+00
1.090085703134536788e+00
1.113344237208366394e+00
1.136602771282196001e+00
1.159861305356025607e+00
1.183119839429855435e+00
1.206378373503685042e+00
1.229636907577514648e+00
1.252895441651344255e+00
1.276153975725173861e+00
1.299412509799003690e+00
1.322671043872833296e+00
1.345929577946662903e+00
1.369188112020492731e+00
1.392446646094322116e+00
1.415705180168151944e+00
1.438963714241981551e+00
1.462222248315811157e+00
1.485480782389640986e+00
1.508739316463470370e+00
1.531997850537300199e+00
1.555256384611129805e+00
1.578514918684959412e+00
1.601773452758789240e+00
1.625031986832618625e+00
1.648290520906448453e+00
1.671549054980278060e+00
1.694807589054107666e+00
1.718066123127937495e+00
1.741324657201766879e+00
1.764583191275596707e+00
1.787841725349426314e+00
1.811100259423255920e+00
1.834358793497085527e+00
1.857617327570915355e+00
1.880875861644744962e+00
1.904134395718574568e+00
1.927392929792404175e+00
1.950651463866233781e+00
1.973909997940063610e+00
1.997168532013893216e+00
2.020427066087722601e+00
2.043685600161552429e+00
2.066944134235382258e+00
2.090202668309212086e+00
2.113461202383041471e+00
2.136719736456870855e+00


==> fig/mnist/cdfs/reconstruction_loss/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist.ps"
set size 0.27,0.305
set xrange [-100:2400]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,800,2200
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric

plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l}=0" w lines lc rgb "red" lw 2 dt 2,\
 "cdf_plot_data.txt" using 1:3 title "{/Symbol l}=0.6" w lines lc rgb "blue" lw 3,\
    [0:1] 0.71, t title "colluded" w lines lc rgb "black" lw 3 dt 3
set output
reset


==> fig/mnist/cdfs/reconstruction_loss/gnuplot_mixed_single.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_single.ps"
#set size 0.29,0.35
set size 0.36,0.30
set xrange [0.6:2.0]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.6,0.3,2.0
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data_single.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data_single.txt" using 1:3 title "{/Symbol l} = 0.6" w lines lc rgb "blue" lw 3,\
    [0:1] 0.71, t title "colluded" w lines lc rgb "black" lw 3 dt 3

set output
reset

==> fig/mnist/cdfs/reconstruction_loss/recresult_adv.csv <==
1.073127460479736328e+01,7.371043487800000000e+10
7.228286743164062500e+00,8.305829768400000000e+10
1.916332054138183594e+01,7.086748370800000000e+10
4.840970993041992188e+01,8.185917415800000000e+10
1.804512596130371094e+01,2.279756930000000000e+09
2.330205726623535156e+01,5.161936109400000000e+10
1.496072578430175781e+01,4.894028050500000000e+10
1.273192787170410156e+01,7.833176087300000000e+10
2.970463752746582031e+01,6.381940210700000000e+10
2.488466262817382812e+01,5.745361672400000000e+10
8.004240036010742188e+00,3.836907773400000000e+10
1.453088378906250000e+01,6.956955870000000000e+09
8.812512397766113281e+00,6.846279329900000000e+10
1.147256225585937500e+03,6.074495275100000000e+10
3.811622009277343750e+02,8.640530675000000000e+09
5.398806762695312500e+01,3.919082400500000000e+10
1.807804870605468750e+01,5.759045337100000000e+10
5.295185565948486328e+00,1.070137505600000000e+10
2.018081474304199219e+01,5.282930382300000000e+10
2.619274902343750000e+01,1.749009867200000000e+10
5.471970558166503906e+00,3.542660899000000000e+09
7.228448867797851562e+00,2.568246243300000000e+10
1.189840316772460938e+01,6.105371142900000000e+10
1.348089218139648438e+01,1.727187560200000000e+10
5.064231395721435547e+00,3.031116163100000000e+10
2.835505485534667969e+01,8.013855094000000000e+10
5.455068359375000000e+02,8.474997487800000000e+10
3.517460632324218750e+01,1.919336020400000000e+10
1.185042667388916016e+01,6.480707567200000000e+10
3.733067035675048828e+00,6.013867230800000000e+10
3.125514526367187500e+02,1.790363706500000000e+10
5.917816162109375000e+00,5.849820950600000000e+10
2.369761943817138672e+00,7.565937997200000000e+10
2.387193489074707031e+01,1.746831132900000000e+10
2.310824394226074219e+01,8.436958522500000000e+10
6.137323856353759766e+00,7.861046987500000000e+10
1.654831695556640625e+01,3.137649086300000000e+10
2.456090393066406250e+02,4.301154793700000000e+10
2.840067481994628906e+01,9.242325315300000000e+10
4.957742691040039062e+00,7.210092100000000000e+08
1.044487182617187500e+03,2.031131505200000000e+10
1.149146652221679688e+01,1.315248576300000000e+10
1.914930725097656250e+01,3.981404040600000000e+10
1.333930778503417969e+01,2.399211001800000000e+10
1.656893539428710938e+01,9.809484842700000000e+10
2.351658248901367188e+01,1.208018044400000000e+10
7.278095245361328125e+00,1.219656735200000000e+10
4.163990783691406250e+01,7.149313220000000000e+10
1.467200279235839844e+01,1.941421197100000000e+10
7.252731800079345703e+00,1.912806330800000000e+10
2.040031242370605469e+01,3.336987925400000000e+10
6.462204456329345703e+00,4.901845908000000000e+09
1.245166091918945312e+02,2.771112456300000000e+10
1.330097198486328125e+01,1.036434647000000000e+10
4.124561786651611328e+00,8.721847105900000000e+10
7.596360683441162109e+00,9.726460746500000000e+10
2.015213012695312500e+00,6.066470537500000000e+10
4.222221374511718750e+00,6.394352733300000000e+10
1.071070957183837891e+01,7.845850480200000000e+10
6.021178722381591797e+00,6.560601907600000000e+10
2.791537475585937500e+01,3.936971628500000000e+10
1.119450283050537109e+01,8.531277512900000000e+10
6.737983226776123047e+00,8.019189835700000000e+10
1.500783252716064453e+01,6.517359972700000000e+10
1.043646728515625000e+03,8.659606887600000000e+10
1.328434371948242188e+01,3.081745335100000000e+10
7.003633975982666016e+00,9.171416160300000000e+10
1.624303131103515625e+02,6.920846754200000000e+10
2.981564998626708984e+00,4.805041554200000000e+10
1.060824298858642578e+01,8.836730184000000000e+10
2.698502779006958008e+00,2.426550846300000000e+10
4.931026458740234375e+00,3.042745539400000000e+10
2.027301597595214844e+01,8.737000179200000000e+10
1.927969551086425781e+01,2.401709376700000000e+10
2.299160718917846680e+00,3.110220685500000000e+10
1.362005901336669922e+01,1.613964790700000000e+10
2.154487419128417969e+01,6.906651768500000000e+10
2.383511199951171875e+02,7.185226715500000000e+10
1.611793327331542969e+01,7.322774801900000000e+10
1.497381401062011719e+01,5.321305844300000000e+10
1.839269897460937500e+03,9.664702222100000000e+10
1.219307041168212891e+01,5.778955448200000000e+10
5.722005367279052734e+00,5.943740181500000000e+10
1.282864379882812500e+01,3.628064278400000000e+10
2.277003765106201172e+00,5.033767004900000000e+10
1.315679565429687500e+03,4.853436898300000000e+10
1.489181041717529297e+01,2.419455867600000000e+10
1.586182594299316406e+01,2.081511272600000000e+10
2.509288818359375000e+03,6.326760133700000000e+10
2.428193092346191406e+01,1.710335984900000000e+10
4.352700710296630859e+00,1.444740553000000000e+10
8.553821563720703125e+00,9.922839173200000000e+10
2.682588005065917969e+01,1.161079611100000000e+10
2.222843933105468750e+02,7.366733366900000000e+10
1.395858764648437500e+03,3.904121277300000000e+10
2.530051040649414062e+01,2.295273317600000000e+10
4.262352466583251953e+00,8.987076196700000000e+10
1.103182754516601562e+02,4.249772594000000000e+10
1.477068996429443359e+01,9.110246494600000000e+10
1.770385742187500000e+00,1.199257827300000000e+10


==> fig/mnist/cdfs/reconstruction_loss/recresult_ori.csv <==
1.080257773399353027e+00,9.187493285200000000e+10
1.100978732109069824e+00,7.246094305800000000e+10
7.650533318519592285e-01,2.669371650100000000e+10
8.453704118728637695e-01,8.206402849500000000e+10
8.958964347839355469e-01,1.192503759900000000e+10
7.890800833702087402e-01,5.178029903600000000e+10
7.760415077209472656e-01,9.395521536200000000e+10
8.735545873641967773e-01,5.425364454900000000e+10
7.787486910820007324e-01,8.645619279000000000e+10
1.130034208297729492e+00,1.698176778300000000e+10
8.614389300346374512e-01,3.248277759500000000e+10
8.574626445770263672e-01,3.392700156600000000e+10
1.092430591583251953e+00,3.242780255500000000e+10
9.360847473144531250e-01,2.131071776200000000e+10
1.038360834121704102e+00,5.003559730800000000e+10
8.935117721557617188e-01,9.778836516700000000e+10
1.114480495452880859e+00,8.529014280500000000e+10
8.472478389739990234e-01,6.887528135700000000e+10
9.972575902938842773e-01,7.720990219900000000e+10
8.166909813880920410e-01,2.606056009000000000e+09
1.139876246452331543e+00,9.695596228100000000e+10
1.114014267921447754e+00,5.858935821000000000e+09
1.061568617820739746e+00,1.078447382500000000e+10
7.757833003997802734e-01,7.441775698400000000e+10
1.229636907577514648e+00,8.292245936200000000e+10
1.117764353752136230e+00,3.229934135000000000e+10
8.669863343238830566e-01,9.366413189100000000e+10
9.092612266540527344e-01,6.142424089900000000e+10
8.652038574218750000e-01,9.640293108700000000e+10
8.435881733894348145e-01,8.797385771600000000e+10
8.253443241119384766e-01,8.427815184900000000e+10
1.099766135215759277e+00,5.510016915700000000e+10
1.112314939498901367e+00,6.126870514600000000e+10
8.190718889236450195e-01,3.945076002800000000e+10
8.546575903892517090e-01,5.592793429500000000e+10
9.536009430885314941e-01,5.051745233800000000e+10
8.308191299438476562e-01,8.564137427600000000e+10
1.112230896949768066e+00,5.604734714700000000e+10
7.748778462409973145e-01,8.384887721700000000e+10
9.689785838127136230e-01,5.919331219100000000e+10
1.110979676246643066e+00,9.366393049300000000e+10
7.985447645187377930e-01,7.797508394700000000e+10
7.719683647155761719e-01,8.559530391200000000e+10
7.711023688316345215e-01,1.130629970100000000e+10
8.839157819747924805e-01,3.045042622300000000e+10
1.131163358688354492e+00,6.365680201600000000e+10
8.624241948127746582e-01,5.562023551400000000e+10
7.953511476516723633e-01,4.926643182200000000e+10
8.561778068542480469e-01,6.779112893400000000e+10
7.763640284538269043e-01,3.671237015700000000e+10
7.895865440368652344e-01,8.813679211000000000e+10
8.455140590667724609e-01,8.050545632500000000e+10
1.106103062629699707e+00,6.566243893500000000e+10
8.210247159004211426e-01,1.806613502000000000e+10
8.644704818725585938e-01,5.222221416400000000e+10
1.121816635131835938e+00,5.133389778000000000e+09
8.935487866401672363e-01,5.989280116100000000e+10
7.945583462715148926e-01,4.626907900800000000e+10
1.012150406837463379e+00,6.827418084100000000e+10
1.058415532112121582e+00,2.438085103600000000e+10
1.037344217300415039e+00,4.711594262800000000e+10
8.091925382614135742e-01,5.251743240000000000e+08
8.103305697441101074e-01,5.807095499600000000e+10
9.712948203086853027e-01,7.599471249000000000e+10
1.076046466827392578e+00,6.650657055000000000e+10
7.925086021423339844e-01,2.243816486000000000e+09
8.278170824050903320e-01,6.644949698000000000e+09
1.091740369796752930e+00,5.692844103000000000e+09
1.029423236846923828e+00,2.280080200000000000e+09
7.797223329544067383e-01,1.079459859900000000e+10
1.153583407402038574e+00,9.441091890800000000e+10
9.298730492591857910e-01,6.993254743700000000e+10
9.442158937454223633e-01,4.026416654000000000e+09
7.839305996894836426e-01,6.870365243800000000e+10
1.122464776039123535e+00,9.170884906300000000e+10
1.102297902107238770e+00,4.492327425900000000e+10
1.081767678260803223e+00,7.360454319500000000e+10
8.113265037536621094e-01,9.904679697600000000e+10
8.685043454170227051e-01,2.596823076600000000e+10
7.644662261009216309e-01,7.298282077000000000e+10
8.378398418426513672e-01,6.010989133000000000e+10
9.200047850608825684e-01,7.666021313500000000e+10
7.701606750488281250e-01,1.230494068900000000e+10
1.108807921409606934e+00,2.678835722500000000e+10
8.954904079437255859e-01,2.057240496400000000e+10
7.723131179809570312e-01,8.709318994300000000e+10
9.391414523124694824e-01,8.113265669800000000e+10
8.076221346855163574e-01,6.123452686700000000e+10
1.045179486274719238e+00,7.867931605200000000e+10
9.145117998123168945e-01,4.384727190200000000e+10
7.771286368370056152e-01,7.739341886800000000e+10
1.177840828895568848e+00,7.858836893900000000e+10
1.095303177833557129e+00,5.715851073600000000e+10
9.600577950477600098e-01,9.265894939800000000e+10
8.539349436759948730e-01,3.709818498000000000e+10
1.074930310249328613e+00,4.134043720000000000e+09
8.225486278533935547e-01,3.191500334200000000e+10
1.090559005737304688e+00,7.454747226300000000e+10
8.919520974159240723e-01,3.844876034700000000e+10
8.917230367660522461e-01,8.974371813100000000e+10


==> fig/mnist/cdfs/reconstruction_loss/xrange_projected.txt <==
7.644662261009216309e-01
2.584970974743366412e+01
5.093495326876640661e+01
7.602019679009914910e+01
1.011054403114318916e+02
1.261906838327646341e+02
1.512759273540973766e+02
1.763611708754301048e+02
2.014464143967628615e+02
2.265316579180956182e+02
2.516169014394283465e+02
2.767021449607610748e+02
3.017873884820938315e+02
3.268726320034265882e+02
3.519578755247592881e+02
3.770431190460920448e+02
4.021283625674248015e+02
4.272136060887575582e+02
4.522988496100903149e+02
4.773840931314230147e+02
5.024693366527557714e+02
5.275545801740885281e+02
5.526398236954212280e+02
5.777250672167540415e+02
6.028103107380867414e+02
6.278955542594194412e+02
6.529807977807522548e+02
6.780660413020849546e+02
7.031512848234176545e+02
7.282365283447504680e+02
7.533217718660831679e+02
7.784070153874159814e+02
8.034922589087486813e+02
8.285775024300813811e+02
8.536627459514141947e+02
8.787479894727468945e+02
9.038332329940797081e+02
9.289184765154124079e+02
9.540037200367451078e+02
9.790889635580779213e+02
1.004174207079410621e+03
1.029259450600743321e+03
1.054344694122076135e+03
1.079429937643408948e+03
1.104515181164741534e+03
1.129600424686074348e+03
1.154685668207407161e+03
1.179770911728739748e+03
1.204856155250072561e+03
1.229941398771405375e+03
1.255026642292737961e+03
1.280111885814070774e+03
1.305197129335403588e+03
1.330282372856736174e+03
1.355367616378068988e+03
1.380452859899401801e+03
1.405538103420734387e+03
1.430623346942067201e+03
1.455708590463400014e+03
1.480793833984732828e+03
1.505879077506065414e+03
1.530964321027398228e+03
1.556049564548731041e+03
1.581134808070063627e+03
1.606220051591396441e+03
1.631305295112729254e+03
1.656390538634061841e+03
1.681475782155394654e+03
1.706561025676727468e+03
1.731646269198060054e+03
1.756731512719392867e+03
1.781816756240725681e+03
1.806901999762058495e+03
1.831987243283391081e+03
1.857072486804723894e+03
1.882157730326056708e+03
1.907242973847389294e+03
1.932328217368722107e+03
1.957413460890054921e+03
1.982498704411387507e+03
2.007583947932720321e+03
2.032669191454053134e+03
2.057754434975385720e+03
2.082839678496718534e+03
2.107924922018051348e+03
2.133010165539384161e+03
2.158095409060716975e+03
2.183180652582049333e+03
2.208265896103382147e+03
2.233351139624714961e+03
2.258436383146047774e+03
2.283521626667380588e+03
2.308606870188713401e+03
2.333692113710045760e+03
2.358777357231378573e+03
2.383862600752711387e+03
2.408947844274044201e+03
2.434033087795377014e+03
2.459118331316709828e+03
2.484203574838042641e+03
2.509288818359375000e+03
2.534374061880707814e+03


==> fig/mnist/cdfs/reconstruction_loss/xrange_projected_ori.txt <==
7.644662261009216309e-01
7.877247601747512373e-01
8.109832942485809548e-01
8.342418283224105613e-01
8.575003623962402788e-01
8.807588964700698853e-01
9.040174305438994917e-01
9.272759646177292092e-01
9.505344986915588157e-01
9.737930327653885332e-01
9.970515668392181396e-01
1.020310100913047746e+00
1.043568634986877353e+00
1.066827169060707181e+00
1.090085703134536788e+00
1.113344237208366394e+00
1.136602771282196001e+00
1.159861305356025607e+00
1.183119839429855435e+00
1.206378373503685042e+00
1.229636907577514648e+00
1.252895441651344255e+00
1.276153975725173861e+00
1.299412509799003690e+00
1.322671043872833296e+00
1.345929577946662903e+00
1.369188112020492731e+00
1.392446646094322116e+00
1.415705180168151944e+00
1.438963714241981551e+00
1.462222248315811157e+00
1.485480782389640986e+00
1.508739316463470370e+00
1.531997850537300199e+00
1.555256384611129805e+00
1.578514918684959412e+00
1.601773452758789240e+00
1.625031986832618625e+00
1.648290520906448453e+00
1.671549054980278060e+00
1.694807589054107666e+00
1.718066123127937495e+00
1.741324657201766879e+00
1.764583191275596707e+00
1.787841725349426314e+00
1.811100259423255920e+00
1.834358793497085527e+00
1.857617327570915355e+00
1.880875861644744962e+00
1.904134395718574568e+00
1.927392929792404175e+00
1.950651463866233781e+00
1.973909997940063610e+00
1.997168532013893216e+00
2.020427066087722601e+00
2.043685600161552429e+00
2.066944134235382258e+00
2.090202668309212086e+00
2.113461202383041471e+00
2.136719736456870855e+00


==> fig/mnist/cdfs/ssim/cdf_plot_data.txt <==
6.37E-05	0.00E+00	0.00E+00
2.26E-03	1.00E-02	1.00E-02
4.45E-03	1.30E-01	1.30E-01
6.65E-03	2.20E-01	2.20E-01
8.84E-03	3.40E-01	3.40E-01
1.10E-02	4.70E-01	4.70E-01
1.32E-02	5.90E-01	5.90E-01
1.54E-02	7.00E-01	7.00E-01
1.76E-02	8.40E-01	8.40E-01
1.98E-02	8.80E-01	8.80E-01
2.20E-02	8.80E-01	8.80E-01
2.42E-02	8.80E-01	8.80E-01
2.64E-02	9.00E-01	9.00E-01
2.86E-02	9.10E-01	9.10E-01
3.08E-02	9.10E-01	9.10E-01
3.30E-02	9.10E-01	9.10E-01
3.52E-02	9.10E-01	9.10E-01
3.74E-02	9.10E-01	9.10E-01
3.96E-02	9.10E-01	9.10E-01
4.18E-02	9.20E-01	9.20E-01
4.40E-02	9.30E-01	9.30E-01
4.62E-02	9.40E-01	9.40E-01
4.84E-02	9.40E-01	9.40E-01
5.06E-02	9.50E-01	9.50E-01
5.28E-02	9.50E-01	9.50E-01
5.49E-02	9.50E-01	9.50E-01
5.71E-02	9.60E-01	9.60E-01
5.93E-02	9.60E-01	9.60E-01
6.15E-02	9.60E-01	9.60E-01
6.37E-02	9.70E-01	9.70E-01
6.59E-02	9.70E-01	9.70E-01
6.81E-02	9.70E-01	9.70E-01
7.03E-02	9.70E-01	9.70E-01
7.25E-02	9.70E-01	9.70E-01
7.47E-02	9.70E-01	9.70E-01
7.69E-02	9.70E-01	9.70E-01
7.91E-02	9.70E-01	9.70E-01
8.13E-02	9.70E-01	9.70E-01
8.35E-02	9.70E-01	9.70E-01
8.57E-02	9.70E-01	9.70E-01
8.79E-02	9.70E-01	9.70E-01
9.01E-02	9.70E-01	9.70E-01
9.23E-02	9.70E-01	9.70E-01
9.45E-02	9.70E-01	9.70E-01
9.67E-02	9.70E-01	9.70E-01
9.89E-02	9.70E-01	9.70E-01
1.01E-01	9.70E-01	9.70E-01
1.03E-01	9.70E-01	9.70E-01
1.05E-01	9.80E-01	9.80E-01
1.08E-01	9.80E-01	9.80E-01
1.10E-01	9.80E-01	9.80E-01
1.12E-01	9.80E-01	9.80E-01
1.14E-01	9.80E-01	9.80E-01
1.16E-01	9.80E-01	9.80E-01
1.19E-01	9.80E-01	9.80E-01
1.21E-01	9.80E-01	9.80E-01
1.23E-01	9.80E-01	9.80E-01
1.25E-01	9.80E-01	9.80E-01
1.27E-01	9.80E-01	9.80E-01
1.30E-01	9.80E-01	9.80E-01
1.32E-01	9.90E-01	9.90E-01
1.34E-01	9.90E-01	9.90E-01
1.36E-01	9.90E-01	9.90E-01
1.38E-01	9.90E-01	9.90E-01
1.41E-01	9.90E-01	9.90E-01
1.43E-01	9.90E-01	9.90E-01
1.45E-01	9.90E-01	9.90E-01
1.47E-01	9.90E-01	9.90E-01
1.49E-01	9.90E-01	9.90E-01
1.52E-01	9.90E-01	9.90E-01
1.54E-01	9.90E-01	9.90E-01
1.56E-01	9.90E-01	9.90E-01
1.58E-01	9.90E-01	9.90E-01
1.60E-01	9.90E-01	9.90E-01
1.63E-01	9.90E-01	9.90E-01
1.65E-01	9.90E-01	9.90E-01
1.67E-01	9.90E-01	9.90E-01
1.69E-01	9.90E-01	9.90E-01
1.71E-01	9.90E-01	9.90E-01
1.73E-01	9.90E-01	9.90E-01
1.76E-01	9.90E-01	9.90E-01
1.78E-01	9.90E-01	9.90E-01
1.80E-01	9.90E-01	9.90E-01
1.82E-01	9.90E-01	9.90E-01
1.84E-01	9.90E-01	9.90E-01
1.87E-01	9.90E-01	9.90E-01
1.89E-01	9.90E-01	9.90E-01
1.91E-01	9.90E-01	9.90E-01
1.93E-01	9.90E-01	9.90E-01
1.95E-01	9.90E-01	9.90E-01
1.98E-01	9.90E-01	9.90E-01
2.00E-01	9.90E-01	9.90E-01
2.02E-01	9.90E-01	9.90E-01
2.04E-01	9.90E-01	9.90E-01
2.06E-01	9.90E-01	9.90E-01
2.09E-01	9.90E-01	9.90E-01
2.11E-01	9.90E-01	9.90E-01
2.13E-01	9.90E-01	9.90E-01
2.15E-01	9.90E-01	9.90E-01
2.17E-01	9.90E-01	9.90E-01
2.20E-01	9.90E-01	9.90E-01
2.22E-01	1.00E+00	1.00E+00


==> fig/mnist/cdfs/ssim/cdf_plot_data_psnr.txt <==
5.71E+00	0.00E+00	0.00E+00
5.75E+00	1.00E-02	0.00E+00
5.79E+00	3.70E-01	0.00E+00
5.83E+00	4.90E-01	0.00E+00
5.87E+00	5.20E-01	0.00E+00
5.91E+00	5.60E-01	0.00E+00
5.94E+00	5.60E-01	0.00E+00
5.98E+00	5.80E-01	0.00E+00
6.02E+00	6.10E-01	0.00E+00
6.06E+00	6.10E-01	0.00E+00
6.10E+00	6.20E-01	0.00E+00
6.14E+00	6.80E-01	0.00E+00
6.18E+00	7.20E-01	0.00E+00
6.21E+00	7.30E-01	0.00E+00
6.25E+00	7.50E-01	0.00E+00
6.29E+00	7.60E-01	0.00E+00
6.33E+00	7.60E-01	0.00E+00
6.37E+00	7.60E-01	0.00E+00
6.41E+00	7.60E-01	0.00E+00
6.45E+00	7.60E-01	0.00E+00
6.48E+00	7.60E-01	0.00E+00
6.52E+00	7.60E-01	0.00E+00
6.56E+00	7.60E-01	0.00E+00
6.60E+00	7.60E-01	0.00E+00
6.64E+00	7.60E-01	0.00E+00
6.68E+00	7.60E-01	0.00E+00
6.71E+00	7.60E-01	0.00E+00
6.75E+00	7.60E-01	0.00E+00
6.79E+00	7.60E-01	0.00E+00
6.83E+00	7.60E-01	0.00E+00
6.87E+00	7.60E-01	0.00E+00
6.91E+00	7.60E-01	0.00E+00
6.95E+00	7.60E-01	0.00E+00
6.98E+00	7.60E-01	0.00E+00
7.02E+00	7.60E-01	0.00E+00
7.06E+00	7.60E-01	0.00E+00
7.10E+00	7.60E-01	0.00E+00
7.14E+00	7.60E-01	0.00E+00
7.18E+00	7.60E-01	0.00E+00
7.22E+00	7.60E-01	0.00E+00
7.25E+00	7.60E-01	0.00E+00
7.29E+00	7.60E-01	0.00E+00
7.33E+00	7.60E-01	0.00E+00
7.37E+00	7.60E-01	0.00E+00
7.41E+00	7.60E-01	0.00E+00
7.45E+00	7.60E-01	0.00E+00
7.48E+00	7.60E-01	0.00E+00
7.52E+00	7.60E-01	0.00E+00
7.56E+00	7.60E-01	0.00E+00
7.60E+00	7.60E-01	0.00E+00
7.64E+00	7.60E-01	0.00E+00
7.68E+00	7.60E-01	0.00E+00
7.72E+00	7.60E-01	0.00E+00
7.75E+00	7.60E-01	0.00E+00
7.79E+00	7.60E-01	0.00E+00
7.83E+00	7.60E-01	0.00E+00
7.87E+00	7.60E-01	0.00E+00
7.91E+00	7.60E-01	0.00E+00
7.95E+00	7.60E-01	0.00E+00
7.99E+00	7.60E-01	0.00E+00
8.02E+00	7.60E-01	0.00E+00
8.06E+00	7.60E-01	0.00E+00
8.10E+00	7.60E-01	0.00E+00
8.14E+00	7.60E-01	0.00E+00
8.18E+00	7.60E-01	0.00E+00
8.22E+00	7.60E-01	0.00E+00
8.25E+00	7.70E-01	0.00E+00
8.29E+00	7.70E-01	0.00E+00
8.33E+00	7.70E-01	0.00E+00
8.37E+00	7.70E-01	0.00E+00
8.41E+00	7.70E-01	0.00E+00
8.45E+00	7.70E-01	0.00E+00
8.49E+00	7.70E-01	1.00E-02
8.52E+00	7.70E-01	1.00E-02
8.56E+00	7.70E-01	1.00E-02
8.60E+00	7.70E-01	2.00E-02
8.64E+00	7.70E-01	5.00E-02
8.68E+00	7.70E-01	1.00E-01
8.72E+00	7.70E-01	1.30E-01
8.76E+00	7.80E-01	1.90E-01
8.79E+00	8.00E-01	2.30E-01
8.83E+00	8.20E-01	2.30E-01
8.87E+00	8.40E-01	2.30E-01
8.91E+00	8.60E-01	2.30E-01
8.95E+00	9.00E-01	2.30E-01
8.99E+00	9.10E-01	2.30E-01
9.02E+00	9.30E-01	2.30E-01
9.06E+00	9.50E-01	2.40E-01
9.10E+00	9.70E-01	2.40E-01
9.14E+00	9.80E-01	2.40E-01
9.18E+00	9.90E-01	2.40E-01
9.22E+00	9.90E-01	2.40E-01
9.26E+00	9.90E-01	2.40E-01
9.29E+00	9.90E-01	2.40E-01
9.33E+00	9.90E-01	2.40E-01
9.37E+00	1.00E+00	2.40E-01
9.41E+00	1.00E+00	2.40E-01
9.45E+00	1.00E+00	2.40E-01
9.49E+00	1.00E+00	3.50E-01
9.53E+00	1.00E+00	8.40E-01
9.56E+00	1.00E+00	9.40E-01
9.60E+00	1.00E+00	1.00E+00


==> fig/mnist/cdfs/ssim/cdf_plot_data_single.txt <==
7.64E-01	0.00E+00	0
7.88E-01	1.00E-02	0
8.11E-01	1.40E-01	0
8.34E-01	2.30E-01	0
8.58E-01	3.10E-01	0
8.81E-01	4.00E-01	0
9.04E-01	4.70E-01	0
9.27E-01	5.40E-01	0
9.51E-01	5.70E-01	0
9.74E-01	6.10E-01	0
9.97E-01	6.50E-01	0
1.02E+00	6.50E-01	0
1.04E+00	6.70E-01	0
1.07E+00	7.00E-01	0
1.09E+00	7.30E-01	0
1.11E+00	7.70E-01	0
1.14E+00	8.90E-01	0
1.16E+00	9.60E-01	0
1.18E+00	9.80E-01	0
1.21E+00	9.90E-01	0
1.23E+00	9.90E-01	0
1.25E+00	1.00E+00	0
1.28E+00	1.00E+00	0
1.30E+00	1.00E+00	0
1.32E+00	1.00E+00	0
1.35E+00	1.00E+00	0
1.37E+00	1.00E+00	0
1.39E+00	1.00E+00	0
1.42E+00	1.00E+00	0
1.44E+00	1.00E+00	0
1.46E+00	1.00E+00	0
1.49E+00	1.00E+00	0
1.51E+00	1.00E+00	0
1.53E+00	1.00E+00	0
1.56E+00	1.00E+00	0
1.58E+00	1.00E+00	0
1.60E+00	1.00E+00	0
1.63E+00	1.00E+00	0
1.65E+00	1.00E+00	0
1.67E+00	1.00E+00	0
1.69E+00	1.00E+00	0
1.72E+00	1.00E+00	0
1.74E+00	1.00E+00	0
1.76E+00	1.00E+00	0
1.79E+00	1.00E+00	0.01
1.81E+00	1.00E+00	0.01
1.83E+00	1.00E+00	0.01
1.86E+00	1.00E+00	0.02
1.88E+00	1.00E+00	0.02
1.90E+00	1.00E+00	0.02
1.93E+00	1.00E+00	0.02
1.95E+00	1.00E+00	0.03
1.97E+00	1.00E+00	0.03
2.00E+00	1.00E+00	0.03
2.02E+00	1.00E+00	0.03
2.04E+00	1.00E+00	0.04
2.07E+00	1.00E+00	0.04
2.09E+00	1.00E+00	0.04
2.11E+00	1.00E+00	0.04
2.14E+00	1.00E+00	0.04


==> fig/mnist/cdfs/ssim/cdf_plot_data_ssim.txt <==
6.05E-03	0.00E+00	0.00E+00
7.58E-03	1.00E-02	0.00E+00
9.10E-03	2.00E-02	1.00E-02
1.06E-02	1.20E-01	8.90E-01
1.22E-02	1.70E-01	1.00E+00
1.37E-02	1.70E-01	1.00E+00
1.52E-02	1.90E-01	1.00E+00
1.67E-02	2.30E-01	1.00E+00
1.83E-02	3.10E-01	1.00E+00
1.98E-02	6.00E-01	1.00E+00
2.13E-02	7.30E-01	1.00E+00
2.28E-02	7.50E-01	1.00E+00
2.44E-02	7.50E-01	1.00E+00
2.59E-02	7.50E-01	1.00E+00
2.74E-02	7.50E-01	1.00E+00
2.89E-02	7.50E-01	1.00E+00
3.05E-02	7.50E-01	1.00E+00
3.20E-02	7.60E-01	1.00E+00
3.35E-02	7.60E-01	1.00E+00
3.50E-02	7.60E-01	1.00E+00
3.65E-02	7.60E-01	1.00E+00
3.81E-02	7.60E-01	1.00E+00
3.96E-02	7.60E-01	1.00E+00
4.11E-02	7.60E-01	1.00E+00
4.26E-02	7.60E-01	1.00E+00
4.42E-02	7.60E-01	1.00E+00
4.57E-02	7.60E-01	1.00E+00
4.72E-02	7.60E-01	1.00E+00
4.87E-02	7.60E-01	1.00E+00
5.03E-02	7.60E-01	1.00E+00
5.18E-02	7.60E-01	1.00E+00
5.33E-02	7.60E-01	1.00E+00
5.48E-02	7.60E-01	1.00E+00
5.64E-02	7.60E-01	1.00E+00
5.79E-02	7.60E-01	1.00E+00
5.94E-02	7.60E-01	1.00E+00
6.09E-02	7.60E-01	1.00E+00
6.25E-02	7.60E-01	1.00E+00
6.40E-02	7.60E-01	1.00E+00
6.55E-02	7.60E-01	1.00E+00
6.70E-02	7.60E-01	1.00E+00
6.86E-02	7.60E-01	1.00E+00
7.01E-02	7.60E-01	1.00E+00
7.16E-02	7.60E-01	1.00E+00
7.31E-02	7.60E-01	1.00E+00
7.47E-02	7.60E-01	1.00E+00
7.62E-02	7.60E-01	1.00E+00
7.77E-02	7.60E-01	1.00E+00
7.92E-02	7.60E-01	1.00E+00
8.08E-02	7.60E-01	1.00E+00
8.23E-02	7.60E-01	1.00E+00
8.38E-02	7.60E-01	1.00E+00
8.53E-02	7.60E-01	1.00E+00
8.69E-02	7.60E-01	1.00E+00
8.84E-02	7.60E-01	1.00E+00
8.99E-02	7.60E-01	1.00E+00
9.14E-02	7.60E-01	1.00E+00
9.30E-02	7.60E-01	1.00E+00
9.45E-02	7.60E-01	1.00E+00
9.60E-02	7.60E-01	1.00E+00
9.75E-02	7.60E-01	1.00E+00
9.91E-02	7.60E-01	1.00E+00
1.01E-01	7.60E-01	1.00E+00
1.02E-01	7.60E-01	1.00E+00
1.04E-01	7.60E-01	1.00E+00
1.05E-01	7.60E-01	1.00E+00
1.07E-01	7.60E-01	1.00E+00
1.08E-01	7.60E-01	1.00E+00
1.10E-01	7.60E-01	1.00E+00
1.11E-01	7.60E-01	1.00E+00
1.13E-01	7.60E-01	1.00E+00
1.14E-01	7.60E-01	1.00E+00
1.16E-01	7.70E-01	1.00E+00
1.17E-01	7.70E-01	1.00E+00
1.19E-01	7.70E-01	1.00E+00
1.20E-01	7.70E-01	1.00E+00
1.22E-01	7.70E-01	1.00E+00
1.23E-01	7.70E-01	1.00E+00
1.25E-01	7.70E-01	1.00E+00
1.27E-01	7.70E-01	1.00E+00
1.28E-01	7.70E-01	1.00E+00
1.30E-01	7.70E-01	1.00E+00
1.31E-01	7.70E-01	1.00E+00
1.33E-01	7.70E-01	1.00E+00
1.34E-01	7.70E-01	1.00E+00
1.36E-01	7.70E-01	1.00E+00
1.37E-01	8.00E-01	1.00E+00
1.39E-01	8.10E-01	1.00E+00
1.40E-01	8.30E-01	1.00E+00
1.42E-01	8.60E-01	1.00E+00
1.43E-01	8.90E-01	1.00E+00
1.45E-01	9.10E-01	1.00E+00
1.46E-01	9.30E-01	1.00E+00
1.48E-01	9.50E-01	1.00E+00
1.49E-01	9.70E-01	1.00E+00
1.51E-01	9.80E-01	1.00E+00
1.52E-01	9.90E-01	1.00E+00
1.54E-01	9.90E-01	1.00E+00
1.55E-01	9.90E-01	1.00E+00
1.57E-01	9.90E-01	1.00E+00
1.59E-01	9.90E-01	1.00E+00
1.60E-01	1.00E+00	1.00E+00


==> fig/mnist/cdfs/ssim/cdf_projected_adv.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.300000000000000044e-01
2.200000000000000011e-01
3.399999999999999689e-01
4.699999999999999734e-01
5.899999999999999689e-01
6.999999999999999556e-01
8.399999999999999689e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.400000000000000577e-01
9.400000000000000577e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/ssim/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.300000000000000044e-01
2.200000000000000011e-01
3.399999999999999689e-01
4.699999999999999734e-01
5.899999999999999689e-01
6.999999999999999556e-01
8.399999999999999689e-01
8.800000000000000044e-01
8.800000000000000044e-01
8.800000000000000044e-01
9.000000000000000222e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.100000000000000311e-01
9.200000000000000400e-01
9.300000000000000488e-01
9.400000000000000577e-01
9.400000000000000577e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.600000000000000755e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.700000000000000844e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.800000000000000933e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
9.900000000000001021e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/ssim/cdf_projected_ori_single.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.400000000000000133e-01
2.300000000000000100e-01
3.099999999999999978e-01
4.000000000000000222e-01
4.700000000000000289e-01
5.400000000000000355e-01
5.700000000000000622e-01
6.100000000000000977e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.700000000000001510e-01
7.000000000000001776e-01
7.300000000000002043e-01
7.700000000000002398e-01
8.900000000000002354e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/ssim/cdf_projected_psnr.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
3.699999999999999956e-01
4.899999999999999911e-01
5.200000000000000178e-01
5.600000000000000533e-01
5.600000000000000533e-01
5.800000000000000711e-01
6.100000000000000977e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.800000000000001599e-01
7.200000000000001954e-01
7.300000000000002043e-01
7.500000000000002220e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.600000000000002309e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.700000000000002398e-01
7.800000000000002487e-01
8.000000000000002665e-01
8.200000000000002842e-01
8.400000000000003020e-01
8.600000000000003197e-01
9.000000000000003553e-01
9.100000000000003642e-01
9.300000000000003819e-01
9.500000000000003997e-01
9.700000000000004174e-01
9.800000000000004263e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
9.900000000000004352e-01
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00


==> fig/mnist/cdfs/ssim/cdf_projected_psnr_random.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
5.000000000000000278e-02
1.000000000000000056e-01
1.300000000000000044e-01
1.900000000000000022e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.300000000000000100e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
3.500000000000000333e-01
8.400000000000000799e-01
9.400000000000000577e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/ssim/cdf_projected_ssim.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
2.000000000000000042e-02
1.200000000000000094e-01
1.700000000000000122e-01
1.700000000000000122e-01
1.900000000000000022e-01
2.300000000000000100e-01
3.099999999999999978e-01
5.999999999999999778e-01
7.299999999999999822e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.500000000000000000e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.600000000000000089e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
7.700000000000000178e-01
8.000000000000000444e-01
8.100000000000000533e-01
8.300000000000000711e-01
8.600000000000000977e-01
8.900000000000001243e-01
9.100000000000001421e-01
9.300000000000001599e-01
9.500000000000001776e-01
9.700000000000001954e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/mnist/cdfs/ssim/cdf_projected_ssim_random.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
8.900000000000000133e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/mnist/cdfs/ssim/gnuplot_mixed_psnr.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_psnr.ps"
set size 0.29,0.35
set xrange [5:10]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 5,1,10
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 

set xlabel "PSNR of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data_psnr.txt" using 1:2 title "Obfuscated" w lines lc rgb "red" lw 2 dt 2,\
    "cdf_plot_data_psnr.txt" using 1:3 title "Random" w lines lc rgb "blue" lw 3
set output
reset

==> fig/mnist/cdfs/ssim/gnuplot_mixed_ssim.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_ssim.ps"
set size 0.29,0.35
set xrange [0:0.15]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.1,0.21
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 

set xlabel "SSIM of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data_ssim.txt" using 1:2 title "Obfuscated" w lines lc rgb "red" lw 2 dt 2,\
    "cdf_plot_data_ssim.txt" using 1:3 title "Random" w lines lc rgb "blue" lw 3
set output
reset

==> fig/mnist/cdfs/ssim/recresult_adv.csv <==
1.073127460479736328e+01,7.371043487800000000e+10
7.228286743164062500e+00,8.305829768400000000e+10
1.916332054138183594e+01,7.086748370800000000e+10
4.840970993041992188e+01,8.185917415800000000e+10
1.804512596130371094e+01,2.279756930000000000e+09
2.330205726623535156e+01,5.161936109400000000e+10
1.496072578430175781e+01,4.894028050500000000e+10
1.273192787170410156e+01,7.833176087300000000e+10
2.970463752746582031e+01,6.381940210700000000e+10
2.488466262817382812e+01,5.745361672400000000e+10
8.004240036010742188e+00,3.836907773400000000e+10
1.453088378906250000e+01,6.956955870000000000e+09
8.812512397766113281e+00,6.846279329900000000e+10
1.147256225585937500e+03,6.074495275100000000e+10
3.811622009277343750e+02,8.640530675000000000e+09
5.398806762695312500e+01,3.919082400500000000e+10
1.807804870605468750e+01,5.759045337100000000e+10
5.295185565948486328e+00,1.070137505600000000e+10
2.018081474304199219e+01,5.282930382300000000e+10
2.619274902343750000e+01,1.749009867200000000e+10
5.471970558166503906e+00,3.542660899000000000e+09
7.228448867797851562e+00,2.568246243300000000e+10
1.189840316772460938e+01,6.105371142900000000e+10
1.348089218139648438e+01,1.727187560200000000e+10
5.064231395721435547e+00,3.031116163100000000e+10
2.835505485534667969e+01,8.013855094000000000e+10
5.455068359375000000e+02,8.474997487800000000e+10
3.517460632324218750e+01,1.919336020400000000e+10
1.185042667388916016e+01,6.480707567200000000e+10
3.733067035675048828e+00,6.013867230800000000e+10
3.125514526367187500e+02,1.790363706500000000e+10
5.917816162109375000e+00,5.849820950600000000e+10
2.369761943817138672e+00,7.565937997200000000e+10
2.387193489074707031e+01,1.746831132900000000e+10
2.310824394226074219e+01,8.436958522500000000e+10
6.137323856353759766e+00,7.861046987500000000e+10
1.654831695556640625e+01,3.137649086300000000e+10
2.456090393066406250e+02,4.301154793700000000e+10
2.840067481994628906e+01,9.242325315300000000e+10
4.957742691040039062e+00,7.210092100000000000e+08
1.044487182617187500e+03,2.031131505200000000e+10
1.149146652221679688e+01,1.315248576300000000e+10
1.914930725097656250e+01,3.981404040600000000e+10
1.333930778503417969e+01,2.399211001800000000e+10
1.656893539428710938e+01,9.809484842700000000e+10
2.351658248901367188e+01,1.208018044400000000e+10
7.278095245361328125e+00,1.219656735200000000e+10
4.163990783691406250e+01,7.149313220000000000e+10
1.467200279235839844e+01,1.941421197100000000e+10
7.252731800079345703e+00,1.912806330800000000e+10
2.040031242370605469e+01,3.336987925400000000e+10
6.462204456329345703e+00,4.901845908000000000e+09
1.245166091918945312e+02,2.771112456300000000e+10
1.330097198486328125e+01,1.036434647000000000e+10
4.124561786651611328e+00,8.721847105900000000e+10
7.596360683441162109e+00,9.726460746500000000e+10
2.015213012695312500e+00,6.066470537500000000e+10
4.222221374511718750e+00,6.394352733300000000e+10
1.071070957183837891e+01,7.845850480200000000e+10
6.021178722381591797e+00,6.560601907600000000e+10
2.791537475585937500e+01,3.936971628500000000e+10
1.119450283050537109e+01,8.531277512900000000e+10
6.737983226776123047e+00,8.019189835700000000e+10
1.500783252716064453e+01,6.517359972700000000e+10
1.043646728515625000e+03,8.659606887600000000e+10
1.328434371948242188e+01,3.081745335100000000e+10
7.003633975982666016e+00,9.171416160300000000e+10
1.624303131103515625e+02,6.920846754200000000e+10
2.981564998626708984e+00,4.805041554200000000e+10
1.060824298858642578e+01,8.836730184000000000e+10
2.698502779006958008e+00,2.426550846300000000e+10
4.931026458740234375e+00,3.042745539400000000e+10
2.027301597595214844e+01,8.737000179200000000e+10
1.927969551086425781e+01,2.401709376700000000e+10
2.299160718917846680e+00,3.110220685500000000e+10
1.362005901336669922e+01,1.613964790700000000e+10
2.154487419128417969e+01,6.906651768500000000e+10
2.383511199951171875e+02,7.185226715500000000e+10
1.611793327331542969e+01,7.322774801900000000e+10
1.497381401062011719e+01,5.321305844300000000e+10
1.839269897460937500e+03,9.664702222100000000e+10
1.219307041168212891e+01,5.778955448200000000e+10
5.722005367279052734e+00,5.943740181500000000e+10
1.282864379882812500e+01,3.628064278400000000e+10
2.277003765106201172e+00,5.033767004900000000e+10
1.315679565429687500e+03,4.853436898300000000e+10
1.489181041717529297e+01,2.419455867600000000e+10
1.586182594299316406e+01,2.081511272600000000e+10
2.509288818359375000e+03,6.326760133700000000e+10
2.428193092346191406e+01,1.710335984900000000e+10
4.352700710296630859e+00,1.444740553000000000e+10
8.553821563720703125e+00,9.922839173200000000e+10
2.682588005065917969e+01,1.161079611100000000e+10
2.222843933105468750e+02,7.366733366900000000e+10
1.395858764648437500e+03,3.904121277300000000e+10
2.530051040649414062e+01,2.295273317600000000e+10
4.262352466583251953e+00,8.987076196700000000e+10
1.103182754516601562e+02,4.249772594000000000e+10
1.477068996429443359e+01,9.110246494600000000e+10
1.770385742187500000e+00,1.199257827300000000e+10


==> fig/mnist/cdfs/ssim/recresult_ori.csv <==
1.080257773399353027e+00,9.187493285200000000e+10
1.100978732109069824e+00,7.246094305800000000e+10
7.650533318519592285e-01,2.669371650100000000e+10
8.453704118728637695e-01,8.206402849500000000e+10
8.958964347839355469e-01,1.192503759900000000e+10
7.890800833702087402e-01,5.178029903600000000e+10
7.760415077209472656e-01,9.395521536200000000e+10
8.735545873641967773e-01,5.425364454900000000e+10
7.787486910820007324e-01,8.645619279000000000e+10
1.130034208297729492e+00,1.698176778300000000e+10
8.614389300346374512e-01,3.248277759500000000e+10
8.574626445770263672e-01,3.392700156600000000e+10
1.092430591583251953e+00,3.242780255500000000e+10
9.360847473144531250e-01,2.131071776200000000e+10
1.038360834121704102e+00,5.003559730800000000e+10
8.935117721557617188e-01,9.778836516700000000e+10
1.114480495452880859e+00,8.529014280500000000e+10
8.472478389739990234e-01,6.887528135700000000e+10
9.972575902938842773e-01,7.720990219900000000e+10
8.166909813880920410e-01,2.606056009000000000e+09
1.139876246452331543e+00,9.695596228100000000e+10
1.114014267921447754e+00,5.858935821000000000e+09
1.061568617820739746e+00,1.078447382500000000e+10
7.757833003997802734e-01,7.441775698400000000e+10
1.229636907577514648e+00,8.292245936200000000e+10
1.117764353752136230e+00,3.229934135000000000e+10
8.669863343238830566e-01,9.366413189100000000e+10
9.092612266540527344e-01,6.142424089900000000e+10
8.652038574218750000e-01,9.640293108700000000e+10
8.435881733894348145e-01,8.797385771600000000e+10
8.253443241119384766e-01,8.427815184900000000e+10
1.099766135215759277e+00,5.510016915700000000e+10
1.112314939498901367e+00,6.126870514600000000e+10
8.190718889236450195e-01,3.945076002800000000e+10
8.546575903892517090e-01,5.592793429500000000e+10
9.536009430885314941e-01,5.051745233800000000e+10
8.308191299438476562e-01,8.564137427600000000e+10
1.112230896949768066e+00,5.604734714700000000e+10
7.748778462409973145e-01,8.384887721700000000e+10
9.689785838127136230e-01,5.919331219100000000e+10
1.110979676246643066e+00,9.366393049300000000e+10
7.985447645187377930e-01,7.797508394700000000e+10
7.719683647155761719e-01,8.559530391200000000e+10
7.711023688316345215e-01,1.130629970100000000e+10
8.839157819747924805e-01,3.045042622300000000e+10
1.131163358688354492e+00,6.365680201600000000e+10
8.624241948127746582e-01,5.562023551400000000e+10
7.953511476516723633e-01,4.926643182200000000e+10
8.561778068542480469e-01,6.779112893400000000e+10
7.763640284538269043e-01,3.671237015700000000e+10
7.895865440368652344e-01,8.813679211000000000e+10
8.455140590667724609e-01,8.050545632500000000e+10
1.106103062629699707e+00,6.566243893500000000e+10
8.210247159004211426e-01,1.806613502000000000e+10
8.644704818725585938e-01,5.222221416400000000e+10
1.121816635131835938e+00,5.133389778000000000e+09
8.935487866401672363e-01,5.989280116100000000e+10
7.945583462715148926e-01,4.626907900800000000e+10
1.012150406837463379e+00,6.827418084100000000e+10
1.058415532112121582e+00,2.438085103600000000e+10
1.037344217300415039e+00,4.711594262800000000e+10
8.091925382614135742e-01,5.251743240000000000e+08
8.103305697441101074e-01,5.807095499600000000e+10
9.712948203086853027e-01,7.599471249000000000e+10
1.076046466827392578e+00,6.650657055000000000e+10
7.925086021423339844e-01,2.243816486000000000e+09
8.278170824050903320e-01,6.644949698000000000e+09
1.091740369796752930e+00,5.692844103000000000e+09
1.029423236846923828e+00,2.280080200000000000e+09
7.797223329544067383e-01,1.079459859900000000e+10
1.153583407402038574e+00,9.441091890800000000e+10
9.298730492591857910e-01,6.993254743700000000e+10
9.442158937454223633e-01,4.026416654000000000e+09
7.839305996894836426e-01,6.870365243800000000e+10
1.122464776039123535e+00,9.170884906300000000e+10
1.102297902107238770e+00,4.492327425900000000e+10
1.081767678260803223e+00,7.360454319500000000e+10
8.113265037536621094e-01,9.904679697600000000e+10
8.685043454170227051e-01,2.596823076600000000e+10
7.644662261009216309e-01,7.298282077000000000e+10
8.378398418426513672e-01,6.010989133000000000e+10
9.200047850608825684e-01,7.666021313500000000e+10
7.701606750488281250e-01,1.230494068900000000e+10
1.108807921409606934e+00,2.678835722500000000e+10
8.954904079437255859e-01,2.057240496400000000e+10
7.723131179809570312e-01,8.709318994300000000e+10
9.391414523124694824e-01,8.113265669800000000e+10
8.076221346855163574e-01,6.123452686700000000e+10
1.045179486274719238e+00,7.867931605200000000e+10
9.145117998123168945e-01,4.384727190200000000e+10
7.771286368370056152e-01,7.739341886800000000e+10
1.177840828895568848e+00,7.858836893900000000e+10
1.095303177833557129e+00,5.715851073600000000e+10
9.600577950477600098e-01,9.265894939800000000e+10
8.539349436759948730e-01,3.709818498000000000e+10
1.074930310249328613e+00,4.134043720000000000e+09
8.225486278533935547e-01,3.191500334200000000e+10
1.090559005737304688e+00,7.454747226300000000e+10
8.919520974159240723e-01,3.844876034700000000e+10
8.917230367660522461e-01,8.974371813100000000e+10


==> fig/mnist/cdfs/ssim/recresult_ssim_tem.csv <==
5.162872257642447948e-04,2.223218736400000000e+10
3.959896508604288101e-03,7.046461382800000000e+10
5.986466631293296814e-02,5.471886171200000000e+10
1.458101812750101089e-02,2.286199858400000000e+10
5.070515908300876617e-04,6.136033034700000000e+10
1.221826951950788498e-02,9.242380331600000000e+10
7.473627105355262756e-03,8.083904126800000000e+10
1.428378839045763016e-02,9.701187205700000000e+10
1.445939484983682632e-02,4.532179320600000000e+10
3.103304479736834764e-04,6.853116571700000000e+10
1.296312268823385239e-02,2.298754506600000000e+10
7.129823789000511169e-03,7.394553057200000000e+10
4.514369647949934006e-03,1.485684317200000000e+10
9.919880889356136322e-03,7.229774153400000000e+10
9.322462603449821472e-03,5.597390309000000000e+09
4.337482620030641556e-03,7.524698087800000000e+10
3.958677116315811872e-04,4.921044335900000000e+10
9.058213792741298676e-03,1.206227558100000000e+10
3.647039411589503288e-03,9.940111145700000000e+10
6.463125348091125488e-03,8.211174898000000000e+09
7.313698995858430862e-03,2.984146850200000000e+10
4.195149056613445282e-03,6.711401932300000000e+10
2.230012230575084686e-02,9.132834915800000000e+10
7.772500626742839813e-03,9.467972851000000000e+10
1.049558911472558975e-02,1.357476569900000000e+10
1.414674986153841019e-02,1.513156249500000000e+10
1.026672348380088806e-01,8.637222947100000000e+10
5.362270399928092957e-02,8.551845649400000000e+10
2.429906092584133148e-02,6.315778759100000000e+10
1.470728218555450439e-02,2.784150962400000000e+10
2.195933610200881958e-01,6.110844005000000000e+09
1.877744100056588650e-03,6.486514224900000000e+10
6.612918805330991745e-03,4.533525334300000000e+10
1.071969605982303619e-02,4.595368657900000000e+10
2.987617859616875648e-03,3.170089503200000000e+10
1.076331268996000290e-02,7.143450477900000000e+10
3.908916935324668884e-02,7.282467695500000000e+10
1.155540999025106430e-02,3.398163951800000000e+10
8.056156337261199951e-03,7.948431203000000000e+10
4.849040415138006210e-03,3.757618726600000000e+10
4.268870223313570023e-03,6.612566760000000000e+08
4.269151762127876282e-02,7.575725472700000000e+10
1.341755222529172897e-02,7.568570303800000000e+10
5.814683623611927032e-03,7.179283950900000000e+10
1.685014367103576660e-02,7.435986001500000000e+10
8.138480596244335175e-03,6.400354081000000000e+10
5.602090968750417233e-04,4.968839913300000000e+10
5.843430291861295700e-03,5.747156605600000000e+10
1.325950864702463150e-02,8.750898279100000000e+10
8.734821341931819916e-03,2.202265315000000000e+10
4.220698610879480839e-04,8.004329158700000000e+10
1.309126988053321838e-02,4.594888536800000000e+10
5.365868099033832550e-03,5.985820387700000000e+10
2.722979697864502668e-04,6.469184291800000000e+10
1.718521676957607269e-02,9.281234807300000000e+10
9.720076806843280792e-03,4.874032044500000000e+10
1.181856542825698853e-02,8.171032636700000000e+10
1.500515034422278404e-03,5.744049052000000000e+09
8.418547920882701874e-03,9.464081599000000000e+09
7.239047903567552567e-03,8.326626121600000000e+10
1.325671840459108353e-02,3.178061720500000000e+10
1.491547096520662308e-02,8.561345238800000000e+10
3.942593466490507126e-03,4.883749275700000000e+10
8.432044647634029388e-03,4.763628874200000000e+10
8.348297327756881714e-03,1.488248985000000000e+10
6.374596705427393317e-05,3.356868235000000000e+09
9.373725391924381256e-03,5.194106726700000000e+10
1.133153215050697327e-02,1.735194421200000000e+10
1.405528560280799866e-02,3.063627578300000000e+10
8.225136436522006989e-03,8.505404997200000000e+10
9.678795002400875092e-03,1.764594564300000000e+10
3.198325168341398239e-03,3.653387632700000000e+10
7.378684240393340588e-04,4.602163071700000000e+10
1.053961645811796188e-02,2.336497402000000000e+10
6.438743323087692261e-03,7.169599071200000000e+10
4.804710857570171356e-03,2.248489788500000000e+10
6.107604131102561951e-03,7.055642735000000000e+09
2.627319889143109322e-03,1.256322142500000000e+10
1.351400557905435562e-02,9.481139255300000000e+10
9.861345402896404266e-03,2.324499867700000000e+10
1.290148794651031494e-01,1.826324626600000000e+10
1.713008061051368713e-02,5.856848310600000000e+10
1.272232364863157272e-02,3.326576875900000000e+10
2.288382314145565033e-02,2.433438379200000000e+10
1.029252074658870697e-02,1.923956926900000000e+10
1.450392883270978928e-02,6.438718121600000000e+10
7.302964571863412857e-03,4.219106285500000000e+10
4.678152501583099365e-02,9.836038643100000000e+10
1.502977125346660614e-02,8.984876553600000000e+10
1.247977185994386673e-02,4.506316914300000000e+10
5.247261840850114822e-03,8.656594789000000000e+09
1.133782137185335159e-02,4.519864770600000000e+10
5.660466849803924561e-03,2.937576798900000000e+10
1.168951578438282013e-02,4.477767622700000000e+10
7.292744121514260769e-04,8.233575586200000000e+10
1.330891810357570648e-02,4.967350050200000000e+10
1.592606306076049805e-02,1.464440412000000000e+10
7.296850089915096760e-04,1.587677938700000000e+10
1.145155448466539383e-02,6.465720947800000000e+10
3.983927145600318909e-02,3.427391959000000000e+10


==> fig/mnist/cdfs/ssim/recresult_ssimandpsnr.csv <==
6.953953299671411514e-03,5.980475351789459992e+00,3.487029519000000000e+09,8.205397054553031921e-03,9.553079175487512842e+00
9.273258037865161896e-03,6.127070037961283688e+00,8.298957723900000000e+10,8.177976123988628387e-03,9.486260508441439754e+00
1.750001683831214905e-02,5.745430044207138209e+00,5.504579450000000000e+09,8.554374799132347107e-03,9.449613601773279470e+00
1.846993528306484222e-02,5.739679439693026630e+00,5.409187675000000000e+09,8.066370151937007904e-03,9.465379312649620402e+00
1.752788387238979340e-02,5.761025463278815373e+00,4.294236463400000000e+10,8.642733097076416016e-03,9.444858790898939205e+00
2.018676325678825378e-02,5.774202587634801986e+00,4.973735590400000000e+10,8.892809040844440460e-03,9.468902314773623985e+00
1.777175068855285645e-02,5.733730621385788595e+00,1.247082558600000000e+10,8.539071306586265564e-03,9.458198906606074985e+00
1.493424773216247559e-01,9.045419048347026703e+00,9.373029469600000000e+10,8.986257947981357574e-03,8.567211641263803301e+00
1.795710623264312744e-02,5.719718721290257157e+00,6.384447710700000000e+10,8.598645217716693878e-03,9.461203478132565792e+00
1.350334733724594116e-01,8.717637229317851677e+00,7.083460998800000000e+10,9.040391072630882263e-03,8.744991294121540193e+00
1.819510012865066528e-02,5.745478816729681526e+00,4.244490537000000000e+09,8.714942261576652527e-03,9.465062888215848957e+00
1.475580334663391113e-01,9.076060400723477528e+00,1.912235646600000000e+10,9.395175613462924957e-03,8.579399615068840745e+00
1.775783859193325043e-02,5.714191892814948659e+00,5.075835936500000000e+10,8.617646060883998871e-03,9.464378460788291036e+00
1.465471740812063217e-02,5.830614592378386085e+00,6.950124153300000000e+10,8.039803244173526764e-03,9.483323410767459549e+00
8.367978036403656006e-03,6.091853470391484393e+00,3.530278126600000000e+10,9.436286985874176025e-03,9.504746054420783352e+00
1.811593770980834961e-02,5.744493149468291371e+00,8.482363532000000000e+10,8.354391902685165405e-03,9.458121517348175189e+00
1.861468516290187836e-02,5.730527002116501123e+00,9.520420450600000000e+10,9.021075442433357239e-03,9.466453129218688645e+00
1.376844495534896851e-01,8.794835789017490413e+00,4.584972901200000000e+10,9.503907524049282074e-03,8.705984821986792355e+00
1.582913473248481750e-02,5.760520057573057073e+00,6.628754553200000000e+10,8.146747946739196777e-03,9.444887924247550970e+00
1.849837228655815125e-02,5.746208082953979890e+00,5.796723957100000000e+10,8.756480179727077484e-03,9.460661910139641861e+00
1.889865659177303314e-02,5.732407859743704037e+00,5.359648810700000000e+10,7.887532934546470642e-03,9.465015219860321238e+00
1.580302417278289795e-02,5.809548080057621355e+00,4.869686779100000000e+10,8.043664507567882538e-03,9.448320933116258757e+00
8.599001914262771606e-03,6.094601886536845647e+00,8.876408287000000000e+10,8.806808851659297943e-03,9.490814610909517057e+00
1.349228173494338989e-01,8.718113788170427370e+00,8.040018766300000000e+10,8.865524083375930786e-03,8.736867658506159984e+00
1.287040859460830688e-02,6.215573901818663316e+00,5.177582525700000000e+10,8.445854298770427704e-03,9.478308404376218022e+00
1.387527137994766235e-01,8.793302979233905248e+00,9.172293086100000000e+10,7.886003702878952026e-03,8.697886995863500559e+00
1.453883294016122818e-02,5.779893810299918222e+00,1.828608905100000000e+10,8.594863116741180420e-03,9.462636229377128672e+00
1.625505648553371429e-02,5.753971364665279253e+00,2.788892582800000000e+10,8.079754188656806946e-03,9.446261581908663274e+00
1.452576816082000732e-01,9.008784151619552816e+00,7.228085778800000000e+10,9.392775595188140869e-03,8.612262110933478709e+00
1.378899216651916504e-01,8.829449480150113772e+00,2.890865299400000000e+10,9.149692021310329437e-03,8.690948140644605857e+00
1.728097721934318542e-02,5.761999437737639340e+00,1.900179921800000000e+10,9.089360013604164124e-03,9.443465063599436604e+00
1.428448557853698730e-01,8.944115077334480191e+00,7.634301986000000000e+10,9.089302271604537964e-03,8.635042270905838535e+00
1.749605499207973480e-02,5.729562559225641394e+00,6.405890794000000000e+10,8.539555594325065613e-03,9.459448464290046488e+00
1.466477364301681519e-01,9.036586205217414403e+00,3.029040565700000000e+10,9.004370309412479401e-03,8.595503213013449439e+00
1.302040182054042816e-02,6.209532925585277141e+00,7.070001405100000000e+10,8.409723639488220215e-03,9.483566485505390276e+00
9.140210226178169250e-03,6.128852417252468321e+00,2.720632385200000000e+10,8.938170969486236572e-03,9.489153431040973530e+00
9.078366681933403015e-03,6.095805139885697166e+00,4.162413664700000000e+10,8.318800479173660278e-03,9.495576902534283548e+00
1.722280308604240417e-02,5.732049691921328183e+00,4.996042873000000000e+09,8.683227933943271637e-03,9.458724664776632096e+00
8.727496489882469177e-03,6.099409029151093620e+00,9.569154954600000000e+10,8.157391101121902466e-03,9.497052464778809266e+00
1.408128738403320312e-01,8.842899810103428848e+00,7.963643095500000000e+10,9.352832101285457611e-03,8.683751091165355263e+00
8.000765927135944366e-03,5.951937291860841306e+00,2.104061745500000000e+10,8.023791946470737457e-03,9.563935098469924512e+00
1.999530196189880371e-02,5.778651896791816789e+00,3.644346092300000000e+10,8.749932982027530670e-03,9.451836389226061286e+00
1.416574046015739441e-02,5.848655931456239188e+00,1.053731680100000000e+10,7.478929590433835983e-03,9.483845855811832593e+00
1.717669330537319183e-02,5.845173590376601780e+00,6.803858693000000000e+09,9.579951874911785126e-03,9.461219092065192626e+00
1.861329376697540283e-02,5.717973070675743230e+00,8.575893345700000000e+10,7.957922294735908508e-03,9.458292443491865598e+00
1.937987655401229858e-02,5.739409058643720307e+00,9.893491760400000000e+10,8.205514401197433472e-03,9.460573190169389690e+00
1.400333195924758911e-01,8.878994999521250264e+00,7.955869417400000000e+10,9.542998857796192169e-03,8.671968249295426645e+00
1.571148447692394257e-02,5.832520085190608050e+00,4.122283696300000000e+10,8.574758656322956085e-03,9.427007904101298408e+00
1.731993071734905243e-02,5.763740600132031489e+00,8.322557141800000000e+10,8.848310448229312897e-03,9.444843181991762648e+00
1.744591817259788513e-02,5.748612200511722392e+00,7.793038330900000000e+10,8.665988221764564514e-03,9.457059271517604060e+00
1.824316941201686859e-02,5.729515753699983449e+00,1.019082922800000000e+10,8.484402671456336975e-03,9.465832875901103449e+00
1.406302005052566528e-01,8.878148987915395196e+00,3.003312729800000000e+10,9.201467968523502350e-03,8.681148586772359010e+00
1.744899712502956390e-02,5.726593374036019313e+00,2.578798049300000000e+10,8.021372370421886444e-03,9.458264317873240401e+00
1.756634749472141266e-02,5.734103103574761384e+00,5.149026969100000000e+10,7.953715510666370392e-03,9.458456420060944225e+00
2.954627014696598053e-02,6.185485038207261255e+00,5.938783182100000000e+10,8.369209244847297668e-03,9.489656900633583803e+00
1.798805408179759979e-02,5.734658793658436338e+00,2.194678571000000000e+10,8.373725228011608124e-03,9.460384998675531065e+00
1.973535679280757904e-02,5.765707516116552966e+00,1.819428822000000000e+09,8.509658277034759521e-03,9.462541842884963472e+00
8.359100669622421265e-03,6.070339077969613584e+00,8.512229106500000000e+10,8.617023937404155731e-03,9.507158789882769412e+00
1.507770419120788574e-01,9.120211556502887618e+00,7.168656093100000000e+10,9.096433408558368683e-03,8.547235386083103847e+00
1.923832297325134277e-02,5.796896768612124440e+00,1.559139422600000000e+10,7.742010522633790970e-03,9.433826506640450305e+00
1.513353083282709122e-02,5.800480817711424208e+00,4.727502887000000000e+09,8.687665686011314392e-03,9.471310900603075567e+00
7.897820323705673218e-03,6.068066941976642426e+00,7.279337992500000000e+10,8.027633652091026306e-03,9.512700274579122706e+00
1.851328648626804352e-02,5.724754201516243590e+00,1.983992559700000000e+10,8.675179444253444672e-03,9.465733281653466946e+00
8.113958872854709625e-03,5.914514625572798501e+00,7.355256672800000000e+10,8.458374999463558197e-03,9.539476722079292870e+00
1.585289090871810913e-01,9.299620603390225781e+00,4.778738772500000000e+10,8.827530778944492340e-03,8.430075051440070411e+00
1.899056136608123779e-02,5.743674630189318009e+00,4.345042441000000000e+09,8.790013380348682404e-03,9.465258854929619048e+00
1.534998882561922073e-02,5.780955470891072423e+00,6.852140830300000000e+10,8.563916198909282684e-03,9.453632471947109650e+00
1.758676767349243164e-02,5.714644041929485496e+00,9.603946592200000000e+10,8.388087153434753418e-03,9.459368522461113926e+00
1.813322491943836212e-02,5.725427083419547536e+00,7.102975009900000000e+10,8.367961272597312927e-03,9.461773064601132432e+00
1.615350507199764252e-02,5.735299090139658773e+00,7.170059505500000000e+10,8.154850453138351440e-03,9.451130766758588209e+00
1.729833520948886871e-02,5.731579793605182438e+00,3.121933876500000000e+10,8.882422000169754028e-03,9.465865301812158350e+00
1.011446490883827209e-02,6.141849610919274838e+00,4.798359579000000000e+10,8.349452167749404907e-03,9.481434027941213927e+00
1.457351446151733398e-01,9.017472900403486591e+00,4.638170399000000000e+10,9.697495959699153900e-03,8.606087218628061919e+00
9.505419060587882996e-03,6.133920348580144122e+00,8.969719810000000000e+08,8.294596336781978607e-03,9.487418163800759530e+00
8.879720233380794525e-03,5.926154303487386699e+00,2.189578828000000000e+10,7.729776669293642044e-03,9.532733912133856791e+00
1.645684428513050079e-02,5.776738092091151522e+00,8.493580506000000000e+10,8.057421073317527771e-03,9.446014422636476837e+00
1.409234553575515747e-01,8.898043903003602040e+00,7.238407813400000000e+10,8.779972791671752930e-03,8.668985439472585597e+00
1.805160194635391235e-02,5.740746820624391233e+00,1.357078292700000000e+10,8.154616691172122955e-03,9.467265570738087277e+00
1.864158362150192261e-02,5.751812360133277124e+00,7.477731350700000000e+10,7.928115315735340118e-03,9.453058123312617411e+00
1.427691727876663208e-01,8.903330565374663053e+00,3.265861782300000000e+10,9.555597789585590363e-03,8.665792449225802940e+00
1.772825978696346283e-02,5.738225112735412914e+00,6.698645644300000000e+10,8.445148356258869171e-03,9.455074892946734977e+00
1.806526817381381989e-02,5.719679525133019027e+00,5.629458562000000000e+10,7.618805393576622009e-03,9.464614696488176548e+00
1.873519457876682281e-02,5.741195926433661612e+00,4.795389451600000000e+10,7.949857972562313080e-03,9.463957230679508115e+00
6.054683588445186615e-03,6.038316179504248815e+00,7.632315600000000000e+10,8.971154689788818359e-03,9.547989113028126695e+00
1.746024191379547119e-02,5.752032703434069028e+00,5.505634816200000000e+10,8.123548701405525208e-03,9.449785368232076266e+00
1.353052407503128052e-01,8.711272752847149192e+00,3.138643023900000000e+10,9.017140604555606842e-03,8.739537997081004761e+00
8.835313841700553894e-03,6.090359812236744830e+00,6.490169339800000000e+10,8.950444869697093964e-03,9.500002686003471197e+00
1.136117279529571533e-01,8.179405426399094736e+00,9.239188960200000000e+10,8.295771665871143341e-03,8.998473361512692392e+00
1.358666718006134033e-01,8.758530677709956080e+00,3.188047329000000000e+09,9.089685976505279541e-03,8.722264936489082743e+00
1.777514442801475525e-02,5.743046838426601575e+00,2.766800425500000000e+10,7.834587246179580688e-03,9.458679358699004780e+00
1.392837315797805786e-01,8.833572568753453425e+00,3.740764507500000000e+10,8.909526281058788300e-03,8.701732777412150455e+00
1.692456379532814026e-02,5.741541271939185620e+00,1.488353725900000000e+10,7.793582510203123093e-03,9.439827334744474996e+00
9.544647298753261566e-03,5.949466569113944558e+00,4.822771858500000000e+10,8.767540566623210907e-03,9.544201467977204700e+00
1.676711440086364746e-02,5.779004119063855249e+00,2.104240170100000000e+10,8.629065006971359253e-03,9.447754015003516415e+00
1.435497701168060303e-01,8.959006622670447229e+00,1.607109272900000000e+10,8.900427259504795074e-03,8.627680415265608360e+00
1.757623255252838135e-02,5.733181796999089030e+00,4.493297490900000000e+10,8.221374824643135071e-03,9.461513383444204450e+00
1.646672748029232025e-02,5.724397743788847137e+00,3.620489616900000000e+10,8.702047169208526611e-03,9.454437927651287765e+00
1.894177123904228210e-02,5.728686642400191431e+00,1.325384900000000000e+10,7.883646525442600250e-03,9.457112694419196330e+00
1.730294339358806610e-02,5.713546203383740085e+00,9.428882047000000000e+09,8.334553800523281097e-03,9.462326564291885234e+00
1.439328044652938843e-01,8.970042160722051960e+00,7.428084710100000000e+10,9.052015841007232666e-03,8.623918071536083474e+00


==> fig/mnist/cdfs/ssim/xrange_projected.txt <==
6.054683588445186615e-03
7.579425843432545905e-03
9.104168098419905195e-03
1.062891035340726362e-02
1.215365260839462377e-02
1.367839486338198220e-02
1.520313711836934062e-02
1.672787937335670078e-02
1.825262162834406093e-02
1.977736388333141762e-02
2.130210613831877778e-02
2.282684839330613794e-02
2.435159064829349462e-02
2.587633290328085478e-02
2.740107515826821494e-02
2.892581741325557163e-02
3.045055966824293178e-02
3.197530192323029541e-02
3.350004417821764863e-02
3.502478643320500878e-02
3.654952868819236894e-02
3.807427094317972910e-02
3.959901319816708926e-02
4.112375545315444247e-02
4.264849770814180263e-02
4.417323996312916279e-02
4.569798221811652295e-02
4.722272447310388310e-02
4.874746672809124326e-02
5.027220898307859648e-02
5.179695123806595664e-02
5.332169349305331679e-02
5.484643574804067695e-02
5.637117800302803711e-02
5.789592025801539726e-02
5.942066251300275742e-02
6.094540476799011064e-02
6.247014702297747080e-02
6.399488927796483095e-02
6.551963153295219111e-02
6.704437378793955127e-02
6.856911604292691143e-02
7.009385829791427158e-02
7.161860055290163174e-02
7.314334280788899190e-02
7.466808506287633818e-02
7.619282731786369833e-02
7.771756957285105849e-02
7.924231182783841865e-02
8.076705408282577880e-02
8.229179633781313896e-02
8.381653859280049912e-02
8.534128084778785928e-02
8.686602310277521943e-02
8.839076535776257959e-02
8.991550761274993975e-02
9.144024986773729990e-02
9.296499212272466006e-02
9.448973437771200634e-02
9.601447663269936650e-02
9.753921888768672666e-02
9.906396114267408681e-02
1.005887033976614470e-01
1.021134456526488071e-01
1.036381879076361673e-01
1.051629301626235274e-01
1.066876724176108876e-01
1.082124146725982478e-01
1.097371569275856079e-01
1.112618991825729681e-01
1.127866414375603282e-01
1.143113836925476745e-01
1.158361259475350347e-01
1.173608682025223948e-01
1.188856104575097550e-01
1.204103527124971151e-01
1.219350949674844753e-01
1.234598372224718354e-01
1.249845794774591956e-01
1.265093217324465558e-01
1.280340639874339159e-01
1.295588062424212761e-01
1.310835484974086362e-01
1.326082907523959964e-01
1.341330330073833565e-01
1.356577752623707167e-01
1.371825175173580769e-01
1.387072597723454370e-01
1.402320020273327972e-01
1.417567442823201573e-01
1.432814865373074897e-01
1.448062287922948499e-01
1.463309710472822101e-01
1.478557133022695702e-01
1.493804555572569304e-01
1.509051978122442905e-01
1.524299400672316507e-01
1.539546823222190108e-01
1.554794245772063710e-01
1.570041668321937312e-01
1.585289090871810913e-01
1.600536513421684515e-01


==> fig/mnist/cdfs/ssim/xrange_projected_ori.txt <==
7.644662261009216309e-01
7.877247601747512373e-01
8.109832942485809548e-01
8.342418283224105613e-01
8.575003623962402788e-01
8.807588964700698853e-01
9.040174305438994917e-01
9.272759646177292092e-01
9.505344986915588157e-01
9.737930327653885332e-01
9.970515668392181396e-01
1.020310100913047746e+00
1.043568634986877353e+00
1.066827169060707181e+00
1.090085703134536788e+00
1.113344237208366394e+00
1.136602771282196001e+00
1.159861305356025607e+00
1.183119839429855435e+00
1.206378373503685042e+00
1.229636907577514648e+00
1.252895441651344255e+00
1.276153975725173861e+00
1.299412509799003690e+00
1.322671043872833296e+00
1.345929577946662903e+00
1.369188112020492731e+00
1.392446646094322116e+00
1.415705180168151944e+00
1.438963714241981551e+00
1.462222248315811157e+00
1.485480782389640986e+00
1.508739316463470370e+00
1.531997850537300199e+00
1.555256384611129805e+00
1.578514918684959412e+00
1.601773452758789240e+00
1.625031986832618625e+00
1.648290520906448453e+00
1.671549054980278060e+00
1.694807589054107666e+00
1.718066123127937495e+00
1.741324657201766879e+00
1.764583191275596707e+00
1.787841725349426314e+00
1.811100259423255920e+00
1.834358793497085527e+00
1.857617327570915355e+00
1.880875861644744962e+00
1.904134395718574568e+00
1.927392929792404175e+00
1.950651463866233781e+00
1.973909997940063610e+00
1.997168532013893216e+00
2.020427066087722601e+00
2.043685600161552429e+00
2.066944134235382258e+00
2.090202668309212086e+00
2.113461202383041471e+00
2.136719736456870855e+00


==> fig/mnist/cdfs/ssim/xrange_projected_psnr.txt <==
5.713546203383740085e+00
5.752050092334601850e+00
5.790553981285463614e+00
5.829057870236325378e+00
5.867561759187187143e+00
5.906065648138048907e+00
5.944569537088911559e+00
5.983073426039773324e+00
6.021577314990635088e+00
6.060081203941496852e+00
6.098585092892358617e+00
6.137088981843220381e+00
6.175592870794082145e+00
6.214096759744943910e+00
6.252600648695805674e+00
6.291104537646667438e+00
6.329608426597529203e+00
6.368112315548391855e+00
6.406616204499253620e+00
6.445120093450115384e+00
6.483623982400977148e+00
6.522127871351838913e+00
6.560631760302700677e+00
6.599135649253562441e+00
6.637639538204424206e+00
6.676143427155285970e+00
6.714647316106148622e+00
6.753151205057010387e+00
6.791655094007872151e+00
6.830158982958733915e+00
6.868662871909595680e+00
6.907166760860457444e+00
6.945670649811319208e+00
6.984174538762180973e+00
7.022678427713042737e+00
7.061182316663904501e+00
7.099686205614766266e+00
7.138190094565628030e+00
7.176693983516489794e+00
7.215197872467352447e+00
7.253701761418214211e+00
7.292205650369075975e+00
7.330709539319937740e+00
7.369213428270799504e+00
7.407717317221661268e+00
7.446221206172523033e+00
7.484725095123384797e+00
7.523228984074247450e+00
7.561732873025109214e+00
7.600236761975970978e+00
7.638740650926832743e+00
7.677244539877694507e+00
7.715748428828556271e+00
7.754252317779418036e+00
7.792756206730279800e+00
7.831260095681141564e+00
7.869763984632003329e+00
7.908267873582865093e+00
7.946771762533726857e+00
7.985275651484588622e+00
8.023779540435450386e+00
8.062283429386312150e+00
8.100787318337175691e+00
8.139291207288035679e+00
8.177795096238899220e+00
8.216298985189759208e+00
8.254802874140622748e+00
8.293306763091484513e+00
8.331810652042346277e+00
8.370314540993208041e+00
8.408818429944069806e+00
8.447322318894931570e+00
8.485826207845793334e+00
8.524330096796655099e+00
8.562833985747516863e+00
8.601337874698378627e+00
8.639841763649240391e+00
8.678345652600102156e+00
8.716849541550963920e+00
8.755353430501825684e+00
8.793857319452687449e+00
8.832361208403549213e+00
8.870865097354410977e+00
8.909368986305274518e+00
8.947872875256134506e+00
8.986376764206998047e+00
9.024880653157858035e+00
9.063384542108721575e+00
9.101888431059581563e+00
9.140392320010445104e+00
9.178896208961306868e+00
9.217400097912168633e+00
9.255903986863030397e+00
9.294407875813892161e+00
9.332911764764753926e+00
9.371415653715615690e+00
9.409919542666477454e+00
9.448423431617339219e+00
9.486927320568200983e+00
9.525431209519062747e+00
9.563935098469924512e+00
9.602438987420786276e+00


==> fig/mnist/cdfs/ssimandpsnr/cdf_projected_psnr_adv.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
2.900000000000000355e-01
3.200000000000000622e-01
4.100000000000000311e-01
5.000000000000000000e-01
5.400000000000000355e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.900000000000000799e-01
6.000000000000000888e-01
6.000000000000000888e-01
6.000000000000000888e-01
6.000000000000000888e-01
6.100000000000000977e-01
6.100000000000000977e-01
6.100000000000000977e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.600000000000001421e-01
6.600000000000001421e-01
6.700000000000001510e-01
6.700000000000001510e-01
6.700000000000001510e-01
6.700000000000001510e-01
6.700000000000001510e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.500000000000002220e-01
7.800000000000002487e-01
8.000000000000002665e-01
8.400000000000003020e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/ssimandpsnr/cdf_projected_psnr_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
5.999999999999999778e-02
2.500000000000000000e-01
3.900000000000000133e-01
4.799999999999999822e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.200000000000000178e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.300000000000000266e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.600000000000000533e-01
5.600000000000000533e-01
5.600000000000000533e-01
6.000000000000000888e-01
6.100000000000000977e-01
6.700000000000001510e-01
7.000000000000001776e-01
8.400000000000001910e-01
8.900000000000002354e-01
1.000000000000000222e+00


==> fig/mnist/cdfs/ssimandpsnr/cdf_projected_ssim_adv.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.300000000000000044e-01
2.500000000000000000e-01
4.699999999999999734e-01
5.200000000000000178e-01
5.300000000000000266e-01
5.500000000000000444e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.900000000000000799e-01
6.000000000000000888e-01
6.000000000000000888e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.200000000000001066e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.400000000000001243e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.500000000000001332e-01
6.600000000000001421e-01
6.600000000000001421e-01
6.700000000000001510e-01
6.700000000000001510e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.000000000000001776e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.600000000000002309e-01
8.000000000000002665e-01
8.400000000000003020e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/ssimandpsnr/cdf_projected_ssim_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.000000000000000042e-02
3.200000000000000067e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.500000000000000444e-01
5.600000000000000533e-01
5.600000000000000533e-01
6.000000000000000888e-01
6.700000000000001510e-01
7.900000000000001465e-01
1.000000000000000222e+00


==> fig/mnist/cdfs/ssimandpsnr/gnuplot_mixed_psnr.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_psnr.ps"
set size 0.36,0.30
set xrange [5:10]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 5,1,10
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 

set xlabel "PSNR of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "plt_psnr.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2 dt 2,\
    "plt_psnr.txt" using 1:3 title "{/Symbol l} = 0.6" w lines lc rgb "blue" lw 3
set output
reset

==> fig/mnist/cdfs/ssimandpsnr/gnuplot_mixed_ssim.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_mnist_ssim.ps"
set size 0.27,0.315
set xrange [0:0.20]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.1,0.21
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
#set key right bottom samplen 1
set key left top samplen 1 width -2

set xlabel "SSIM of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "plt_ssim.txt" using 1:2 title "{/Symbol l}=0" w lines lc rgb "red" lw 2 dt 2,\
    "plt_ssim.txt" using 1:3 title "{/Symbol l}=0.6" w lines lc rgb "blue" lw 3
set output
reset


==> fig/mnist/cdfs/ssimandpsnr/plt_psnr.txt <==
5.78E+00	0.00E+00	0.00E+00
5.82E+00	0.00E+00	1.00E-02
5.86E+00	0.00E+00	2.90E-01
5.90E+00	0.00E+00	3.20E-01
5.95E+00	0.00E+00	4.10E-01
5.99E+00	0.00E+00	5.00E-01
6.03E+00	0.00E+00	5.40E-01
6.07E+00	0.00E+00	5.70E-01
6.11E+00	0.00E+00	5.70E-01
6.15E+00	0.00E+00	5.90E-01
6.20E+00	0.00E+00	6.00E-01
6.24E+00	0.00E+00	6.00E-01
6.28E+00	0.00E+00	6.00E-01
6.32E+00	0.00E+00	6.00E-01
6.36E+00	0.00E+00	6.10E-01
6.40E+00	0.00E+00	6.10E-01
6.45E+00	0.00E+00	6.10E-01
6.49E+00	0.00E+00	6.10E-01
6.53E+00	0.00E+00	6.20E-01
6.57E+00	0.00E+00	6.20E-01
6.61E+00	0.00E+00	6.20E-01
6.65E+00	0.00E+00	6.30E-01
6.69E+00	0.00E+00	6.30E-01
6.74E+00	0.00E+00	6.30E-01
6.78E+00	0.00E+00	6.30E-01
6.82E+00	0.00E+00	6.30E-01
6.86E+00	0.00E+00	6.30E-01
6.90E+00	0.00E+00	6.30E-01
6.94E+00	0.00E+00	6.30E-01
6.99E+00	0.00E+00	6.30E-01
7.03E+00	0.00E+00	6.30E-01
7.07E+00	0.00E+00	6.30E-01
7.11E+00	0.00E+00	6.30E-01
7.15E+00	0.00E+00	6.30E-01
7.19E+00	0.00E+00	6.30E-01
7.24E+00	0.00E+00	6.30E-01
7.28E+00	0.00E+00	6.30E-01
7.32E+00	0.00E+00	6.40E-01
7.36E+00	0.00E+00	6.40E-01
7.40E+00	0.00E+00	6.40E-01
7.44E+00	0.00E+00	6.40E-01
7.49E+00	0.00E+00	6.40E-01
7.53E+00	0.00E+00	6.40E-01
7.57E+00	0.00E+00	6.40E-01
7.61E+00	0.00E+00	6.40E-01
7.65E+00	0.00E+00	6.40E-01
7.69E+00	0.00E+00	6.40E-01
7.74E+00	0.00E+00	6.40E-01
7.78E+00	0.00E+00	6.40E-01
7.82E+00	0.00E+00	6.40E-01
7.86E+00	6.00E-02	6.40E-01
7.90E+00	2.50E-01	6.40E-01
7.94E+00	3.90E-01	6.40E-01
7.99E+00	4.80E-01	6.40E-01
8.03E+00	5.20E-01	6.50E-01
8.07E+00	5.20E-01	6.50E-01
8.11E+00	5.20E-01	6.50E-01
8.15E+00	5.20E-01	6.50E-01
8.19E+00	5.20E-01	6.50E-01
8.24E+00	5.20E-01	6.60E-01
8.28E+00	5.20E-01	6.60E-01
8.32E+00	5.30E-01	6.70E-01
8.36E+00	5.30E-01	6.70E-01
8.40E+00	5.30E-01	6.70E-01
8.44E+00	5.30E-01	6.70E-01
8.49E+00	5.30E-01	6.70E-01
8.53E+00	5.40E-01	6.80E-01
8.57E+00	5.40E-01	7.00E-01
8.61E+00	5.40E-01	7.00E-01
8.65E+00	5.40E-01	7.00E-01
8.69E+00	5.40E-01	7.00E-01
8.74E+00	5.40E-01	7.00E-01
8.78E+00	5.40E-01	7.10E-01
8.82E+00	5.40E-01	7.10E-01
8.86E+00	5.40E-01	7.10E-01
8.90E+00	5.40E-01	7.30E-01
8.94E+00	5.40E-01	7.40E-01
8.99E+00	5.40E-01	7.40E-01
9.03E+00	5.50E-01	7.40E-01
9.07E+00	5.50E-01	7.40E-01
9.11E+00	5.50E-01	7.50E-01
9.15E+00	5.50E-01	7.80E-01
9.19E+00	5.50E-01	8.00E-01
9.24E+00	5.50E-01	8.40E-01
9.28E+00	5.50E-01	1.00E+00
9.32E+00	5.50E-01	1.00E+00
9.36E+00	5.50E-01	1.00E+00
9.40E+00	5.50E-01	1.00E+00
9.44E+00	5.50E-01	1.00E+00
9.49E+00	5.50E-01	1.00E+00
9.53E+00	5.50E-01	1.00E+00
9.57E+00	5.50E-01	1.00E+00
9.61E+00	5.60E-01	1.00E+00
9.65E+00	5.60E-01	1.00E+00
9.69E+00	5.60E-01	1.00E+00
9.74E+00	6.00E-01	1.00E+00
9.78E+00	6.10E-01	1.00E+00
9.82E+00	6.70E-01	1.00E+00
9.86E+00	7.00E-01	1.00E+00
9.90E+00	8.40E-01	1.00E+00
9.94E+00	8.90E-01	1.00E+00
9.98E+00	1.00E+00	1.00E+00


==> fig/mnist/cdfs/ssimandpsnr/plt_ssim.txt <==
8.42E-03	0.00E+00	0.00E+00
1.01E-02	0.00E+00	1.00E-02
1.18E-02	0.00E+00	1.30E-01
1.35E-02	0.00E+00	2.50E-01
1.52E-02	0.00E+00	4.70E-01
1.69E-02	0.00E+00	5.20E-01
1.86E-02	0.00E+00	5.30E-01
2.03E-02	0.00E+00	5.50E-01
2.20E-02	0.00E+00	5.70E-01
2.37E-02	0.00E+00	5.70E-01
2.54E-02	0.00E+00	5.70E-01
2.71E-02	0.00E+00	5.70E-01
2.88E-02	0.00E+00	5.90E-01
3.05E-02	0.00E+00	6.00E-01
3.21E-02	0.00E+00	6.00E-01
3.38E-02	0.00E+00	6.10E-01
3.55E-02	0.00E+00	6.20E-01
3.72E-02	0.00E+00	6.20E-01
3.89E-02	0.00E+00	6.20E-01
4.06E-02	0.00E+00	6.20E-01
4.23E-02	0.00E+00	6.20E-01
4.40E-02	0.00E+00	6.30E-01
4.57E-02	0.00E+00	6.30E-01
4.74E-02	0.00E+00	6.30E-01
4.91E-02	0.00E+00	6.30E-01
5.08E-02	0.00E+00	6.30E-01
5.25E-02	0.00E+00	6.30E-01
5.42E-02	0.00E+00	6.30E-01
5.59E-02	0.00E+00	6.30E-01
5.76E-02	0.00E+00	6.30E-01
5.93E-02	0.00E+00	6.30E-01
6.10E-02	0.00E+00	6.30E-01
6.26E-02	0.00E+00	6.30E-01
6.43E-02	0.00E+00	6.40E-01
6.60E-02	0.00E+00	6.40E-01
6.77E-02	0.00E+00	6.40E-01
6.94E-02	0.00E+00	6.40E-01
7.11E-02	0.00E+00	6.40E-01
7.28E-02	0.00E+00	6.40E-01
7.45E-02	0.00E+00	6.40E-01
7.62E-02	0.00E+00	6.40E-01
7.79E-02	0.00E+00	6.40E-01
7.96E-02	0.00E+00	6.50E-01
8.13E-02	0.00E+00	6.50E-01
8.30E-02	0.00E+00	6.50E-01
8.47E-02	0.00E+00	6.50E-01
8.64E-02	0.00E+00	6.50E-01
8.81E-02	0.00E+00	6.60E-01
8.98E-02	0.00E+00	6.60E-01
9.15E-02	0.00E+00	6.70E-01
9.32E-02	0.00E+00	6.70E-01
9.48E-02	0.00E+00	7.00E-01
9.65E-02	0.00E+00	7.00E-01
9.82E-02	0.00E+00	7.00E-01
9.99E-02	0.00E+00	7.00E-01
1.02E-01	0.00E+00	7.10E-01
1.03E-01	0.00E+00	7.10E-01
1.05E-01	0.00E+00	7.30E-01
1.07E-01	2.00E-02	7.40E-01
1.08E-01	3.20E-01	7.40E-01
1.10E-01	5.40E-01	7.40E-01
1.12E-01	5.40E-01	7.40E-01
1.13E-01	5.40E-01	7.60E-01
1.15E-01	5.40E-01	8.00E-01
1.17E-01	5.40E-01	8.40E-01
1.19E-01	5.40E-01	1.00E+00
1.20E-01	5.40E-01	1.00E+00
1.22E-01	5.40E-01	1.00E+00
1.24E-01	5.50E-01	1.00E+00
1.25E-01	5.50E-01	1.00E+00
1.27E-01	5.50E-01	1.00E+00
1.29E-01	5.50E-01	1.00E+00
1.30E-01	5.50E-01	1.00E+00
1.32E-01	5.50E-01	1.00E+00
1.34E-01	5.50E-01	1.00E+00
1.36E-01	5.50E-01	1.00E+00
1.37E-01	5.50E-01	1.00E+00
1.39E-01	5.50E-01	1.00E+00
1.41E-01	5.50E-01	1.00E+00
1.42E-01	5.50E-01	1.00E+00
1.44E-01	5.50E-01	1.00E+00
1.46E-01	5.50E-01	1.00E+00
1.47E-01	5.50E-01	1.00E+00
1.49E-01	5.50E-01	1.00E+00
1.51E-01	5.50E-01	1.00E+00
1.52E-01	5.50E-01	1.00E+00
1.54E-01	5.50E-01	1.00E+00
1.56E-01	5.50E-01	1.00E+00
1.58E-01	5.50E-01	1.00E+00
1.59E-01	5.50E-01	1.00E+00
1.61E-01	5.50E-01	1.00E+00
1.63E-01	5.50E-01	1.00E+00
1.64E-01	5.50E-01	1.00E+00
1.66E-01	5.50E-01	1.00E+00
1.68E-01	5.50E-01	1.00E+00
1.69E-01	5.50E-01	1.00E+00
1.71E-01	5.60E-01	1.00E+00
1.73E-01	5.60E-01	1.00E+00
1.74E-01	6.00E-01	1.00E+00
1.76E-01	6.70E-01	1.00E+00
1.78E-01	7.90E-01	1.00E+00
1.80E-01	1.00E+00	1.00E+00


==> fig/mnist/cdfs/ssimandpsnr/recresult_ssim_100_adv.csv <==
1.154100149869918823e-02,5.999588968416356138e+00,5.307380074200000000e+10,8.365762419998645782e-03,9.533436012305569918e+00
1.497228164225816727e-02,5.858018522837217468e+00,5.330526394500000000e+10,8.028279989957809448e-03,9.539550353718890818e+00
1.822900958359241486e-02,5.931382891513228728e+00,6.587206502800000000e+10,8.009169250726699829e-03,9.545090295756430976e+00
1.400486379861831665e-02,5.825141904865990483e+00,1.331442289000000000e+10,8.089504204690456390e-03,9.419714126392330300e+00
1.119152158498764038e-01,9.046508871113895012e+00,5.726129526800000000e+10,8.711507543921470642e-03,7.835451557467291828e+00
1.147879958152770996e-01,9.189868197659359694e+00,7.150002670600000000e+10,8.833670988678932190e-03,7.684776020538757635e+00
3.160918876528739929e-02,6.458444405486421402e+00,8.722794668700000000e+10,8.342047221958637238e-03,9.011355395711680316e+00
1.213586889207363129e-02,5.945945396857973186e+00,1.614932583900000000e+10,8.754691109061241150e-03,9.529410122406392958e+00
1.033237855881452560e-02,5.786390751104979024e+00,9.728648542700000000e+10,8.513181470334529877e-03,9.452775082404444973e+00
1.158064901828765869e-01,9.221167178029062939e+00,3.326155845600000000e+10,8.798588067293167114e-03,7.651928385673022248e+00
1.035666558891534805e-02,5.800625589182263120e+00,5.544288099900000000e+10,8.480716496706008911e-03,9.470532720414443162e+00
1.069186162203550339e-02,5.797320132235188161e+00,9.077387203800000000e+10,8.370023220777511597e-03,9.471751331717062072e+00
1.047838106751441956e-01,8.884800802491984228e+00,7.036655068000000000e+09,8.569310419261455536e-03,7.856562504801855695e+00
9.015064686536788940e-03,5.791629239662653639e+00,3.442450298800000000e+10,8.189678192138671875e-03,9.422411684836696111e+00
1.554393861442804337e-02,5.817128508196254266e+00,2.195442202000000000e+09,8.248533122241497040e-03,9.405315352967148712e+00
1.116003394126892090e-01,9.096208772116193941e+00,6.664600833000000000e+10,8.422822691500186920e-03,7.740561973481502989e+00
1.059286389499902725e-02,5.790132838137676430e+00,3.763972596500000000e+10,8.819309994578361511e-03,9.448482503234490792e+00
1.157915368676185608e-01,9.220051317984268024e+00,5.916922591400000000e+10,9.036290459334850311e-03,7.649115617211250218e+00
1.114663779735565186e-01,9.093178607180622208e+00,2.928982784700000000e+10,8.826663717627525330e-03,7.743716418455995232e+00
1.256054174154996872e-02,5.863357071613981120e+00,6.560957430200000000e+10,9.160623885691165924e-03,9.536389451850752152e+00
1.148960292339324951e-01,9.162224772084984536e+00,9.766144931800000000e+10,8.691696450114250183e-03,7.714051750751808711e+00
9.469079785048961639e-03,5.779136279906973428e+00,7.847013304900000000e+10,7.851009257137775421e-03,9.456795045041118897e+00
1.392364501953125000e-02,5.940993574742374328e+00,9.373989668100000000e+10,8.523277938365936279e-03,9.530800971116899944e+00
1.218742318451404572e-02,5.795602646126434720e+00,3.480539789000000000e+10,7.603888399899005890e-03,9.379938905581019171e+00
1.156202480196952820e-01,9.214632354200286812e+00,2.325408843000000000e+10,8.766727522015571594e-03,7.657369300883229535e+00
1.131763160228729248e-01,9.141825545242808104e+00,3.733840556100000000e+10,8.234526030719280243e-03,7.713550641458846613e+00
9.891379624605178833e-02,8.698039444251739027e+00,5.186400091300000000e+10,8.215396665036678314e-03,7.945838526594407369e+00
1.283529493957757950e-02,5.875663014759845204e+00,4.704594206400000000e+10,8.275660686194896698e-03,9.532293860104124050e+00
1.232985779643058777e-02,5.896125104662332639e+00,7.372426552400000000e+10,9.177996776998043060e-03,9.528969349124935206e+00
1.141346395015716553e-01,9.171009840482343023e+00,3.982285169100000000e+10,9.233226999640464783e-03,7.709928288466708857e+00
1.356301549822092056e-02,5.942865987179641429e+00,3.542714979400000000e+10,8.970021270215511322e-03,9.537659157089585449e+00
9.561573155224323273e-03,5.789168789638465817e+00,8.416613176500000000e+10,8.245099335908889771e-03,9.466238649188232657e+00
9.072055108845233917e-03,5.804589710291664595e+00,3.308894368400000000e+10,8.865412324666976929e-03,9.479481288196090816e+00
1.139904111623764038e-01,9.166773696631867807e+00,3.434245994400000000e+10,9.273828007280826569e-03,7.705962539970093061e+00
1.125759445130825043e-02,5.803777162540526113e+00,8.044696984700000000e+10,8.278504945337772369e-03,9.454971205637708209e+00
2.586054988205432892e-02,6.098507590304398818e+00,9.905798151500000000e+10,7.994484156370162964e-03,9.294035441657110042e+00
1.263616513460874557e-02,5.813303775728599909e+00,2.679965586000000000e+09,7.842394523322582245e-03,9.382084247923501152e+00
1.259727776050567627e-02,5.938338573963473976e+00,7.716575337000000000e+09,8.536976762115955353e-03,9.511571935249005350e+00
9.580761194229125977e-03,5.782067902139917059e+00,6.000566006500000000e+10,9.000167250633239746e-03,9.444529374956127654e+00
1.184993516653776169e-02,5.796471621069271052e+00,3.065663711800000000e+10,8.637809194624423981e-03,9.454533053381048546e+00
6.180287897586822510e-02,7.270926066788093500e+00,3.251156300700000000e+10,8.813781663775444031e-03,8.973828921993101559e+00
1.124494709074497223e-02,5.789696187907946268e+00,9.361716485400000000e+10,8.522535674273967743e-03,9.429090876931992327e+00
9.274704009294509888e-02,8.493138894045763720e+00,3.072778704600000000e+10,7.470181677490472794e-03,7.977998596402781750e+00
1.157661750912666321e-01,9.218934282741715336e+00,5.053058169600000000e+10,9.241820313036441803e-03,7.652057126404401721e+00
9.304762631654739380e-02,8.504650433400268383e+00,1.789467041900000000e+10,8.071761578321456909e-03,8.072218687822616090e+00
1.152558475732803345e-01,9.202842789238360410e+00,9.958407143500000000e+10,8.765485137701034546e-03,7.666733654596812109e+00
8.871400356292724609e-02,8.165217461356906625e+00,3.865316531000000000e+09,8.339208550751209259e-03,8.507552022421787541e+00
1.154399663209915161e-01,9.208745309288804748e+00,4.682845110000000000e+09,9.006754495203495026e-03,7.663767970409958608e+00
1.154180988669395447e-01,9.198987627688808288e+00,2.628156840300000000e+10,8.102946914732456207e-03,7.676953181216373601e+00
1.287889853119850159e-02,5.909862817111596556e+00,7.503220176000000000e+09,8.210399188101291656e-03,9.536726004302265025e+00
9.684063494205474854e-03,5.781895176248785795e+00,6.949932618000000000e+09,8.658042177557945251e-03,9.451883919214804308e+00
9.282583370804786682e-03,5.781626138505650658e+00,6.857189512300000000e+10,8.515295572578907013e-03,9.439789992048080336e+00
3.270972892642021179e-02,6.307150838661625514e+00,1.616037820000000000e+10,8.977637626230716705e-03,9.227680271978847770e+00
9.077209047973155975e-03,5.799766365988567429e+00,6.836795128000000000e+09,7.976115681231021881e-03,9.459243328802497075e+00
1.189635787159204483e-02,5.997440846882764909e+00,9.628232172400000000e+10,8.527799509465694427e-03,9.529930606235835100e+00
1.157023310661315918e-01,9.215188522987494579e+00,1.873330912000000000e+09,9.180063381791114807e-03,7.657735215516798810e+00
1.245180517435073853e-02,5.801077777846622929e+00,6.474240193100000000e+10,8.249415084719657898e-03,9.409769700732587339e+00
2.669003605842590332e-02,6.106926036245524436e+00,5.263846900500000000e+10,8.530410937964916229e-03,9.291976678136922629e+00
1.157220453023910522e-01,9.218076252110893876e+00,8.076851755700000000e+10,7.962776347994804382e-03,7.653690931782408668e+00
1.489329058676958084e-02,5.942114199934832364e+00,2.111029751300000000e+10,8.527842350304126740e-03,9.545038662940468654e+00
1.156797558069229126e-01,9.215744380161261518e+00,4.788526569400000000e+10,8.870799094438552856e-03,7.657645279979413466e+00
9.219101630151271820e-03,5.800486173284697067e+00,6.943436835800000000e+10,8.494265377521514893e-03,9.427373424295391047e+00
9.802527725696563721e-03,5.793811567228669190e+00,1.964276948900000000e+10,8.363669738173484802e-03,9.461830636910343983e+00
1.239458937197923660e-02,5.960855999839324681e+00,7.658211388700000000e+10,9.357267059385776520e-03,9.523056045577714457e+00
1.699321530759334564e-02,5.870440981273840286e+00,9.060749530300000000e+10,8.426695130765438080e-03,9.369421541197260339e+00
1.158964633941650391e-02,5.800144042400751765e+00,7.957305135000000000e+09,8.559652604162693024e-03,9.459642457894593903e+00
1.220772042870521545e-02,5.881712893147637899e+00,3.989889939000000000e+10,9.295586496591567993e-03,9.538466716750811258e+00
1.027876436710357666e-01,8.828415963172540515e+00,1.666011568900000000e+10,8.434666320681571960e-03,7.894031839520814664e+00
1.900370046496391296e-02,5.871537434848924875e+00,9.458638300500000000e+10,7.869441062211990356e-03,9.361996448728968190e+00
1.157960444688796997e-01,9.220171241918023952e+00,5.510906904300000000e+10,8.921078406274318695e-03,7.649900123982006583e+00
1.157924756407737732e-01,9.219984721843648146e+00,7.046268478600000000e+10,8.945505134761333466e-03,7.655007872803770930e+00
2.732518501579761505e-02,6.146331853175952098e+00,7.426747801900000000e+10,8.651980198919773102e-03,9.248556363367374189e+00
1.125421375036239624e-01,9.125222123321197643e+00,3.020035417600000000e+10,9.271945804357528687e-03,7.732717932389788551e+00
1.169922854751348495e-02,5.811418367722313683e+00,4.015406597200000000e+10,8.962300606071949005e-03,9.416689213349611620e+00
9.168139100074768066e-02,8.465888038442219710e+00,4.710312394300000000e+10,8.128180168569087982e-03,8.055368772063504323e+00
1.201812829822301865e-02,5.905699591178153796e+00,8.207250314800000000e+10,8.210038766264915466e-03,9.536860876298623779e+00
2.018946409225463867e-02,5.964436071508510295e+00,7.622348894600000000e+10,7.092209532856941223e-03,9.267268061421596315e+00
1.157602146267890930e-01,9.218495803014107537e+00,5.820298860200000000e+10,8.349512703716754913e-03,7.651726944918419981e+00
1.349403057247400284e-02,5.946369240667076284e+00,5.963468679400000000e+10,8.266569115221500397e-03,9.542204957319878389e+00
1.155155003070831299e-01,9.212102025260289651e+00,1.051232917500000000e+10,8.562039583921432495e-03,7.661404825964654108e+00
1.225577760487794876e-02,5.877706623448904821e+00,9.366919065600000000e+10,7.758100517094135284e-03,9.523089947324114846e+00
1.156680658459663391e-01,9.214995036895100355e+00,6.370092499600000000e+10,8.734465576708316803e-03,7.655605945207204499e+00
1.157823950052261353e-01,9.219624532526291105e+00,1.054148026700000000e+10,9.312581270933151245e-03,7.655650845153420647e+00
1.103608962148427963e-02,5.782547482195838029e+00,7.548299000600000000e+10,7.983551360666751862e-03,9.389815010131568940e+00
1.191222015768289566e-02,5.901813815280722686e+00,2.728973625900000000e+10,8.592411875724792480e-03,9.528658394328035186e+00
1.025881916284561157e-01,8.820034315565237648e+00,4.842249601400000000e+10,8.717965334653854370e-03,7.884230339127327625e+00
1.270744390785694122e-02,5.887611142442985113e+00,3.763028202800000000e+10,7.684535812586545944e-03,9.533828615449994714e+00
1.130323670804500580e-02,5.803525666411124107e+00,8.657336227000000000e+09,8.769665844738483429e-03,9.408823907362767969e+00
1.250980328768491745e-02,5.908001036211815382e+00,9.479915256600000000e+10,9.267031215131282806e-03,9.528989210647004882e+00
1.291733514517545700e-02,6.026957067656750766e+00,5.157763912800000000e+10,7.626030594110488892e-03,9.521561083573379491e+00
1.186777371913194656e-02,5.920706511917519066e+00,4.193063895100000000e+10,8.029448799788951874e-03,9.533947232980715114e+00
8.420543745160102844e-03,5.785978056655095791e+00,5.748313108800000000e+10,8.180774748325347900e-03,9.427631836282113653e+00
8.581403642892837524e-02,8.256807903415959160e+00,5.120806290000000000e+09,8.597148582339286804e-03,8.091989409714079429e+00
4.223627224564552307e-02,6.584571790490484133e+00,6.038463233500000000e+10,8.436584845185279846e-03,9.253845832246538450e+00
7.662752270698547363e-02,7.956727370338252392e+00,8.925184140500000000e+10,7.546056061983108521e-03,8.311074661351478099e+00
1.126019954681396484e-01,9.086814379100767169e+00,8.300389653800000000e+10,8.492612279951572418e-03,7.796071575289699851e+00
1.322001125663518906e-02,5.799092866112487421e+00,3.549577060200000000e+10,8.165930397808551788e-03,9.413305092403824403e+00
1.157593820244073868e-02,5.844059562420684806e+00,9.828174382900000000e+10,7.935212925076484680e-03,9.481116630052166983e+00
9.899403899908065796e-03,5.778747942080072697e+00,3.123229754100000000e+10,7.832896895706653595e-03,9.433618107081199966e+00
8.748583495616912842e-03,5.782681397208367713e+00,4.897842511700000000e+10,9.044185280799865723e-03,9.429944474306553914e+00


==> fig/mnist/cdfs/ssimandpsnr/recresult_ssim_100_ori.csv <==
1.067394986748695374e-01,7.885070642737197488e+00,9.812562225800000000e+10,9.144987910985946655e-03,9.323459991910713285e+00
1.777089387178421021e-01,9.916242357451057643e+00,1.669513655100000000e+10,8.606873452663421631e-03,7.987790544789645786e+00
1.759202480316162109e-01,9.822239118655030410e+00,7.909429307200000000e+10,9.137306362390518188e-03,8.080464079440366376e+00
1.757330596446990967e-01,9.815504141924975556e+00,1.988492127500000000e+10,9.112693369388580322e-03,8.086136218659460084e+00
1.067383661866188049e-01,7.885983039731442545e+00,8.942779349600000000e+10,9.279972873628139496e-03,9.326581396447286565e+00
1.070025116205215454e-01,7.945598467850285118e+00,5.795943224000000000e+09,9.416325949132442474e-03,9.324908584006433188e+00
1.067040115594863892e-01,7.880711675402501726e+00,4.936336944800000000e+10,9.331579320132732391e-03,9.324717893782267453e+00
1.750519424676895142e-01,9.786507578573591104e+00,7.323393704000000000e+09,8.753281086683273315e-03,8.111887879276800106e+00
1.738754510879516602e-01,9.742772676976624524e+00,6.904126186700000000e+10,9.394000284373760223e-03,8.157010490139983361e+00
1.060171350836753845e-01,7.831958182020102299e+00,7.935835641500000000e+10,9.274563752114772797e-03,9.319466973209591387e+00
1.066627055406570435e-01,7.872950934159956837e+00,1.820710076000000000e+10,9.544090367853641510e-03,9.325588091802462287e+00
1.067184507846832275e-01,7.883950736282051786e+00,7.082815960900000000e+10,9.397183544933795929e-03,9.326992898192765225e+00
1.758978217840194702e-01,9.821919410116230154e+00,4.007952126000000000e+09,8.941024541854858398e-03,8.079137077451392202e+00
1.056837737560272217e-01,7.816441491873406200e+00,3.092920217800000000e+10,8.957479149103164673e-03,9.312793344018531982e+00
1.741847097873687744e-01,9.753323747646444275e+00,5.362184651300000000e+10,8.804934099316596985e-03,8.144264522720790822e+00
1.066107526421546936e-01,7.878415077549913548e+00,8.193626747300000000e+10,8.610011078417301178e-03,9.323356080406473012e+00
1.777128130197525024e-01,9.916708522649898327e+00,3.154854699200000000e+10,8.932074531912803650e-03,7.982820484324080645e+00
1.758991628885269165e-01,9.820994174304736646e+00,2.065308046200000000e+10,9.456226602196693420e-03,8.080751553887360217e+00
1.064740940928459167e-01,7.861491254613549806e+00,4.393164128900000000e+10,9.299017488956451416e-03,9.327450311989311516e+00
1.760188341140747070e-01,9.826592767444001453e+00,8.296569550800000000e+10,9.015155024826526642e-03,8.077835251775622893e+00
1.064462736248970032e-01,7.854855518806227899e+00,3.982589837100000000e+10,9.011538699269294739e-03,9.322395300244435745e+00
1.063424497842788696e-01,7.852410891999079823e+00,4.567591759100000000e+10,9.378939867019653320e-03,9.318444170074934974e+00
1.067677587270736694e-01,7.886978319421904970e+00,3.062318695200000000e+10,8.766095153987407684e-03,9.321539546306958357e+00
1.763087511062622070e-01,9.840609552453720710e+00,7.232227504800000000e+10,8.815906941890716553e-03,8.062207110721068659e+00
1.067990586161613464e-01,7.886800095440579916e+00,3.772471540100000000e+10,9.591571055352687836e-03,9.326729723242500825e+00
1.777315139770507812e-01,9.918095197106390870e+00,5.275759013200000000e+10,8.171103894710540771e-03,7.979217086629204481e+00
1.761270165443420410e-01,9.830777933443531680e+00,1.231322035400000000e+10,8.777802810072898865e-03,8.070892252214806106e+00
1.770401298999786377e-01,9.876002809694702123e+00,1.170098292600000000e+10,9.102584794163703918e-03,8.026723092027429729e+00
1.777603477239608765e-01,9.918766000375883962e+00,4.680985730300000000e+10,9.173051454126834869e-03,7.985080851738368679e+00
1.069955527782440186e-01,7.925943611479115525e+00,2.692704460500000000e+10,9.930224157869815826e-03,9.326556948568594407e+00
1.763128638267517090e-01,9.839837092582788713e+00,4.673932730000000000e+09,8.969145826995372772e-03,8.067119442502018956e+00
1.721538454294204712e-01,9.680162090172553135e+00,1.754636786600000000e+10,8.330974727869033813e-03,8.206611484404506385e+00
1.069175377488136292e-01,7.940506987772506520e+00,8.743711560900000000e+10,9.074700996279716492e-03,9.327506318457940537e+00
1.062957346439361572e-01,7.849866593928907399e+00,6.464559556800000000e+10,8.939227089285850525e-03,9.323775863896900162e+00
1.718795299530029297e-01,9.671184469749610102e+00,2.348608502900000000e+10,8.646679110825061798e-03,8.217539954468026764e+00
1.728697270154953003e-01,9.704668913412641373e+00,8.358470251100000000e+10,8.957606740295886993e-03,8.185646844174531367e+00
1.063242554664611816e-01,7.851829211013000354e+00,7.641316152700000000e+10,8.863730356097221375e-03,9.319102506111338613e+00
1.759020537137985229e-01,9.821824241308590331e+00,6.704267082000000000e+10,8.448679931461811066e-03,8.082898127426252799e+00
1.059068068861961365e-01,7.852157838298452930e+00,9.160256670000000000e+08,9.437588043510913849e-03,9.316601973136561909e+00
1.075061857700347900e-01,8.444664238438502224e+00,5.280111459800000000e+10,9.349009022116661072e-03,9.007839702817062033e+00
1.765761226415634155e-01,9.853083971990582057e+00,1.442464117300000000e+10,9.168776683509349823e-03,8.053461789086107103e+00
1.055304035544395447e-01,7.813331755648033727e+00,8.423281854600000000e+10,9.471942670643329620e-03,9.313117899188616988e+00
1.770678609609603882e-01,9.877256150423917802e+00,8.840951299800000000e+10,8.491181768476963043e-03,8.025270039868594552e+00
1.770801395177841187e-01,9.877974302484460623e+00,7.472580335100000000e+10,9.106790646910667419e-03,8.024316114128438926e+00
1.741539835929870605e-01,9.750643911613872561e+00,2.640564522400000000e+10,8.654806762933731079e-03,8.146004032379190463e+00
1.716177761554718018e-01,9.663633833459829958e+00,4.545412689200000000e+10,9.084587916731834412e-03,8.222198115467055146e+00
1.776903420686721802e-01,9.916376586505670332e+00,1.714599053500000000e+10,9.414640255272388458e-03,7.987683764560332911e+00
1.062504872679710388e-01,7.846803660668766334e+00,4.972543577000000000e+09,8.654554374516010284e-03,9.318676203762157328e+00
1.056786254048347473e-01,7.814042968718069027e+00,9.297074619900000000e+10,8.776403032243251801e-03,9.313798482111817378e+00
1.067998483777046204e-01,7.894111418828219762e+00,8.768669073000000000e+09,9.003791026771068573e-03,9.325268831797128399e+00
1.063302233815193176e-01,7.850905137855491489e+00,8.216464276000000000e+09,8.712072856724262238e-03,9.317639841155099134e+00
1.067397519946098328e-01,7.964670241912854110e+00,8.589151442800000000e+10,8.840869180858135223e-03,9.325520857181192724e+00
1.063632667064666748e-01,7.852867089895028130e+00,9.082371144900000000e+10,8.720816113054752350e-03,9.319201858294912100e+00
1.063555777072906494e-01,7.850627288217372879e+00,2.702506603700000000e+10,9.044496342539787292e-03,9.322442878848894665e+00
1.067184209823608398e-01,7.883963967265541051e+00,4.059692065600000000e+10,9.578545577824115753e-03,9.325447211765201416e+00
1.059363707900047302e-01,7.830176663549940130e+00,5.693983946700000000e+10,9.382640011608600616e-03,9.316230549794971338e+00
1.062934398651123047e-01,7.847764620444076300e+00,7.353631621800000000e+10,9.248937480151653290e-03,9.322009896481036506e+00
1.742940247058868408e-01,9.756125414560065323e+00,6.455838195900000000e+10,8.732141926884651184e-03,8.139550058506403118e+00
1.068753004074096680e-01,7.908871766966048433e+00,9.275913893100000000e+10,8.774293586611747742e-03,9.324304650174006781e+00
1.069615334272384644e-01,7.916719510629995682e+00,9.389874088400000000e+10,9.525745175778865814e-03,9.322238677054958345e+00
1.063703224062919617e-01,7.850635023303948579e+00,9.824555935800000000e+10,8.474546484649181366e-03,9.319544252276850571e+00
1.759375035762786865e-01,9.822285768600272249e+00,8.608357636900000000e+10,9.592634625732898712e-03,8.083368621960525857e+00
1.069172695279121399e-01,7.911565658429240422e+00,2.571421405100000000e+10,9.489040821790695190e-03,9.323821072650350317e+00
1.775488555431365967e-01,9.905323111281029824e+00,9.593012763700000000e+10,9.007172659039497375e-03,7.996569932334527842e+00
1.047457382082939148e-01,7.782401279665035254e+00,8.377014342800000000e+10,8.629301562905311584e-03,9.301788207359924954e+00
1.067514866590499878e-01,7.883552661879161150e+00,1.789179703000000000e+10,8.832999505102634430e-03,9.324458549284694087e+00
1.051964536309242249e-01,7.785958373878174577e+00,4.163125653000000000e+10,8.681234903633594513e-03,9.303392493199909907e+00
1.069526076316833496e-01,7.918469535491179379e+00,2.540577398500000000e+10,9.002378210425376892e-03,9.326202506917267598e+00
1.056774482131004333e-01,7.815501749636847961e+00,5.923170113100000000e+10,8.815433830022811890e-03,9.309533007924303050e+00
1.063521802425384521e-01,7.852112492164850188e+00,8.119671014900000000e+10,8.985228836536407471e-03,9.317849775682004676e+00
1.715252101421356201e-01,9.660948581892485620e+00,8.895128969500000000e+10,9.278243407607078552e-03,8.228023892899130942e+00
1.066819950938224792e-01,7.891702124099741589e+00,5.010351868600000000e+10,9.286139160394668579e-03,9.320985390223480493e+00
1.069380939006805420e-01,7.950731605728357465e+00,2.756913533700000000e+10,9.427797049283981323e-03,9.326969021086709333e+00
1.683421134948730469e-01,9.562234102868767849e+00,1.130508764800000000e+10,8.911106735467910767e-03,8.305268192863270116e+00
1.742669343948364258e-01,9.756706748103024296e+00,3.062255475800000000e+10,8.867684751749038696e-03,8.140592483484214270e+00
1.774944067001342773e-01,9.902935483458202626e+00,7.955854174100000000e+10,8.604611270129680634e-03,7.998614210259868074e+00
1.761240214109420776e-01,9.830925976488758877e+00,4.437017804700000000e+10,8.963117375969886780e-03,8.071955136021674804e+00
1.771271824836730957e-01,9.879645700618388204e+00,5.633054906000000000e+10,8.622224442660808563e-03,8.022750717611746296e+00
1.769619882106781006e-01,9.870839023423453540e+00,1.621087944400000000e+10,9.032184258103370667e-03,8.032692305323998028e+00
1.758019030094146729e-01,9.817809728071379638e+00,1.695043502900000000e+10,9.231685660779476166e-03,8.085516617908632853e+00
1.212598457932472229e-01,8.968494044056258829e+00,5.798944254800000000e+10,8.767895400524139404e-03,8.616596145294145970e+00
1.063479855656623840e-01,7.847189570246132284e+00,9.059165823600000000e+10,9.253527037799358368e-03,9.323046844498266594e+00
1.046598479151725769e-01,8.238762720857755184e+00,7.264684855600000000e+10,9.523975662887096405e-03,9.007437692772743532e+00
1.776794195175170898e-01,9.915292549429718605e+00,2.311393379600000000e+10,8.879109285771846771e-03,7.984128258784694232e+00
1.069325134158134460e-01,7.922248029183299955e+00,6.584996233500000000e+10,9.258180856704711914e-03,9.326981353203168013e+00
1.777145117521286011e-01,9.917045744026880882e+00,7.631042939000000000e+09,9.004270657896995544e-03,7.983920071889835768e+00
1.059094369411468506e-01,7.821839726600789078e+00,6.821255517000000000e+09,8.936567232012748718e-03,9.316483386861646565e+00
1.763165146112442017e-01,9.839946457100108290e+00,6.262318084600000000e+10,8.549699559807777405e-03,8.057863911343696728e+00
1.067728251218795776e-01,7.983507604314971751e+00,7.925910384400000000e+10,8.825282566249370575e-03,9.318368624881662399e+00
1.061155870556831360e-01,7.832315213538644905e+00,3.184433278600000000e+10,8.780138567090034485e-03,9.319009922373304278e+00
1.063030734658241272e-01,7.846293413268392136e+00,8.179285101600000000e+10,8.383673615753650665e-03,9.320950170034434379e+00
1.758904457092285156e-01,9.821231276924812903e+00,1.255746330300000000e+10,8.971223607659339905e-03,8.082403272779405512e+00
1.778874993324279785e-01,9.943305470022325565e+00,9.237350779000000000e+10,9.134501218795776367e-03,7.952527694803491976e+00
1.069416627287864685e-01,7.916413708506536473e+00,1.663044873600000000e+10,9.194091893732547760e-03,9.326729375570222302e+00
1.068352013826370239e-01,7.921196596008270419e+00,5.598468900900000000e+10,9.069957770407199860e-03,9.325411117202573763e+00
1.065874025225639343e-01,7.870311280239516094e+00,2.349918129100000000e+10,9.498602710664272308e-03,9.326241085757736471e+00
1.776767969131469727e-01,9.915787278305128183e+00,7.096010789900000000e+10,9.626676328480243683e-03,7.987065068464572981e+00
1.763305068016052246e-01,9.841164228541481762e+00,4.135132982700000000e+10,9.134665131568908691e-03,8.064051085514686079e+00
1.742255389690399170e-01,9.753021392842113002e+00,8.766713320400000000e+10,9.286032058298587799e-03,8.146682340588929705e+00
1.063034757971763611e-01,7.847326910322744098e+00,2.728445386500000000e+10,9.234306402504444122e-03,9.321187828295990130e+00


==> fig/mnist/cdfs/ssimandpsnr/recresult_ssim_adv.csv <==
6.953953299671411514e-03,5.980475351789459992e+00,3.487029519000000000e+09,8.205397054553031921e-03,9.553079175487512842e+00
9.273258037865161896e-03,6.127070037961283688e+00,8.298957723900000000e+10,8.177976123988628387e-03,9.486260508441439754e+00
1.750001683831214905e-02,5.745430044207138209e+00,5.504579450000000000e+09,8.554374799132347107e-03,9.449613601773279470e+00
1.846993528306484222e-02,5.739679439693026630e+00,5.409187675000000000e+09,8.066370151937007904e-03,9.465379312649620402e+00
1.752788387238979340e-02,5.761025463278815373e+00,4.294236463400000000e+10,8.642733097076416016e-03,9.444858790898939205e+00
2.018676325678825378e-02,5.774202587634801986e+00,4.973735590400000000e+10,8.892809040844440460e-03,9.468902314773623985e+00
1.777175068855285645e-02,5.733730621385788595e+00,1.247082558600000000e+10,8.539071306586265564e-03,9.458198906606074985e+00
1.493424773216247559e-01,9.045419048347026703e+00,9.373029469600000000e+10,8.986257947981357574e-03,8.567211641263803301e+00
1.795710623264312744e-02,5.719718721290257157e+00,6.384447710700000000e+10,8.598645217716693878e-03,9.461203478132565792e+00
1.350334733724594116e-01,8.717637229317851677e+00,7.083460998800000000e+10,9.040391072630882263e-03,8.744991294121540193e+00
1.819510012865066528e-02,5.745478816729681526e+00,4.244490537000000000e+09,8.714942261576652527e-03,9.465062888215848957e+00
1.475580334663391113e-01,9.076060400723477528e+00,1.912235646600000000e+10,9.395175613462924957e-03,8.579399615068840745e+00
1.775783859193325043e-02,5.714191892814948659e+00,5.075835936500000000e+10,8.617646060883998871e-03,9.464378460788291036e+00
1.465471740812063217e-02,5.830614592378386085e+00,6.950124153300000000e+10,8.039803244173526764e-03,9.483323410767459549e+00
8.367978036403656006e-03,6.091853470391484393e+00,3.530278126600000000e+10,9.436286985874176025e-03,9.504746054420783352e+00
1.811593770980834961e-02,5.744493149468291371e+00,8.482363532000000000e+10,8.354391902685165405e-03,9.458121517348175189e+00
1.861468516290187836e-02,5.730527002116501123e+00,9.520420450600000000e+10,9.021075442433357239e-03,9.466453129218688645e+00
1.376844495534896851e-01,8.794835789017490413e+00,4.584972901200000000e+10,9.503907524049282074e-03,8.705984821986792355e+00
1.582913473248481750e-02,5.760520057573057073e+00,6.628754553200000000e+10,8.146747946739196777e-03,9.444887924247550970e+00
1.849837228655815125e-02,5.746208082953979890e+00,5.796723957100000000e+10,8.756480179727077484e-03,9.460661910139641861e+00
1.889865659177303314e-02,5.732407859743704037e+00,5.359648810700000000e+10,7.887532934546470642e-03,9.465015219860321238e+00
1.580302417278289795e-02,5.809548080057621355e+00,4.869686779100000000e+10,8.043664507567882538e-03,9.448320933116258757e+00
8.599001914262771606e-03,6.094601886536845647e+00,8.876408287000000000e+10,8.806808851659297943e-03,9.490814610909517057e+00
1.349228173494338989e-01,8.718113788170427370e+00,8.040018766300000000e+10,8.865524083375930786e-03,8.736867658506159984e+00
1.287040859460830688e-02,6.215573901818663316e+00,5.177582525700000000e+10,8.445854298770427704e-03,9.478308404376218022e+00
1.387527137994766235e-01,8.793302979233905248e+00,9.172293086100000000e+10,7.886003702878952026e-03,8.697886995863500559e+00
1.453883294016122818e-02,5.779893810299918222e+00,1.828608905100000000e+10,8.594863116741180420e-03,9.462636229377128672e+00
1.625505648553371429e-02,5.753971364665279253e+00,2.788892582800000000e+10,8.079754188656806946e-03,9.446261581908663274e+00
1.452576816082000732e-01,9.008784151619552816e+00,7.228085778800000000e+10,9.392775595188140869e-03,8.612262110933478709e+00
1.378899216651916504e-01,8.829449480150113772e+00,2.890865299400000000e+10,9.149692021310329437e-03,8.690948140644605857e+00
1.728097721934318542e-02,5.761999437737639340e+00,1.900179921800000000e+10,9.089360013604164124e-03,9.443465063599436604e+00
1.428448557853698730e-01,8.944115077334480191e+00,7.634301986000000000e+10,9.089302271604537964e-03,8.635042270905838535e+00
1.749605499207973480e-02,5.729562559225641394e+00,6.405890794000000000e+10,8.539555594325065613e-03,9.459448464290046488e+00
1.466477364301681519e-01,9.036586205217414403e+00,3.029040565700000000e+10,9.004370309412479401e-03,8.595503213013449439e+00
1.302040182054042816e-02,6.209532925585277141e+00,7.070001405100000000e+10,8.409723639488220215e-03,9.483566485505390276e+00
9.140210226178169250e-03,6.128852417252468321e+00,2.720632385200000000e+10,8.938170969486236572e-03,9.489153431040973530e+00
9.078366681933403015e-03,6.095805139885697166e+00,4.162413664700000000e+10,8.318800479173660278e-03,9.495576902534283548e+00
1.722280308604240417e-02,5.732049691921328183e+00,4.996042873000000000e+09,8.683227933943271637e-03,9.458724664776632096e+00
8.727496489882469177e-03,6.099409029151093620e+00,9.569154954600000000e+10,8.157391101121902466e-03,9.497052464778809266e+00
1.408128738403320312e-01,8.842899810103428848e+00,7.963643095500000000e+10,9.352832101285457611e-03,8.683751091165355263e+00
8.000765927135944366e-03,5.951937291860841306e+00,2.104061745500000000e+10,8.023791946470737457e-03,9.563935098469924512e+00
1.999530196189880371e-02,5.778651896791816789e+00,3.644346092300000000e+10,8.749932982027530670e-03,9.451836389226061286e+00
1.416574046015739441e-02,5.848655931456239188e+00,1.053731680100000000e+10,7.478929590433835983e-03,9.483845855811832593e+00
1.717669330537319183e-02,5.845173590376601780e+00,6.803858693000000000e+09,9.579951874911785126e-03,9.461219092065192626e+00
1.861329376697540283e-02,5.717973070675743230e+00,8.575893345700000000e+10,7.957922294735908508e-03,9.458292443491865598e+00
1.937987655401229858e-02,5.739409058643720307e+00,9.893491760400000000e+10,8.205514401197433472e-03,9.460573190169389690e+00
1.400333195924758911e-01,8.878994999521250264e+00,7.955869417400000000e+10,9.542998857796192169e-03,8.671968249295426645e+00
1.571148447692394257e-02,5.832520085190608050e+00,4.122283696300000000e+10,8.574758656322956085e-03,9.427007904101298408e+00
1.731993071734905243e-02,5.763740600132031489e+00,8.322557141800000000e+10,8.848310448229312897e-03,9.444843181991762648e+00
1.744591817259788513e-02,5.748612200511722392e+00,7.793038330900000000e+10,8.665988221764564514e-03,9.457059271517604060e+00
1.824316941201686859e-02,5.729515753699983449e+00,1.019082922800000000e+10,8.484402671456336975e-03,9.465832875901103449e+00
1.406302005052566528e-01,8.878148987915395196e+00,3.003312729800000000e+10,9.201467968523502350e-03,8.681148586772359010e+00
1.744899712502956390e-02,5.726593374036019313e+00,2.578798049300000000e+10,8.021372370421886444e-03,9.458264317873240401e+00
1.756634749472141266e-02,5.734103103574761384e+00,5.149026969100000000e+10,7.953715510666370392e-03,9.458456420060944225e+00
2.954627014696598053e-02,6.185485038207261255e+00,5.938783182100000000e+10,8.369209244847297668e-03,9.489656900633583803e+00
1.798805408179759979e-02,5.734658793658436338e+00,2.194678571000000000e+10,8.373725228011608124e-03,9.460384998675531065e+00
1.973535679280757904e-02,5.765707516116552966e+00,1.819428822000000000e+09,8.509658277034759521e-03,9.462541842884963472e+00
8.359100669622421265e-03,6.070339077969613584e+00,8.512229106500000000e+10,8.617023937404155731e-03,9.507158789882769412e+00
1.507770419120788574e-01,9.120211556502887618e+00,7.168656093100000000e+10,9.096433408558368683e-03,8.547235386083103847e+00
1.923832297325134277e-02,5.796896768612124440e+00,1.559139422600000000e+10,7.742010522633790970e-03,9.433826506640450305e+00
1.513353083282709122e-02,5.800480817711424208e+00,4.727502887000000000e+09,8.687665686011314392e-03,9.471310900603075567e+00
7.897820323705673218e-03,6.068066941976642426e+00,7.279337992500000000e+10,8.027633652091026306e-03,9.512700274579122706e+00
1.851328648626804352e-02,5.724754201516243590e+00,1.983992559700000000e+10,8.675179444253444672e-03,9.465733281653466946e+00
8.113958872854709625e-03,5.914514625572798501e+00,7.355256672800000000e+10,8.458374999463558197e-03,9.539476722079292870e+00
1.585289090871810913e-01,9.299620603390225781e+00,4.778738772500000000e+10,8.827530778944492340e-03,8.430075051440070411e+00
1.899056136608123779e-02,5.743674630189318009e+00,4.345042441000000000e+09,8.790013380348682404e-03,9.465258854929619048e+00
1.534998882561922073e-02,5.780955470891072423e+00,6.852140830300000000e+10,8.563916198909282684e-03,9.453632471947109650e+00
1.758676767349243164e-02,5.714644041929485496e+00,9.603946592200000000e+10,8.388087153434753418e-03,9.459368522461113926e+00
1.813322491943836212e-02,5.725427083419547536e+00,7.102975009900000000e+10,8.367961272597312927e-03,9.461773064601132432e+00
1.615350507199764252e-02,5.735299090139658773e+00,7.170059505500000000e+10,8.154850453138351440e-03,9.451130766758588209e+00
1.729833520948886871e-02,5.731579793605182438e+00,3.121933876500000000e+10,8.882422000169754028e-03,9.465865301812158350e+00
1.011446490883827209e-02,6.141849610919274838e+00,4.798359579000000000e+10,8.349452167749404907e-03,9.481434027941213927e+00
1.457351446151733398e-01,9.017472900403486591e+00,4.638170399000000000e+10,9.697495959699153900e-03,8.606087218628061919e+00
9.505419060587882996e-03,6.133920348580144122e+00,8.969719810000000000e+08,8.294596336781978607e-03,9.487418163800759530e+00
8.879720233380794525e-03,5.926154303487386699e+00,2.189578828000000000e+10,7.729776669293642044e-03,9.532733912133856791e+00
1.645684428513050079e-02,5.776738092091151522e+00,8.493580506000000000e+10,8.057421073317527771e-03,9.446014422636476837e+00
1.409234553575515747e-01,8.898043903003602040e+00,7.238407813400000000e+10,8.779972791671752930e-03,8.668985439472585597e+00
1.805160194635391235e-02,5.740746820624391233e+00,1.357078292700000000e+10,8.154616691172122955e-03,9.467265570738087277e+00
1.864158362150192261e-02,5.751812360133277124e+00,7.477731350700000000e+10,7.928115315735340118e-03,9.453058123312617411e+00
1.427691727876663208e-01,8.903330565374663053e+00,3.265861782300000000e+10,9.555597789585590363e-03,8.665792449225802940e+00
1.772825978696346283e-02,5.738225112735412914e+00,6.698645644300000000e+10,8.445148356258869171e-03,9.455074892946734977e+00
1.806526817381381989e-02,5.719679525133019027e+00,5.629458562000000000e+10,7.618805393576622009e-03,9.464614696488176548e+00
1.873519457876682281e-02,5.741195926433661612e+00,4.795389451600000000e+10,7.949857972562313080e-03,9.463957230679508115e+00
6.054683588445186615e-03,6.038316179504248815e+00,7.632315600000000000e+10,8.971154689788818359e-03,9.547989113028126695e+00
1.746024191379547119e-02,5.752032703434069028e+00,5.505634816200000000e+10,8.123548701405525208e-03,9.449785368232076266e+00
1.353052407503128052e-01,8.711272752847149192e+00,3.138643023900000000e+10,9.017140604555606842e-03,8.739537997081004761e+00
8.835313841700553894e-03,6.090359812236744830e+00,6.490169339800000000e+10,8.950444869697093964e-03,9.500002686003471197e+00
1.136117279529571533e-01,8.179405426399094736e+00,9.239188960200000000e+10,8.295771665871143341e-03,8.998473361512692392e+00
1.358666718006134033e-01,8.758530677709956080e+00,3.188047329000000000e+09,9.089685976505279541e-03,8.722264936489082743e+00
1.777514442801475525e-02,5.743046838426601575e+00,2.766800425500000000e+10,7.834587246179580688e-03,9.458679358699004780e+00
1.392837315797805786e-01,8.833572568753453425e+00,3.740764507500000000e+10,8.909526281058788300e-03,8.701732777412150455e+00
1.692456379532814026e-02,5.741541271939185620e+00,1.488353725900000000e+10,7.793582510203123093e-03,9.439827334744474996e+00
9.544647298753261566e-03,5.949466569113944558e+00,4.822771858500000000e+10,8.767540566623210907e-03,9.544201467977204700e+00
1.676711440086364746e-02,5.779004119063855249e+00,2.104240170100000000e+10,8.629065006971359253e-03,9.447754015003516415e+00
1.435497701168060303e-01,8.959006622670447229e+00,1.607109272900000000e+10,8.900427259504795074e-03,8.627680415265608360e+00
1.757623255252838135e-02,5.733181796999089030e+00,4.493297490900000000e+10,8.221374824643135071e-03,9.461513383444204450e+00
1.646672748029232025e-02,5.724397743788847137e+00,3.620489616900000000e+10,8.702047169208526611e-03,9.454437927651287765e+00
1.894177123904228210e-02,5.728686642400191431e+00,1.325384900000000000e+10,7.883646525442600250e-03,9.457112694419196330e+00
1.730294339358806610e-02,5.713546203383740085e+00,9.428882047000000000e+09,8.334553800523281097e-03,9.462326564291885234e+00
1.439328044652938843e-01,8.970042160722051960e+00,7.428084710100000000e+10,9.052015841007232666e-03,8.623918071536083474e+00


==> fig/mnist/cdfs/ssimandpsnr/recresult_ssim_ori.csv <==
1.749735772609710693e-01,9.867737308349806113e+00,5.607771070700000000e+10,9.280839934945106506e-03,7.998869375242877666e+00
1.005364507436752319e-01,7.521261338388110396e+00,2.833061103200000000e+10,8.672877214848995209e-03,9.392662151842769092e+00
9.978478401899337769e-02,7.520161737947497649e+00,9.654190188200000000e+10,9.431111626327037811e-03,9.362826498739822867e+00
9.901874512434005737e-02,7.507873018400063714e+00,4.959304108400000000e+10,8.763919584453105927e-03,9.351376994364084538e+00
1.004415899515151978e-01,7.518015629475933714e+00,5.163980108300000000e+10,9.047620929777622223e-03,9.382161148173159049e+00
9.911495447158813477e-02,7.500344112917287198e+00,5.922734473000000000e+10,8.975203149020671844e-03,9.357264831101007374e+00
9.904851764440536499e-02,7.497402720225143646e+00,1.675054404000000000e+09,9.268633089959621429e-03,9.358902689115533136e+00
1.753968000411987305e-01,9.888247141432863430e+00,2.188279155100000000e+10,8.744332939386367798e-03,7.974769995076404605e+00
1.003600731492042542e-01,7.519568166553934674e+00,8.494169031900000000e+10,9.199553169310092926e-03,9.375908351811791164e+00
1.759558320045471191e-01,9.931576556703532788e+00,1.732747956000000000e+10,9.111171588301658630e-03,7.928490847346162163e+00
9.906403720378875732e-02,7.494460935018635084e+00,7.077642452500000000e+10,9.346694685518741608e-03,9.360638380075965159e+00
9.915441274642944336e-02,7.497493462836980704e+00,9.543639136000000000e+10,9.076474234461784363e-03,9.361741917574750715e+00
1.756804734468460083e-01,9.906078909816141476e+00,4.114716752500000000e+10,8.890139870345592499e-03,7.954867439793189554e+00
1.759602427482604980e-01,9.930944014638940942e+00,8.763103509000000000e+10,8.950934745371341705e-03,7.928196597189074879e+00
1.004993021488189697e-01,7.521647762895677047e+00,6.464198342100000000e+10,8.774690330028533936e-03,9.377850691393177840e+00
1.759778857231140137e-01,9.932411748413175090e+00,4.373883260500000000e+10,8.490629494190216064e-03,7.921930316303646080e+00
1.748743057250976562e-01,9.863575310789185480e+00,1.763553569300000000e+10,8.970329537987709045e-03,8.003320681030357875e+00
9.907902032136917114e-02,7.498900558940198913e+00,8.797888895000000000e+09,9.043377824127674103e-03,9.356288878319267255e+00
1.754282563924789429e-01,9.951871905926674700e+00,5.203069617400000000e+10,8.889819495379924774e-03,7.884011662854764957e+00
1.749277859926223755e-01,9.865485016217885317e+00,2.847868156300000000e+10,8.971272967755794525e-03,8.002287507854820348e+00
9.910311549901962280e-02,7.499101124013392905e+00,1.629691535000000000e+09,8.795460686087608337e-03,9.357891057231841003e+00
9.908135235309600830e-02,7.497317783447210893e+00,7.045649802700000000e+10,9.148140437901020050e-03,9.358507809269523747e+00
1.296799331903457642e-01,9.244879222202190050e+00,6.275463071900000000e+10,8.828058838844299316e-03,8.399666172418696064e+00
1.499024927616119385e-01,9.701156580878461000e+00,4.096959325700000000e+10,8.822948671877384186e-03,8.032011796354266764e+00
9.799243509769439697e-02,7.495922346497518873e+00,2.989906573900000000e+10,9.266010485589504242e-03,9.343986368260598141e+00
1.756957173347473145e-01,9.906075854243908907e+00,3.776221539000000000e+09,8.139266632497310638e-03,7.953242009597618178e+00
1.004872992634773254e-01,7.514251709698100079e+00,9.363951392800000000e+10,8.268934674561023712e-03,9.383998022778014203e+00
9.793048352003097534e-02,7.490444815484861074e+00,8.999126146200000000e+10,8.841656148433685303e-03,9.344690408413153904e+00
1.756397187709808350e-01,9.903235781449184927e+00,5.955609591200000000e+10,9.156622923910617828e-03,7.962977123642329680e+00
1.749323308467864990e-01,9.866213603578241731e+00,4.448978526500000000e+10,9.341522119939327240e-03,8.002247045682576498e+00
1.755852997303009033e-01,9.899372090324284557e+00,6.227616669800000000e+10,8.962926454842090607e-03,7.967854346701540358e+00
1.003922671079635620e-01,7.512827685789297050e+00,5.002757550900000000e+10,8.160215802490711212e-03,9.380932213786598695e+00
9.918563812971115112e-02,7.512950449149458976e+00,4.480293577400000000e+10,8.967296220362186432e-03,9.355595230775199056e+00
9.981150925159454346e-02,7.501127094701874221e+00,1.741418132800000000e+10,8.920649997889995575e-03,9.376291990131589316e+00
1.759017258882522583e-01,9.946322520293124470e+00,4.641707764000000000e+09,8.587799966335296631e-03,7.904294042406200482e+00
1.003853827714920044e-01,7.515450252054490576e+00,1.854335030800000000e+10,8.936740458011627197e-03,9.380086211127295570e+00
9.911847114562988281e-02,7.499598206932243549e+00,3.130239016300000000e+10,8.685378357768058777e-03,9.357260444976860825e+00
1.752060353755950928e-01,9.878564151493339551e+00,2.901140752000000000e+10,8.390990085899829865e-03,7.988022688841106778e+00
1.759384423494338989e-01,9.926616239790050145e+00,9.976182749800000000e+10,9.182634763419628143e-03,7.933888416270036714e+00
9.922571480274200439e-02,7.508280738363339424e+00,6.228498424000000000e+09,9.280398488044738770e-03,9.357107488185890887e+00
9.984400123357772827e-02,7.504258485102903720e+00,5.930953466800000000e+10,9.148278273642063141e-03,9.372990342364586169e+00
1.756531298160552979e-01,9.905190548126110883e+00,2.563375935800000000e+10,9.589712135493755341e-03,7.960522587025513630e+00
1.759146451950073242e-01,9.945602966097865760e+00,3.449490289000000000e+09,8.473593741655349731e-03,7.902242956890434655e+00
1.759218126535415649e-01,9.945615034972696833e+00,1.628127505000000000e+10,8.945882320404052734e-03,7.901822019681689291e+00
1.728132665157318115e-01,9.776432934340842706e+00,2.659313503600000000e+10,8.638056926429271698e-03,8.086800683458170269e+00
1.757057160139083862e-01,9.951015609585692090e+00,5.443831672700000000e+10,8.894621394574642181e-03,7.888910350327721588e+00
1.749375015497207642e-01,9.865936240323074813e+00,3.484190351900000000e+10,9.454093873500823975e-03,8.003806038857367966e+00
9.978062659502029419e-02,7.499855576597284745e+00,3.718676428400000000e+10,8.469577878713607788e-03,9.371029294297988699e+00
1.730305105447769165e-01,9.781920911460204593e+00,1.639601441000000000e+10,8.813370019197463989e-03,8.082577491897316335e+00
1.759213507175445557e-01,9.946108007887584535e+00,7.496355072200000000e+10,8.671568706631660461e-03,7.902286892420626430e+00
1.002771183848381042e-01,7.509361734393412036e+00,8.382793712300000000e+10,8.489084430038928986e-03,9.379213478612342669e+00
9.899199753999710083e-02,7.496104181038975689e+00,7.221800439400000000e+10,8.619830012321472168e-03,9.360275760868299599e+00
1.044204160571098328e-01,8.190631032045679660e+00,5.298846130200000000e+10,8.498225361108779907e-03,9.006953277701594374e+00
9.688571840524673462e-02,7.492671394371644311e+00,2.882626596900000000e+10,8.711253292858600616e-03,9.328222314962708595e+00
1.006620451807975769e-01,7.537586775025622465e+00,8.674982552900000000e+10,9.388198144733905792e-03,9.370680270540923118e+00
1.759231835603713989e-01,9.944466379510851439e+00,8.884108077100000000e+10,9.203366935253143311e-03,7.906378625556633288e+00
1.746090650558471680e-01,9.872425302322559659e+00,7.003954414700000000e+10,8.745917119085788727e-03,7.992205590787765601e+00
1.003233268857002258e-01,7.521376395553277305e+00,1.176379021200000000e+10,9.035976603627204895e-03,9.374793802200780846e+00
9.911168366670608521e-02,7.493743531088740362e+00,4.547775959000000000e+10,8.433946408331394196e-03,9.360929157659475308e+00
1.005792245268821716e-01,7.521117035098491499e+00,1.515458868000000000e+10,9.401542134582996368e-03,9.385794386916257892e+00
1.005574241280555725e-01,7.523103327777278970e+00,6.295985946100000000e+10,8.555493317544460297e-03,9.390627670319155129e+00
9.983306378126144409e-02,7.506022945902001808e+00,1.747998016200000000e+10,8.641055785119533539e-03,9.371039522891797091e+00
1.002374961972236633e-01,7.507174652425693040e+00,6.736969986600000000e+10,9.224341250956058502e-03,9.380939613321443105e+00
9.979224205017089844e-02,7.502498507050181509e+00,4.038778475700000000e+10,9.530782699584960938e-03,9.372414252619135411e+00
1.758484244346618652e-01,9.917769940806053341e+00,6.342825354600000000e+10,8.586813695728778839e-03,7.943896864563760651e+00
9.978134930133819580e-02,7.500185585484663520e+00,8.948543642500000000e+10,8.594734594225883484e-03,9.372405193628019049e+00
9.994342923164367676e-02,7.509908850163904859e+00,7.899650386600000000e+10,8.684747852385044098e-03,9.369024146116409213e+00
1.755890995264053345e-01,9.900216027897576154e+00,8.513003048600000000e+10,8.715747855603694916e-03,7.964641338514928393e+00
9.983538091182708740e-02,7.504787921607237955e+00,2.115978539600000000e+10,8.642935194075107574e-03,9.368899913582572125e+00
9.981735050678253174e-02,7.501086216065959711e+00,1.065214849500000000e+10,8.846473880112171173e-03,9.370430402642055512e+00
1.756648868322372437e-01,9.905051516541858447e+00,8.347199547200000000e+10,9.166825562715530396e-03,7.960802219594182993e+00
1.759436577558517456e-01,9.944612712078518157e+00,4.675307640500000000e+10,8.997980505228042603e-03,7.904804887431250648e+00
1.759053766727447510e-01,9.923563259211734433e+00,7.266929037700000000e+10,9.737694635987281799e-03,7.938349030581314913e+00
9.936823695898056030e-02,7.498300167893701129e+00,2.231639028700000000e+10,8.629097603261470795e-03,9.362158757801903874e+00
1.747868210077285767e-01,9.859813647867960995e+00,6.292557060000000000e+10,8.779994212090969086e-03,8.005847431879869802e+00
9.949510544538497925e-02,7.489834641901266465e+00,4.466901332000000000e+09,8.226927369832992554e-03,9.371940716850064135e+00
9.931530058383941650e-02,7.487104270294940633e+00,9.360493926300000000e+10,9.260645136237144470e-03,9.371820985938764892e+00
1.000387817621231079e-01,7.505477564624316145e+00,6.873111422100000000e+10,8.596779778599739075e-03,9.375746787411829430e+00
1.759186387062072754e-01,9.945544849716780433e+00,5.545983415500000000e+10,8.948921225965023041e-03,7.902749081572986611e+00
9.889759123325347900e-02,7.495199443133110151e+00,9.297391149000000000e+10,8.675673045217990875e-03,9.356285339017507141e+00
1.756662726402282715e-01,9.904831369383686024e+00,7.035507527000000000e+10,8.979207836091518402e-03,7.958641477058360891e+00
1.759686619043350220e-01,9.932325610377965575e+00,2.165646280000000000e+10,8.842023089528083801e-03,7.924848973884359715e+00
1.759553998708724976e-01,9.943390399596859552e+00,8.540099726700000000e+10,9.257291443645954132e-03,7.912080016223421275e+00
1.756857186555862427e-01,9.906078332625511962e+00,1.559148873400000000e+10,8.849825710058212280e-03,7.955456838296785627e+00
1.756820082664489746e-01,9.905139916336752393e+00,8.935733074800000000e+10,8.841562084853649139e-03,7.956588588345969271e+00
9.939734637737274170e-02,7.501154018075810725e+00,9.113401160000000000e+08,8.839892223477363586e-03,9.363486210393038078e+00
1.759024858474731445e-01,9.945655945232100947e+00,2.818985847500000000e+10,8.425637148320674896e-03,7.903347078910106127e+00
1.003549322485923767e-01,7.514891344544742502e+00,6.090548465700000000e+10,8.805714547634124756e-03,9.374896291731484865e+00
1.000651270151138306e-01,7.532100536009817660e+00,7.217344875200000000e+10,8.819809183478355408e-03,9.356547364746468531e+00
1.000847220420837402e-01,7.500905790894820235e+00,1.849526208800000000e+10,8.627670817077159882e-03,9.383540605889242769e+00
1.756982207298278809e-01,9.906341508233415638e+00,8.195087087600000000e+10,8.917375467717647552e-03,7.958421814671064354e+00
1.756970286369323730e-01,9.908310359754898045e+00,5.216660663100000000e+10,8.922517299652099609e-03,7.955276315742313642e+00
1.720339208841323853e-01,9.748568137442861214e+00,9.667985470600000000e+10,9.339393116533756256e-03,8.114700139581140448e+00
1.759564429521560669e-01,9.931583054916362840e+00,7.241250568900000000e+10,8.748044259846210480e-03,7.923470378412182491e+00
9.676837176084518433e-02,7.491943305721395774e+00,2.141232688200000000e+10,8.718637749552726746e-03,9.322786868611142808e+00
1.759649217128753662e-01,9.930597731804498451e+00,8.201227109900000000e+10,9.107187390327453613e-03,7.925429206914834879e+00
1.756114661693572998e-01,9.951906348412061121e+00,6.125665728000000000e+09,9.607694111764431000e-03,7.889725345306335846e+00
9.957067668437957764e-02,7.499556078326862441e+00,8.813202147500000000e+10,8.553744293749332428e-03,9.367906298354663264e+00
9.989864379167556763e-02,7.508407132013750207e+00,6.559170561800000000e+10,9.154022671282291412e-03,9.371242390135604339e+00
1.759950816631317139e-01,9.932067045850425657e+00,5.953131079800000000e+10,9.059181436896324158e-03,7.924800396437694516e+00


==> fig/mnist/cdfs/ssimandpsnr/xrange_projected_psnr.txt <==
5.778747942080072697e+00
5.820393517359494950e+00
5.862039092638918092e+00
5.903684667918340345e+00
5.945330243197762599e+00
5.986975818477185740e+00
6.028621393756607993e+00
6.070266969036030247e+00
6.111912544315453388e+00
6.153558119594875642e+00
6.195203694874297895e+00
6.236849270153720148e+00
6.278494845433143290e+00
6.320140420712565543e+00
6.361785995991987797e+00
6.403431571271410938e+00
6.445077146550833191e+00
6.486722721830255445e+00
6.528368297109678586e+00
6.570013872389100840e+00
6.611659447668523093e+00
6.653305022947945346e+00
6.694950598227368488e+00
6.736596173506790741e+00
6.778241748786212995e+00
6.819887324065636136e+00
6.861532899345058389e+00
6.903178474624480643e+00
6.944824049903903784e+00
6.986469625183326038e+00
7.028115200462748291e+00
7.069760775742171433e+00
7.111406351021593686e+00
7.153051926301015939e+00
7.194697501580439081e+00
7.236343076859861334e+00
7.277988652139283587e+00
7.319634227418706729e+00
7.361279802698128982e+00
7.402925377977551236e+00
7.444570953256974377e+00
7.486216528536396630e+00
7.527862103815818884e+00
7.569507679095242025e+00
7.611153254374664279e+00
7.652798829654086532e+00
7.694444404933509674e+00
7.736089980212931927e+00
7.777735555492354180e+00
7.819381130771777322e+00
7.861026706051198687e+00
7.902672281330621828e+00
7.944317856610044082e+00
7.985963431889466335e+00
8.027609007168889477e+00
8.069254582448312618e+00
8.110900157727733983e+00
8.152545733007157125e+00
8.194191308286580266e+00
8.235836883566001632e+00
8.277482458845424773e+00
8.319128034124847915e+00
8.360773609404269280e+00
8.402419184683692421e+00
8.444064759963115563e+00
8.485710335242536928e+00
8.527355910521960070e+00
8.569001485801383211e+00
8.610647061080804576e+00
8.652292636360227718e+00
8.693938211639650859e+00
8.735583786919072224e+00
8.777229362198495366e+00
8.818874937477918508e+00
8.860520512757339873e+00
8.902166088036763014e+00
8.943811663316186156e+00
8.985457238595607521e+00
9.027102813875030662e+00
9.068748389154452028e+00
9.110393964433875169e+00
9.152039539713298311e+00
9.193685114992719676e+00
9.235330690272142817e+00
9.276976265551564182e+00
9.318621840830987324e+00
9.360267416110410466e+00
9.401912991389831831e+00
9.443558566669254972e+00
9.485204141948678114e+00
9.526849717228099479e+00
9.568495292507522620e+00
9.610140867786945762e+00
9.651786443066367127e+00
9.693432018345790269e+00
9.735077593625213410e+00
9.776723168904634775e+00
9.818368744184057917e+00
9.860014319463481058e+00
9.901659894742902424e+00
9.943305470022325565e+00
9.984951045301748707e+00


==> fig/mnist/cdfs/ssimandpsnr/xrange_projected_ssim.txt <==
8.420543745160102844e-03
1.011521330103278167e-02
1.180988285690546050e-02
1.350455241277813932e-02
1.519922196865081815e-02
1.689389152452349524e-02
1.858856108039617580e-02
2.028323063626885636e-02
2.197790019214153345e-02
2.367256974801421054e-02
2.536723930388689111e-02
2.706190885975957167e-02
2.875657841563224876e-02
3.045124797150492585e-02
3.214591752737760988e-02
3.384058708325028697e-02
3.553525663912296406e-02
3.722992619499564115e-02
3.892459575086831824e-02
4.061926530674100227e-02
4.231393486261367937e-02
4.400860441848635646e-02
4.570327397435904049e-02
4.739794353023171758e-02
4.909261308610439467e-02
5.078728264197707176e-02
5.248195219784974885e-02
5.417662175372243288e-02
5.587129130959510998e-02
5.756596086546778707e-02
5.926063042134047110e-02
6.095529997721314819e-02
6.264996953308582528e-02
6.434463908895850237e-02
6.603930864483117946e-02
6.773397820070387043e-02
6.942864775657653365e-02
7.112331731244922461e-02
7.281798686832190171e-02
7.451265642419457880e-02
7.620732598006725589e-02
7.790199553593993298e-02
7.959666509181261007e-02
8.129133464768528716e-02
8.298600420355797813e-02
8.468067375943065522e-02
8.637534331530333231e-02
8.807001287117600941e-02
8.976468242704868650e-02
9.145935198292136359e-02
9.315402153879404068e-02
9.484869109466671777e-02
9.654336065053939486e-02
9.823803020641208583e-02
9.993269976228476292e-02
1.016273693181574400e-01
1.033220388740301171e-01
1.050167084299027942e-01
1.067113779857754713e-01
1.084060475416481484e-01
1.101007170975208393e-01
1.117953866533935164e-01
1.134900562092661935e-01
1.151847257651388706e-01
1.168793953210115477e-01
1.185740648768842248e-01
1.202687344327569019e-01
1.219634039886295790e-01
1.236580735445022561e-01
1.253527431003749470e-01
1.270474126562476380e-01
1.287420822121203012e-01
1.304367517679929644e-01
1.321314213238656554e-01
1.338260908797383464e-01
1.355207604356110096e-01
1.372154299914837006e-01
1.389100995473563638e-01
1.406047691032290547e-01
1.422994386591017180e-01
1.439941082149744089e-01
1.456887777708470999e-01
1.473834473267197631e-01
1.490781168825924541e-01
1.507727864384651173e-01
1.524674559943378083e-01
1.541621255502104715e-01
1.558567951060831624e-01
1.575514646619558534e-01
1.592461342178285166e-01
1.609408037737012076e-01
1.626354733295738708e-01
1.643301428854465618e-01
1.660248124413192250e-01
1.677194819971919160e-01
1.694141515530645792e-01
1.711088211089372702e-01
1.728034906648099611e-01
1.744981602206826243e-01
1.761928297765553153e-01
1.778874993324279785e-01
1.795821688883006695e-01


==> fig/mnist/cdfs/test_acc_cdf/cdf_plot_data.txt <==
8.86E-01	0.00E+00	0.00E+00
8.87E-01	0.00E+00	1.00E-02
8.88E-01	0.00E+00	1.00E-02
8.89E-01	0.00E+00	1.00E-02
8.89E-01	0.00E+00	1.00E-02
8.90E-01	0.00E+00	1.00E-02
8.91E-01	0.00E+00	1.00E-02
8.92E-01	0.00E+00	1.00E-02
8.93E-01	0.00E+00	1.00E-02
8.94E-01	0.00E+00	1.00E-02
8.95E-01	0.00E+00	1.00E-02
8.96E-01	0.00E+00	1.00E-02
8.97E-01	0.00E+00	1.00E-02
8.98E-01	0.00E+00	2.00E-02
8.98E-01	0.00E+00	2.00E-02
8.99E-01	0.00E+00	2.00E-02
9.00E-01	0.00E+00	2.00E-02
9.01E-01	0.00E+00	2.00E-02
9.02E-01	0.00E+00	2.00E-02
9.03E-01	0.00E+00	2.00E-02
9.04E-01	0.00E+00	2.00E-02
9.05E-01	0.00E+00	2.00E-02
9.06E-01	0.00E+00	2.00E-02
9.06E-01	0.00E+00	2.00E-02
9.07E-01	0.00E+00	2.00E-02
9.08E-01	0.00E+00	2.00E-02
9.09E-01	0.00E+00	2.00E-02
9.10E-01	0.00E+00	3.00E-02
9.11E-01	0.00E+00	3.00E-02
9.12E-01	0.00E+00	3.00E-02
9.13E-01	0.00E+00	3.00E-02
9.14E-01	0.00E+00	4.00E-02
9.15E-01	1.00E-02	4.00E-02
9.15E-01	2.00E-02	4.00E-02
9.16E-01	2.00E-02	6.00E-02
9.17E-01	2.00E-02	6.00E-02
9.18E-01	2.00E-02	6.00E-02
9.19E-01	2.00E-02	6.00E-02
9.20E-01	2.00E-02	6.00E-02
9.21E-01	2.00E-02	6.00E-02
9.22E-01	2.00E-02	6.00E-02
9.23E-01	2.00E-02	7.00E-02
9.23E-01	2.00E-02	7.00E-02
9.24E-01	2.00E-02	9.00E-02
9.25E-01	2.00E-02	9.00E-02
9.26E-01	2.00E-02	1.00E-01
9.27E-01	2.00E-02	1.00E-01
9.28E-01	2.00E-02	1.00E-01
9.29E-01	2.00E-02	1.00E-01
9.30E-01	2.00E-02	1.20E-01
9.31E-01	2.00E-02	1.30E-01
9.31E-01	2.00E-02	1.30E-01
9.32E-01	2.00E-02	1.30E-01
9.33E-01	2.00E-02	1.30E-01
9.34E-01	2.00E-02	1.40E-01
9.35E-01	2.00E-02	1.50E-01
9.36E-01	2.00E-02	1.60E-01
9.37E-01	2.00E-02	1.70E-01
9.38E-01	2.00E-02	1.90E-01
9.39E-01	2.00E-02	2.00E-01
9.40E-01	2.00E-02	2.20E-01
9.40E-01	2.00E-02	2.40E-01
9.41E-01	2.00E-02	2.40E-01
9.42E-01	2.00E-02	2.60E-01
9.43E-01	2.00E-02	2.90E-01
9.44E-01	2.00E-02	3.10E-01
9.45E-01	2.00E-02	3.30E-01
9.46E-01	2.00E-02	3.50E-01
9.47E-01	2.00E-02	3.80E-01
9.48E-01	2.00E-02	4.10E-01
9.48E-01	2.00E-02	4.60E-01
9.49E-01	2.00E-02	4.80E-01
9.50E-01	2.00E-02	5.30E-01
9.51E-01	2.00E-02	6.10E-01
9.52E-01	2.00E-02	6.20E-01
9.53E-01	2.00E-02	6.50E-01
9.54E-01	2.00E-02	6.80E-01
9.55E-01	3.00E-02	7.00E-01
9.56E-01	3.00E-02	7.30E-01
9.57E-01	3.00E-02	7.40E-01
9.57E-01	3.00E-02	7.80E-01
9.58E-01	3.00E-02	8.60E-01
9.59E-01	3.00E-02	9.70E-01
9.60E-01	3.00E-02	1.00E+00
9.61E-01	3.00E-02	1.00E+00
9.62E-01	3.00E-02	1.00E+00
9.63E-01	3.00E-02	1.00E+00
9.64E-01	3.00E-02	1.00E+00
9.65E-01	3.00E-02	1.00E+00
9.65E-01	3.00E-02	1.00E+00
9.66E-01	4.00E-02	1.00E+00
9.67E-01	4.00E-02	1.00E+00
9.68E-01	4.00E-02	1.00E+00
9.69E-01	4.00E-02	1.00E+00
9.70E-01	4.00E-02	1.00E+00
9.71E-01	4.00E-02	1.00E+00
9.72E-01	4.00E-02	1.00E+00
9.73E-01	4.00E-02	1.00E+00
9.74E-01	1.70E-01	1.00E+00
9.74E-01	4.80E-01	1.00E+00
9.75E-01	7.50E-01	1.00E+00
9.76E-01	1.00E+00	1.00E+00
1.00E+00	1.00E+00	1.00E+00


==> fig/mnist/cdfs/test_acc_cdf/cdf_projected_adv.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
6.999999999999999278e-02
6.999999999999999278e-02
8.999999999999999667e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.199999999999999956e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.400000000000000133e-01
1.500000000000000222e-01
1.600000000000000311e-01
1.700000000000000400e-01
1.900000000000000300e-01
2.000000000000000389e-01
2.200000000000000289e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.600000000000000089e-01
2.900000000000000355e-01
3.100000000000000533e-01
3.300000000000000711e-01
3.500000000000000888e-01
3.800000000000001155e-01
4.100000000000001421e-01
4.600000000000001310e-01
4.800000000000001488e-01
5.300000000000001377e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.500000000000001332e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.800000000000002487e-01
8.600000000000002087e-01
9.700000000000001954e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/test_acc_cdf/cdf_projected_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
1.700000000000000122e-01
4.799999999999999822e-01
7.500000000000000000e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/test_acc_cdf/comparision/cdf_plot_data.txt <==
8.86E-01	0.00E+00	0.00E+00
8.87E-01	0.00E+00	1.00E-02
8.88E-01	0.00E+00	1.00E-02
8.89E-01	0.00E+00	1.00E-02
8.89E-01	0.00E+00	1.00E-02
8.90E-01	0.00E+00	1.00E-02
8.91E-01	0.00E+00	1.00E-02
8.92E-01	0.00E+00	1.00E-02
8.93E-01	0.00E+00	1.00E-02
8.94E-01	0.00E+00	1.00E-02
8.95E-01	0.00E+00	1.00E-02
8.96E-01	0.00E+00	1.00E-02
8.97E-01	0.00E+00	1.00E-02
8.98E-01	0.00E+00	2.00E-02
8.98E-01	0.00E+00	2.00E-02
8.99E-01	0.00E+00	2.00E-02
9.00E-01	0.00E+00	2.00E-02
9.01E-01	0.00E+00	2.00E-02
9.02E-01	0.00E+00	2.00E-02
9.03E-01	0.00E+00	2.00E-02
9.04E-01	0.00E+00	2.00E-02
9.05E-01	0.00E+00	2.00E-02
9.06E-01	0.00E+00	2.00E-02
9.06E-01	0.00E+00	2.00E-02
9.07E-01	0.00E+00	2.00E-02
9.08E-01	0.00E+00	2.00E-02
9.09E-01	0.00E+00	2.00E-02
9.10E-01	0.00E+00	3.00E-02
9.11E-01	0.00E+00	3.00E-02
9.12E-01	0.00E+00	3.00E-02
9.13E-01	0.00E+00	3.00E-02
9.14E-01	0.00E+00	4.00E-02
9.15E-01	1.00E-02	4.00E-02
9.15E-01	2.00E-02	4.00E-02
9.16E-01	2.00E-02	6.00E-02
9.17E-01	2.00E-02	6.00E-02
9.18E-01	2.00E-02	6.00E-02
9.19E-01	2.00E-02	6.00E-02
9.20E-01	2.00E-02	6.00E-02
9.21E-01	2.00E-02	6.00E-02
9.22E-01	2.00E-02	6.00E-02
9.23E-01	2.00E-02	7.00E-02
9.23E-01	2.00E-02	7.00E-02
9.24E-01	2.00E-02	9.00E-02
9.25E-01	2.00E-02	9.00E-02
9.26E-01	2.00E-02	1.00E-01
9.27E-01	2.00E-02	1.00E-01
9.28E-01	2.00E-02	1.00E-01
9.29E-01	2.00E-02	1.00E-01
9.30E-01	2.00E-02	1.20E-01
9.31E-01	2.00E-02	1.30E-01
9.31E-01	2.00E-02	1.30E-01
9.32E-01	2.00E-02	1.30E-01
9.33E-01	2.00E-02	1.30E-01
9.34E-01	2.00E-02	1.40E-01
9.35E-01	2.00E-02	1.50E-01
9.36E-01	2.00E-02	1.60E-01
9.37E-01	2.00E-02	1.70E-01
9.38E-01	2.00E-02	1.90E-01
9.39E-01	2.00E-02	2.00E-01
9.40E-01	2.00E-02	2.20E-01
9.40E-01	2.00E-02	2.40E-01
9.41E-01	2.00E-02	2.40E-01
9.42E-01	2.00E-02	2.60E-01
9.43E-01	2.00E-02	2.90E-01
9.44E-01	2.00E-02	3.10E-01
9.45E-01	2.00E-02	3.30E-01
9.46E-01	2.00E-02	3.50E-01
9.47E-01	2.00E-02	3.80E-01
9.48E-01	2.00E-02	4.10E-01
9.48E-01	2.00E-02	4.60E-01
9.49E-01	2.00E-02	4.80E-01
9.50E-01	2.00E-02	5.30E-01
9.51E-01	2.00E-02	6.10E-01
9.52E-01	2.00E-02	6.20E-01
9.53E-01	2.00E-02	6.50E-01
9.54E-01	2.00E-02	6.80E-01
9.55E-01	3.00E-02	7.00E-01
9.56E-01	3.00E-02	7.30E-01
9.57E-01	3.00E-02	7.40E-01
9.57E-01	3.00E-02	7.80E-01
9.58E-01	3.00E-02	8.60E-01
9.59E-01	3.00E-02	9.70E-01
9.60E-01	3.00E-02	1.00E+00
9.61E-01	3.00E-02	1.00E+00
9.62E-01	3.00E-02	1.00E+00
9.63E-01	3.00E-02	1.00E+00
9.64E-01	3.00E-02	1.00E+00
9.65E-01	3.00E-02	1.00E+00
9.65E-01	3.00E-02	1.00E+00
9.66E-01	4.00E-02	1.00E+00
9.67E-01	4.00E-02	1.00E+00
9.68E-01	4.00E-02	1.00E+00
9.69E-01	4.00E-02	1.00E+00
9.70E-01	4.00E-02	1.00E+00
9.71E-01	4.00E-02	1.00E+00
9.72E-01	4.00E-02	1.00E+00
9.73E-01	4.00E-02	1.00E+00
9.74E-01	1.70E-01	1.00E+00
9.74E-01	4.80E-01	1.00E+00
9.75E-01	7.50E-01	1.00E+00
9.76E-01	1.00E+00	1.00E+00
1.00E+00	1.00E+00	1.00E+00


==> fig/mnist/cdfs/test_acc_cdf/comparision/cdf_projected_adv.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
5.999999999999999778e-02
6.999999999999999278e-02
6.999999999999999278e-02
8.999999999999999667e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.199999999999999956e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.300000000000000044e-01
1.400000000000000133e-01
1.500000000000000222e-01
1.600000000000000311e-01
1.700000000000000400e-01
1.900000000000000300e-01
2.000000000000000389e-01
2.200000000000000289e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.600000000000000089e-01
2.900000000000000355e-01
3.100000000000000533e-01
3.300000000000000711e-01
3.500000000000000888e-01
3.800000000000001155e-01
4.100000000000001421e-01
4.600000000000001310e-01
4.800000000000001488e-01
5.300000000000001377e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.500000000000001332e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.800000000000002487e-01
8.600000000000002087e-01
9.700000000000001954e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/mnist/cdfs/test_acc_cdf/comparision/cdf_projected_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
1.700000000000000122e-01
4.799999999999999822e-01
7.500000000000000000e-01
1.000000000000000000e+00


==> fig/mnist/cdfs/test_acc_cdf/comparision/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_mnist.ps"
#set size 0.29,0.35
set size 0.27,0.30
set xrange [0.88:0.99]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.88,0.03,0.99
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -1

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

set parametric 
const=0.93

plot "cdf_plot_data.txt" using 1:3 title "{/Symbol l}=0.6" w lines lc rgb "blue" lw 3,\
    const,t title "PAN" w lines lc rgb "red" lw 3 dt 3
set output
reset


==> fig/mnist/cdfs/test_acc_cdf/comparision/hypernetresult_mnist_adv.csv <==
9.419999999999999485e-01,1.901627136647363325e-01,6.993780146700000000e+10
9.583941999999998629e-01,1.381968899120676331e-01,8.829512333200000000e+10
9.494958394199999319e-01,1.782917462252952279e-01,9.423745979000000000e+09
9.480949495839420260e-01,1.922215459027363516e-01,3.476666909600000000e+10
9.446948094949584318e-01,2.297806556706627756e-01,4.221941931300000000e+10
9.227944694809495640e-01,3.262781949571691431e-01,1.982888656400000000e+10
9.405922794469481207e-01,2.131639171170874869e-01,7.134584958500000000e+10
9.470940592279446513e-01,1.773141808215491499e-01,3.681740280500000000e+10
9.357947094059229087e-01,2.449794282239632637e-01,1.552641883900000000e+10
9.497935794709406743e-01,1.815629359217602601e-01,6.651413060600000000e+10
9.547949793579471045e-01,1.455995164791762941e-01,3.880997003800000000e+10
9.501954794979358132e-01,1.760726360290831849e-01,4.280581505500000000e+10
9.473950195479498015e-01,1.726983245096579689e-01,1.459703864000000000e+09
9.474947395019548413e-01,1.785082273552590360e-01,7.319531942500000000e+10
9.373947494739502950e-01,2.113776913932058910e-01,5.002431554500000000e+10
9.433937394749475347e-01,1.902674734063256046e-01,1.361479187900000000e+10
9.435943393739475438e-01,1.995690998862232890e-01,7.325877401500000000e+10
9.562943594339372577e-01,1.709479815925917245e-01,1.208894492200000000e+10
8.957956294359433747e-01,3.304605081798909216e-01,8.246531141000000000e+09
9.577895795629436382e-01,1.473481513538612842e-01,6.371493246200000000e+10
9.465957789579563242e-01,1.758682184835577700e-01,1.042728106900000000e+10
9.560946595778957446e-01,1.584047766727560425e-01,6.174758619000000000e+09
9.578956094659577536e-01,1.680455485870088472e-01,2.063983312400000000e+10
9.426957895609466842e-01,1.918442597264956861e-01,3.662766031600000000e+10
9.394942695789560982e-01,2.089935586004227908e-01,5.136452555500000000e+10
9.123939494269579509e-01,2.788612950656650380e-01,9.342213840500000000e+10
9.295912393949427033e-01,2.617724231856524697e-01,4.477159007600000000e+10
9.387929591239395632e-01,2.201591898239791678e-01,7.936369019400000000e+10
9.500938792959124912e-01,1.728708604537568250e-01,2.622735641300000000e+10
8.858950093879295329e-01,6.186460257565584708e-01,7.836148252200000000e+10
9.585885895009389479e-01,1.415695335565550494e-01,5.710015247700000000e+10
9.462958588589501785e-01,1.750033431000753426e-01,6.832361454700000000e+10
9.484946295858859289e-01,1.716542398201776620e-01,2.483852860300000000e+10
9.467948494629585543e-01,1.863376034664330494e-01,7.398417686300000000e+10
9.248946794849464137e-01,2.504916669567446852e-01,5.112300835300000000e+10
9.419924894679485572e-01,2.077472369598506730e-01,4.027254275700000000e+10
9.509941992489467921e-01,1.994910984815483901e-01,5.497977588400000000e+10
9.529950994199248848e-01,1.589732987389849417e-01,1.079951909800000000e+10
9.454952995099420443e-01,1.781571623423044703e-01,7.638215150700000000e+10
9.360945495299510810e-01,2.115127713032569634e-01,5.531672301200000000e+10
9.575936094549529765e-01,1.532081714443935816e-01,5.876163194600000000e+10
9.580957593609454870e-01,1.428817011636517587e-01,2.595297425000000000e+10
9.382958095759360573e-01,2.269763773516388083e-01,4.022855658000000000e+10
9.578938295809575898e-01,1.389973891423058328e-01,8.001796929300000000e+10
9.579957893829581517e-01,1.372881007603214132e-01,3.492854549600000000e+10
9.565957995789383661e-01,1.753862574154569642e-01,1.320506895500000000e+10
9.512956595799579862e-01,1.772742157760067438e-01,4.183893480500000000e+10
9.518951295659578982e-01,1.714520328729594867e-01,2.136759909900000000e+10
9.231951895129565377e-01,2.984824674379346066e-01,2.362147913500000000e+10
9.545923195189512933e-01,1.657221668154832406e-01,5.518765505400000000e+10
9.485954592319518763e-01,2.214812882306476105e-01,5.358084272900000000e+10
9.577948595459231385e-01,1.446506903593057225e-01,9.564414090500000000e+10
9.342957794859546583e-01,2.146347765427907284e-01,6.343891723000000000e+10
9.498934295779486447e-01,1.763563280261998545e-01,5.017438836700000000e+10
9.411949893429577552e-01,2.002879259513107857e-01,3.963632200000000000e+07
9.333941194989343604e-01,2.436869405965537139e-01,5.216863182600000000e+10
9.582933394119500514e-01,1.469857529200479518e-01,6.214130354300000000e+10
9.566958293339412611e-01,1.517894852217224755e-01,1.977300340400000000e+10
9.286956695829334807e-01,2.376482676041120623e-01,7.353297217000000000e+10
9.578928695669582938e-01,1.378570310373154750e-01,3.741163375900000000e+10
9.087957892869565901e-01,3.016808762771037711e-01,1.090204380600000000e+10
9.565908795789287433e-01,1.478302152391046398e-01,9.236104663700000000e+10
9.582956590879578851e-01,1.541063727591367727e-01,6.588460864000000000e+10
9.570958295659087733e-01,1.672764475460829514e-01,8.276448711700000000e+10
9.430957095829566317e-01,2.012594022876748046e-01,4.809106729200000000e+10
9.562943095709582897e-01,1.465916154415332351e-01,2.183634242100000000e+10
9.524956294309570026e-01,1.599351112756443316e-01,2.180975096000000000e+09
9.500952495629430006e-01,1.675410896422420970e-01,1.135511117500000000e+10
9.464950095249561324e-01,1.781012160080570617e-01,4.732136409700000000e+10
9.362946495009524250e-01,2.510729262121590422e-01,5.076055377600000000e+10
9.575936294649501912e-01,1.554370749844395660e-01,6.314522038600000000e+10
9.490957593629464339e-01,2.011587821645923757e-01,2.259628026300000000e+10
9.146949095759362436e-01,2.705945510012030542e-01,5.048707380900000000e+10
9.284914694909576216e-01,2.256464522302440989e-01,3.697326609300000000e+10
9.570928491469490318e-01,1.504810849258028382e-01,6.769228283200000000e+10
9.566957092849146527e-01,1.703214801426998215e-01,1.026810635300000000e+10
9.450956695709284983e-01,1.714265221509473636e-01,1.516986983300000000e+10
9.478945095669570886e-01,1.747816333176041292e-01,1.651962681500000000e+10
9.323947894509566625e-01,2.714657599541945854e-01,9.962713827600000000e+10
9.537932394789452317e-01,1.589891225546561093e-01,4.980500980600000000e+10
9.570953793239478369e-01,1.468525165009624267e-01,2.408022382800000000e+10
9.497957095379324644e-01,1.773875781102415838e-01,8.419674273100000000e+10
9.415949795709537273e-01,2.095531421861233923e-01,8.001531336400000000e+10
9.213941594979571104e-01,3.168700317282444057e-01,4.608617619000000000e+10
9.467921394159497517e-01,1.759441433250602815e-01,1.493661199200000000e+10
9.585946792139417028e-01,1.473349594409777696e-01,6.074000339200000000e+10
9.490958594679214100e-01,1.935784086148454319e-01,8.352401729300000000e+10
9.544949095859468491e-01,1.639204693556757242e-01,5.074290176600000000e+10
9.448954494909587165e-01,1.858390327788628504e-01,1.540657175100000000e+10
9.522944895449491076e-01,1.557532779212007223e-01,1.948648858800000000e+10
9.513952294489544936e-01,1.715433244998210149e-01,9.064054756800000000e+10
9.497951395229449201e-01,1.697505747033389023e-01,6.031853717100000000e+10
9.526949795139522115e-01,1.591130187489491754e-01,9.005668467000000000e+09
9.152952694979514803e-01,2.981029328214279128e-01,8.640093125000000000e+09
9.573915295269498360e-01,1.593077583634316952e-01,3.910745701800000000e+10
9.564957391529526065e-01,1.412746126438530203e-01,4.766870739200000000e+10
9.490956495739152343e-01,1.984815748909753985e-01,1.749869097900000000e+10
9.542949095649573277e-01,1.544082367797582622e-01,4.869674669500000000e+10
9.379954294909564894e-01,2.034795203455561918e-01,1.663920635200000000e+10
9.454937995429490982e-01,1.727288353097682638e-01,8.784103814600000000e+10


==> fig/mnist/cdfs/test_acc_cdf/comparision/hypernetresult_mnist_ori.csv <==
9.721999999999999531e-01,9.139301812454901641e-02,8.128381977000000000e+10
9.144972199999999996e-01,3.205169729662505906e-01,8.767083762700000000e+10
9.730914497220001236e-01,8.508428664314200696e-02,6.651848801300000000e+10
9.730973091449722778e-01,8.655695972759094858e-02,1.474445353500000000e+10
9.743973097309144293e-01,9.099641597875562926e-02,1.513083549600000000e+10
9.728974397309732014e-01,8.630819206475139060e-02,4.029351782900000000e+10
9.729972897439731483e-01,8.547575038956981008e-02,7.864653136000000000e+09
9.746972997289743423e-01,8.596683401508942168e-02,5.223289693000000000e+09
9.744974697299728650e-01,8.423386341314630099e-02,9.555413947300000000e+10
9.743974497469729545e-01,9.040708239903624821e-02,9.972047917400000000e+10
9.722974397449747341e-01,9.105587500569801984e-02,8.832166997200000000e+10
9.746972297439744359e-01,8.227421975780076224e-02,6.382479493800000000e+10
9.727974697229743173e-01,8.598233100979214838e-02,5.177996815000000000e+09
9.739972797469723664e-01,9.101274622811186821e-02,4.124222315800000000e+10
9.726973997279746431e-01,8.592270251359115929e-02,7.313457254800000000e+10
9.748972697399728160e-01,8.269860810767905301e-02,9.148023067500000000e+10
9.735974897269740191e-01,8.563518416239336573e-02,6.184760050000000000e+08
9.739973597489726131e-01,8.982863394029931559e-02,1.808447209600000000e+10
9.725973997359750323e-01,8.567001544775734723e-02,2.590351625800000000e+10
9.727972597399735522e-01,9.077475248726966928e-02,7.909927286300000000e+10
9.737972797259739632e-01,1.056083691243059064e-01,2.770328946000000000e+10
9.732973797279727002e-01,8.521693666637815412e-02,8.536592685800000000e+10
9.743973297379728837e-01,8.564857866382993845e-02,3.468304051600000000e+10
9.726974397329737343e-01,8.649206104304858755e-02,2.887542109700000000e+10
9.734972697439732148e-01,8.607395851677721033e-02,5.344686770300000000e+10
9.738973497269743929e-01,8.558012422244244688e-02,9.782079764200000000e+10
9.740973897349726185e-01,8.582508129778824990e-02,9.517407656500000000e+10
9.748974097389735416e-01,8.590036252026775343e-02,7.162986711900000000e+10
9.651974897409738574e-01,1.478201366870173505e-01,6.614920245300000000e+10
9.739965197489740545e-01,9.085081081792127644e-02,3.105891314000000000e+10
9.717973996519749802e-01,1.136966913065432239e-01,8.875499925000000000e+10
9.739971797399652464e-01,1.008145578727249747e-01,6.247780604400000000e+10
9.745973997179738779e-01,8.563165311519767287e-02,8.672890056400000000e+10
9.743974597399718274e-01,8.197747797121514302e-02,6.327771986000000000e+10
9.748974397459740926e-01,8.227516695702702387e-02,5.345318191200000000e+10
9.724974897439746524e-01,8.540564226844332696e-02,6.816511285200000000e+10
9.739972497489743919e-01,8.549398432907059919e-02,6.979073780900000000e+10
9.751973997249747672e-01,8.247234781735929277e-02,8.532432454200000000e+10
9.726975197399724271e-01,8.961048715431969847e-02,2.047105313000000000e+09
9.746972697519741269e-01,8.350852693981633545e-02,2.347832488300000000e+10
9.727974697269752280e-01,8.824717636220590078e-02,9.289512655700000000e+10
9.748972797469727114e-01,8.251817940395267392e-02,8.693429890400000000e+10
9.733974897279745742e-01,8.647419835711063485e-02,4.690441636000000000e+10
9.732973397489728118e-01,8.777518851010406020e-02,7.125862455700000000e+10
9.746973297339749376e-01,8.237932490454724643e-02,9.789531258500000000e+10
9.748974697329733097e-01,8.511645784640120560e-02,4.274225769300000000e+10
9.728974897469732097e-01,8.814977193080469897e-02,3.398676807200000000e+10
9.733972897489747700e-01,9.105339211688322221e-02,2.102406628400000000e+10
9.738973397289748535e-01,9.176624382990351825e-02,7.923935047000000000e+10
9.738973897339728847e-01,1.012647123860870857e-01,2.012239474500000000e+10
9.745973897389732521e-01,8.318106478706684126e-02,4.424202481900000000e+10
9.736974597389739250e-01,9.096151517873818371e-02,8.726582178900000000e+10
9.720973697459739382e-01,1.135534385293065912e-01,9.120962756800000000e+10
9.731972097369745445e-01,8.586167926649038162e-02,3.187193398000000000e+09
9.733973197209736528e-01,8.503699427018053536e-02,4.800245635900000000e+10
9.734973397319721666e-01,8.491075189836763681e-02,7.091245850300000000e+10
9.720973497339732150e-01,8.953286096277333905e-02,5.827238241700000000e+10
9.731972097349734785e-01,8.599457927876887064e-02,7.681772007800000000e+10
9.731973197209735638e-01,8.562980808017378598e-02,1.196621295400000000e+10
9.742973197319720891e-01,9.181821439021101150e-02,9.393941073700000000e+10
9.744974297319731749e-01,8.844498812002063448e-02,7.110028378200000000e+10
9.727974497429732192e-01,8.744003760234486666e-02,3.641427018000000000e+10
9.743972797449743650e-01,8.520974185510202248e-02,9.122636620400000000e+10
9.744974397279744238e-01,8.652353141167209993e-02,4.907835288500000000e+10
9.742974497439729209e-01,8.198075895670936530e-02,7.713662111700000000e+10
9.741974297449743636e-01,9.112712068609665761e-02,5.913883145000000000e+09
9.129974197429744365e-01,3.049643556260416277e-01,5.610705760700000000e+10
9.728912997419741915e-01,8.520183168286861453e-02,2.286498147800000000e+10
9.720972891299741736e-01,9.469049151059284741e-02,7.729853849300000000e+10
9.748972097289130279e-01,8.260470164512112579e-02,6.897973879700000000e+10
9.728974897209730077e-01,8.557255772519717363e-02,3.135590365600000000e+10
9.536972897489720546e-01,1.704261014122428475e-01,9.168093981400000000e+10
9.729953697289749348e-01,8.569998787624509562e-02,3.568293543000000000e+09
9.739972995369727826e-01,9.584629465445945740e-02,2.815149461300000000e+10
9.746973997299537285e-01,8.215434493613427147e-02,4.156552745800000000e+10
9.736974697399729539e-01,8.997215485782186772e-02,9.557398358800000000e+10
9.747973697469740628e-01,8.248647253077742714e-02,6.639504830100000000e+10
9.724974797369746460e-01,8.610761278519488138e-02,3.201347747400000000e+10
9.734972497479736919e-01,9.810493561024190290e-02,8.147888527500000000e+10
9.720973497249748574e-01,9.466848895682479503e-02,1.304763202600000000e+10
9.747972097349724141e-01,8.279172434879078502e-02,3.631633478600000000e+10
9.732974797209735796e-01,8.491199997226660245e-02,7.692721386300000000e+10
9.729973297479720395e-01,8.492227417220764296e-02,9.471776700900000000e+10
9.727972997329746851e-01,8.764294332236519103e-02,7.863681405800000000e+10
9.738972797299733086e-01,8.583603542412836240e-02,1.813866673000000000e+10
9.739973897279728954e-01,9.081710340274287696e-02,7.255787946900000000e+10
9.739973997389728133e-01,9.607755590659830536e-02,4.858140760900000000e+10
9.746973997399738243e-01,8.224649899009557619e-02,8.433589239400000000e+10
9.747974697399739430e-01,8.229710225833153370e-02,8.663457859100000000e+10
9.747974797469740604e-01,8.196162406900585340e-02,3.886799458500000000e+10
9.749974797479746824e-01,8.238689357451474404e-02,3.485429373000000000e+10
9.730974997479748811e-01,8.480952223163502890e-02,1.141634747800000000e+10
9.736973097499747043e-01,9.342029288988711044e-02,3.715657858300000000e+10
9.723973697309750142e-01,9.314497477918244617e-02,3.519931583700000000e+10
9.722972397369731290e-01,9.499189358883319834e-02,8.075320363900000000e+10
9.740972297239736122e-01,9.193398828238932841e-02,7.762353163400000000e+10
9.724974097229723835e-01,9.534452880655884532e-02,9.950943766400000000e+10
9.727972497409722585e-01,9.322929290112462464e-02,9.427397441200000000e+10
9.750972797249741753e-01,8.220116499465612847e-02,1.264576283000000000e+10
9.752975097279724670e-01,8.429519674538007989e-02,8.767684079300000000e+10


==> fig/mnist/cdfs/test_acc_cdf/comparision/xrange_projected.txt <==
8.858950093879295329e-01
8.867890343913299445e-01
8.876830593947303560e-01
8.885770843981307676e-01
8.894711094015312902e-01
8.903651344049317018e-01
8.912591594083321134e-01
8.921531844117325249e-01
8.930472094151329365e-01
8.939412344185333481e-01
8.948352594219338707e-01
8.957292844253342823e-01
8.966233094287346939e-01
8.975173344321351054e-01
8.984113594355355170e-01
8.993053844389359286e-01
9.001994094423364512e-01
9.010934344457368628e-01
9.019874594491372743e-01
9.028814844525376859e-01
9.037755094559380975e-01
9.046695344593385091e-01
9.055635594627390317e-01
9.064575844661394433e-01
9.073516094695398548e-01
9.082456344729402664e-01
9.091396594763406780e-01
9.100336844797410896e-01
9.109277094831416122e-01
9.118217344865420237e-01
9.127157594899424353e-01
9.136097844933428469e-01
9.145038094967432585e-01
9.153978345001436701e-01
9.162918595035440816e-01
9.171858845069446042e-01
9.180799095103450158e-01
9.189739345137454274e-01
9.198679595171458390e-01
9.207619845205462505e-01
9.216560095239466621e-01
9.225500345273471847e-01
9.234440595307475963e-01
9.243380845341480079e-01
9.252321095375484195e-01
9.261261345409488310e-01
9.270201595443492426e-01
9.279141845477496542e-01
9.288082095511501768e-01
9.297022345545505884e-01
9.305962595579509999e-01
9.314902845613514115e-01
9.323843095647518231e-01
9.332783345681523457e-01
9.341723595715527573e-01
9.350663845749531689e-01
9.359604095783535804e-01
9.368544345817539920e-01
9.377484595851544036e-01
9.386424845885548152e-01
9.395365095919553378e-01
9.404305345953557493e-01
9.413245595987561609e-01
9.422185846021565725e-01
9.431126096055569841e-01
9.440066346089573956e-01
9.449006596123579182e-01
9.457946846157583298e-01
9.466887096191587414e-01
9.475827346225591530e-01
9.484767596259595646e-01
9.493707846293599761e-01
9.502648096327603877e-01
9.511588346361609103e-01
9.520528596395613219e-01
9.529468846429617335e-01
9.538409096463621450e-01
9.547349346497625566e-01
9.556289596531630792e-01
9.565229846565634908e-01
9.574170096599639024e-01
9.583110346633643140e-01
9.592050596667647255e-01
9.600990846701651371e-01
9.609931096735655487e-01
9.618871346769660713e-01
9.627811596803664829e-01
9.636751846837668944e-01
9.645692096871673060e-01
9.654632346905677176e-01
9.663572596939681292e-01
9.672512846973686518e-01
9.681453097007690634e-01
9.690393347041694749e-01
9.699333597075698865e-01
9.708273847109702981e-01
9.717214097143707097e-01
9.726154347177711212e-01
9.735094597211716438e-01
9.744034847245720554e-01
9.752975097279724670e-01
9.761915347313728786e-01


==> fig/mnist/cdfs/test_acc_cdf/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_mnist.ps"
#set size 0.29,0.35
set size 0.27,0.30
set xrange [0.88:0.99]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.88,0.03,0.99
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -1

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l}=0" w lines lc rgb "red" lw 2 dt 2,\
 "cdf_plot_data.txt" using 1:3 title "{/Symbol l}=0.6" w lines lc rgb "blue" lw 3 
set output
reset


==> fig/mnist/cdfs/test_acc_cdf/hypernetresult_mnist_adv.csv <==
9.419999999999999485e-01,1.901627136647363325e-01,6.993780146700000000e+10
9.583941999999998629e-01,1.381968899120676331e-01,8.829512333200000000e+10
9.494958394199999319e-01,1.782917462252952279e-01,9.423745979000000000e+09
9.480949495839420260e-01,1.922215459027363516e-01,3.476666909600000000e+10
9.446948094949584318e-01,2.297806556706627756e-01,4.221941931300000000e+10
9.227944694809495640e-01,3.262781949571691431e-01,1.982888656400000000e+10
9.405922794469481207e-01,2.131639171170874869e-01,7.134584958500000000e+10
9.470940592279446513e-01,1.773141808215491499e-01,3.681740280500000000e+10
9.357947094059229087e-01,2.449794282239632637e-01,1.552641883900000000e+10
9.497935794709406743e-01,1.815629359217602601e-01,6.651413060600000000e+10
9.547949793579471045e-01,1.455995164791762941e-01,3.880997003800000000e+10
9.501954794979358132e-01,1.760726360290831849e-01,4.280581505500000000e+10
9.473950195479498015e-01,1.726983245096579689e-01,1.459703864000000000e+09
9.474947395019548413e-01,1.785082273552590360e-01,7.319531942500000000e+10
9.373947494739502950e-01,2.113776913932058910e-01,5.002431554500000000e+10
9.433937394749475347e-01,1.902674734063256046e-01,1.361479187900000000e+10
9.435943393739475438e-01,1.995690998862232890e-01,7.325877401500000000e+10
9.562943594339372577e-01,1.709479815925917245e-01,1.208894492200000000e+10
8.957956294359433747e-01,3.304605081798909216e-01,8.246531141000000000e+09
9.577895795629436382e-01,1.473481513538612842e-01,6.371493246200000000e+10
9.465957789579563242e-01,1.758682184835577700e-01,1.042728106900000000e+10
9.560946595778957446e-01,1.584047766727560425e-01,6.174758619000000000e+09
9.578956094659577536e-01,1.680455485870088472e-01,2.063983312400000000e+10
9.426957895609466842e-01,1.918442597264956861e-01,3.662766031600000000e+10
9.394942695789560982e-01,2.089935586004227908e-01,5.136452555500000000e+10
9.123939494269579509e-01,2.788612950656650380e-01,9.342213840500000000e+10
9.295912393949427033e-01,2.617724231856524697e-01,4.477159007600000000e+10
9.387929591239395632e-01,2.201591898239791678e-01,7.936369019400000000e+10
9.500938792959124912e-01,1.728708604537568250e-01,2.622735641300000000e+10
8.858950093879295329e-01,6.186460257565584708e-01,7.836148252200000000e+10
9.585885895009389479e-01,1.415695335565550494e-01,5.710015247700000000e+10
9.462958588589501785e-01,1.750033431000753426e-01,6.832361454700000000e+10
9.484946295858859289e-01,1.716542398201776620e-01,2.483852860300000000e+10
9.467948494629585543e-01,1.863376034664330494e-01,7.398417686300000000e+10
9.248946794849464137e-01,2.504916669567446852e-01,5.112300835300000000e+10
9.419924894679485572e-01,2.077472369598506730e-01,4.027254275700000000e+10
9.509941992489467921e-01,1.994910984815483901e-01,5.497977588400000000e+10
9.529950994199248848e-01,1.589732987389849417e-01,1.079951909800000000e+10
9.454952995099420443e-01,1.781571623423044703e-01,7.638215150700000000e+10
9.360945495299510810e-01,2.115127713032569634e-01,5.531672301200000000e+10
9.575936094549529765e-01,1.532081714443935816e-01,5.876163194600000000e+10
9.580957593609454870e-01,1.428817011636517587e-01,2.595297425000000000e+10
9.382958095759360573e-01,2.269763773516388083e-01,4.022855658000000000e+10
9.578938295809575898e-01,1.389973891423058328e-01,8.001796929300000000e+10
9.579957893829581517e-01,1.372881007603214132e-01,3.492854549600000000e+10
9.565957995789383661e-01,1.753862574154569642e-01,1.320506895500000000e+10
9.512956595799579862e-01,1.772742157760067438e-01,4.183893480500000000e+10
9.518951295659578982e-01,1.714520328729594867e-01,2.136759909900000000e+10
9.231951895129565377e-01,2.984824674379346066e-01,2.362147913500000000e+10
9.545923195189512933e-01,1.657221668154832406e-01,5.518765505400000000e+10
9.485954592319518763e-01,2.214812882306476105e-01,5.358084272900000000e+10
9.577948595459231385e-01,1.446506903593057225e-01,9.564414090500000000e+10
9.342957794859546583e-01,2.146347765427907284e-01,6.343891723000000000e+10
9.498934295779486447e-01,1.763563280261998545e-01,5.017438836700000000e+10
9.411949893429577552e-01,2.002879259513107857e-01,3.963632200000000000e+07
9.333941194989343604e-01,2.436869405965537139e-01,5.216863182600000000e+10
9.582933394119500514e-01,1.469857529200479518e-01,6.214130354300000000e+10
9.566958293339412611e-01,1.517894852217224755e-01,1.977300340400000000e+10
9.286956695829334807e-01,2.376482676041120623e-01,7.353297217000000000e+10
9.578928695669582938e-01,1.378570310373154750e-01,3.741163375900000000e+10
9.087957892869565901e-01,3.016808762771037711e-01,1.090204380600000000e+10
9.565908795789287433e-01,1.478302152391046398e-01,9.236104663700000000e+10
9.582956590879578851e-01,1.541063727591367727e-01,6.588460864000000000e+10
9.570958295659087733e-01,1.672764475460829514e-01,8.276448711700000000e+10
9.430957095829566317e-01,2.012594022876748046e-01,4.809106729200000000e+10
9.562943095709582897e-01,1.465916154415332351e-01,2.183634242100000000e+10
9.524956294309570026e-01,1.599351112756443316e-01,2.180975096000000000e+09
9.500952495629430006e-01,1.675410896422420970e-01,1.135511117500000000e+10
9.464950095249561324e-01,1.781012160080570617e-01,4.732136409700000000e+10
9.362946495009524250e-01,2.510729262121590422e-01,5.076055377600000000e+10
9.575936294649501912e-01,1.554370749844395660e-01,6.314522038600000000e+10
9.490957593629464339e-01,2.011587821645923757e-01,2.259628026300000000e+10
9.146949095759362436e-01,2.705945510012030542e-01,5.048707380900000000e+10
9.284914694909576216e-01,2.256464522302440989e-01,3.697326609300000000e+10
9.570928491469490318e-01,1.504810849258028382e-01,6.769228283200000000e+10
9.566957092849146527e-01,1.703214801426998215e-01,1.026810635300000000e+10
9.450956695709284983e-01,1.714265221509473636e-01,1.516986983300000000e+10
9.478945095669570886e-01,1.747816333176041292e-01,1.651962681500000000e+10
9.323947894509566625e-01,2.714657599541945854e-01,9.962713827600000000e+10
9.537932394789452317e-01,1.589891225546561093e-01,4.980500980600000000e+10
9.570953793239478369e-01,1.468525165009624267e-01,2.408022382800000000e+10
9.497957095379324644e-01,1.773875781102415838e-01,8.419674273100000000e+10
9.415949795709537273e-01,2.095531421861233923e-01,8.001531336400000000e+10
9.213941594979571104e-01,3.168700317282444057e-01,4.608617619000000000e+10
9.467921394159497517e-01,1.759441433250602815e-01,1.493661199200000000e+10
9.585946792139417028e-01,1.473349594409777696e-01,6.074000339200000000e+10
9.490958594679214100e-01,1.935784086148454319e-01,8.352401729300000000e+10
9.544949095859468491e-01,1.639204693556757242e-01,5.074290176600000000e+10
9.448954494909587165e-01,1.858390327788628504e-01,1.540657175100000000e+10
9.522944895449491076e-01,1.557532779212007223e-01,1.948648858800000000e+10
9.513952294489544936e-01,1.715433244998210149e-01,9.064054756800000000e+10
9.497951395229449201e-01,1.697505747033389023e-01,6.031853717100000000e+10
9.526949795139522115e-01,1.591130187489491754e-01,9.005668467000000000e+09
9.152952694979514803e-01,2.981029328214279128e-01,8.640093125000000000e+09
9.573915295269498360e-01,1.593077583634316952e-01,3.910745701800000000e+10
9.564957391529526065e-01,1.412746126438530203e-01,4.766870739200000000e+10
9.490956495739152343e-01,1.984815748909753985e-01,1.749869097900000000e+10
9.542949095649573277e-01,1.544082367797582622e-01,4.869674669500000000e+10
9.379954294909564894e-01,2.034795203455561918e-01,1.663920635200000000e+10
9.454937995429490982e-01,1.727288353097682638e-01,8.784103814600000000e+10


==> fig/mnist/cdfs/test_acc_cdf/hypernetresult_mnist_ori.csv <==
9.721999999999999531e-01,9.139301812454901641e-02,8.128381977000000000e+10
9.144972199999999996e-01,3.205169729662505906e-01,8.767083762700000000e+10
9.730914497220001236e-01,8.508428664314200696e-02,6.651848801300000000e+10
9.730973091449722778e-01,8.655695972759094858e-02,1.474445353500000000e+10
9.743973097309144293e-01,9.099641597875562926e-02,1.513083549600000000e+10
9.728974397309732014e-01,8.630819206475139060e-02,4.029351782900000000e+10
9.729972897439731483e-01,8.547575038956981008e-02,7.864653136000000000e+09
9.746972997289743423e-01,8.596683401508942168e-02,5.223289693000000000e+09
9.744974697299728650e-01,8.423386341314630099e-02,9.555413947300000000e+10
9.743974497469729545e-01,9.040708239903624821e-02,9.972047917400000000e+10
9.722974397449747341e-01,9.105587500569801984e-02,8.832166997200000000e+10
9.746972297439744359e-01,8.227421975780076224e-02,6.382479493800000000e+10
9.727974697229743173e-01,8.598233100979214838e-02,5.177996815000000000e+09
9.739972797469723664e-01,9.101274622811186821e-02,4.124222315800000000e+10
9.726973997279746431e-01,8.592270251359115929e-02,7.313457254800000000e+10
9.748972697399728160e-01,8.269860810767905301e-02,9.148023067500000000e+10
9.735974897269740191e-01,8.563518416239336573e-02,6.184760050000000000e+08
9.739973597489726131e-01,8.982863394029931559e-02,1.808447209600000000e+10
9.725973997359750323e-01,8.567001544775734723e-02,2.590351625800000000e+10
9.727972597399735522e-01,9.077475248726966928e-02,7.909927286300000000e+10
9.737972797259739632e-01,1.056083691243059064e-01,2.770328946000000000e+10
9.732973797279727002e-01,8.521693666637815412e-02,8.536592685800000000e+10
9.743973297379728837e-01,8.564857866382993845e-02,3.468304051600000000e+10
9.726974397329737343e-01,8.649206104304858755e-02,2.887542109700000000e+10
9.734972697439732148e-01,8.607395851677721033e-02,5.344686770300000000e+10
9.738973497269743929e-01,8.558012422244244688e-02,9.782079764200000000e+10
9.740973897349726185e-01,8.582508129778824990e-02,9.517407656500000000e+10
9.748974097389735416e-01,8.590036252026775343e-02,7.162986711900000000e+10
9.651974897409738574e-01,1.478201366870173505e-01,6.614920245300000000e+10
9.739965197489740545e-01,9.085081081792127644e-02,3.105891314000000000e+10
9.717973996519749802e-01,1.136966913065432239e-01,8.875499925000000000e+10
9.739971797399652464e-01,1.008145578727249747e-01,6.247780604400000000e+10
9.745973997179738779e-01,8.563165311519767287e-02,8.672890056400000000e+10
9.743974597399718274e-01,8.197747797121514302e-02,6.327771986000000000e+10
9.748974397459740926e-01,8.227516695702702387e-02,5.345318191200000000e+10
9.724974897439746524e-01,8.540564226844332696e-02,6.816511285200000000e+10
9.739972497489743919e-01,8.549398432907059919e-02,6.979073780900000000e+10
9.751973997249747672e-01,8.247234781735929277e-02,8.532432454200000000e+10
9.726975197399724271e-01,8.961048715431969847e-02,2.047105313000000000e+09
9.746972697519741269e-01,8.350852693981633545e-02,2.347832488300000000e+10
9.727974697269752280e-01,8.824717636220590078e-02,9.289512655700000000e+10
9.748972797469727114e-01,8.251817940395267392e-02,8.693429890400000000e+10
9.733974897279745742e-01,8.647419835711063485e-02,4.690441636000000000e+10
9.732973397489728118e-01,8.777518851010406020e-02,7.125862455700000000e+10
9.746973297339749376e-01,8.237932490454724643e-02,9.789531258500000000e+10
9.748974697329733097e-01,8.511645784640120560e-02,4.274225769300000000e+10
9.728974897469732097e-01,8.814977193080469897e-02,3.398676807200000000e+10
9.733972897489747700e-01,9.105339211688322221e-02,2.102406628400000000e+10
9.738973397289748535e-01,9.176624382990351825e-02,7.923935047000000000e+10
9.738973897339728847e-01,1.012647123860870857e-01,2.012239474500000000e+10
9.745973897389732521e-01,8.318106478706684126e-02,4.424202481900000000e+10
9.736974597389739250e-01,9.096151517873818371e-02,8.726582178900000000e+10
9.720973697459739382e-01,1.135534385293065912e-01,9.120962756800000000e+10
9.731972097369745445e-01,8.586167926649038162e-02,3.187193398000000000e+09
9.733973197209736528e-01,8.503699427018053536e-02,4.800245635900000000e+10
9.734973397319721666e-01,8.491075189836763681e-02,7.091245850300000000e+10
9.720973497339732150e-01,8.953286096277333905e-02,5.827238241700000000e+10
9.731972097349734785e-01,8.599457927876887064e-02,7.681772007800000000e+10
9.731973197209735638e-01,8.562980808017378598e-02,1.196621295400000000e+10
9.742973197319720891e-01,9.181821439021101150e-02,9.393941073700000000e+10
9.744974297319731749e-01,8.844498812002063448e-02,7.110028378200000000e+10
9.727974497429732192e-01,8.744003760234486666e-02,3.641427018000000000e+10
9.743972797449743650e-01,8.520974185510202248e-02,9.122636620400000000e+10
9.744974397279744238e-01,8.652353141167209993e-02,4.907835288500000000e+10
9.742974497439729209e-01,8.198075895670936530e-02,7.713662111700000000e+10
9.741974297449743636e-01,9.112712068609665761e-02,5.913883145000000000e+09
9.129974197429744365e-01,3.049643556260416277e-01,5.610705760700000000e+10
9.728912997419741915e-01,8.520183168286861453e-02,2.286498147800000000e+10
9.720972891299741736e-01,9.469049151059284741e-02,7.729853849300000000e+10
9.748972097289130279e-01,8.260470164512112579e-02,6.897973879700000000e+10
9.728974897209730077e-01,8.557255772519717363e-02,3.135590365600000000e+10
9.536972897489720546e-01,1.704261014122428475e-01,9.168093981400000000e+10
9.729953697289749348e-01,8.569998787624509562e-02,3.568293543000000000e+09
9.739972995369727826e-01,9.584629465445945740e-02,2.815149461300000000e+10
9.746973997299537285e-01,8.215434493613427147e-02,4.156552745800000000e+10
9.736974697399729539e-01,8.997215485782186772e-02,9.557398358800000000e+10
9.747973697469740628e-01,8.248647253077742714e-02,6.639504830100000000e+10
9.724974797369746460e-01,8.610761278519488138e-02,3.201347747400000000e+10
9.734972497479736919e-01,9.810493561024190290e-02,8.147888527500000000e+10
9.720973497249748574e-01,9.466848895682479503e-02,1.304763202600000000e+10
9.747972097349724141e-01,8.279172434879078502e-02,3.631633478600000000e+10
9.732974797209735796e-01,8.491199997226660245e-02,7.692721386300000000e+10
9.729973297479720395e-01,8.492227417220764296e-02,9.471776700900000000e+10
9.727972997329746851e-01,8.764294332236519103e-02,7.863681405800000000e+10
9.738972797299733086e-01,8.583603542412836240e-02,1.813866673000000000e+10
9.739973897279728954e-01,9.081710340274287696e-02,7.255787946900000000e+10
9.739973997389728133e-01,9.607755590659830536e-02,4.858140760900000000e+10
9.746973997399738243e-01,8.224649899009557619e-02,8.433589239400000000e+10
9.747974697399739430e-01,8.229710225833153370e-02,8.663457859100000000e+10
9.747974797469740604e-01,8.196162406900585340e-02,3.886799458500000000e+10
9.749974797479746824e-01,8.238689357451474404e-02,3.485429373000000000e+10
9.730974997479748811e-01,8.480952223163502890e-02,1.141634747800000000e+10
9.736973097499747043e-01,9.342029288988711044e-02,3.715657858300000000e+10
9.723973697309750142e-01,9.314497477918244617e-02,3.519931583700000000e+10
9.722972397369731290e-01,9.499189358883319834e-02,8.075320363900000000e+10
9.740972297239736122e-01,9.193398828238932841e-02,7.762353163400000000e+10
9.724974097229723835e-01,9.534452880655884532e-02,9.950943766400000000e+10
9.727972497409722585e-01,9.322929290112462464e-02,9.427397441200000000e+10
9.750972797249741753e-01,8.220116499465612847e-02,1.264576283000000000e+10
9.752975097279724670e-01,8.429519674538007989e-02,8.767684079300000000e+10


==> fig/mnist/cdfs/test_acc_cdf/xrange_projected.txt <==
8.858950093879295329e-01
8.867890343913299445e-01
8.876830593947303560e-01
8.885770843981307676e-01
8.894711094015312902e-01
8.903651344049317018e-01
8.912591594083321134e-01
8.921531844117325249e-01
8.930472094151329365e-01
8.939412344185333481e-01
8.948352594219338707e-01
8.957292844253342823e-01
8.966233094287346939e-01
8.975173344321351054e-01
8.984113594355355170e-01
8.993053844389359286e-01
9.001994094423364512e-01
9.010934344457368628e-01
9.019874594491372743e-01
9.028814844525376859e-01
9.037755094559380975e-01
9.046695344593385091e-01
9.055635594627390317e-01
9.064575844661394433e-01
9.073516094695398548e-01
9.082456344729402664e-01
9.091396594763406780e-01
9.100336844797410896e-01
9.109277094831416122e-01
9.118217344865420237e-01
9.127157594899424353e-01
9.136097844933428469e-01
9.145038094967432585e-01
9.153978345001436701e-01
9.162918595035440816e-01
9.171858845069446042e-01
9.180799095103450158e-01
9.189739345137454274e-01
9.198679595171458390e-01
9.207619845205462505e-01
9.216560095239466621e-01
9.225500345273471847e-01
9.234440595307475963e-01
9.243380845341480079e-01
9.252321095375484195e-01
9.261261345409488310e-01
9.270201595443492426e-01
9.279141845477496542e-01
9.288082095511501768e-01
9.297022345545505884e-01
9.305962595579509999e-01
9.314902845613514115e-01
9.323843095647518231e-01
9.332783345681523457e-01
9.341723595715527573e-01
9.350663845749531689e-01
9.359604095783535804e-01
9.368544345817539920e-01
9.377484595851544036e-01
9.386424845885548152e-01
9.395365095919553378e-01
9.404305345953557493e-01
9.413245595987561609e-01
9.422185846021565725e-01
9.431126096055569841e-01
9.440066346089573956e-01
9.449006596123579182e-01
9.457946846157583298e-01
9.466887096191587414e-01
9.475827346225591530e-01
9.484767596259595646e-01
9.493707846293599761e-01
9.502648096327603877e-01
9.511588346361609103e-01
9.520528596395613219e-01
9.529468846429617335e-01
9.538409096463621450e-01
9.547349346497625566e-01
9.556289596531630792e-01
9.565229846565634908e-01
9.574170096599639024e-01
9.583110346633643140e-01
9.592050596667647255e-01
9.600990846701651371e-01
9.609931096735655487e-01
9.618871346769660713e-01
9.627811596803664829e-01
9.636751846837668944e-01
9.645692096871673060e-01
9.654632346905677176e-01
9.663572596939681292e-01
9.672512846973686518e-01
9.681453097007690634e-01
9.690393347041694749e-01
9.699333597075698865e-01
9.708273847109702981e-01
9.717214097143707097e-01
9.726154347177711212e-01
9.735094597211716438e-01
9.744034847245720554e-01
9.752975097279724670e-01
9.761915347313728786e-01


==> fig/mnist/data/gnuplot.txt <==
set terminal postscript eps monochrome 

set output "mnist_accuracy.eps" 

set size 0.65,0.40
set size 0.35,0.45

set style data histograms
set style fill pattern 2

set xrange [-0.5:9.7]
set yrange [0.6:1.04]

set xtics ("1" 0, "2" 1, "3" 2, "4" 3, "5" 4, "6" 5, "7" 6, "8" 7, "9" 8, "10" 9.2)

set xlabel "Index of test"
set ylabel "Test accuracy"

#set key at 6.5,0.92

plot 'obfnetsacc.txt' using 2 lt 1 title "ObfNet"

==> fig/mnist/data/obfnetsacc.txt <==
1	0.97345
2	0.97365
3	0.97163
4	0.97296
5	0.97361
6	0.97332
7	0.97363
8	0.97444
9	0.97362
10	0.97342


==> fig/nse/cdfs/private_attack/cdf_plot_data.txt <==
7.25E-02	0.00E+00	0.00E+00
7.39E-02	1.00E-02	0.00E+00
7.53E-02	7.00E-02	1.00E-02
7.68E-02	8.00E-02	1.00E-02
7.82E-02	9.00E-02	1.00E-02
7.96E-02	1.10E-01	2.00E-02
8.10E-02	1.20E-01	3.00E-02
8.24E-02	1.40E-01	3.00E-02
8.38E-02	1.50E-01	3.00E-02
8.52E-02	1.50E-01	4.00E-02
8.66E-02	1.60E-01	5.00E-02
8.80E-02	1.60E-01	6.00E-02
8.95E-02	1.80E-01	7.00E-02
9.09E-02	1.90E-01	8.00E-02
9.23E-02	1.90E-01	9.00E-02
9.37E-02	2.00E-01	9.00E-02
9.51E-02	2.40E-01	1.20E-01
9.65E-02	2.40E-01	1.20E-01
9.79E-02	2.40E-01	1.30E-01
9.93E-02	2.40E-01	1.50E-01
1.01E-01	2.50E-01	1.50E-01
1.02E-01	2.50E-01	1.60E-01
1.04E-01	2.60E-01	2.00E-01
1.05E-01	2.80E-01	2.30E-01
1.06E-01	2.90E-01	2.40E-01
1.08E-01	2.90E-01	3.10E-01
1.09E-01	2.90E-01	3.50E-01
1.11E-01	3.10E-01	4.40E-01
1.12E-01	3.20E-01	4.80E-01
1.13E-01	3.20E-01	5.30E-01
1.15E-01	3.30E-01	5.70E-01
1.16E-01	3.40E-01	6.30E-01
1.18E-01	3.50E-01	7.10E-01
1.19E-01	3.60E-01	7.80E-01
1.20E-01	3.60E-01	8.10E-01
1.22E-01	3.70E-01	8.80E-01
1.23E-01	3.70E-01	9.20E-01
1.25E-01	3.90E-01	9.20E-01
1.26E-01	3.90E-01	9.30E-01
1.28E-01	4.10E-01	9.40E-01
1.29E-01	4.30E-01	9.50E-01
1.30E-01	4.30E-01	9.60E-01
1.32E-01	4.30E-01	9.60E-01
1.33E-01	4.40E-01	9.60E-01
1.35E-01	4.70E-01	9.60E-01
1.36E-01	4.80E-01	9.70E-01
1.37E-01	4.90E-01	9.70E-01
1.39E-01	5.20E-01	9.70E-01
1.40E-01	5.30E-01	9.90E-01
1.42E-01	5.30E-01	1.00E+00
1.43E-01	5.50E-01	1.00E+00
1.44E-01	5.50E-01	1.00E+00
1.46E-01	5.50E-01	1.00E+00
1.47E-01	5.50E-01	1.00E+00
1.49E-01	5.60E-01	1.00E+00
1.50E-01	5.60E-01	1.00E+00
1.52E-01	5.60E-01	1.00E+00
1.53E-01	5.70E-01	1.00E+00
1.54E-01	5.90E-01	1.00E+00
1.56E-01	6.00E-01	1.00E+00
1.57E-01	6.10E-01	1.00E+00
1.59E-01	6.10E-01	1.00E+00
1.60E-01	6.10E-01	1.00E+00
1.61E-01	6.20E-01	1.00E+00
1.63E-01	6.20E-01	1.00E+00
1.64E-01	6.20E-01	1.00E+00
1.66E-01	6.20E-01	1.00E+00
1.67E-01	6.20E-01	1.00E+00
1.68E-01	6.20E-01	1.00E+00
1.70E-01	6.20E-01	1.00E+00
1.71E-01	6.20E-01	1.00E+00
1.73E-01	6.30E-01	1.00E+00
1.74E-01	6.30E-01	1.00E+00
1.75E-01	6.30E-01	1.00E+00
1.77E-01	6.30E-01	1.00E+00
1.78E-01	6.30E-01	1.00E+00
1.80E-01	6.40E-01	1.00E+00
1.81E-01	6.40E-01	1.00E+00
1.83E-01	6.50E-01	1.00E+00
1.84E-01	6.60E-01	1.00E+00
1.85E-01	6.90E-01	1.00E+00
1.87E-01	7.00E-01	1.00E+00
1.88E-01	7.10E-01	1.00E+00
1.90E-01	7.30E-01	1.00E+00
1.91E-01	7.40E-01	1.00E+00
1.92E-01	7.60E-01	1.00E+00
1.94E-01	7.90E-01	1.00E+00
1.95E-01	8.20E-01	1.00E+00
1.97E-01	8.30E-01	1.00E+00
1.98E-01	8.60E-01	1.00E+00
1.99E-01	8.80E-01	1.00E+00
2.01E-01	8.90E-01	1.00E+00
2.02E-01	9.10E-01	1.00E+00
2.04E-01	9.20E-01	1.00E+00
2.05E-01	9.20E-01	1.00E+00
2.07E-01	9.40E-01	1.00E+00
2.08E-01	9.50E-01	1.00E+00
2.09E-01	9.50E-01	1.00E+00
2.11E-01	9.60E-01	1.00E+00
2.12E-01	9.80E-01	1.00E+00
2.14E-01	9.90E-01	1.00E+00
2.15E-01	1.00E+00	1.00E+00
0.32        1           1
0.42        1           1

==> fig/nse/cdfs/private_attack/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
4.000000000000000083e-02
5.000000000000000278e-02
6.000000000000000472e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.999999999999999667e-02
8.999999999999999667e-02
1.199999999999999956e-01
1.199999999999999956e-01
1.300000000000000044e-01
1.499999999999999944e-01
1.499999999999999944e-01
1.600000000000000033e-01
2.000000000000000111e-01
2.300000000000000100e-01
2.400000000000000189e-01
3.100000000000000533e-01
3.500000000000000333e-01
4.400000000000000577e-01
4.800000000000000377e-01
5.300000000000000266e-01
5.700000000000000622e-01
6.300000000000001155e-01
7.100000000000000755e-01
7.800000000000000266e-01
8.100000000000000533e-01
8.800000000000001155e-01
9.200000000000001510e-01
9.200000000000001510e-01
9.300000000000001599e-01
9.400000000000001688e-01
9.500000000000001776e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.600000000000001865e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.700000000000001954e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/nse/cdfs/private_attack/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
6.999999999999999278e-02
7.999999999999998779e-02
8.999999999999998279e-02
1.099999999999999867e-01
1.199999999999999817e-01
1.399999999999999856e-01
1.499999999999999944e-01
1.499999999999999944e-01
1.600000000000000033e-01
1.600000000000000033e-01
1.799999999999999933e-01
1.900000000000000022e-01
1.900000000000000022e-01
2.000000000000000111e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.400000000000000189e-01
2.500000000000000000e-01
2.500000000000000000e-01
2.600000000000000089e-01
2.800000000000000266e-01
2.900000000000000355e-01
2.900000000000000355e-01
2.900000000000000355e-01
3.100000000000000533e-01
3.200000000000000622e-01
3.200000000000000622e-01
3.300000000000000711e-01
3.400000000000000799e-01
3.500000000000000888e-01
3.600000000000000977e-01
3.600000000000000977e-01
3.700000000000001066e-01
3.700000000000001066e-01
3.900000000000001243e-01
3.900000000000001243e-01
4.100000000000001421e-01
4.300000000000001599e-01
4.300000000000001599e-01
4.300000000000001599e-01
4.400000000000001688e-01
4.700000000000001954e-01
4.800000000000002043e-01
4.900000000000002132e-01
5.200000000000002398e-01
5.300000000000002487e-01
5.300000000000002487e-01
5.500000000000002665e-01
5.500000000000002665e-01
5.500000000000002665e-01
5.500000000000002665e-01
5.600000000000002753e-01
5.600000000000002753e-01
5.600000000000002753e-01
5.700000000000002842e-01
5.900000000000003020e-01
6.000000000000003109e-01
6.100000000000003197e-01
6.100000000000003197e-01
6.100000000000003197e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.200000000000003286e-01
6.300000000000003375e-01
6.300000000000003375e-01
6.300000000000003375e-01
6.300000000000003375e-01
6.300000000000003375e-01
6.400000000000003464e-01
6.400000000000003464e-01
6.500000000000003553e-01
6.600000000000003642e-01
6.900000000000003908e-01
7.000000000000003997e-01
7.100000000000004086e-01
7.300000000000004263e-01
7.400000000000004352e-01
7.600000000000004530e-01
7.900000000000004796e-01
8.200000000000005063e-01
8.300000000000005151e-01
8.600000000000005418e-01
8.800000000000005596e-01
8.900000000000005684e-01
9.100000000000005862e-01
9.200000000000005951e-01
9.200000000000005951e-01
9.400000000000006128e-01
9.500000000000006217e-01
9.500000000000006217e-01
9.600000000000006306e-01
9.800000000000006484e-01
9.900000000000006573e-01
1.000000000000000666e+00


==> fig/nse/cdfs/private_attack/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "private_nse.ps"
set size 0.29,0.35
set xrange [0.05:0.42]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.05,0.1,0.42
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "Attack success rate" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.1" w lines lc rgb "blue" lw 3,\
    [0:1] 0.41, t title "raw data" w lines lc rgb "#0000CD" lw 3 dt 3

set output
reset

==> fig/nse/cdfs/private_attack/privacyresult_adv_pri.csv <==
1.115787699818611145e-01,1.685316009521484375e+02,6.494502000000000000e+06
1.170761063694953918e-01,1.467388916015625000e+02,4.764126000000000000e+06
1.081429347395896912e-01,1.409867095947265625e+02,9.439502000000000000e+06
1.080570369958877563e-01,2.147362976074218750e+02,4.195070000000000000e+05
1.140697523951530457e-01,1.390071868896484375e+02,3.789535000000000000e+06
1.106339171528816223e-01,1.009208526611328125e+02,6.815246000000000000e+06
1.080570369958877563e-01,2.182958221435546875e+02,6.756372000000000000e+06
1.198247745633125305e-01,1.107945632934570312e+02,4.801109000000000000e+06
1.205978393554687500e-01,1.139810104370117188e+02,9.833539000000000000e+06
1.186222285032272339e-01,1.667810974121093750e+02,9.957623000000000000e+06
1.131248921155929565e-01,1.391285705566406250e+02,1.199503000000000000e+06
8.744201809167861938e-02,8.513366699218750000e+01,4.143680000000000000e+06
1.277271956205368042e-01,1.231122512817382812e+02,4.788549000000000000e+06
1.086583063006401062e-01,1.581867980957031250e+02,7.471068000000000000e+06
1.060814335942268372e-01,1.760352020263671875e+02,4.005529000000000000e+06
1.089159920811653137e-01,1.833905487060546875e+02,1.872112000000000000e+06
1.160453557968139648e-01,9.613401031494140625e+01,6.727521000000000000e+06
1.135543733835220337e-01,1.359742889404296875e+02,7.082929000000000000e+06
1.130390018224716187e-01,1.231703033447265625e+02,6.143828000000000000e+06
9.027658402919769287e-02,1.472440795898437500e+02,3.967177000000000000e+06
1.091736853122711182e-01,1.839141235351562500e+02,7.036018000000000000e+06
1.090018898248672485e-01,1.406516418457031250e+02,4.397801000000000000e+06
8.649716526269912720e-02,1.086686706542968750e+02,4.487768000000000000e+06
1.101185381412506104e-01,1.425695037841796875e+02,2.620055000000000000e+06
1.202542558312416077e-01,1.392779846191406250e+02,8.035527000000000000e+06
1.266105473041534424e-01,1.233292770385742188e+02,7.716619000000000000e+06
1.071980744600296021e-01,1.541531829833984375e+02,2.845919000000000000e+06
1.160453557968139648e-01,1.401097259521484375e+02,8.097601000000000000e+06
1.148428097367286682e-01,1.497011413574218750e+02,3.374050000000000000e+05
1.095172688364982605e-01,1.942226104736328125e+02,5.179073000000000000e+06
1.008417829871177673e-01,1.449058227539062500e+02,7.858344000000000000e+06
1.383782923221588135e-01,9.283394622802734375e+01,3.630275000000000000e+06
1.191376075148582458e-01,1.597507934570312500e+02,6.435432000000000000e+06
1.175055876374244690e-01,1.242006378173828125e+02,3.246088000000000000e+06
1.253221184015274048e-01,1.675161132812500000e+02,8.423982000000000000e+06
1.135543733835220337e-01,1.821645660400390625e+02,5.770776000000000000e+06
1.071121841669082642e-01,1.050196914672851562e+02,4.032960000000000000e+05
1.102903336286544800e-01,2.143062896728515625e+02,3.032266000000000000e+06
1.076275557279586792e-01,1.178603210449218750e+02,8.609760000000000000e+05
1.110633909702301025e-01,1.411612701416015625e+02,9.923611000000000000e+06
8.417797833681106567e-02,1.440395660400390625e+02,2.716761000000000000e+06
1.009276807308197021e-01,1.654544830322265625e+02,6.318104000000000000e+06
1.017007380723953247e-01,1.601606292724609375e+02,8.802221000000000000e+06
1.159594580531120300e-01,1.537205047607421875e+02,3.283362000000000000e+06
9.233808517456054688e-02,9.118579864501953125e+01,7.576924000000000000e+06
1.243772581219673157e-01,1.053226928710937500e+02,3.003196000000000000e+06
1.049647852778434753e-01,1.033135147094726562e+02,2.963171000000000000e+06
1.157876700162887573e-01,1.624637756347656250e+02,9.737974000000000000e+06
1.146710216999053955e-01,2.024762268066406250e+02,5.920214000000000000e+06
1.123518347740173340e-01,1.742161560058593750e+02,2.969789000000000000e+06
1.163889393210411072e-01,1.135992050170898438e+02,1.858547000000000000e+06
1.135543733835220337e-01,1.090758972167968750e+02,6.046445000000000000e+06
1.151863932609558105e-01,9.760569763183593750e+01,9.570781000000000000e+06
1.029891818761825562e-01,1.018407363891601562e+02,9.808634000000000000e+06
9.250988066196441650e-02,9.710668945312500000e+01,5.536800000000000000e+04
1.059096381068229675e-01,1.344007110595703125e+02,1.448532000000000000e+06
1.069403886795043945e-01,1.951336975097656250e+02,7.526038000000000000e+06
1.383782923221588135e-01,7.399802398681640625e+01,5.475495000000000000e+06
7.369867712259292603e-02,9.359793853759765625e+01,6.543816000000000000e+06
1.058237403631210327e-01,2.020526733398437500e+02,6.904998000000000000e+06
1.050506830215454102e-01,1.843859558105468750e+02,6.684536000000000000e+06
8.288954198360443115e-02,1.321418914794921875e+02,6.725711000000000000e+06
1.120082512497901917e-01,9.620786285400390625e+01,9.867325000000000000e+06
9.723415225744247437e-02,1.321649169921875000e+02,9.363094000000000000e+06
7.902422547340393066e-02,1.267289428710937500e+02,7.583383000000000000e+06
1.083147227764129639e-01,1.272468948364257812e+02,9.315462000000000000e+06
1.208555251359939575e-01,1.321350860595703125e+02,8.689246000000000000e+06
1.056519523262977600e-01,1.216047363281250000e+02,5.122742000000000000e+06
1.398385167121887207e-01,8.439228057861328125e+01,6.405079000000000000e+06
1.031609699130058289e-01,1.107376174926757812e+02,5.849968000000000000e+06
1.134684756398200989e-01,2.426812896728515625e+02,7.510593000000000000e+06
9.628929942846298218e-02,1.741999053955078125e+02,8.201576000000000000e+06
1.108057051897048950e-01,1.514340209960937500e+02,3.274583000000000000e+06
1.020443215966224670e-01,1.559196166992187500e+02,6.170913000000000000e+06
1.169043108820915222e-01,8.379283142089843750e+01,1.967698000000000000e+06
1.148428097367286682e-01,1.428440551757812500e+02,9.675080000000000000e+05
8.890224993228912354e-02,1.349000854492187500e+02,1.359510000000000000e+06
1.122659370303153992e-01,2.019857788085937500e+02,8.636279000000000000e+06
1.094313710927963257e-01,1.871123962402343750e+02,4.400673000000000000e+06
1.077993512153625488e-01,1.472023620605468750e+02,1.518264000000000000e+06
1.191376075148582458e-01,1.281986236572265625e+02,3.205451000000000000e+06
1.187940239906311035e-01,1.789268646240234375e+02,2.932687000000000000e+06
1.199106723070144653e-01,9.679773712158203125e+01,7.785339000000000000e+06
1.203401461243629456e-01,1.387901458740234375e+02,7.460296000000000000e+06
9.663288295269012451e-02,1.164382476806640625e+02,8.804287000000000000e+06
1.155299767851829529e-01,2.258775787353515625e+02,4.814919000000000000e+06
1.002405136823654175e-01,1.760608520507812500e+02,1.320412000000000000e+06
1.029032841324806213e-01,1.409090881347656250e+02,7.025755000000000000e+06
1.181068569421768188e-01,2.070626678466796875e+02,9.398622000000000000e+06
1.338258087635040283e-01,1.038559112548828125e+02,2.409629000000000000e+06
1.175914779305458069e-01,2.999393920898437500e+02,9.030000000000000000e+06
1.052224710583686829e-01,1.697114715576171875e+02,9.518439000000000000e+06
7.782167941331863403e-02,1.732954711914062500e+02,7.540525000000000000e+06
1.165607273578643799e-01,1.875778198242187500e+02,3.834574000000000000e+06
9.233808517456054688e-02,2.310346374511718750e+02,2.443459000000000000e+06
1.206837296485900879e-01,1.342984771728515625e+02,3.085635000000000000e+06
1.197388768196105957e-01,1.691120758056640625e+02,5.133115000000000000e+06
1.055660545825958252e-01,2.127451324462890625e+02,8.963945000000000000e+06
1.209414228796958923e-01,2.227461700439453125e+02,4.294219000000000000e+06
1.163889393210411072e-01,2.222286529541015625e+02,5.766717000000000000e+06


==> fig/nse/cdfs/private_attack/privacyresult_ori.csv <==
9.930819272994995117e-02,2.505279779434204102e+00,6.983318000000000000e+06
1.363534927368164062e-01,2.715612888336181641e+00,9.237854000000000000e+06
1.988395452499389648e-01,5.393711566925048828e+00,4.243494000000000000e+06
1.832180321216583252e-01,4.885571002960205078e+00,9.301976000000000000e+06
1.153760328888893127e-01,2.555755615234375000e+00,6.649108000000000000e+06
1.597857624292373657e-01,3.934142112731933594e+00,3.435307000000000000e+06
7.297478616237640381e-02,2.404786586761474609e+00,5.715951000000000000e+06
1.231867894530296326e-01,2.629575490951538086e+00,5.149830000000000000e+06
2.004016935825347900e-01,5.735390186309814453e+00,8.923733000000000000e+06
1.124748960137367249e-01,3.268721580505371094e+00,1.360640000000000000e+06
8.190136402845382690e-02,2.437821865081787109e+00,8.455832000000000000e+06
1.937067657709121704e-01,6.242085933685302734e+00,7.980726000000000000e+06
1.805400550365447998e-01,4.888556003570556641e+00,2.505562000000000000e+06
7.833073288202285767e-02,2.753957271575927734e+00,1.353813000000000000e+06
1.028788238763809204e-01,2.496580600738525391e+00,9.721301000000000000e+06
1.885739862918853760e-01,4.973794937133789062e+00,7.425056000000000000e+06
1.968310624361038208e-01,5.827872753143310547e+00,6.746731000000000000e+06
1.140370443463325500e-01,2.537063837051391602e+00,7.031656000000000000e+06
1.269805878400802612e-01,2.670820951461791992e+00,9.092350000000000000e+05
1.323365271091461182e-01,3.460278749465942383e+00,8.044595000000000000e+06
1.024324968457221985e-01,3.245148420333862305e+00,1.451549000000000000e+06
1.191698312759399414e-01,2.607837915420532227e+00,7.605537000000000000e+06
1.783084124326705933e-01,4.629117488861083984e+00,3.905577000000000000e+06
7.966972142457962036e-02,2.740214824676513672e+00,6.121333000000000000e+06
1.100200861692428589e-01,2.549345970153808594e+00,7.493773000000000000e+06
1.916982829570770264e-01,4.827526569366455078e+00,7.181027000000000000e+06
1.901361346244812012e-01,5.293332576751708984e+00,5.435480000000000000e+06
1.171613484621047974e-01,3.382972717285156250e+00,1.421134000000000000e+06
1.347913444042205811e-01,2.772943019866943359e+00,4.319147000000000000e+06
9.328275173902511597e-02,3.070551156997680664e+00,6.287998000000000000e+06
1.874581575393676758e-01,5.133515834808349609e+00,8.873220000000000000e+05
2.120062559843063354e-01,6.884469032287597656e+00,7.185369000000000000e+06
1.957152485847473145e-01,5.366879940032958984e+00,1.671558000000000000e+06
7.609908282756805420e-02,2.692955970764160156e+00,8.794725000000000000e+06
2.135684043169021606e-01,6.738034725189208984e+00,5.337680000000000000e+05
1.827717125415802002e-01,4.547114849090576172e+00,9.678330000000000000e+06
1.327828615903854370e-01,2.678637742996215820e+00,5.658715000000000000e+06
9.283642470836639404e-02,2.480764389038085938e+00,2.219045000000000000e+06
1.463958919048309326e-01,3.098022460937500000e+00,9.571260000000000000e+06
1.550993174314498901e-01,3.045051097869873047e+00,9.853256000000000000e+06
7.297478616237640381e-02,2.415344476699829102e+00,3.686690000000000000e+06
9.194376319646835327e-02,2.498884916305541992e+00,9.202535000000000000e+06
7.297478616237640381e-02,2.413023471832275391e+00,8.913605000000000000e+06
1.220709681510925293e-01,2.601452112197875977e+00,5.795488000000000000e+06
7.252845168113708496e-02,2.407230377197265625e+00,3.065144000000000000e+06
1.829948723316192627e-01,4.988541603088378906e+00,1.004654000000000000e+06
8.457933366298675537e-02,2.901006937026977539e+00,2.372620000000000000e+06
2.064271420240402222e-01,6.152384757995605469e+00,6.192990000000000000e+06
2.010711878538131714e-01,5.287775039672851562e+00,5.244538000000000000e+06
1.957152485847473145e-01,5.548456192016601562e+00,9.844782000000000000e+06
7.453693449497222900e-02,2.616319179534912109e+00,7.474664000000000000e+06
1.700513362884521484e-01,4.420359134674072266e+00,4.676425000000000000e+06
1.365766525268554688e-01,3.656155347824096680e+00,1.015639000000000000e+06
2.046418190002441406e-01,5.857324600219726562e+00,7.359080000000000000e+05
1.015398353338241577e-01,2.496840476989746094e+00,2.257864000000000000e+06
1.812095493078231812e-01,4.566378593444824219e+00,4.481975000000000000e+06
1.916982829570770264e-01,5.027616977691650391e+00,3.780580000000000000e+06
1.318902075290679932e-01,2.668167591094970703e+00,6.782365000000000000e+06
1.515286862850189209e-01,3.800182580947875977e+00,8.483083000000000000e+06
1.919214427471160889e-01,5.250386238098144531e+00,6.242272000000000000e+06
1.410399526357650757e-01,2.864834308624267578e+00,5.465570000000000000e+06
8.033920824527740479e-02,2.440162658691406250e+00,5.485236000000000000e+06
9.350591897964477539e-02,3.137041091918945312e+00,1.517706000000000000e+06
2.104441076517105103e-01,6.232858657836914062e+00,2.454100000000000000e+04
7.297478616237640381e-02,2.393784999847412109e+00,7.773929000000000000e+06
1.896898001432418823e-01,5.408699512481689453e+00,7.761707000000000000e+06
9.328275173902511597e-02,3.050399303436279297e+00,5.418519000000000000e+06
1.037714779376983643e-01,3.265902280807495117e+00,8.789756000000000000e+06
1.521981656551361084e-01,3.089435338973999023e+00,4.039618000000000000e+06
1.086810976266860962e-01,2.550020456314086914e+00,3.076542000000000000e+06
2.044186592102050781e-01,6.576013565063476562e+00,9.238583000000000000e+06
2.093282788991928101e-01,6.908248424530029297e+00,8.587369000000000000e+06
7.676857709884643555e-02,2.672572851181030273e+00,3.136178000000000000e+06
1.345681846141815186e-01,2.721520900726318359e+00,4.787223000000000000e+06
1.858960092067718506e-01,5.092751026153564453e+00,6.545591000000000000e+06
1.247489452362060547e-01,2.625223159790039062e+00,9.134870000000000000e+06
8.881945908069610596e-02,2.480929613113403320e+00,3.559439000000000000e+06
1.847801804542541504e-01,4.913652420043945312e+00,3.122263000000000000e+06
7.297478616237640381e-02,2.404509782791137695e+00,3.672630000000000000e+06
1.314438730478286743e-01,2.687345266342163086e+00,8.349724000000000000e+06
1.508591920137405396e-01,2.875833034515380859e+00,6.009957000000000000e+06
7.766123861074447632e-02,2.731596946716308594e+00,3.840498000000000000e+06
1.867886632680892944e-01,4.986752986907958984e+00,7.487740000000000000e+05
1.925909370183944702e-01,5.637832164764404297e+00,7.435790000000000000e+05
8.681098371744155884e-02,2.471221446990966797e+00,7.281829000000000000e+06
1.265342533588409424e-01,2.672513723373413086e+00,1.586804000000000000e+06
1.977237313985824585e-01,6.124265670776367188e+00,4.190270000000000000e+06
8.703414350748062134e-02,2.454231262207031250e+00,7.526702000000000000e+06
1.089042648673057556e-01,3.260148048400878906e+00,3.939330000000000000e+06
2.102209329605102539e-01,6.603958129882812500e+00,2.246988000000000000e+06
1.999553740024566650e-01,5.907508850097656250e+00,2.794489000000000000e+06
7.297478616237640381e-02,2.464288473129272461e+00,9.956185000000000000e+06
1.934836059808731079e-01,5.015911102294921875e+00,7.024922000000000000e+06
1.410399526357650757e-01,3.738180160522460938e+00,5.135210000000000000e+06
1.945994198322296143e-01,6.031158447265625000e+00,8.848400000000000000e+06
1.961615681648254395e-01,5.298996925354003906e+00,4.935993000000000000e+06
1.537603288888931274e-01,2.997900724411010742e+00,9.724653000000000000e+06
1.388083100318908691e-01,2.852487325668334961e+00,9.500510000000000000e+06
1.363534927368164062e-01,2.782144069671630859e+00,1.810886000000000000e+06
1.254184395074844360e-01,3.549980640411376953e+00,9.425856000000000000e+06


==> fig/nse/cdfs/private_attack/xrange_projected.txt <==
7.252845168113708496e-02
7.393885120749472961e-02
7.534925073385238814e-02
7.675965026021003279e-02
7.817004978656769132e-02
7.958044931292533597e-02
8.099084883928299450e-02
8.240124836564063915e-02
8.381164789199829768e-02
8.522204741835594233e-02
8.663244694471358698e-02
8.804284647107124551e-02
8.945324599742889016e-02
9.086364552378654869e-02
9.227404505014419334e-02
9.368444457650185186e-02
9.509484410285949652e-02
9.650524362921714117e-02
9.791564315557479969e-02
9.932604268193244434e-02
1.007364422082901029e-01
1.021468417346477475e-01
1.035572412610054061e-01
1.049676407873630507e-01
1.063780403137206954e-01
1.077884398400783539e-01
1.091988393664360124e-01
1.106092388927936571e-01
1.120196384191513017e-01
1.134300379455089602e-01
1.148404374718666049e-01
1.162508369982242495e-01
1.176612365245819081e-01
1.190716360509395666e-01
1.204820355772972112e-01
1.218924351036548559e-01
1.233028346300125144e-01
1.247132341563701591e-01
1.261236336827278037e-01
1.275340332090854623e-01
1.289444327354431208e-01
1.303548322618007793e-01
1.317652317881584101e-01
1.331756313145160686e-01
1.345860308408737271e-01
1.359964303672313579e-01
1.374068298935890164e-01
1.388172294199466750e-01
1.402276289463043057e-01
1.416380284726619643e-01
1.430484279990196228e-01
1.444588275253772536e-01
1.458692270517349399e-01
1.472796265780925706e-01
1.486900261044502292e-01
1.501004256308078877e-01
1.515108251571655185e-01
1.529212246835231770e-01
1.543316242098808355e-01
1.557420237362384663e-01
1.571524232625961248e-01
1.585628227889537833e-01
1.599732223153114141e-01
1.613836218416691004e-01
1.627940213680267312e-01
1.642044208943843620e-01
1.656148204207420482e-01
1.670252199470996790e-01
1.684356194734573375e-01
1.698460189998149961e-01
1.712564185261726268e-01
1.726668180525302854e-01
1.740772175788879439e-01
1.754876171052455747e-01
1.768980166316032332e-01
1.783084161579608917e-01
1.797188156843185225e-01
1.811292152106762088e-01
1.825396147370338396e-01
1.839500142633914981e-01
1.853604137897491566e-01
1.867708133161067874e-01
1.881812128424644459e-01
1.895916123688221044e-01
1.910020118951797352e-01
1.924124114215373937e-01
1.938228109478950523e-01
1.952332104742526830e-01
1.966436100006103416e-01
1.980540095269680001e-01
1.994644090533256586e-01
2.008748085796832894e-01
2.022852081060409479e-01
2.036956076323986065e-01
2.051060071587562650e-01
2.065164066851138958e-01
2.079268062114715543e-01
2.093372057378292128e-01
2.107476052641868436e-01
2.121580047905445021e-01
2.135684043169021606e-01
2.149788038432598192e-01


==> fig/nse/cdfs/reconstruction_loss/cdf_plot_data.txt <==
2.79E-02	0.00E+00	0.00E+00
3.01E-02	1.00E-02	0.00E+00
3.23E-02	7.00E-02	0.00E+00
3.45E-02	1.90E-01	0.00E+00
3.66E-02	3.00E-01	0.00E+00
3.88E-02	4.00E-01	1.00E-02
4.10E-02	4.50E-01	8.00E-02
4.31E-02	5.30E-01	1.30E-01
4.53E-02	6.10E-01	1.50E-01
4.75E-02	6.70E-01	1.90E-01
4.96E-02	6.90E-01	2.00E-01
5.18E-02	7.50E-01	2.80E-01
5.40E-02	7.70E-01	3.20E-01
5.62E-02	8.00E-01	3.40E-01
5.83E-02	8.10E-01	3.70E-01
6.05E-02	8.20E-01	3.80E-01
6.27E-02	8.20E-01	4.10E-01
6.48E-02	8.60E-01	4.20E-01
6.70E-02	8.70E-01	4.30E-01
6.92E-02	8.90E-01	4.60E-01
7.14E-02	9.00E-01	4.80E-01
7.35E-02	9.10E-01	5.20E-01
7.57E-02	9.30E-01	5.50E-01
7.79E-02	9.30E-01	5.70E-01
8.00E-02	9.40E-01	5.70E-01
8.22E-02	9.40E-01	6.00E-01
8.44E-02	9.50E-01	6.10E-01
8.65E-02	9.60E-01	6.30E-01
8.87E-02	9.80E-01	6.30E-01
9.09E-02	9.80E-01	6.40E-01
9.31E-02	9.90E-01	6.50E-01
9.52E-02	9.90E-01	6.50E-01
9.74E-02	9.90E-01	6.60E-01
9.96E-02	9.90E-01	6.70E-01
1.02E-01	9.90E-01	6.80E-01
1.04E-01	9.90E-01	6.80E-01
1.06E-01	9.90E-01	6.90E-01
1.08E-01	9.90E-01	6.90E-01
1.10E-01	9.90E-01	6.90E-01
1.13E-01	9.90E-01	7.00E-01
1.15E-01	9.90E-01	7.00E-01
1.17E-01	1.00E+00	7.10E-01
1.19E-01	1.00E+00	7.10E-01
1.21E-01	1.00E+00	7.20E-01
1.23E-01	1.00E+00	7.30E-01
1.26E-01	1.00E+00	7.40E-01
1.28E-01	1.00E+00	7.50E-01
1.30E-01	1.00E+00	7.60E-01
1.32E-01	1.00E+00	7.60E-01
1.34E-01	1.00E+00	7.70E-01
1.36E-01	1.00E+00	7.80E-01
1.39E-01	1.00E+00	7.90E-01
1.41E-01	1.00E+00	8.00E-01
1.43E-01	1.00E+00	8.00E-01
1.45E-01	1.00E+00	8.10E-01
1.47E-01	1.00E+00	8.20E-01
1.49E-01	1.00E+00	8.30E-01
1.52E-01	1.00E+00	8.50E-01
1.54E-01	1.00E+00	8.80E-01
1.56E-01	1.00E+00	8.80E-01
1.58E-01	1.00E+00	8.90E-01
1.60E-01	1.00E+00	8.90E-01
1.63E-01	1.00E+00	9.00E-01
1.65E-01	1.00E+00	9.00E-01
1.67E-01	1.00E+00	9.00E-01
1.69E-01	1.00E+00	9.00E-01
1.71E-01	1.00E+00	9.00E-01
1.73E-01	1.00E+00	9.00E-01
1.76E-01	1.00E+00	9.10E-01
1.78E-01	1.00E+00	9.10E-01
1.80E-01	1.00E+00	9.10E-01
1.82E-01	1.00E+00	9.20E-01
1.84E-01	1.00E+00	9.20E-01
1.86E-01	1.00E+00	9.20E-01
1.89E-01	1.00E+00	9.30E-01
1.91E-01	1.00E+00	9.40E-01
1.93E-01	1.00E+00	9.40E-01
1.95E-01	1.00E+00	9.40E-01
1.97E-01	1.00E+00	9.40E-01
1.99E-01	1.00E+00	9.40E-01
2.02E-01	1.00E+00	9.50E-01
2.04E-01	1.00E+00	9.50E-01
2.06E-01	1.00E+00	9.50E-01
2.08E-01	1.00E+00	9.50E-01
2.10E-01	1.00E+00	9.60E-01
2.12E-01	1.00E+00	9.60E-01
2.15E-01	1.00E+00	9.60E-01
2.17E-01	1.00E+00	9.60E-01
2.19E-01	1.00E+00	9.60E-01
2.21E-01	1.00E+00	9.70E-01
2.23E-01	1.00E+00	9.70E-01
2.25E-01	1.00E+00	9.70E-01
2.28E-01	1.00E+00	9.70E-01
2.30E-01	1.00E+00	9.70E-01
2.32E-01	1.00E+00	9.70E-01
2.34E-01	1.00E+00	9.70E-01
2.36E-01	1.00E+00	9.80E-01
2.38E-01	1.00E+00	9.80E-01
2.41E-01	1.00E+00	9.80E-01
2.43E-01	1.00E+00	9.80E-01
2.45E-01	1.00E+00	9.90E-01
2.47E-01	1.00E+00	1.00E+00


==> fig/nse/cdfs/reconstruction_loss/cdf_projected_adv.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
8.000000000000000167e-02
1.300000000000000044e-01
1.499999999999999944e-01
1.900000000000000022e-01
2.000000000000000111e-01
2.800000000000000266e-01
3.200000000000000067e-01
3.400000000000000244e-01
3.699999999999999956e-01
3.800000000000000044e-01
4.100000000000000311e-01
4.200000000000000400e-01
4.300000000000000488e-01
4.600000000000000755e-01
4.800000000000000933e-01
5.200000000000001288e-01
5.500000000000001554e-01
5.700000000000001732e-01
5.700000000000001732e-01
6.000000000000001998e-01
6.100000000000002087e-01
6.300000000000002265e-01
6.300000000000002265e-01
6.400000000000002354e-01
6.500000000000002442e-01
6.500000000000002442e-01
6.600000000000002531e-01
6.700000000000002620e-01
6.800000000000002709e-01
6.800000000000002709e-01
6.900000000000002798e-01
6.900000000000002798e-01
6.900000000000002798e-01
7.000000000000002887e-01
7.000000000000002887e-01
7.100000000000002975e-01
7.100000000000002975e-01
7.200000000000003064e-01
7.300000000000003153e-01
7.400000000000003242e-01
7.500000000000003331e-01
7.600000000000003419e-01
7.600000000000003419e-01
7.700000000000003508e-01
7.800000000000003597e-01
7.900000000000003686e-01
8.000000000000003775e-01
8.000000000000003775e-01
8.100000000000003864e-01
8.200000000000003952e-01
8.300000000000004041e-01
8.500000000000004219e-01
8.800000000000004485e-01
8.800000000000004485e-01
8.900000000000004574e-01
8.900000000000004574e-01
9.000000000000004663e-01
9.000000000000004663e-01
9.000000000000004663e-01
9.000000000000004663e-01
9.000000000000004663e-01
9.000000000000004663e-01
9.100000000000004752e-01
9.100000000000004752e-01
9.100000000000004752e-01
9.200000000000004841e-01
9.200000000000004841e-01
9.200000000000004841e-01
9.300000000000004929e-01
9.400000000000005018e-01
9.400000000000005018e-01
9.400000000000005018e-01
9.400000000000005018e-01
9.400000000000005018e-01
9.500000000000005107e-01
9.500000000000005107e-01
9.500000000000005107e-01
9.500000000000005107e-01
9.600000000000005196e-01
9.600000000000005196e-01
9.600000000000005196e-01
9.600000000000005196e-01
9.600000000000005196e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.700000000000005285e-01
9.800000000000005373e-01
9.800000000000005373e-01
9.800000000000005373e-01
9.800000000000005373e-01
9.900000000000005462e-01
1.000000000000000444e+00


==> fig/nse/cdfs/reconstruction_loss/cdf_projected_ori.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
6.999999999999999278e-02
1.900000000000000022e-01
2.999999999999999889e-01
4.000000000000000222e-01
4.500000000000000111e-01
5.300000000000000266e-01
6.099999999999999867e-01
6.699999999999999289e-01
6.899999999999999467e-01
7.500000000000000000e-01
7.700000000000000178e-01
8.000000000000000444e-01
8.100000000000000533e-01
8.200000000000000622e-01
8.200000000000000622e-01
8.600000000000000977e-01
8.700000000000001066e-01
8.900000000000001243e-01
9.000000000000001332e-01
9.100000000000001421e-01
9.300000000000001599e-01
9.300000000000001599e-01
9.400000000000001688e-01
9.400000000000001688e-01
9.500000000000001776e-01
9.600000000000001865e-01
9.800000000000002043e-01
9.800000000000002043e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00
1.000000000000000222e+00


==> fig/nse/cdfs/reconstruction_loss/gnuplot_mixed.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "reconstruction_nse.ps"
set size 0.29,0.35
set xrange [0:0.25]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0,0.07,0.25
set ytics 0,0.2,1


#set lmargin 0
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key right bottom samplen 1 width -2

set xlabel "MSE of AttackNet" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3
set parametric
plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 3 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.2" w lines lc rgb "blue" lw 3,\
    [0:1] 0.006, t title "colluded" w lines lc rgb "black" lw 3 dt 3

set output
reset

==> fig/nse/cdfs/reconstruction_loss/recoveryresult_adv_rec.csv <==
4.83E-02,4.83E-02,6.83E-02
1.44E-01,1.44E-01,1.64E-01
3.93E-02,3.93E-02,5.93E-02
4.89E-02,4.89E-02,6.89E-02
5.84E-02,5.84E-02,7.84E-02
5.91E-02,5.91E-02,7.91E-02
1.22E-01,1.22E-01,1.42E-01
1.99E-01,1.99E-01,2.19E-01
7.37E-02,7.37E-02,9.37E-02
1.51E-01,1.51E-01,1.71E-01
7.92E-02,7.92E-02,9.92E-02
2.45E-01,2.45E-01,2.65E-01
1.38E-01,1.38E-01,1.58E-01
1.09E-01,1.09E-01,1.29E-01
5.37E-02,5.37E-02,7.37E-02
5.09E-02,5.09E-02,7.09E-02
1.36E-01,1.36E-01,1.56E-01
4.34E-02,4.34E-02,6.34E-02
4.41E-02,4.41E-02,6.41E-02
1.73E-01,1.73E-01,1.93E-01
7.26E-02,7.26E-02,9.26E-02
4.54E-02,4.54E-02,6.54E-02
5.41E-02,5.41E-02,7.41E-02
1.50E-01,1.50E-01,1.70E-01
3.91E-02,3.91E-02,5.91E-02
9.75E-02,9.75E-02,1.17E-01
1.32E-01,1.32E-01,1.52E-01
4.83E-02,4.83E-02,6.83E-02
4.81E-02,4.81E-02,6.81E-02
1.54E-01,1.54E-01,1.74E-01
4.37E-02,4.37E-02,6.37E-02
9.58E-02,9.58E-02,1.16E-01
3.71E-02,3.71E-02,5.71E-02
1.34E-01,1.34E-01,1.54E-01
6.67E-02,6.67E-02,8.67E-02
4.06E-02,4.06E-02,6.06E-02
5.05E-02,5.05E-02,7.05E-02
5.54E-02,5.54E-02,7.54E-02
8.30E-02,8.30E-02,1.03E-01
1.48E-01,1.48E-01,1.68E-01
1.60E-01,1.60E-01,1.80E-01
1.79E-01,1.79E-01,1.99E-01
4.02E-02,4.02E-02,6.02E-02
3.81E-02,3.81E-02,5.81E-02
1.18E-01,1.18E-01,1.38E-01
4.16E-02,4.16E-02,6.16E-02
3.80E-02,3.80E-02,5.80E-02
3.62E-02,3.62E-02,5.62E-02
9.51E-02,9.51E-02,1.15E-01
7.81E-02,7.81E-02,9.81E-02
6.73E-02,6.73E-02,8.73E-02
5.86E-02,5.86E-02,7.86E-02
7.10E-02,7.10E-02,9.10E-02
2.08E-01,2.08E-01,2.28E-01
6.14E-02,6.14E-02,8.14E-02
4.97E-02,4.97E-02,6.97E-02
4.24E-02,4.24E-02,6.24E-02
1.49E-01,1.49E-01,1.69E-01
1.86E-01,1.86E-01,2.06E-01
7.96E-02,7.96E-02,9.96E-02
6.47E-02,6.47E-02,8.47E-02
7.54E-02,7.54E-02,9.54E-02
3.74E-02,3.74E-02,5.74E-02
7.06E-02,7.06E-02,9.06E-02
6.89E-02,6.89E-02,8.89E-02
4.87E-02,4.87E-02,6.87E-02
3.74E-02,3.74E-02,5.74E-02
1.14E-01,1.14E-01,1.34E-01
3.77E-02,3.77E-02,5.77E-02
4.76E-02,4.76E-02,6.76E-02
1.27E-01,1.27E-01,1.47E-01
1.51E-01,1.51E-01,1.71E-01
5.42E-02,5.42E-02,7.42E-02
7.03E-02,7.03E-02,9.03E-02
8.98E-02,8.98E-02,1.10E-01
1.42E-01,1.42E-01,1.62E-01
1.88E-01,1.88E-01,2.08E-01
8.13E-02,8.13E-02,1.01E-01
4.06E-02,4.06E-02,6.06E-02
2.42E-01,2.42E-01,2.62E-01
1.02E-01,1.02E-01,1.22E-01
4.79E-02,4.79E-02,6.79E-02
1.47E-01,1.47E-01,1.67E-01
3.83E-02,3.83E-02,5.83E-02
6.70E-02,6.70E-02,8.70E-02
6.93E-02,6.93E-02,8.93E-02
4.42E-02,4.42E-02,6.42E-02
8.35E-02,8.35E-02,1.04E-01
5.20E-02,5.20E-02,7.20E-02
4.75E-02,4.75E-02,6.75E-02
7.33E-02,7.33E-02,9.33E-02
5.10E-02,5.10E-02,7.10E-02
1.20E-01,1.20E-01,1.40E-01
1.24E-01,1.24E-01,1.44E-01
5.81E-02,5.81E-02,7.81E-02
7.20E-02,7.20E-02,9.20E-02
6.57E-02,6.57E-02,8.57E-02
8.67E-02,8.67E-02,1.07E-01
2.18E-01,2.18E-01,2.38E-01
2.32E-01,2.32E-01,2.52E-01


==> fig/nse/cdfs/reconstruction_loss/recoveryresult_ori.csv <==
3.420259803533554077e-02,3.420259803533554077e-02
7.287106662988662720e-02,7.287106662988662720e-02
4.575885459780693054e-02,4.575885459780693054e-02
7.276631146669387817e-02,7.276631146669387817e-02
8.505664765834808350e-02,8.505664765834808350e-02
4.143887385725975037e-02,4.143887385725975037e-02
4.265978559851646423e-02,4.265978559851646423e-02
3.688524290919303894e-02,3.688524290919303894e-02
4.217393696308135986e-02,4.217393696308135986e-02
3.523105382919311523e-02,3.523105382919311523e-02
4.133202508091926575e-02,4.133202508091926575e-02
4.312059655785560608e-02,4.312059655785560608e-02
4.087052866816520691e-02,4.087052866816520691e-02
3.699443116784095764e-02,3.699443116784095764e-02
8.161132037639617920e-02,8.161132037639617920e-02
4.940966144204139709e-02,4.940966144204139709e-02
3.426716476678848267e-02,3.426716476678848267e-02
3.047040291130542755e-02,3.047040291130542755e-02
4.455941915512084961e-02,4.455941915512084961e-02
3.400437906384468079e-02,3.400437906384468079e-02
2.981000393629074097e-02,2.981000393629074097e-02
4.956759884953498840e-02,4.956759884953498840e-02
3.613720461726188660e-02,3.613720461726188660e-02
3.490270301699638367e-02,3.490270301699638367e-02
3.187551721930503845e-02,3.187551721930503845e-02
3.996193036437034607e-02,3.996193036437034607e-02
3.108076192438602448e-02,3.108076192438602448e-02
3.215593099594116211e-02,3.215593099594116211e-02
4.378859326243400574e-02,4.378859326243400574e-02
7.701381295919418335e-02,7.701381295919418335e-02
3.256965801119804382e-02,3.256965801119804382e-02
4.010015353560447693e-02,4.010015353560447693e-02
6.266666948795318604e-02,6.266666948795318604e-02
3.621527552604675293e-02,3.621527552604675293e-02
4.333569854497909546e-02,4.333569854497909546e-02
2.951401285827159882e-02,2.951401285827159882e-02
4.639788344502449036e-02,4.639788344502449036e-02
3.525007888674736023e-02,3.525007888674736023e-02
5.447391420602798462e-02,5.447391420602798462e-02
7.064120471477508545e-02,7.064120471477508545e-02
3.949787467718124390e-02,3.949787467718124390e-02
1.133402064442634583e-01,1.133402064442634583e-01
4.366516321897506714e-02,4.366516321897506714e-02
3.207378089427947998e-02,3.207378089427947998e-02
2.954011783003807068e-02,2.954011783003807068e-02
3.817204758524894714e-02,3.817204758524894714e-02
3.606081008911132812e-02,3.606081008911132812e-02
4.755420982837677002e-02,4.755420982837677002e-02
6.639613211154937744e-02,6.639613211154937744e-02
3.033027797937393188e-02,3.033027797937393188e-02
4.749000445008277893e-02,4.749000445008277893e-02
6.236056238412857056e-02,6.236056238412857056e-02
9.014382958412170410e-02,9.014382958412170410e-02
3.040812723338603973e-02,3.040812723338603973e-02
6.208926439285278320e-02,6.208926439285278320e-02
3.085593134164810181e-02,3.085593134164810181e-02
3.140872344374656677e-02,3.140872344374656677e-02
5.239429324865341187e-02,5.239429324865341187e-02
3.421904891729354858e-02,3.421904891729354858e-02
3.010423853993415833e-02,3.010423853993415833e-02
3.367209061980247498e-02,3.367209061980247498e-02
3.585046157240867615e-02,3.585046157240867615e-02
4.870671406388282776e-02,4.870671406388282776e-02
4.372483119368553162e-02,4.372483119368553162e-02
3.455136716365814209e-02,3.455136716365814209e-02
3.768954798579216003e-02,3.768954798579216003e-02
2.909877710044384003e-02,2.909877710044384003e-02
6.110060587525367737e-02,6.110060587525367737e-02
4.076576605439186096e-02,4.076576605439186096e-02
3.142240270972251892e-02,3.142240270972251892e-02
4.181711003184318542e-02,4.181711003184318542e-02
3.630342334508895874e-02,3.630342334508895874e-02
3.942329809069633484e-02,3.942329809069633484e-02
5.743222311139106750e-02,5.743222311139106750e-02
6.819100677967071533e-02,6.819100677967071533e-02
8.652649819850921631e-02,8.652649819850921631e-02
3.013328649103641510e-02,3.013328649103641510e-02
3.572167083621025085e-02,3.572167083621025085e-02
3.351860493421554565e-02,3.351860493421554565e-02
4.445063695311546326e-02,4.445063695311546326e-02
3.424996882677078247e-02,3.424996882677078247e-02
3.955463320016860962e-02,3.955463320016860962e-02
4.111224785447120667e-02,4.111224785447120667e-02
5.118121951818466187e-02,5.118121951818466187e-02
3.349185734987258911e-02,3.349185734987258911e-02
8.341050148010253906e-02,8.341050148010253906e-02
3.822672739624977112e-02,3.822672739624977112e-02
6.527400761842727661e-02,6.527400761842727661e-02
3.140122815966606140e-02,3.140122815966606140e-02
3.995804861187934875e-02,3.995804861187934875e-02
5.281320214271545410e-02,5.281320214271545410e-02
6.428024917840957642e-02,6.428024917840957642e-02
5.240050330758094788e-02,5.240050330758094788e-02
4.910206422209739685e-02,4.910206422209739685e-02
2.886974252760410309e-02,2.886974252760410309e-02
2.794091776013374329e-02,2.794091776013374329e-02
3.435960412025451660e-02,3.435960412025451660e-02
4.118838533759117126e-02,4.118838533759117126e-02
5.161196738481521606e-02,5.161196738481521606e-02
3.423593938350677490e-02,3.423593938350677490e-02


==> fig/nse/cdfs/reconstruction_loss/xrange_projected.txt <==
2.794091776013374329e-02
3.011150858253240636e-02
3.228209940493106944e-02
3.445269022732973252e-02
3.662328104972839560e-02
3.879387187212705868e-02
4.096446269452572175e-02
4.313505351692438483e-02
4.530564433932304791e-02
4.747623516172171099e-02
4.964682598412037406e-02
5.181741680651903714e-02
5.398800762891769328e-02
5.615859845131635636e-02
5.832918927371501944e-02
6.049978009611368251e-02
6.267037091851235253e-02
6.484096174091100173e-02
6.701155256330967869e-02
6.918214338570832789e-02
7.135273420810700484e-02
7.352332503050565404e-02
7.569391585290433100e-02
7.786450667530298020e-02
8.003509749770164328e-02
8.220568832010030635e-02
8.437627914249896943e-02
8.654686996489763251e-02
8.871746078729629559e-02
9.088805160969495867e-02
9.305864243209362174e-02
9.522923325449228482e-02
9.739982407689094790e-02
9.957041489928961098e-02
1.017410057216882741e-01
1.039115965440869371e-01
1.060821873664856002e-01
1.082527781888842633e-01
1.104233690112829264e-01
1.125939598336815894e-01
1.147645506560802525e-01
1.169351414784789156e-01
1.191057323008775787e-01
1.212763231232762418e-01
1.234469139456749048e-01
1.256175047680735679e-01
1.277880955904722171e-01
1.299586864128708941e-01
1.321292772352695433e-01
1.342998680576681925e-01
1.364704588800668694e-01
1.386410497024655464e-01
1.408116405248641956e-01
1.429822313472628448e-01
1.451528221696615217e-01
1.473234129920601987e-01
1.494940038144588479e-01
1.516645946368574971e-01
1.538351854592561740e-01
1.560057762816548510e-01
1.581763671040535002e-01
1.603469579264521772e-01
1.625175487488508264e-01
1.646881395712495033e-01
1.668587303936481525e-01
1.690293212160468017e-01
1.711999120384454787e-01
1.733705028608441279e-01
1.755410936832428048e-01
1.777116845056414540e-01
1.798822753280401310e-01
1.820528661504387802e-01
1.842234569728374571e-01
1.863940477952361063e-01
1.885646386176347833e-01
1.907352294400334325e-01
1.929058202624321094e-01
1.950764110848307586e-01
1.972470019072294356e-01
1.994175927296280848e-01
2.015881835520267618e-01
2.037587743744254110e-01
2.059293651968240879e-01
2.080999560192227371e-01
2.102705468416214141e-01
2.124411376640200633e-01
2.146117284864187402e-01
2.167823193088173894e-01
2.189529101312160664e-01
2.211235009536147156e-01
2.232940917760133925e-01
2.254646825984120417e-01
2.276352734208107187e-01
2.298058642432093679e-01
2.319764550656080448e-01
2.341470458880066940e-01
2.363176367104053432e-01
2.384882275328040202e-01
2.406588183552026694e-01
2.428294091776013464e-01
2.449999999999999956e-01
2.471705908223986725e-01


==> fig/nse/cdfs/test_acc/cdf_plot_data.txt <==
6.68E-01	0.00E+00	0.00E+00	0.00E+00
6.71E-01	0.00E+00	0.00E+00	1.00E-02
6.74E-01	0.00E+00	0.00E+00	1.00E-02
6.78E-01	0.00E+00	0.00E+00	1.00E-02
6.81E-01	0.00E+00	0.00E+00	1.00E-02
6.84E-01	0.00E+00	0.00E+00	1.00E-02
6.87E-01	0.00E+00	0.00E+00	1.00E-02
6.90E-01	0.00E+00	0.00E+00	3.00E-02
6.94E-01	0.00E+00	0.00E+00	4.00E-02
6.97E-01	0.00E+00	0.00E+00	5.00E-02
7.00E-01	0.00E+00	0.00E+00	5.00E-02
7.03E-01	0.00E+00	0.00E+00	5.00E-02
7.06E-01	0.00E+00	0.00E+00	5.00E-02
7.10E-01	0.00E+00	0.00E+00	5.00E-02
7.13E-01	0.00E+00	0.00E+00	6.00E-02
7.16E-01	0.00E+00	0.00E+00	6.00E-02
7.19E-01	0.00E+00	0.00E+00	7.00E-02
7.22E-01	0.00E+00	0.00E+00	7.00E-02
7.26E-01	0.00E+00	0.00E+00	8.00E-02
7.29E-01	0.00E+00	0.00E+00	8.00E-02
7.32E-01	0.00E+00	0.00E+00	9.00E-02
7.35E-01	0.00E+00	0.00E+00	9.00E-02
7.38E-01	0.00E+00	0.00E+00	1.00E-01
7.42E-01	0.00E+00	0.00E+00	1.00E-01
7.45E-01	0.00E+00	0.00E+00	1.10E-01
7.48E-01	0.00E+00	0.00E+00	1.10E-01
7.51E-01	0.00E+00	0.00E+00	1.40E-01
7.54E-01	0.00E+00	0.00E+00	1.40E-01
7.58E-01	0.00E+00	0.00E+00	1.50E-01
7.61E-01	0.00E+00	0.00E+00	2.10E-01
7.64E-01	0.00E+00	0.00E+00	2.30E-01
7.67E-01	0.00E+00	0.00E+00	2.80E-01
7.70E-01	0.00E+00	0.00E+00	3.40E-01
7.74E-01	0.00E+00	0.00E+00	3.80E-01
7.77E-01	0.00E+00	0.00E+00	4.60E-01
7.80E-01	0.00E+00	0.00E+00	5.10E-01
7.83E-01	0.00E+00	0.00E+00	5.20E-01
7.86E-01	0.00E+00	0.00E+00	5.50E-01
7.90E-01	0.00E+00	0.00E+00	6.10E-01
7.93E-01	0.00E+00	0.00E+00	6.20E-01
7.96E-01	0.00E+00	0.00E+00	6.30E-01
7.99E-01	0.00E+00	0.00E+00	6.60E-01
8.02E-01	0.00E+00	0.00E+00	6.70E-01
8.06E-01	0.00E+00	0.00E+00	6.80E-01
8.09E-01	0.00E+00	0.00E+00	7.00E-01
8.12E-01	0.00E+00	0.00E+00	7.10E-01
8.15E-01	0.00E+00	0.00E+00	7.10E-01
8.18E-01	0.00E+00	0.00E+00	7.10E-01
8.22E-01	0.00E+00	0.00E+00	7.30E-01
8.25E-01	0.00E+00	0.00E+00	7.40E-01
8.28E-01	0.00E+00	0.00E+00	7.40E-01
8.31E-01	0.00E+00	0.00E+00	7.50E-01
8.34E-01	0.00E+00	0.00E+00	7.70E-01
8.38E-01	0.00E+00	0.00E+00	7.80E-01
8.41E-01	0.00E+00	0.00E+00	7.80E-01
8.44E-01	0.00E+00	0.00E+00	7.80E-01
8.47E-01	0.00E+00	0.00E+00	7.90E-01
8.50E-01	0.00E+00	0.00E+00	7.90E-01
8.54E-01	0.00E+00	1.00E-02	7.90E-01
8.57E-01	0.00E+00	1.00E-02	7.90E-01
8.60E-01	0.00E+00	1.00E-02	8.10E-01
8.63E-01	0.00E+00	1.00E-02	8.20E-01
8.66E-01	0.00E+00	1.00E-02	8.20E-01
8.70E-01	0.00E+00	1.00E-02	8.20E-01
8.73E-01	0.00E+00	1.00E-02	8.20E-01
8.76E-01	0.00E+00	1.00E-02	8.20E-01
8.79E-01	0.00E+00	2.00E-02	8.20E-01
8.82E-01	0.00E+00	2.00E-02	8.30E-01
8.86E-01	0.00E+00	2.00E-02	8.50E-01
8.89E-01	0.00E+00	2.00E-02	8.50E-01
8.92E-01	0.00E+00	2.00E-02	8.60E-01
8.95E-01	0.00E+00	2.00E-02	8.60E-01
8.98E-01	0.00E+00	2.00E-02	8.60E-01
9.02E-01	0.00E+00	2.00E-02	8.70E-01
9.05E-01	0.00E+00	2.00E-02	8.70E-01
9.08E-01	0.00E+00	2.00E-02	8.70E-01
9.11E-01	0.00E+00	3.00E-02	8.70E-01
9.14E-01	0.00E+00	4.00E-02	8.90E-01
9.18E-01	0.00E+00	4.00E-02	8.90E-01
9.21E-01	0.00E+00	4.00E-02	9.00E-01
9.24E-01	0.00E+00	4.00E-02	9.00E-01
9.27E-01	0.00E+00	5.00E-02	9.00E-01
9.30E-01	0.00E+00	5.00E-02	9.00E-01
9.34E-01	0.00E+00	5.00E-02	9.10E-01
9.37E-01	0.00E+00	7.00E-02	9.10E-01
9.40E-01	0.00E+00	8.00E-02	9.10E-01
9.43E-01	0.00E+00	9.00E-02	9.10E-01
9.46E-01	0.00E+00	1.20E-01	9.10E-01
9.50E-01	0.00E+00	1.40E-01	9.20E-01
9.53E-01	0.00E+00	1.60E-01	9.30E-01
9.56E-01	0.00E+00	2.20E-01	9.40E-01
9.59E-01	0.00E+00	2.60E-01	9.60E-01
9.62E-01	0.00E+00	2.80E-01	9.60E-01
9.66E-01	0.00E+00	3.40E-01	9.70E-01
9.69E-01	0.00E+00	4.40E-01	9.80E-01
9.72E-01	1.00E-02	5.20E-01	9.80E-01
9.75E-01	1.00E-02	6.80E-01	9.90E-01
9.78E-01	5.00E-02	8.10E-01	1.00E+00
9.82E-01	5.00E-02	9.10E-01	1.00E+00
9.85E-01	3.10E-01	9.70E-01	1.00E+00
9.88E-01	6.90E-01	9.90E-01	1.00E+00
9.91E-01	1.00E+00	1.00E+00	1.00E+00


==> fig/nse/cdfs/test_acc/cdf_plot_data2.txt <==
9.66E-01	0.00E+00	0.00E+00
9.66E-01	1.00E-02	0.00E+00
9.66E-01	1.00E-02	0.00E+00
9.67E-01	1.00E-02	0.00E+00
9.67E-01	1.00E-02	0.00E+00
9.67E-01	1.00E-02	0.00E+00
9.67E-01	1.00E-02	0.00E+00
9.68E-01	1.00E-02	0.00E+00
9.68E-01	1.00E-02	0.00E+00
9.68E-01	1.00E-02	0.00E+00
9.68E-01	1.00E-02	1.00E-02
9.69E-01	1.00E-02	1.00E-02
9.69E-01	1.00E-02	1.00E-02
9.69E-01	1.00E-02	1.00E-02
9.69E-01	1.00E-02	1.00E-02
9.70E-01	1.00E-02	1.00E-02
9.70E-01	1.00E-02	1.00E-02
9.70E-01	1.00E-02	1.00E-02
9.70E-01	1.00E-02	1.00E-02
9.71E-01	1.00E-02	1.00E-02
9.71E-01	1.00E-02	1.00E-02
9.71E-01	1.00E-02	1.00E-02
9.71E-01	1.00E-02	1.00E-02
9.72E-01	1.00E-02	1.00E-02
9.72E-01	1.00E-02	1.00E-02
9.72E-01	1.00E-02	1.00E-02
9.72E-01	2.00E-02	1.00E-02
9.72E-01	2.00E-02	1.00E-02
9.73E-01	2.00E-02	1.00E-02
9.73E-01	2.00E-02	1.00E-02
9.73E-01	2.00E-02	1.00E-02
9.73E-01	3.00E-02	1.00E-02
9.74E-01	3.00E-02	1.00E-02
9.74E-01	3.00E-02	1.00E-02
9.74E-01	3.00E-02	1.00E-02
9.74E-01	5.00E-02	2.00E-02
9.75E-01	5.00E-02	2.00E-02
9.75E-01	5.00E-02	2.00E-02
9.75E-01	5.00E-02	2.00E-02
9.75E-01	5.00E-02	3.00E-02
9.76E-01	5.00E-02	3.00E-02
9.76E-01	5.00E-02	3.00E-02
9.76E-01	5.00E-02	3.00E-02
9.76E-01	5.00E-02	3.00E-02
9.77E-01	5.00E-02	3.00E-02
9.77E-01	5.00E-02	3.00E-02
9.77E-01	5.00E-02	3.00E-02
9.77E-01	5.00E-02	7.00E-02
9.78E-01	5.00E-02	7.00E-02
9.78E-01	5.00E-02	7.00E-02
9.78E-01	5.00E-02	7.00E-02
9.78E-01	6.00E-02	8.00E-02
9.78E-01	6.00E-02	8.00E-02
9.79E-01	6.00E-02	8.00E-02
9.79E-01	6.00E-02	8.00E-02
9.79E-01	6.00E-02	8.00E-02
9.79E-01	1.10E-01	1.50E-01
9.80E-01	1.10E-01	1.50E-01
9.80E-01	1.10E-01	1.50E-01
9.80E-01	1.10E-01	1.50E-01
9.80E-01	2.10E-01	2.00E-01
9.81E-01	2.10E-01	2.00E-01
9.81E-01	2.10E-01	2.00E-01
9.81E-01	2.10E-01	2.00E-01
9.81E-01	2.90E-01	3.00E-01
9.82E-01	2.90E-01	3.00E-01
9.82E-01	2.90E-01	3.00E-01
9.82E-01	2.90E-01	3.00E-01
9.82E-01	4.10E-01	4.40E-01
9.83E-01	4.10E-01	4.40E-01
9.83E-01	4.10E-01	4.40E-01
9.83E-01	4.10E-01	4.40E-01
9.83E-01	5.40E-01	5.70E-01
9.84E-01	5.40E-01	5.70E-01
9.84E-01	5.40E-01	5.70E-01
9.84E-01	5.40E-01	5.70E-01
9.84E-01	6.50E-01	6.30E-01
9.84E-01	6.50E-01	6.30E-01
9.85E-01	6.50E-01	6.30E-01
9.85E-01	6.50E-01	6.30E-01
9.85E-01	6.50E-01	6.30E-01
9.85E-01	8.10E-01	7.80E-01
9.86E-01	8.10E-01	7.80E-01
9.86E-01	8.10E-01	7.80E-01
9.86E-01	8.10E-01	7.80E-01
9.86E-01	9.00E-01	8.50E-01
9.87E-01	9.00E-01	8.50E-01
9.87E-01	9.00E-01	8.50E-01
9.87E-01	9.00E-01	8.50E-01
9.87E-01	9.50E-01	9.10E-01
9.88E-01	9.50E-01	9.10E-01
9.88E-01	9.50E-01	9.10E-01
9.88E-01	9.50E-01	9.10E-01
9.88E-01	1.00E+00	9.50E-01
9.89E-01	1.00E+00	9.50E-01
9.89E-01	1.00E+00	9.50E-01
9.89E-01	1.00E+00	9.50E-01
9.89E-01	1.00E+00	9.90E-01
9.90E-01	1.00E+00	9.90E-01
9.90E-01	1.00E+00	9.90E-01
9.90E-01	1.00E+00	9.90E-01
9.90E-01	1.00E+00	1.00E+00
1           1           1


==> fig/nse/cdfs/test_acc/cdf_projected_adv_pri.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.999999999999999889e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.999999999999999667e-02
8.999999999999999667e-02
9.999999999999999167e-02
9.999999999999999167e-02
1.099999999999999867e-01
1.099999999999999867e-01
1.399999999999999856e-01
1.399999999999999856e-01
1.499999999999999944e-01
2.099999999999999922e-01
2.299999999999999822e-01
2.799999999999999711e-01
3.399999999999999689e-01
3.799999999999999489e-01
4.599999999999999645e-01
5.100000000000000089e-01
5.200000000000000178e-01
5.500000000000000444e-01
6.100000000000000977e-01
6.200000000000001066e-01
6.300000000000001155e-01
6.600000000000001421e-01
6.700000000000001510e-01
6.800000000000001599e-01
7.000000000000001776e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.100000000000001865e-01
7.300000000000002043e-01
7.400000000000002132e-01
7.400000000000002132e-01
7.500000000000002220e-01
7.700000000000002398e-01
7.800000000000002487e-01
7.800000000000002487e-01
7.800000000000002487e-01
7.900000000000002576e-01
7.900000000000002576e-01
7.900000000000002576e-01
7.900000000000002576e-01
8.100000000000002753e-01
8.200000000000002842e-01
8.200000000000002842e-01
8.200000000000002842e-01
8.200000000000002842e-01
8.200000000000002842e-01
8.200000000000002842e-01
8.300000000000002931e-01
8.500000000000003109e-01
8.500000000000003109e-01
8.600000000000003197e-01
8.600000000000003197e-01
8.600000000000003197e-01
8.700000000000003286e-01
8.700000000000003286e-01
8.700000000000003286e-01
8.700000000000003286e-01
8.900000000000003464e-01
8.900000000000003464e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.000000000000003553e-01
9.100000000000003642e-01
9.100000000000003642e-01
9.100000000000003642e-01
9.100000000000003642e-01
9.100000000000003642e-01
9.200000000000003730e-01
9.300000000000003819e-01
9.400000000000003908e-01
9.600000000000004086e-01
9.600000000000004086e-01
9.700000000000004174e-01
9.800000000000004263e-01
9.800000000000004263e-01
9.900000000000004352e-01
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00
1.000000000000000444e+00


==> fig/nse/cdfs/test_acc/cdf_projected_adv_rec.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
4.000000000000000083e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.999999999999999667e-02
1.199999999999999956e-01
1.399999999999999856e-01
1.599999999999999756e-01
2.199999999999999734e-01
2.599999999999999534e-01
2.799999999999999711e-01
3.399999999999999689e-01
4.399999999999999467e-01
5.199999999999999067e-01
6.799999999999999378e-01
8.099999999999999423e-01
9.099999999999999201e-01
9.699999999999999734e-01
9.899999999999999911e-01
1.000000000000000000e+00


==> fig/nse/cdfs/test_acc/cdf_projected_adv_rec2.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
7.000000000000000666e-02
7.000000000000000666e-02
7.000000000000000666e-02
7.000000000000000666e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.000000000000000167e-02
8.000000000000000167e-02
1.500000000000000222e-01
1.500000000000000222e-01
1.500000000000000222e-01
1.500000000000000222e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000111e-01
3.000000000000000444e-01
3.000000000000000444e-01
3.000000000000000444e-01
3.000000000000000444e-01
4.400000000000000577e-01
4.400000000000000577e-01
4.400000000000000577e-01
4.400000000000000577e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.700000000000000622e-01
5.700000000000000622e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
6.300000000000001155e-01
7.800000000000001377e-01
7.800000000000001377e-01
7.800000000000001377e-01
7.800000000000001377e-01
8.500000000000000888e-01
8.500000000000000888e-01
8.500000000000000888e-01
8.500000000000000888e-01
9.100000000000001421e-01
9.100000000000001421e-01
9.100000000000001421e-01
9.100000000000001421e-01
9.500000000000001776e-01
9.500000000000001776e-01
9.500000000000001776e-01
9.500000000000001776e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
9.900000000000002132e-01
1.000000000000000222e+00


==> fig/nse/cdfs/test_acc/cdf_projected_ori.txt <==
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
5.000000000000000278e-02
5.000000000000000278e-02
3.099999999999999978e-01
6.899999999999999467e-01
1.000000000000000000e+00


==> fig/nse/cdfs/test_acc/cdf_projected_ori2.txt <==
0.000000000000000000e+00
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
1.000000000000000021e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.000000000000000042e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
2.999999999999999889e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
5.000000000000000278e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
6.000000000000000472e-02
1.100000000000000144e-01
1.100000000000000144e-01
1.100000000000000144e-01
1.100000000000000144e-01
2.100000000000000200e-01
2.100000000000000200e-01
2.100000000000000200e-01
2.100000000000000200e-01
2.900000000000000355e-01
2.900000000000000355e-01
2.900000000000000355e-01
2.900000000000000355e-01
4.100000000000000311e-01
4.100000000000000311e-01
4.100000000000000311e-01
4.100000000000000311e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
5.400000000000000355e-01
6.500000000000000222e-01
6.500000000000000222e-01
6.500000000000000222e-01
6.500000000000000222e-01
6.500000000000000222e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
8.100000000000000533e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.000000000000000222e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
9.500000000000000666e-01
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00
1.000000000000000000e+00


==> fig/nse/cdfs/test_acc/gnuplot.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_nse.ps"
set size 0.29,0.35
set xrange [0.75:0.99]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.75,0.06,0.98
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left bottom samplen 1 width -2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2 dt 2,\
    "cdf_plot_data.txt" using 1:3 title "{/Symbol l} = 0.2 r" w lines lc rgb "blue" lw 2 ,\
    "cdf_plot_data.txt" using 1:4 title "{/Symbol l} = 0.1 p" w lines lc rgb "black" lw 2 dt 3
set output
reset


==> fig/nse/cdfs/test_acc/gnuplot2.txt <==
#set encoding utf8
set terminal postscript eps enhanced color dashed dl 1 font 'Times-New-Roman,14'
#set terminal postscript eps color dashed dl 1 
set output "test_acc_nse2.ps"
set size 0.29,0.35
set xrange [0.97:0.99]
set yrange [0:1.1]
#set format y "%g%%" 
# set format y "%.0f%%"
set xtics 0.97,0.01,0.98
set ytics 0,0.2,1
# set ytics ("100\%" 100)

# set ytics ("100\\%" 100, "80\\%" 80,"60\\%" 60,"40\\%" 40,"20\\%" 20,"0\\%" 0,)
set style fill solid 0.5 #fillstyle
#set tics nomirror
set key left top samplen 1 width -2

set xlabel " Test accuracy" 
set ylabel "Probability" offset 2,0


set style line 1 lc rgb "#FF0055" lt 2 
set style line 2 lc rgb "#2C397D" lt 3 dashtype 3

plot "cdf_plot_data2.txt" using 1:2 title "{/Symbol l} = 0" w lines lc rgb "red" lw 2,\
 "cdf_plot_data2.txt" using 1:3 title "{/Symbol l} = 0.3 r" w lines lc rgb "blue" lw 2 dt 2
set output
reset


==> fig/nse/cdfs/test_acc/hypernetresult_adv_pri.csv <==
7.64E-01,1.85E+01,4.20E+10
7.89E-01,8.45E+00,8.39E+10
7.47E-01,1.14E+01,4.96E+10
8.82E-01,3.64E+00,6.91E+10
9.73E-01,1.66E+00,9.89E+10
7.62E-01,2.08E+01,1.23E+10
8.55E-01,4.52E+00,5.79E+10
9.15E-01,2.73E+00,3.97E+09
9.11E-01,2.81E+00,8.98E+10
7.58E-01,1.61E+01,2.83E+10
7.60E-01,1.29E+01,7.06E+10
8.29E-01,6.52E+00,6.24E+10
7.90E-01,6.85E+00,4.52E+10
8.16E-01,7.18E+00,2.43E+10
7.84E-01,1.21E+01,8.17E+10
7.81E-01,1.13E+01,1.55E+10
7.76E-01,1.41E+01,3.67E+10
7.15E-01,1.78E+01,3.55E+10
7.72E-01,1.43E+01,6.53E+09
8.31E-01,5.88E+00,2.22E+10
8.97E-01,3.11E+00,8.41E+10
7.64E-01,1.93E+01,8.69E+10
7.63E-01,2.85E+01,8.78E+10
7.97E-01,7.14E+00,4.08E+10
7.57E-01,2.60E+01,2.06E+10
8.80E-01,3.60E+00,9.49E+10
7.07E-01,2.34E+01,2.83E+10
7.55E-01,1.56E+01,4.96E+10
7.66E-01,1.05E+01,3.64E+10
7.86E-01,7.91E+00,8.86E+10
6.87E-01,3.85E+01,1.09E+10
7.56E-01,1.13E+01,8.65E+09
8.21E-01,5.81E+00,4.96E+10
9.54E-01,2.12E+00,9.64E+10
9.46E-01,2.07E+00,4.74E+10
6.91E-01,2.35E+01,3.20E+10
7.64E-01,1.01E+01,8.09E+09
8.18E-01,6.12E+00,6.24E+10
7.71E-01,1.89E+01,7.74E+10
9.10E-01,2.87E+00,6.47E+10
8.05E-01,6.61E+00,5.86E+10
7.94E-01,6.50E+00,2.36E+10
9.63E-01,1.83E+00,8.47E+10
7.86E-01,7.45E+00,1.38E+09
9.60E-01,1.63E+00,9.07E+09
7.86E-01,1.23E+01,1.16E+10
8.00E-01,6.28E+00,4.11E+10
8.55E-01,4.47E+00,2.57E+10
8.60E-01,4.22E+00,7.76E+10
7.71E-01,1.41E+01,4.54E+10
7.66E-01,1.33E+01,2.12E+10
9.50E-01,2.10E+00,5.09E+10
7.74E-01,5.22E+00,7.03E+10
7.76E-01,1.49E+01,1.82E+10
7.71E-01,1.72E+01,5.04E+10
6.90E-01,2.66E+01,7.08E+10
8.78E-01,3.63E+00,5.80E+10
7.73E-01,1.50E+01,8.00E+10
8.41E-01,4.92E+00,5.03E+10
6.86E-01,3.05E+01,9.37E+10
9.48E-01,1.96E+00,8.32E+10
6.68E-01,3.43E+01,7.50E+10
7.41E-01,3.03E+01,4.39E+10
7.21E-01,1.43E+01,6.49E+10
7.78E-01,8.21E+00,9.20E+10
7.73E-01,1.42E+01,3.08E+10
9.30E-01,2.53E+00,5.88E+10
7.65E-01,2.15E+01,9.12E+10
7.85E-01,1.19E+01,5.32E+10
7.45E-01,2.34E+01,7.85E+10
7.81E-01,1.35E+01,9.19E+10
7.66E-01,1.82E+01,2.91E+10
7.94E-01,6.42E+00,1.91E+10
7.94E-01,6.64E+00,1.36E+10
7.56E-01,2.56E+01,3.73E+10
8.34E-01,4.12E+00,2.20E+10
7.73E-01,8.04E+00,4.07E+10
7.26E-01,1.64E+01,2.55E+10
7.53E-01,2.28E+01,8.76E+10
7.55E-01,2.14E+01,3.09E+10
7.72E-01,1.80E+01,6.54E+10
7.48E-01,1.13E+01,8.91E+10
7.66E-01,2.43E+01,7.46E+10
7.69E-01,1.73E+01,3.36E+10
7.83E-01,1.22E+01,5.69E+09
7.75E-01,8.10E+00,3.06E+10
8.05E-01,8.35E+00,3.02E+10
8.06E-01,6.63E+00,4.60E+10
7.65E-01,1.72E+01,7.53E+10
7.68E-01,1.56E+01,4.55E+10
9.71E-01,1.77E+00,1.21E+10
7.76E-01,1.29E+01,7.92E+10
7.68E-01,1.68E+01,3.67E+10
7.70E-01,1.50E+01,2.06E+09
8.26E-01,4.68E+00,6.31E+10
9.53E-01,1.97E+00,9.66E+10
7.35E-01,1.66E+01,1.37E+09
7.85E-01,1.30E+01,3.94E+10
8.88E-01,3.53E+00,1.19E+10
7.57E-01,1.83E+01,2.50E+09


==> fig/nse/cdfs/test_acc/hypernetresult_adv_rec.csv <==
9.67E-01,1.58E+00,3.27E+09
9.75E-01,1.43E+00,5.79E+10
9.63E-01,1.68E+00,4.79E+09
9.69E-01,1.54E+00,3.20E+10
9.67E-01,1.85E+00,2.66E+10
9.71E-01,1.57E+00,2.10E+10
9.70E-01,1.63E+00,6.09E+10
9.63E-01,1.71E+00,7.69E+10
9.66E-01,2.05E+00,3.62E+10
8.74E-01,3.66E+00,5.45E+10
9.62E-01,1.91E+00,3.14E+10
9.73E-01,1.91E+00,4.63E+10
9.75E-01,1.38E+00,1.81E+10
9.71E-01,1.54E+00,9.29E+09
9.79E-01,1.10E+00,7.20E+10
9.88E-01,1.15E+00,5.28E+10
9.61E-01,2.01E+00,9.75E+10
9.41E-01,2.37E+00,8.40E+10
9.74E-01,1.28E+00,4.70E+10
9.68E-01,1.55E+00,2.45E+10
9.50E-01,2.30E+00,2.72E+10
9.65E-01,1.38E+00,9.49E+09
9.48E-01,2.01E+00,1.35E+10
9.44E-01,2.28E+00,2.28E+10
9.67E-01,1.73E+00,9.80E+10
9.74E-01,1.61E+00,4.19E+10
9.34E-01,2.52E+00,7.02E+10
9.60E-01,1.80E+00,6.72E+09
9.52E-01,1.96E+00,3.91E+10
9.61E-01,1.59E+00,5.77E+10
9.53E-01,2.15E+00,7.83E+10
9.65E-01,2.00E+00,3.51E+09
9.69E-01,1.59E+00,9.52E+10
9.72E-01,1.80E+00,9.52E+10
9.70E-01,1.53E+00,3.60E+10
9.72E-01,1.35E+00,4.11E+09
9.68E-01,1.43E+00,6.08E+10
9.52E-01,1.86E+00,5.84E+10
9.50E-01,1.70E+00,9.10E+10
9.67E-01,1.46E+00,9.06E+10
9.56E-01,1.94E+00,7.31E+10
9.32E-01,2.39E+00,2.48E+10
9.48E-01,2.01E+00,4.64E+10
9.52E-01,2.20E+00,1.15E+10
9.63E-01,1.49E+00,2.47E+10
9.78E-01,1.22E+00,9.30E+10
9.76E-01,1.27E+00,2.22E+10
9.62E-01,1.74E+00,1.53E+10
9.53E-01,1.90E+00,4.08E+10
9.72E-01,1.61E+00,2.06E+10
9.39E-01,3.04E+00,4.07E+10
9.71E-01,1.37E+00,3.94E+10
8.48E-01,3.91E+00,7.57E+10
9.69E-01,1.35E+00,9.01E+10
9.73E-01,1.66E+00,5.76E+10
9.11E-01,3.24E+00,8.38E+10
9.73E-01,1.46E+00,4.31E+10
9.42E-01,1.98E+00,4.68E+10
9.80E-01,1.22E+00,6.18E+10
9.73E-01,1.50E+00,1.86E+10
9.79E-01,1.37E+00,6.33E+10
9.77E-01,1.66E+00,6.91E+10
9.76E-01,1.17E+00,7.06E+10
9.76E-01,1.24E+00,5.93E+10
9.64E-01,1.76E+00,7.55E+10
9.74E-01,1.93E+00,4.82E+10
9.57E-01,2.30E+00,3.11E+10
9.69E-01,1.55E+00,2.08E+10
9.78E-01,1.23E+00,8.76E+10
9.73E-01,1.22E+00,6.46E+10
9.67E-01,1.37E+00,7.89E+10
9.82E-01,1.45E+00,1.21E+10
9.75E-01,1.51E+00,9.23E+10
9.80E-01,1.37E+00,6.26E+10
9.69E-01,1.73E+00,2.12E+10
9.58E-01,2.08E+00,6.98E+10
9.63E-01,1.79E+00,4.70E+10
9.55E-01,1.94E+00,5.93E+10
9.70E-01,1.76E+00,6.68E+09
9.61E-01,2.02E+00,7.96E+10
9.65E-01,2.01E+00,8.17E+10
9.32E-01,2.46E+00,8.95E+10
9.80E-01,1.32E+00,9.12E+10
9.45E-01,2.10E+00,1.99E+10
9.78E-01,1.39E+00,5.36E+10
9.78E-01,1.26E+00,6.69E+10
9.24E-01,3.30E+00,6.73E+09
9.69E-01,1.52E+00,1.02E+09
9.78E-01,1.20E+00,2.74E+10
9.80E-01,1.25E+00,1.60E+10
9.73E-01,1.28E+00,2.79E+10
9.72E-01,1.41E+00,6.45E+10
9.64E-01,1.65E+00,3.72E+10
9.07E-01,3.01E+00,5.12E+10
9.65E-01,1.53E+00,3.63E+10
9.43E-01,2.01E+00,2.30E+10
9.50E-01,1.75E+00,2.03E+10
9.77E-01,1.36E+00,3.68E+10
9.82E-01,1.18E+00,9.76E+10
9.73E-01,1.66E+00,5.98E+10


==> fig/nse/cdfs/test_acc/hypernetresult_ori.csv <==
9.870297199793849341e-01,9.209593580472135166e-01,7.263631343000000000e+10
9.860848651434461765e-01,1.009282334384814073e+00,6.068696279900000000e+10
9.798144648685792601e-01,1.113223034620879348e+00,9.556117723800000000e+10
9.825631334822195750e-01,1.103114712650336005e+00,5.559632905800000000e+10
9.852259062016835989e-01,1.116067898516386103e+00,1.132828821200000000e+10
9.829926129531008083e-01,1.072459979699424970e+00,4.159921759000000000e+10
9.846246349424497835e-01,1.035364628908760576e+00,5.794444349300000000e+10
9.806734238103418377e-01,1.275751697380747007e+00,2.185117778000000000e+10
9.818759663288094686e-01,1.061221330097627202e+00,9.201072722000000000e+09
9.803298402336367845e-01,1.116462021227071721e+00,3.415929762400000000e+10
9.738876481704175081e-01,1.949279071674697050e+00,1.513736794000000000e+10
9.831644047414533905e-01,1.041927851391905691e+00,7.887301457200000000e+10
9.852259062016835989e-01,9.978660219322812441e-01,4.846186713000000000e+09
9.825631334822195750e-01,1.209604118333300615e+00,9.412108838800000000e+10
9.854835938842123610e-01,9.702651242500028861e-01,2.043449425800000000e+10
9.815323827521044153e-01,1.168023728075840983e+00,6.130649051200000000e+10
9.834220924239821526e-01,9.809394534179386449e-01,7.153105302100000000e+10
9.845387390482734924e-01,1.058052656126344138e+00,8.520157223600000000e+10
9.872015117677375162e-01,9.881018402682486546e-01,1.204130930500000000e+10
9.876309912386187495e-01,1.005737626812226448e+00,3.647421658500000000e+10
9.844528431540972013e-01,1.102144603935058642e+00,8.630852286000000000e+10
9.859989692492698854e-01,1.252539280157930035e+00,8.029279517600000000e+10
9.818759663288094686e-01,1.103571608339869004e+00,4.111238181000000000e+10
9.878027830269713316e-01,1.047009883793614815e+00,7.151036195400000000e+10
9.851400103075073078e-01,9.696853248256019908e-01,5.355391430500000000e+10
9.849682185191548367e-01,9.908741146085049412e-01,1.508689525800000000e+10
9.835079883181584437e-01,1.453615996307522584e+00,6.300687059900000000e+10
9.817041745404569975e-01,1.178785199583132881e+00,7.889330341900000000e+10
9.835938842123346237e-01,1.067103128841237369e+00,5.992788602700000000e+10
9.813605909637519442e-01,1.097552447721737101e+00,4.379619881300000000e+10
9.801580484452843134e-01,1.222316720822195224e+00,3.276549158000000000e+10
9.815323827521044153e-01,1.080245913105250199e+00,5.761187901200000000e+10
9.799862566569318423e-01,1.160026578864634672e+00,4.483781953900000000e+10
9.804157361278130756e-01,1.203450122670333799e+00,6.597256169000000000e+10
9.830785088472770994e-01,1.028514599631326520e+00,2.521697614600000000e+10
9.799003607627555512e-01,1.337507619807240866e+00,8.278038484200000000e+10
9.845387390482734924e-01,1.049227689469721225e+00,8.515025257400000000e+10
9.854835938842123610e-01,1.024723538119509003e+00,6.874547049000000000e+09
9.837656760006872059e-01,1.080958346555299876e+00,4.171133562400000000e+10
9.834220924239821526e-01,1.072584506708298857e+00,5.887956131400000000e+10
9.822195499055145218e-01,1.129917732036844980e+00,3.511979383900000000e+10
9.877168871327950406e-01,9.725100849097887412e-01,6.869383703100000000e+10
9.866861364026799919e-01,9.681364068931852529e-01,7.753725935600000000e+10
9.823913416938669929e-01,1.087960465136640797e+00,6.870246752900000000e+10
9.853118020958597789e-01,1.081236887309724892e+00,6.084300401000000000e+10
9.825631334822195750e-01,1.120659512399319269e+00,7.863353378200000000e+10
9.810170073870468910e-01,1.189750221373877093e+00,2.979515767100000000e+10
9.829926129531008083e-01,1.139144286992836097e+00,2.966211592700000000e+10
9.834220924239821526e-01,1.023637699294418724e+00,9.498544168000000000e+09
9.792131936093454447e-01,1.195548364398803409e+00,3.892756009700000000e+10
9.722556261810685330e-01,1.499956644796686334e+00,6.101189012600000000e+10
9.859989692492698854e-01,1.000454430440486098e+00,4.434180497000000000e+09
9.877168871327950406e-01,9.672641425122578962e-01,2.937751526200000000e+10
9.838515718948633859e-01,1.188443499590530639e+00,4.275738881900000000e+10
9.849682185191548367e-01,1.026324085045755785e+00,8.223779454400000000e+10
9.817900704346331775e-01,1.134936267127289566e+00,4.553003462200000000e+10
9.811887991753993621e-01,1.204363548793237593e+00,2.424463641500000000e+10
9.832503006356295705e-01,1.020457700869950468e+00,2.540764137100000000e+10
9.814464868579282353e-01,1.124624782709988446e+00,6.817783423300000000e+10
9.844528431540972013e-01,1.084199030633660410e+00,8.998576268300000000e+10
9.866861364026799919e-01,9.765393642477919744e-01,4.400593041200000000e+10
9.877168871327950406e-01,1.001618589845642671e+00,3.396731073100000000e+10
9.819618622229857596e-01,1.133833061917271179e+00,4.477056280700000000e+10
9.656416423294966744e-01,1.524280111178858643e+00,1.952655688400000000e+10
9.816182786462807064e-01,1.066806316182161041e+00,3.875980089500000000e+10
9.792131936093454447e-01,1.111217998098670279e+00,9.236167886300000000e+10
9.849682185191548367e-01,1.063981896954825590e+00,3.361403196600000000e+10
9.861707610376223565e-01,9.798934804334433757e-01,9.093256956700000000e+10
9.872874076619138073e-01,9.431916641225093212e-01,6.302649110600000000e+10
9.803298402336367845e-01,1.136587251359601591e+00,8.258778378400000000e+10
9.817900704346331775e-01,1.280489935941228063e+00,1.549486576500000000e+10
9.833361965298058616e-01,1.058876247762256861e+00,3.888160804600000000e+10
9.862566569317986476e-01,1.046166202575185222e+00,7.335745605700000000e+10
9.785260264559354493e-01,1.117328426327981017e+00,4.490152756800000000e+10
9.846246349424497835e-01,1.128791097724550108e+00,4.903325496200000000e+10
9.840233636832159680e-01,1.064714395369323441e+00,4.221315031400000000e+10
9.801580484452843134e-01,1.112629189028466969e+00,9.968205538300000000e+10
9.792990895035217358e-01,1.088588411279808321e+00,9.160192711600000000e+10
9.850541144133310167e-01,9.939884715006127580e-01,9.876152042800000000e+10
9.829067170589246283e-01,1.103017688587716316e+00,3.301410896900000000e+10
9.788696100326403915e-01,1.171245978297324131e+00,9.396846798700000000e+10
9.742312317471224503e-01,1.318610449741654866e+00,2.367471820200000000e+10
9.810170073870468910e-01,1.571200419599561915e+00,8.968388867500000000e+10
9.864284487201512297e-01,1.151584479054557519e+00,3.087011932800000000e+10
9.803298402336367845e-01,1.348962122596770508e+00,5.584982649800000000e+10
9.784401305617591582e-01,1.383942346093353981e+00,8.793794645100000000e+10
9.841951554715684392e-01,1.012581251566839091e+00,2.461941258400000000e+10
9.851400103075073078e-01,1.067208839646858642e+00,3.554962027700000000e+10
9.858271774609174143e-01,1.010581945162369877e+00,7.476543815600000000e+10
9.731145851228311106e-01,1.426807806600031814e+00,1.321773241400000000e+10
9.843669472599210213e-01,1.252232735842140787e+00,9.637257130900000000e+10
9.812746950695756532e-01,1.241178897922629920e+00,1.432852899600000000e+10
9.835079883181584437e-01,1.127888380293661452e+00,9.829358293200000000e+10
9.838515718948633859e-01,1.049151469027264305e+00,4.813076512200000000e+10
9.824772375880432840e-01,1.083137236977204321e+00,4.444453141200000000e+10
9.809311114928705999e-01,1.107451647923319848e+00,7.229186729900000000e+10
9.853976979900360700e-01,9.590430291838273336e-01,2.979588598200000000e+10
9.860848651434461765e-01,1.096269382449043039e+00,5.021976925000000000e+09
9.799862566569318423e-01,1.116269064026960578e+00,7.525231939000000000e+10
9.858271774609174143e-01,9.880614649794666748e-01,9.656005381900000000e+10


==> fig/nse/cdfs/test_acc/xrange_projected.txt <==
6.680000000000000382e-01
6.712000000000000188e-01
6.743999999999999995e-01
6.776000000000000911e-01
6.808000000000000718e-01
6.840000000000000524e-01
6.872000000000000330e-01
6.904000000000000137e-01
6.935999999999999943e-01
6.968000000000000860e-01
7.000000000000000666e-01
7.032000000000000473e-01
7.064000000000000279e-01
7.096000000000000085e-01
7.127999999999999892e-01
7.160000000000000808e-01
7.192000000000000615e-01
7.224000000000000421e-01
7.256000000000000227e-01
7.288000000000000034e-01
7.319999999999999840e-01
7.352000000000000757e-01
7.384000000000000563e-01
7.416000000000000369e-01
7.448000000000000176e-01
7.479999999999999982e-01
7.512000000000000899e-01
7.544000000000000705e-01
7.576000000000000512e-01
7.608000000000000318e-01
7.640000000000000124e-01
7.671999999999999931e-01
7.703999999999999737e-01
7.736000000000000654e-01
7.768000000000000460e-01
7.800000000000000266e-01
7.832000000000000073e-01
7.863999999999999879e-01
7.896000000000000796e-01
7.928000000000000602e-01
7.960000000000000409e-01
7.992000000000000215e-01
8.024000000000000021e-01
8.056000000000000938e-01
8.087999999999999634e-01
8.120000000000000551e-01
8.152000000000000357e-01
8.184000000000000163e-01
8.215999999999999970e-01
8.247999999999999776e-01
8.280000000000000693e-01
8.312000000000000499e-01
8.344000000000000306e-01
8.376000000000000112e-01
8.407999999999999918e-01
8.440000000000000835e-01
8.471999999999999531e-01
8.504000000000000448e-01
8.536000000000000254e-01
8.568000000000000060e-01
8.599999999999999867e-01
8.631999999999999673e-01
8.664000000000000590e-01
8.696000000000000396e-01
8.728000000000000203e-01
8.760000000000000009e-01
8.791999999999999815e-01
8.824000000000000732e-01
8.856000000000000538e-01
8.888000000000000345e-01
8.920000000000000151e-01
8.951999999999999957e-01
8.984000000000000874e-01
9.015999999999999570e-01
9.048000000000000487e-01
9.080000000000000293e-01
9.112000000000000099e-01
9.143999999999999906e-01
9.175999999999999712e-01
9.208000000000000629e-01
9.240000000000000435e-01
9.272000000000000242e-01
9.304000000000000048e-01
9.335999999999999854e-01
9.368000000000000771e-01
9.399999999999999467e-01
9.432000000000000384e-01
9.464000000000000190e-01
9.495999999999999996e-01
9.528000000000000913e-01
9.559999999999999609e-01
9.592000000000000526e-01
9.624000000000000332e-01
9.656000000000000139e-01
9.687999999999999945e-01
9.719999999999999751e-01
9.752000000000000668e-01
9.783999999999999364e-01
9.816000000000000281e-01
9.848000000000000087e-01
9.879999999999999893e-01
9.912000000000000810e-01


==> fig/nse/cdfs/test_acc/xrange_projected2.txt <==
9.659999999999999698e-01
9.662399999999999878e-01
9.664800000000000058e-01
9.667200000000000237e-01
9.669599999999999307e-01
9.671999999999999487e-01
9.674399999999999666e-01
9.676799999999999846e-01
9.679200000000000026e-01
9.681600000000000206e-01
9.683999999999999275e-01
9.686399999999999455e-01
9.688799999999999635e-01
9.691199999999999815e-01
9.693599999999999994e-01
9.696000000000000174e-01
9.698399999999999244e-01
9.700799999999999423e-01
9.703199999999999603e-01
9.705599999999999783e-01
9.707999999999999963e-01
9.710400000000000142e-01
9.712799999999999212e-01
9.715199999999999392e-01
9.717599999999999572e-01
9.719999999999999751e-01
9.722399999999999931e-01
9.724800000000000111e-01
9.727200000000000291e-01
9.729599999999999360e-01
9.731999999999999540e-01
9.734399999999999720e-01
9.736799999999999899e-01
9.739200000000000079e-01
9.741600000000000259e-01
9.743999999999999329e-01
9.746399999999999508e-01
9.748799999999999688e-01
9.751199999999999868e-01
9.753600000000000048e-01
9.756000000000000227e-01
9.758399999999999297e-01
9.760799999999999477e-01
9.763199999999999656e-01
9.765599999999999836e-01
9.768000000000000016e-01
9.770400000000000196e-01
9.772799999999999265e-01
9.775199999999999445e-01
9.777599999999999625e-01
9.779999999999999805e-01
9.782399999999999984e-01
9.784800000000000164e-01
9.787200000000000344e-01
9.789599999999999413e-01
9.791999999999999593e-01
9.794399999999999773e-01
9.796799999999999953e-01
9.799200000000000133e-01
9.801600000000000312e-01
9.803999999999999382e-01
9.806399999999999562e-01
9.808799999999999741e-01
9.811199999999999921e-01
9.813600000000000101e-01
9.816000000000000281e-01
9.818399999999999350e-01
9.820799999999999530e-01
9.823199999999999710e-01
9.825599999999999890e-01
9.828000000000000069e-01
9.830400000000000249e-01
9.832799999999999319e-01
9.835199999999999498e-01
9.837599999999999678e-01
9.839999999999999858e-01
9.842400000000000038e-01
9.844800000000000217e-01
9.847200000000000397e-01
9.849599999999999467e-01
9.851999999999999647e-01
9.854399999999999826e-01
9.856800000000000006e-01
9.859200000000000186e-01
9.861600000000000366e-01
9.863999999999999435e-01
9.866399999999999615e-01
9.868799999999999795e-01
9.871199999999999974e-01
9.873600000000000154e-01
9.876000000000000334e-01
9.878399999999999403e-01
9.880799999999999583e-01
9.883199999999999763e-01
9.885599999999999943e-01
9.888000000000000123e-01
9.890400000000000302e-01
9.892799999999999372e-01
9.895199999999999552e-01
9.897599999999999731e-01
9.899999999999999911e-01
9.902400000000000091e-01

